Towards Automated Boundary Value Testing with Program Derivatives and Search

A natural and often used strategy when testing software is to use input values at boundaries, i.e. where behavior is expected to change the most, an approach often called boundary value testing or analysis (BVA). Even though this has been a key testing idea for long it has been hard to clearly define and formalize. Consequently, it has also been hard to automate. In this research note we propose one such formalization of BVA by, in a similar way as to how the derivative of a function is defined in mathematics, considering (software) program derivatives. Critical to our definition is the notion of distance between inputs and outputs which we can formalize and then quantify based on ideas from Information theory. However, for our (black-box) approach to be practical one must search for test inputs with specific properties. Coupling it with search-based software engineering is thus required and we discuss how program derivatives can be used as and within fitness functions. This brief note does not allow a deeper, empirical investigation but we use a simple illustrative example throughout to introduce the main ideas. By combining program derivatives with search, we thus propose a practical as well as theoretically interesting technique for automated boundary value (analysis and) testing.

==> spikes/illustrative_example/sut1_100vals_500samples_divisor200.csv <==
xArg,yArg,xOrder,yOrder,AvgBorderFocus
-2.0,-1.9,1.0,2.0,296.63285175066676
-2.0,-1.8,1.0,3.0,289.46119215618376
-2.0,-1.7,1.0,4.0,274.96229350648974
-2.0,-1.6,1.0,5.0,272.430227988869
-2.0,-1.5,1.0,6.0,264.65371833426343
-2.0,-1.4,1.0,7.0,267.0016465031387
-2.0,-1.3,1.0,8.0,271.7105734501647
-2.0,-1.2,1.0,9.0,277.02282259189445
-2.0,-1.1,1.0,10.0,256.3651243593973
-2.0,-1.0,1.0,11.0,288.8797616400336
-2.0,-0.9,1.0,12.0,267.5855707236301
-2.0,-0.8,1.0,13.0,244.09022715160768
-2.0,-0.7,1.0,14.0,278.9527476789011
-2.0,-0.6,1.0,15.0,249.7828003910292
-2.0,-0.5,1.0,16.0,261.5691406724171
-2.0,-0.4,1.0,17.0,246.5315267691817
-2.0,-0.3,1.0,18.0,278.52399624013896
-2.0,-0.2,1.0,19.0,321.5684636307756
-2.0,-0.1,1.0,20.0,259.71864502946204
-2.0,0.0,1.0,21.0,285.8925602015426
-2.0,0.1,1.0,22.0,260.08633668453535
-2.0,0.2,1.0,23.0,280.0722721969442
-2.0,0.3,1.0,24.0,274.883528086845
-2.0,0.4,1.0,25.0,270.1568404391494
-2.0,0.5,1.0,26.0,287.425795203944
-2.0,0.6,1.0,27.0,269.0346581304897
-2.0,0.7,1.0,28.0,248.10900729348015
-2.0,0.8,1.0,29.0,281.1000573405121
-2.0,0.9,1.0,30.0,291.835841111086
-2.0,1.0,1.0,31.0,263.0043624081098
-2.0,1.1,1.0,32.0,282.4317858105759
-2.0,1.2,1.0,33.0,272.1264793970284
-2.0,1.3,1.0,34.0,283.3139920371894
-2.0,1.4,1.0,35.0,255.28921727692398
-2.0,1.5,1.0,36.0,288.6136975803568
-2.0,1.6,1.0,37.0,257.80689510296014
-2.0,1.7,1.0,38.0,272.604165848358
-2.0,1.8,1.0,39.0,284.64907726470193
-2.0,1.9,1.0,40.0,268.69067411376085
-2.0,2.0,1.0,41.0,281.25198257370226
-2.0,2.1,1.0,42.0,254.7805721217962
-2.0,2.2,1.0,43.0,269.5711793979435
-2.0,2.3,1.0,44.0,293.8230580497794
-2.0,2.4,1.0,45.0,262.81289374958413
-2.0,2.5,1.0,46.0,264.95431313459136
-2.0,2.6,1.0,47.0,309.76791037602726
-2.0,2.7,1.0,48.0,259.7074352542456
-2.0,2.8,1.0,49.0,298.112846466071
-2.0,2.9,1.0,50.0,273.06012705326174
-2.0,3.0,1.0,51.0,258.6550954421239
-2.0,3.1,1.0,52.0,282.0685675223781
-2.0,3.2,1.0,53.0,258.52542798725017
-2.0,3.3,1.0,54.0,262.91900480269334
-2.0,3.4,1.0,55.0,248.67956595515352
-2.0,3.5,1.0,56.0,259.73011182121127
-2.0,3.6,1.0,57.0,250.95095589384474
-2.0,3.7,1.0,58.0,266.407659427695
-2.0,3.8,1.0,59.0,273.6836283738644
-2.0,3.9,1.0,60.0,271.9290125362421
-2.0,4.0,1.0,61.0,270.7322648765673
-2.0,4.1,1.0,62.0,266.38182409957284
-2.0,4.2,1.0,63.0,275.03912342330347
-2.0,4.3,1.0,64.0,256.53294691911907
-2.0,4.4,1.0,65.0,316.4595824124401
-2.0,4.5,1.0,66.0,280.2432644339894
-2.0,4.6,1.0,67.0,248.030654374585
-2.0,4.7,1.0,68.0,267.97242347468455
-2.0,4.8,1.0,69.0,251.33003177806782
-2.0,4.9,1.0,70.0,265.595361613294
-2.0,5.0,1.0,71.0,250.18677026798795
-2.0,5.1,1.0,72.0,295.0681586816479
-2.0,5.2,1.0,73.0,295.90192729416907
-2.0,5.3,1.0,74.0,287.63175347827695
-2.0,5.4,1.0,75.0,276.2431713110799
-2.0,5.5,1.0,76.0,317.9673342639382
-2.0,5.6,1.0,77.0,270.90964145435447
-2.0,5.7,1.0,78.0,254.3972981125726
-2.0,5.8,1.0,79.0,266.59711708697074
-2.0,5.9,1.0,80.0,274.7586881151918
-2.0,6.0,1.0,81.0,258.83106674765
-2.0,6.1,1.0,82.0,286.44713248401484
-2.0,6.2,1.0,83.0,275.2048241599886
-2.0,6.3,1.0,84.0,274.72771337592195
-2.0,6.4,1.0,85.0,249.75809286649672
-2.0,6.5,1.0,86.0,307.7417888499568
-2.0,6.6,1.0,87.0,256.1732419289179
-2.0,6.7,1.0,88.0,270.44588266966434
-2.0,6.8,1.0,89.0,261.21724043926605
-2.0,6.9,1.0,90.0,255.06010894620854
-2.0,7.0,1.0,91.0,268.53886243663766
-2.0,7.1,1.0,92.0,244.63775047005086
-2.0,7.2,1.0,93.0,259.57960559499963
-2.0,7.3,1.0,94.0,252.94826772921454
-2.0,7.4,1.0,95.0,256.92723310446564
-2.0,7.5,1.0,96.0,493.71813975232817
-2.0,7.6,1.0,97.0,259.52096166068714
-2.0,7.7,1.0,98.0,285.6265545924121
-2.0,7.8,1.0,99.0,281.07270804443266
-2.0,7.9,1.0,100.0,280.2939155289833
-2.0,-2.0,1.0,1.0,262.44333290333674
-1.9,-1.8,2.0,3.0,276.8112714874755
-1.9,-1.7,2.0,4.0,267.97911933123885
-1.9,-1.6,2.0,5.0,265.19321138628897
-1.9,-1.5,2.0,6.0,266.0426271593792
-1.9,-1.4,2.0,7.0,259.1087896195876
-1.9,-1.3,2.0,8.0,257.11015039900724
-1.9,-1.2,2.0,9.0,266.75118075722713
-1.9,-1.1,2.0,10.0,307.7202595438922
-1.9,-1.0,2.0,11.0,263.2404492035048
-1.9,-0.9,2.0,12.0,274.9930492910783
-1.9,-0.8,2.0,13.0,274.94631708605675
-1.9,-0.7,2.0,14.0,270.1628828955686
-1.9,-0.6,2.0,15.0,266.97284569773666
-1.9,-0.5,2.0,16.0,349.67358350144036
-1.9,-0.4,2.0,17.0,247.7612438202159
-1.9,-0.3,2.0,18.0,264.85526972929733
-1.9,-0.2,2.0,19.0,254.80353002776883
-1.9,-0.1,2.0,20.0,302.35415240375386
-1.9,0.0,2.0,21.0,290.6931379606234
-1.9,0.1,2.0,22.0,283.08360067275925
-1.9,0.2,2.0,23.0,252.79774305883984
-1.9,0.3,2.0,24.0,276.8016118826626
-1.9,0.4,2.0,25.0,318.1611142940992
-1.9,0.5,2.0,26.0,282.73365192628427
-1.9,0.6,2.0,27.0,301.01855830486386
-1.9,0.7,2.0,28.0,250.52915808127722
-1.9,0.8,2.0,29.0,259.7719259293346
-1.9,0.9,2.0,30.0,242.00060916086707
-1.9,1.0,2.0,31.0,275.21751544307557
-1.9,1.1,2.0,32.0,275.71684124449826
-1.9,1.2,2.0,33.0,259.8291777854029
-1.9,1.3,2.0,34.0,264.10402352211656
-1.9,1.4,2.0,35.0,269.24217051625834
-1.9,1.5,2.0,36.0,294.15674109232765
-1.9,1.6,2.0,37.0,273.6160169751405
-1.9,1.7,2.0,38.0,274.3772743444182
-1.9,1.8,2.0,39.0,309.5812945495824
-1.9,1.9,2.0,40.0,282.0928605003219
-1.9,2.0,2.0,41.0,256.10294936951254
-1.9,2.1,2.0,42.0,292.6901699912565
-1.9,2.2,2.0,43.0,269.22879630314935
-1.9,2.3,2.0,44.0,267.2157016467377
-1.9,2.4,2.0,45.0,251.5450030356364
-1.9,2.5,2.0,46.0,250.15565416040775
-1.9,2.6,2.0,47.0,268.0115566428913
-1.9,2.7,2.0,48.0,276.83577724490283
-1.9,2.8,2.0,49.0,296.0626552045375
-1.9,2.9,2.0,50.0,288.11131550964456
-1.9,3.0,2.0,51.0,258.83072684227716
-1.9,3.1,2.0,52.0,264.7180740361507
-1.9,3.2,2.0,53.0,292.9002892785615
-1.9,3.3,2.0,54.0,266.2955999710736
-1.9,3.4,2.0,55.0,272.0840934318691
-1.9,3.5,2.0,56.0,290.2080539137121
-1.9,3.6,2.0,57.0,276.85732213869437
-1.9,3.7,2.0,58.0,281.70856894146755
-1.9,3.8,2.0,59.0,265.7877657028491
-1.9,3.9,2.0,60.0,244.05201939595688
-1.9,4.0,2.0,61.0,260.3551036819504
-1.9,4.1,2.0,62.0,242.42048077449263
-1.9,4.2,2.0,63.0,258.75865436365245
-1.9,4.3,2.0,64.0,294.0990417678718
-1.9,4.4,2.0,65.0,276.77454598056795
-1.9,4.5,2.0,66.0,306.91304185050575
-1.9,4.6,2.0,67.0,278.6329461423252
-1.9,4.7,2.0,68.0,257.2724283619766
-1.9,4.8,2.0,69.0,283.14710504533156
-1.9,4.9,2.0,70.0,272.48719750960356
-1.9,5.0,2.0,71.0,244.2695632780544
-1.9,5.1,2.0,72.0,249.82500248685082
-1.9,5.2,2.0,73.0,277.1180657233397
-1.9,5.3,2.0,74.0,273.35657989318713
-1.9,5.4,2.0,75.0,293.3741447889353
-1.9,5.5,2.0,76.0,255.6327856176155
-1.9,5.6,2.0,77.0,290.63774616924843
-1.9,5.7,2.0,78.0,286.6460008265938
-1.9,5.8,2.0,79.0,261.3129255593889
-1.9,5.9,2.0,80.0,278.49044179230344
-1.9,6.0,2.0,81.0,257.24527268965954
-1.9,6.1,2.0,82.0,287.0152487949454
-1.9,6.2,2.0,83.0,287.79199371259875
-1.9,6.3,2.0,84.0,259.4211828593252
-1.9,6.4,2.0,85.0,281.50330139470174
-1.9,6.5,2.0,86.0,255.0335941115772
-1.9,6.6,2.0,87.0,305.3258053704287
-1.9,6.7,2.0,88.0,279.52809941142533
-1.9,6.8,2.0,89.0,275.0869715386465
-1.9,6.9,2.0,90.0,265.4289313655398
-1.9,7.0,2.0,91.0,268.10072096649145
-1.9,7.1,2.0,92.0,257.7439247272933
-1.9,7.2,2.0,93.0,263.15143643419145
-1.9,7.3,2.0,94.0,259.53640575761045
-1.9,7.4,2.0,95.0,281.4402082091341
-1.9,7.5,2.0,96.0,263.95996428123135
-1.9,7.6,2.0,97.0,251.87965144220988
-1.9,7.7,2.0,98.0,249.7396199811642
-1.9,7.8,2.0,99.0,265.10973239544177
-1.9,7.9,2.0,100.0,257.23702773110784
-1.9,-2.0,2.0,1.0,311.3575451046549
-1.9,-1.9,2.0,2.0,285.22759211312325
-1.8,-1.7,3.0,4.0,256.0865805919885
-1.8,-1.6,3.0,5.0,260.1790380952402
-1.8,-1.5,3.0,6.0,311.1008861502365
-1.8,-1.4,3.0,7.0,312.6734522847074
-1.8,-1.3,3.0,8.0,264.4475498172953
-1.8,-1.2,3.0,9.0,264.9452862617563
-1.8,-1.1,3.0,10.0,272.6354774088853
-1.8,-1.0,3.0,11.0,248.06525103294993
-1.8,-0.9,3.0,12.0,272.15214685244047
-1.8,-0.8,3.0,13.0,279.0272643435242
-1.8,-0.7,3.0,14.0,259.92399262071956
-1.8,-0.6,3.0,15.0,260.72136635621456
-1.8,-0.5,3.0,16.0,266.69850858320444
-1.8,-0.4,3.0,17.0,269.24146674773635
-1.8,-0.3,3.0,18.0,273.4294882527532
-1.8,-0.2,3.0,19.0,241.4621376269847
-1.8,-0.1,3.0,20.0,280.4429046891979
-1.8,0.0,3.0,21.0,274.2371766187282
-1.8,0.1,3.0,22.0,295.145118823176
-1.8,0.2,3.0,23.0,268.4601777941303
-1.8,0.3,3.0,24.0,263.668376228782
-1.8,0.4,3.0,25.0,279.93515755790264
-1.8,0.5,3.0,26.0,275.7753808594141
-1.8,0.6,3.0,27.0,269.54856682831945
-1.8,0.7,3.0,28.0,252.38712663348807
-1.8,0.8,3.0,29.0,268.49227362305186
-1.8,0.9,3.0,30.0,237.01702913079217
-1.8,1.0,3.0,31.0,319.39427986135036
-1.8,1.1,3.0,32.0,252.68810660007364
-1.8,1.2,3.0,33.0,253.00757503879547
-1.8,1.3,3.0,34.0,281.9996611810264
-1.8,1.4,3.0,35.0,275.54959535412394
-1.8,1.5,3.0,36.0,277.4572081037892
-1.8,1.6,3.0,37.0,259.6431723845653
-1.8,1.7,3.0,38.0,254.10170065390767
-1.8,1.8,3.0,39.0,284.0494669816758
-1.8,1.9,3.0,40.0,258.1048394652121
-1.8,2.0,3.0,41.0,285.3148648715256
-1.8,2.1,3.0,42.0,283.3340240661755
-1.8,2.2,3.0,43.0,273.17550943453637
-1.8,2.3,3.0,44.0,290.1725983907552
-1.8,2.4,3.0,45.0,268.2416274330484
-1.8,2.5,3.0,46.0,299.5271206607212
-1.8,2.6,3.0,47.0,279.1123631494483
-1.8,2.7,3.0,48.0,257.9421816979706
-1.8,2.8,3.0,49.0,295.6478641794597
-1.8,2.9,3.0,50.0,279.086614561773
-1.8,3.0,3.0,51.0,274.85575723072856
-1.8,3.1,3.0,52.0,270.38372296431413
-1.8,3.2,3.0,53.0,315.63529262526345
-1.8,3.3,3.0,54.0,274.60064046918563
-1.8,3.4,3.0,55.0,265.59422490236227
-1.8,3.5,3.0,56.0,262.85432488850165
-1.8,3.6,3.0,57.0,269.78321999875914
-1.8,3.7,3.0,58.0,260.2548405594933
-1.8,3.8,3.0,59.0,273.5299951556759
-1.8,3.9,3.0,60.0,265.2454562113308
-1.8,4.0,3.0,61.0,286.618185203975
-1.8,4.1,3.0,62.0,260.59145927900397
-1.8,4.2,3.0,63.0,284.2126243149728
-1.8,4.3,3.0,64.0,263.06184072443904
-1.8,4.4,3.0,65.0,259.90240654488923
-1.8,4.5,3.0,66.0,256.64191194602654
-1.8,4.6,3.0,67.0,333.87521440597675
-1.8,4.7,3.0,68.0,283.433805444391
-1.8,4.8,3.0,69.0,269.33986717340616
-1.8,4.9,3.0,70.0,291.3266818937231
-1.8,5.0,3.0,71.0,273.5007491441384
-1.8,5.1,3.0,72.0,273.60161995947084
-1.8,5.2,3.0,73.0,263.686580240622
-1.8,5.3,3.0,74.0,312.41604990463424
-1.8,5.4,3.0,75.0,248.25507112910182
-1.8,5.5,3.0,76.0,266.94249806944674
-1.8,5.6,3.0,77.0,265.908882453738
-1.8,5.7,3.0,78.0,286.3760345671568
-1.8,5.8,3.0,79.0,268.51161389194726
-1.8,5.9,3.0,80.0,244.8841096788018
-1.8,6.0,3.0,81.0,281.33050261601653
-1.8,6.1,3.0,82.0,268.8463302733437
-1.8,6.2,3.0,83.0,262.0374185112675
-1.8,6.3,3.0,84.0,264.2842165412891
-1.8,6.4,3.0,85.0,258.85977736016525
-1.8,6.5,3.0,86.0,303.94417479898874
-1.8,6.6,3.0,87.0,282.9822701777338
-1.8,6.7,3.0,88.0,256.4934122395072
-1.8,6.8,3.0,89.0,306.0790289277095
-1.8,6.9,3.0,90.0,257.16289190006705
-1.8,7.0,3.0,91.0,270.57735040770183
-1.8,7.1,3.0,92.0,269.43594372875225
-1.8,7.2,3.0,93.0,371.21385166681375
-1.8,7.3,3.0,94.0,278.1065432280565
-1.8,7.4,3.0,95.0,253.52402624344228
-1.8,7.5,3.0,96.0,277.6677403072225
-1.8,7.6,3.0,97.0,259.30977198888
-1.8,7.7,3.0,98.0,277.9553099711576
-1.8,7.8,3.0,99.0,247.82285615938582
-1.8,7.9,3.0,100.0,281.804098802633
-1.8,-2.0,3.0,1.0,283.19733722825345
-1.8,-1.9,3.0,2.0,281.75962242009126
-1.8,-1.8,3.0,3.0,266.6288759586061
-1.7,-1.6,4.0,5.0,262.9956032880004
-1.7,-1.5,4.0,6.0,283.6168276281827
-1.7,-1.4,4.0,7.0,277.70992625341063
-1.7,-1.3,4.0,8.0,269.78802516834054
-1.7,-1.2,4.0,9.0,293.2583956061605
-1.7,-1.1,4.0,10.0,259.34717821262933
-1.7,-1.0,4.0,11.0,298.11812369119497
-1.7,-0.9,4.0,12.0,255.2846403114616
-1.7,-0.8,4.0,13.0,252.4976315755175
-1.7,-0.7,4.0,14.0,285.2886956563218
-1.7,-0.6,4.0,15.0,282.79511689034223
-1.7,-0.5,4.0,16.0,267.95918415811803
-1.7,-0.4,4.0,17.0,263.15797921649585
-1.7,-0.3,4.0,18.0,264.5836693920827
-1.7,-0.2,4.0,19.0,279.71692131406394
-1.7,-0.1,4.0,20.0,249.83780548431753
-1.7,0.0,4.0,21.0,251.7204856310856
-1.7,0.1,4.0,22.0,293.07734293543695
-1.7,0.2,4.0,23.0,273.8938743573324
-1.7,0.3,4.0,24.0,278.97708109262754
-1.7,0.4,4.0,25.0,268.6324679362868
-1.7,0.5,4.0,26.0,277.08635849738425
-1.7,0.6,4.0,27.0,261.3694974570488
-1.7,0.7,4.0,28.0,254.93118330749326
-1.7,0.8,4.0,29.0,270.9956943043146
-1.7,0.9,4.0,30.0,278.83933875289483
-1.7,1.0,4.0,31.0,287.3228038934127
-1.7,1.1,4.0,32.0,273.06279836281743
-1.7,1.2,4.0,33.0,249.9583693675573
-1.7,1.3,4.0,34.0,265.16948106504935
-1.7,1.4,4.0,35.0,268.8562954146804
-1.7,1.5,4.0,36.0,290.9949499010605
-1.7,1.6,4.0,37.0,332.91512806082557
-1.7,1.7,4.0,38.0,244.17768605279497
-1.7,1.8,4.0,39.0,255.3166453737597
-1.7,1.9,4.0,40.0,267.285503919951
-1.7,2.0,4.0,41.0,335.88924147339986
-1.7,2.1,4.0,42.0,272.8758169923493
-1.7,2.2,4.0,43.0,264.5706798868127
-1.7,2.3,4.0,44.0,262.76982223379196
-1.7,2.4,4.0,45.0,318.83823563208136
-1.7,2.5,4.0,46.0,268.55606615081695
-1.7,2.6,4.0,47.0,299.9074032215858
-1.7,2.7,4.0,48.0,300.2697349966663
-1.7,2.8,4.0,49.0,255.13789315579487
-1.7,2.9,4.0,50.0,273.3053923432856
-1.7,3.0,4.0,51.0,281.945421594386
-1.7,3.1,4.0,52.0,270.2211404314543
-1.7,3.2,4.0,53.0,267.4719933112676
-1.7,3.3,4.0,54.0,260.825931528617
-1.7,3.4,4.0,55.0,264.6147104116563
-1.7,3.5,4.0,56.0,243.11025741312275
-1.7,3.6,4.0,57.0,342.29369336215785
-1.7,3.7,4.0,58.0,257.14287305438194
-1.7,3.8,4.0,59.0,301.7556916617403
-1.7,3.9,4.0,60.0,248.04675520952927
-1.7,4.0,4.0,61.0,259.3330962620693
-1.7,4.1,4.0,62.0,287.14455620486257
-1.7,4.2,4.0,63.0,279.16383767071574
-1.7,4.3,4.0,64.0,276.3373849185345
-1.7,4.4,4.0,65.0,274.5343152403412
-1.7,4.5,4.0,66.0,264.64572441985456
-1.7,4.6,4.0,67.0,272.05123312658066
-1.7,4.7,4.0,68.0,261.97935911882337
-1.7,4.8,4.0,69.0,282.11595614957844
-1.7,4.9,4.0,70.0,296.8215272990429
-1.7,5.0,4.0,71.0,267.740984871332
-1.7,5.1,4.0,72.0,274.2592543974897
-1.7,5.2,4.0,73.0,270.7132497055425
-1.7,5.3,4.0,74.0,273.23628226988353
-1.7,5.4,4.0,75.0,253.49203563020404
-1.7,5.5,4.0,76.0,315.1317016731381
-1.7,5.6,4.0,77.0,310.75778089540006
-1.7,5.7,4.0,78.0,298.6991851688397
-1.7,5.8,4.0,79.0,276.96995675289634
-1.7,5.9,4.0,80.0,275.22372501916635
-1.7,6.0,4.0,81.0,291.48873582369026
-1.7,6.1,4.0,82.0,262.8041499509315
-1.7,6.2,4.0,83.0,287.1255918287854
-1.7,6.3,4.0,84.0,252.1794024277958
-1.7,6.4,4.0,85.0,262.0841408037357
-1.7,6.5,4.0,86.0,272.3094423167963
-1.7,6.6,4.0,87.0,314.4710667602931
-1.7,6.7,4.0,88.0,268.7630783250953
-1.7,6.8,4.0,89.0,298.2105530566974
-1.7,6.9,4.0,90.0,243.43389929035595
-1.7,7.0,4.0,91.0,275.855746894712
-1.7,7.1,4.0,92.0,275.63537609610995
-1.7,7.2,4.0,93.0,308.13712613390135
-1.7,7.3,4.0,94.0,310.7899931132206
-1.7,7.4,4.0,95.0,267.6710426616556
-1.7,7.5,4.0,96.0,258.98194830320296
-1.7,7.6,4.0,97.0,279.56726037659075
-1.7,7.7,4.0,98.0,249.3514660568527
-1.7,7.8,4.0,99.0,261.6291226543107
-1.7,7.9,4.0,100.0,265.55955458854356
-1.7,-2.0,4.0,1.0,297.64137237362723
-1.7,-1.9,4.0,2.0,269.112044941108
-1.7,-1.8,4.0,3.0,297.07546906251275
-1.7,-1.7,4.0,4.0,268.7648988977066
-1.6,-1.5,5.0,6.0,256.28766964751514
-1.6,-1.4,5.0,7.0,274.67874926412844
-1.6,-1.3,5.0,8.0,278.4141239602157
-1.6,-1.2,5.0,9.0,316.23382558810926
-1.6,-1.1,5.0,10.0,293.1641987569036
-1.6,-1.0,5.0,11.0,248.51949009340004
-1.6,-0.9,5.0,12.0,270.0733578565565
-1.6,-0.8,5.0,13.0,282.56866933021985
-1.6,-0.7,5.0,14.0,258.58585039758196
-1.6,-0.6,5.0,15.0,267.0278297272852
-1.6,-0.5,5.0,16.0,287.9800827166567
-1.6,-0.4,5.0,17.0,291.85696928690123
-1.6,-0.3,5.0,18.0,243.8572819840729
-1.6,-0.2,5.0,19.0,269.91076087931214
-1.6,-0.1,5.0,20.0,276.3510478013674
-1.6,0.0,5.0,21.0,302.97827391408146
-1.6,0.1,5.0,22.0,274.3389322393593
-1.6,0.2,5.0,23.0,268.88140922889875
-1.6,0.3,5.0,24.0,240.6342946991311
-1.6,0.4,5.0,25.0,266.46246076670883
-1.6,0.5,5.0,26.0,267.94531521643523
-1.6,0.6,5.0,27.0,261.55917386706136
-1.6,0.7,5.0,28.0,252.84164264373604
-1.6,0.8,5.0,29.0,275.85190778168743
-1.6,0.9,5.0,30.0,252.65976252688972
-1.6,1.0,5.0,31.0,346.55650983913887
-1.6,1.1,5.0,32.0,271.47261415542243
-1.6,1.2,5.0,33.0,249.13164257878694
-1.6,1.3,5.0,34.0,280.91356504566966
-1.6,1.4,5.0,35.0,331.41234883056416
-1.6,1.5,5.0,36.0,262.17153034898735
-1.6,1.6,5.0,37.0,265.30228021725605
-1.6,1.7,5.0,38.0,260.37212904188857
-1.6,1.8,5.0,39.0,298.9100138263152
-1.6,1.9,5.0,40.0,272.9944283167223
-1.6,2.0,5.0,41.0,259.1793592457304
-1.6,2.1,5.0,42.0,256.1219730394699
-1.6,2.2,5.0,43.0,270.7963911477373
-1.6,2.3,5.0,44.0,236.39989689225885
-1.6,2.4,5.0,45.0,268.99848122468586
-1.6,2.5,5.0,46.0,284.0993854182847
-1.6,2.6,5.0,47.0,262.0218057344859
-1.6,2.7,5.0,48.0,276.15857607294856
-1.6,2.8,5.0,49.0,286.8340982722153
-1.6,2.9,5.0,50.0,289.9982291744083
-1.6,3.0,5.0,51.0,279.3000350882493
-1.6,3.1,5.0,52.0,301.24008671162545
-1.6,3.2,5.0,53.0,346.2975471511264
-1.6,3.3,5.0,54.0,290.6229890398774
-1.6,3.4,5.0,55.0,262.0269469555305
-1.6,3.5,5.0,56.0,261.75164814799433
-1.6,3.6,5.0,57.0,284.63151842250306
-1.6,3.7,5.0,58.0,270.6393185710429
-1.6,3.8,5.0,59.0,301.1079484186246
-1.6,3.9,5.0,60.0,255.06749096894694
-1.6,4.0,5.0,61.0,247.95577003219555
-1.6,4.1,5.0,62.0,299.25767412491376
-1.6,4.2,5.0,63.0,279.5516160411259
-1.6,4.3,5.0,64.0,280.4618234624913
-1.6,4.4,5.0,65.0,278.0787816657034
-1.6,4.5,5.0,66.0,249.28763659840914
-1.6,4.6,5.0,67.0,276.9342051204225
-1.6,4.7,5.0,68.0,271.31257049083797
-1.6,4.8,5.0,69.0,284.72850586753674
-1.6,4.9,5.0,70.0,241.72430917796223
-1.6,5.0,5.0,71.0,256.3995941589951
-1.6,5.1,5.0,72.0,256.51986429646604
-1.6,5.2,5.0,73.0,281.123739995384
-1.6,5.3,5.0,74.0,268.9678033485932
-1.6,5.4,5.0,75.0,271.52183396903735
-1.6,5.5,5.0,76.0,288.747112344111
-1.6,5.6,5.0,77.0,258.2807920200163
-1.6,5.7,5.0,78.0,287.2754370969036
-1.6,5.8,5.0,79.0,269.80325352963433
-1.6,5.9,5.0,80.0,304.9798164542753
-1.6,6.0,5.0,81.0,273.41342045048253
-1.6,6.1,5.0,82.0,257.18119922877105
-1.6,6.2,5.0,83.0,257.7619263535607
-1.6,6.3,5.0,84.0,237.6904810917666
-1.6,6.4,5.0,85.0,258.0623146591819
-1.6,6.5,5.0,86.0,253.29329499904927
-1.6,6.6,5.0,87.0,237.50474181283482
-1.6,6.7,5.0,88.0,292.891191832195
-1.6,6.8,5.0,89.0,274.96789087024604
-1.6,6.9,5.0,90.0,250.60162828211298
-1.6,7.0,5.0,91.0,263.96654136956937
-1.6,7.1,5.0,92.0,286.81402360629596
-1.6,7.2,5.0,93.0,258.4973657102385
-1.6,7.3,5.0,94.0,278.6488167171443
-1.6,7.4,5.0,95.0,269.6569962421359
-1.6,7.5,5.0,96.0,267.81701823682863
-1.6,7.6,5.0,97.0,320.320920480214
-1.6,7.7,5.0,98.0,275.21847046892486
-1.6,7.8,5.0,99.0,315.6344479155454
-1.6,7.9,5.0,100.0,263.9529340220331
-1.6,-2.0,5.0,1.0,307.07505092264194
-1.6,-1.9,5.0,2.0,270.517196013195
-1.6,-1.8,5.0,3.0,425.3071853803382
-1.6,-1.7,5.0,4.0,280.01855009671596
-1.6,-1.6,5.0,5.0,272.76804254831575
-1.5,-1.4,6.0,7.0,277.3409780944002
-1.5,-1.3,6.0,8.0,244.13199554451037
-1.5,-1.2,6.0,9.0,278.4407456965984
-1.5,-1.1,6.0,10.0,295.4499564686965
-1.5,-1.0,6.0,11.0,260.13695628987995
-1.5,-0.9,6.0,12.0,261.48982008669424
-1.5,-0.8,6.0,13.0,244.50317844428383
-1.5,-0.7,6.0,14.0,272.5910402239509
-1.5,-0.6,6.0,15.0,276.5014301354363
-1.5,-0.5,6.0,16.0,297.54029361434146
-1.5,-0.4,6.0,17.0,261.28114769613416
-1.5,-0.3,6.0,18.0,263.4746055524154
-1.5,-0.2,6.0,19.0,277.914547349486
-1.5,-0.1,6.0,20.0,272.04170075123005
-1.5,0.0,6.0,21.0,258.3994410062482
-1.5,0.1,6.0,22.0,266.46056222706596
-1.5,0.2,6.0,23.0,276.04906052824015
-1.5,0.3,6.0,24.0,262.89344979845106
-1.5,0.4,6.0,25.0,274.0001382957329
-1.5,0.5,6.0,26.0,255.9662087140311
-1.5,0.6,6.0,27.0,276.9491686841475
-1.5,0.7,6.0,28.0,340.4961021575269
-1.5,0.8,6.0,29.0,287.64504125924555
-1.5,0.9,6.0,30.0,241.17355666395736
-1.5,1.0,6.0,31.0,278.4619598877178
-1.5,1.1,6.0,32.0,260.4565015096933
-1.5,1.2,6.0,33.0,278.03494684997037
-1.5,1.3,6.0,34.0,260.67898925241747
-1.5,1.4,6.0,35.0,289.18921311467193
-1.5,1.5,6.0,36.0,280.29311896644805
-1.5,1.6,6.0,37.0,270.0165965872327
-1.5,1.7,6.0,38.0,282.9748404885609
-1.5,1.8,6.0,39.0,264.4516832938405
-1.5,1.9,6.0,40.0,254.0993982270759
-1.5,2.0,6.0,41.0,290.39031273494305
-1.5,2.1,6.0,42.0,256.1033425738718
-1.5,2.2,6.0,43.0,277.09223444543255
-1.5,2.3,6.0,44.0,310.620248643399
-1.5,2.4,6.0,45.0,256.02281034108273
-1.5,2.5,6.0,46.0,277.46584359613695
-1.5,2.6,6.0,47.0,260.4617184880367
-1.5,2.7,6.0,48.0,287.1771818850434
-1.5,2.8,6.0,49.0,261.28531604388183
-1.5,2.9,6.0,50.0,325.94481741668903
-1.5,3.0,6.0,51.0,274.37686554434777
-1.5,3.1,6.0,52.0,240.1250838660742
-1.5,3.2,6.0,53.0,268.42619461804856
-1.5,3.3,6.0,54.0,250.9469698215625
-1.5,3.4,6.0,55.0,236.04851875671298
-1.5,3.5,6.0,56.0,260.5194527325482
-1.5,3.6,6.0,57.0,274.823934922342
-1.5,3.7,6.0,58.0,281.81178939493554
-1.5,3.8,6.0,59.0,256.8133682723715
-1.5,3.9,6.0,60.0,298.5690923421984
-1.5,4.0,6.0,61.0,268.6140917815056
-1.5,4.1,6.0,62.0,244.2000490659288
-1.5,4.2,6.0,63.0,267.39056460026114
-1.5,4.3,6.0,64.0,273.4060321316303
-1.5,4.4,6.0,65.0,254.54161093867592
-1.5,4.5,6.0,66.0,302.93274932029124
-1.5,4.6,6.0,67.0,275.45467424514317
-1.5,4.7,6.0,68.0,293.3372759606204
-1.5,4.8,6.0,69.0,254.40194719113583
-1.5,4.9,6.0,70.0,294.5041141993833
-1.5,5.0,6.0,71.0,289.7559921550775
-1.5,5.1,6.0,72.0,270.78367345886204
-1.5,5.2,6.0,73.0,270.63104904101016
-1.5,5.3,6.0,74.0,257.65181481707043
-1.5,5.4,6.0,75.0,261.06064983291145
-1.5,5.5,6.0,76.0,256.58001237852864
-1.5,5.6,6.0,77.0,241.1185077115878
-1.5,5.7,6.0,78.0,268.0569306957996
-1.5,5.8,6.0,79.0,275.019335954037
-1.5,5.9,6.0,80.0,280.18008579224676
-1.5,6.0,6.0,81.0,275.76234917885216
-1.5,6.1,6.0,82.0,301.4742341464973
-1.5,6.2,6.0,83.0,266.24691188603737
-1.5,6.3,6.0,84.0,256.8923950866317
-1.5,6.4,6.0,85.0,286.5402528888342
-1.5,6.5,6.0,86.0,355.71055087330126
-1.5,6.6,6.0,87.0,263.71147209315023
-1.5,6.7,6.0,88.0,263.11127354251477
-1.5,6.8,6.0,89.0,272.727853983903
-1.5,6.9,6.0,90.0,273.65444505258085
-1.5,7.0,6.0,91.0,284.36294411426155
-1.5,7.1,6.0,92.0,252.75901018678707
-1.5,7.2,6.0,93.0,261.87953803666323
-1.5,7.3,6.0,94.0,259.46170963444695
-1.5,7.4,6.0,95.0,317.51164822256806
-1.5,7.5,6.0,96.0,277.14322547691717
-1.5,7.6,6.0,97.0,265.2309256485372
-1.5,7.7,6.0,98.0,280.3065620958488
-1.5,7.8,6.0,99.0,275.2863329590562
-1.5,7.9,6.0,100.0,291.46427062018205
-1.5,-2.0,6.0,1.0,314.8811129397085
-1.5,-1.9,6.0,2.0,267.97400235777155
-1.5,-1.8,6.0,3.0,303.1292620535854
-1.5,-1.7,6.0,4.0,240.97478828976725
-1.5,-1.6,6.0,5.0,276.9012947987619
-1.5,-1.5,6.0,6.0,272.515663485567
-1.4,-1.3,7.0,8.0,258.17866407466784
-1.4,-1.2,7.0,9.0,249.95201562452917
-1.4,-1.1,7.0,10.0,256.870033033192
-1.4,-1.0,7.0,11.0,305.9012233951218
-1.4,-0.9,7.0,12.0,298.4562500532952
-1.4,-0.8,7.0,13.0,264.4139199807211
-1.4,-0.7,7.0,14.0,282.1977754485175
-1.4,-0.6,7.0,15.0,279.2250576587404
-1.4,-0.5,7.0,16.0,252.3763526568557
-1.4,-0.4,7.0,17.0,274.22043688630737
-1.4,-0.3,7.0,18.0,294.3678007948686
-1.4,-0.2,7.0,19.0,273.39095560138486
-1.4,-0.1,7.0,20.0,305.982394397949
-1.4,0.0,7.0,21.0,291.08657732370847
-1.4,0.1,7.0,22.0,264.11378431441955
-1.4,0.2,7.0,23.0,263.4306084082995
-1.4,0.3,7.0,24.0,320.86764108126675
-1.4,0.4,7.0,25.0,259.31651620317405
-1.4,0.5,7.0,26.0,270.5135236704708
-1.4,0.6,7.0,27.0,256.6836484491291
-1.4,0.7,7.0,28.0,268.1203311683367
-1.4,0.8,7.0,29.0,260.79645224524273
-1.4,0.9,7.0,30.0,281.2228665048727
-1.4,1.0,7.0,31.0,300.74950547879934
-1.4,1.1,7.0,32.0,273.0159554276921
-1.4,1.2,7.0,33.0,246.92812276789516
-1.4,1.3,7.0,34.0,270.45239031459937
-1.4,1.4,7.0,35.0,261.33605278258807
-1.4,1.5,7.0,36.0,271.00968076930417
-1.4,1.6,7.0,37.0,276.4405620376838
-1.4,1.7,7.0,38.0,277.59660746718885
-1.4,1.8,7.0,39.0,239.73979185423127
-1.4,1.9,7.0,40.0,289.016431054976
-1.4,2.0,7.0,41.0,278.75358558415024
-1.4,2.1,7.0,42.0,295.7673973101722
-1.4,2.2,7.0,43.0,246.0906547433767
-1.4,2.3,7.0,44.0,273.0587493075345
-1.4,2.4,7.0,45.0,263.95410687609507
-1.4,2.5,7.0,46.0,303.7927737728429
-1.4,2.6,7.0,47.0,253.51456954096622
-1.4,2.7,7.0,48.0,268.0835279415575
-1.4,2.8,7.0,49.0,277.9494140909914
-1.4,2.9,7.0,50.0,269.5575418476701
-1.4,3.0,7.0,51.0,288.8950417797927
-1.4,3.1,7.0,52.0,259.0431798561548
-1.4,3.2,7.0,53.0,271.1767231552726
-1.4,3.3,7.0,54.0,249.89810314580365
-1.4,3.4,7.0,55.0,261.6083851808199
-1.4,3.5,7.0,56.0,286.15782270046174
-1.4,3.6,7.0,57.0,281.42649607935357
-1.4,3.7,7.0,58.0,309.5100620582962
-1.4,3.8,7.0,59.0,278.0518960852
-1.4,3.9,7.0,60.0,260.51138938358383
-1.4,4.0,7.0,61.0,253.39869400608455
-1.4,4.1,7.0,62.0,257.05917085395805
-1.4,4.2,7.0,63.0,263.4702755204785
-1.4,4.3,7.0,64.0,251.90463248583947
-1.4,4.4,7.0,65.0,255.61653444985856
-1.4,4.5,7.0,66.0,275.48944705033927
-1.4,4.6,7.0,67.0,255.0747434645309
-1.4,4.7,7.0,68.0,292.8199491430549
-1.4,4.8,7.0,69.0,282.7375281901355
-1.4,4.9,7.0,70.0,262.38162583821344
-1.4,5.0,7.0,71.0,264.0117627852992
-1.4,5.1,7.0,72.0,269.94880993458816
-1.4,5.2,7.0,73.0,257.9851230748687
-1.4,5.3,7.0,74.0,269.7219049925968
-1.4,5.4,7.0,75.0,255.18976880510098
-1.4,5.5,7.0,76.0,268.0568726355594
-1.4,5.6,7.0,77.0,260.2137199551254
-1.4,5.7,7.0,78.0,260.05325438662413
-1.4,5.8,7.0,79.0,323.00582231715265
-1.4,5.9,7.0,80.0,311.2447941598419
-1.4,6.0,7.0,81.0,288.2678502579814
-1.4,6.1,7.0,82.0,260.2049901078319
-1.4,6.2,7.0,83.0,268.00253948298246
-1.4,6.3,7.0,84.0,264.4360954734376
-1.4,6.4,7.0,85.0,275.01771464528366
-1.4,6.5,7.0,86.0,277.72283086074924
-1.4,6.6,7.0,87.0,251.8275345100438
-1.4,6.7,7.0,88.0,274.87848330717696
-1.4,6.8,7.0,89.0,255.43211867083437
-1.4,6.9,7.0,90.0,276.88206076155615
-1.4,7.0,7.0,91.0,275.45470524799606
-1.4,7.1,7.0,92.0,253.08718364408372
-1.4,7.2,7.0,93.0,285.7683351447717
-1.4,7.3,7.0,94.0,282.6604678583506
-1.4,7.4,7.0,95.0,251.9634841809554
-1.4,7.5,7.0,96.0,278.5812169788254
-1.4,7.6,7.0,97.0,294.9712040086103
-1.4,7.7,7.0,98.0,246.6428801003441
-1.4,7.8,7.0,99.0,289.29721569088645
-1.4,7.9,7.0,100.0,267.5389723081582
-1.4,-2.0,7.0,1.0,265.79494341142953
-1.4,-1.9,7.0,2.0,274.0596706188094
-1.4,-1.8,7.0,3.0,253.29205757160125
-1.4,-1.7,7.0,4.0,253.06782137953442
-1.4,-1.6,7.0,5.0,280.883514463071
-1.4,-1.5,7.0,6.0,298.08002221887125
-1.4,-1.4,7.0,7.0,267.7708821536156
-1.3,-1.2,8.0,9.0,298.8761185371585
-1.3,-1.1,8.0,10.0,271.28310932724264
-1.3,-1.0,8.0,11.0,256.2385637605653
-1.3,-0.9,8.0,12.0,302.6269774494003
-1.3,-0.8,8.0,13.0,268.6354091452766
-1.3,-0.7,8.0,14.0,278.6821299015661
-1.3,-0.6,8.0,15.0,254.41748145180952
-1.3,-0.5,8.0,16.0,273.7539044085678
-1.3,-0.4,8.0,17.0,256.4293983320495
-1.3,-0.3,8.0,18.0,278.26109805427933
-1.3,-0.2,8.0,19.0,288.01992075618784
-1.3,-0.1,8.0,20.0,250.9563118466322
-1.3,0.0,8.0,21.0,274.6690472160086
-1.3,0.1,8.0,22.0,251.47642895852013
-1.3,0.2,8.0,23.0,294.3164981186621
-1.3,0.3,8.0,24.0,281.9842773414485
-1.3,0.4,8.0,25.0,267.42337255784867
-1.3,0.5,8.0,26.0,279.09586436023307
-1.3,0.6,8.0,27.0,245.53598774654776
-1.3,0.7,8.0,28.0,294.0869827931661
-1.3,0.8,8.0,29.0,264.489859223792
-1.3,0.9,8.0,30.0,286.4059146262812
-1.3,1.0,8.0,31.0,268.91150394201185
-1.3,1.1,8.0,32.0,274.64967852757485
-1.3,1.2,8.0,33.0,324.98816673435715
-1.3,1.3,8.0,34.0,249.6933339684412
-1.3,1.4,8.0,35.0,236.43755215897204
-1.3,1.5,8.0,36.0,290.69951677997443
-1.3,1.6,8.0,37.0,255.76875908327793
-1.3,1.7,8.0,38.0,269.7873462710964
-1.3,1.8,8.0,39.0,264.1483657615751
-1.3,1.9,8.0,40.0,249.90347779173064
-1.3,2.0,8.0,41.0,270.47183230032687
-1.3,2.1,8.0,42.0,275.10500555079517
-1.3,2.2,8.0,43.0,298.3796000606906
-1.3,2.3,8.0,44.0,256.7840934184893
-1.3,2.4,8.0,45.0,311.4076801775949
-1.3,2.5,8.0,46.0,281.6735108579259
-1.3,2.6,8.0,47.0,274.1126314104237
-1.3,2.7,8.0,48.0,276.7321125237994
-1.3,2.8,8.0,49.0,263.48569122771147
-1.3,2.9,8.0,50.0,262.1971375040207
-1.3,3.0,8.0,51.0,260.47897202466964
-1.3,3.1,8.0,52.0,275.802782065493
-1.3,3.2,8.0,53.0,282.2201514266517
-1.3,3.3,8.0,54.0,301.259754822281
-1.3,3.4,8.0,55.0,241.0071772858186
-1.3,3.5,8.0,56.0,259.07652904375936
-1.3,3.6,8.0,57.0,272.9226053355063
-1.3,3.7,8.0,58.0,267.08138214687426
-1.3,3.8,8.0,59.0,293.3162021771869
-1.3,3.9,8.0,60.0,283.178860977656
-1.3,4.0,8.0,61.0,264.6555396369402
-1.3,4.1,8.0,62.0,272.1940992630487
-1.3,4.2,8.0,63.0,300.6184426262423
-1.3,4.3,8.0,64.0,246.94597572224015
-1.3,4.4,8.0,65.0,279.7727189223085
-1.3,4.5,8.0,66.0,284.1084138550304
-1.3,4.6,8.0,67.0,258.0383403947763
-1.3,4.7,8.0,68.0,280.60505013514165
-1.3,4.8,8.0,69.0,267.2081590663046
-1.3,4.9,8.0,70.0,266.1522693252195
-1.3,5.0,8.0,71.0,282.07201682393764
-1.3,5.1,8.0,72.0,278.1094519026462
-1.3,5.2,8.0,73.0,275.5321737368403
-1.3,5.3,8.0,74.0,281.8588705010986
-1.3,5.4,8.0,75.0,266.79423624723074
-1.3,5.5,8.0,76.0,274.1210040272902
-1.3,5.6,8.0,77.0,285.44678976914696
-1.3,5.7,8.0,78.0,275.24792503711683
-1.3,5.8,8.0,79.0,287.9163283300993
-1.3,5.9,8.0,80.0,267.4527070300863
-1.3,6.0,8.0,81.0,306.0851796154159
-1.3,6.1,8.0,82.0,256.8228926109207
-1.3,6.2,8.0,83.0,271.5749850315505
-1.3,6.3,8.0,84.0,270.7788653843957
-1.3,6.4,8.0,85.0,288.20204571295073
-1.3,6.5,8.0,86.0,434.00410095808354
-1.3,6.6,8.0,87.0,275.4376075894761
-1.3,6.7,8.0,88.0,274.6296935981014
-1.3,6.8,8.0,89.0,245.0566178615145
-1.3,6.9,8.0,90.0,255.20194748958198
-1.3,7.0,8.0,91.0,242.0567898750856
-1.3,7.1,8.0,92.0,282.608633327215
-1.3,7.2,8.0,93.0,280.1198014103267
-1.3,7.3,8.0,94.0,321.6157276065272
-1.3,7.4,8.0,95.0,256.6073070592769
-1.3,7.5,8.0,96.0,240.73478388429083
-1.3,7.6,8.0,97.0,261.74837808416083
-1.3,7.7,8.0,98.0,278.95314164355864
-1.3,7.8,8.0,99.0,280.1574300477272
-1.3,7.9,8.0,100.0,282.994422128888
-1.3,-2.0,8.0,1.0,264.9286049817137
-1.3,-1.9,8.0,2.0,253.86916964343115
-1.3,-1.8,8.0,3.0,257.9259941242518
-1.3,-1.7,8.0,4.0,281.728827385695
-1.3,-1.6,8.0,5.0,274.8928786712538
-1.3,-1.5,8.0,6.0,302.90507870531997
-1.3,-1.4,8.0,7.0,291.40670015362167
-1.3,-1.3,8.0,8.0,257.9878130560404
-1.2,-1.1,9.0,10.0,281.1192859187886
-1.2,-1.0,9.0,11.0,302.6634047223766
-1.2,-0.9,9.0,12.0,270.9900680625473
-1.2,-0.8,9.0,13.0,274.6795380067873
-1.2,-0.7,9.0,14.0,268.2504328894159
-1.2,-0.6,9.0,15.0,277.09362827971313
-1.2,-0.5,9.0,16.0,291.7110754116715
-1.2,-0.4,9.0,17.0,255.25870394469655
-1.2,-0.3,9.0,18.0,283.83145130887243
-1.2,-0.2,9.0,19.0,262.36409392138216
-1.2,-0.1,9.0,20.0,278.46282632611155
-1.2,0.0,9.0,21.0,298.78936708256236
-1.2,0.1,9.0,22.0,268.3575815117643
-1.2,0.2,9.0,23.0,251.524277449598
-1.2,0.3,9.0,24.0,256.11064665346447
-1.2,0.4,9.0,25.0,321.92987865576725
-1.2,0.5,9.0,26.0,275.63686942291014
-1.2,0.6,9.0,27.0,256.4704363549108
-1.2,0.7,9.0,28.0,265.71972040241894
-1.2,0.8,9.0,29.0,283.22662090066086
-1.2,0.9,9.0,30.0,266.1649214414183
-1.2,1.0,9.0,31.0,260.179848821791
-1.2,1.1,9.0,32.0,259.85030273144815
-1.2,1.2,9.0,33.0,284.82380819196584
-1.2,1.3,9.0,34.0,262.6390370644389
-1.2,1.4,9.0,35.0,272.5653826372059
-1.2,1.5,9.0,36.0,271.5868650082066
-1.2,1.6,9.0,37.0,322.2598891773692
-1.2,1.7,9.0,38.0,351.062152125918
-1.2,1.8,9.0,39.0,257.1358574237054
-1.2,1.9,9.0,40.0,262.2041004172832
-1.2,2.0,9.0,41.0,243.52467983318425
-1.2,2.1,9.0,42.0,256.1407262880394
-1.2,2.2,9.0,43.0,260.7422439014589
-1.2,2.3,9.0,44.0,254.66945699026323
-1.2,2.4,9.0,45.0,244.68618428595786
-1.2,2.5,9.0,46.0,263.7691226476316
-1.2,2.6,9.0,47.0,263.52134050111374
-1.2,2.7,9.0,48.0,309.8264336396252
-1.2,2.8,9.0,49.0,284.15089791550474
-1.2,2.9,9.0,50.0,256.4084367247733
-1.2,3.0,9.0,51.0,265.02065305360486
-1.2,3.1,9.0,52.0,271.2787686009045
-1.2,3.2,9.0,53.0,274.1525734815905
-1.2,3.3,9.0,54.0,291.59180679520387
-1.2,3.4,9.0,55.0,279.13778029357013
-1.2,3.5,9.0,56.0,271.5551201680623
-1.2,3.6,9.0,57.0,294.058841481421
-1.2,3.7,9.0,58.0,259.40344683227323
-1.2,3.8,9.0,59.0,266.7292677386156
-1.2,3.9,9.0,60.0,265.98965781062
-1.2,4.0,9.0,61.0,252.95715639016564
-1.2,4.1,9.0,62.0,286.62979033076675
-1.2,4.2,9.0,63.0,280.241035638384
-1.2,4.3,9.0,64.0,269.1110086068216
-1.2,4.4,9.0,65.0,268.24757727978175
-1.2,4.5,9.0,66.0,244.02661128958687
-1.2,4.6,9.0,67.0,279.3433430409636
-1.2,4.7,9.0,68.0,266.77462679820655
-1.2,4.8,9.0,69.0,250.0141484574944
-1.2,4.9,9.0,70.0,265.3559203457103
-1.2,5.0,9.0,71.0,274.5791193427309
-1.2,5.1,9.0,72.0,276.9710241053981
-1.2,5.2,9.0,73.0,283.32172856552995
-1.2,5.3,9.0,74.0,251.93995982025595
-1.2,5.4,9.0,75.0,273.82733261298944
-1.2,5.5,9.0,76.0,274.93512176634874
-1.2,5.6,9.0,77.0,276.4548108180368
-1.2,5.7,9.0,78.0,292.9788451604758
-1.2,5.8,9.0,79.0,270.62580327936263
-1.2,5.9,9.0,80.0,260.7620836008223
-1.2,6.0,9.0,81.0,286.9281722291364
-1.2,6.1,9.0,82.0,274.4882222400191
-1.2,6.2,9.0,83.0,251.3676644491929
-1.2,6.3,9.0,84.0,288.25529989442424
-1.2,6.4,9.0,85.0,253.1787562832105
-1.2,6.5,9.0,86.0,275.2558635767908
-1.2,6.6,9.0,87.0,261.5134300925007
-1.2,6.7,9.0,88.0,277.4381864344467
-1.2,6.8,9.0,89.0,292.0455867818575
-1.2,6.9,9.0,90.0,299.1369620020684
-1.2,7.0,9.0,91.0,304.4423727959357
-1.2,7.1,9.0,92.0,282.9516673727933
-1.2,7.2,9.0,93.0,266.29312767452893
-1.2,7.3,9.0,94.0,300.69481457287947
-1.2,7.4,9.0,95.0,291.0456320037254
-1.2,7.5,9.0,96.0,284.7710440779434
-1.2,7.6,9.0,97.0,278.117956937621
-1.2,7.7,9.0,98.0,255.27602216086333
-1.2,7.8,9.0,99.0,272.41308627068173
-1.2,7.9,9.0,100.0,254.99465791032586
-1.2,-2.0,9.0,1.0,305.8726621648448
-1.2,-1.9,9.0,2.0,272.38918531525655
-1.2,-1.8,9.0,3.0,318.06662721449806
-1.2,-1.7,9.0,4.0,286.59553337662055
-1.2,-1.6,9.0,5.0,288.9228574441126
-1.2,-1.5,9.0,6.0,301.3369885619315
-1.2,-1.4,9.0,7.0,258.1174835953583
-1.2,-1.3,9.0,8.0,262.2182199866599
-1.2,-1.2,9.0,9.0,288.936197870887
-1.1,-1.0,10.0,11.0,251.3016308114451
-1.1,-0.9,10.0,12.0,265.9763313654441
-1.1,-0.8,10.0,13.0,278.6544361609345
-1.1,-0.7,10.0,14.0,255.5763367605254
-1.1,-0.6,10.0,15.0,244.84015407192925
-1.1,-0.5,10.0,16.0,286.1928150132564
-1.1,-0.4,10.0,17.0,310.24402393028106
-1.1,-0.3,10.0,18.0,282.9197006707555
-1.1,-0.2,10.0,19.0,281.1741206846789
-1.1,-0.1,10.0,20.0,281.0297266629261
-1.1,0.0,10.0,21.0,266.38418600012875
-1.1,0.1,10.0,22.0,275.82104094729397
-1.1,0.2,10.0,23.0,264.8953485697771
-1.1,0.3,10.0,24.0,266.66743692956146
-1.1,0.4,10.0,25.0,305.85487285517905
-1.1,0.5,10.0,26.0,273.72342355484335
-1.1,0.6,10.0,27.0,284.28251042206847
-1.1,0.7,10.0,28.0,261.21903635997785
-1.1,0.8,10.0,29.0,269.427364038473
-1.1,0.9,10.0,30.0,274.66388518001355
-1.1,1.0,10.0,31.0,297.8094429546217
-1.1,1.1,10.0,32.0,268.4910079638647
-1.1,1.2,10.0,33.0,288.9047548659291
-1.1,1.3,10.0,34.0,317.40747702793254
-1.1,1.4,10.0,35.0,259.8670750700004
-1.1,1.5,10.0,36.0,276.4739558856957
-1.1,1.6,10.0,37.0,236.0206857755608
-1.1,1.7,10.0,38.0,252.16416727907426
-1.1,1.8,10.0,39.0,267.4273567267515
-1.1,1.9,10.0,40.0,283.7538216418573
-1.1,2.0,10.0,41.0,272.0419901441709
-1.1,2.1,10.0,42.0,254.46045817023057
-1.1,2.2,10.0,43.0,288.7463800555481
-1.1,2.3,10.0,44.0,280.54125378939557
-1.1,2.4,10.0,45.0,289.4715916364204
-1.1,2.5,10.0,46.0,270.8850667233466
-1.1,2.6,10.0,47.0,274.78090873772595
-1.1,2.7,10.0,48.0,258.55835330998366
-1.1,2.8,10.0,49.0,255.49691616530248
-1.1,2.9,10.0,50.0,298.7029428670034
-1.1,3.0,10.0,51.0,268.4725124198532
-1.1,3.1,10.0,52.0,265.4889897041691
-1.1,3.2,10.0,53.0,282.02925310855693
-1.1,3.3,10.0,54.0,260.140020801214
-1.1,3.4,10.0,55.0,284.7418268966134
-1.1,3.5,10.0,56.0,232.55745051445982
-1.1,3.6,10.0,57.0,255.16470915528674
-1.1,3.7,10.0,58.0,257.34531330051533
-1.1,3.8,10.0,59.0,295.5978936806007
-1.1,3.9,10.0,60.0,266.81524534887063
-1.1,4.0,10.0,61.0,257.17748979472304
-1.1,4.1,10.0,62.0,248.91360973868422
-1.1,4.2,10.0,63.0,263.0425650096084
-1.1,4.3,10.0,64.0,270.3861955237112
-1.1,4.4,10.0,65.0,281.19805996740075
-1.1,4.5,10.0,66.0,246.37075033444728
-1.1,4.6,10.0,67.0,285.28893199277087
-1.1,4.7,10.0,68.0,270.1366154830531
-1.1,4.8,10.0,69.0,242.63345922658334
-1.1,4.9,10.0,70.0,268.46314645699204
-1.1,5.0,10.0,71.0,262.6726191958653
-1.1,5.1,10.0,72.0,266.3225686916308
-1.1,5.2,10.0,73.0,288.3644020608886
-1.1,5.3,10.0,74.0,260.1558616842904
-1.1,5.4,10.0,75.0,270.6832638050235
-1.1,5.5,10.0,76.0,282.9666061109337
-1.1,5.6,10.0,77.0,275.66889273544473
-1.1,5.7,10.0,78.0,262.37714331676545
-1.1,5.8,10.0,79.0,259.7576188429234
-1.1,5.9,10.0,80.0,234.50405747404292
-1.1,6.0,10.0,81.0,298.0418277002134
-1.1,6.1,10.0,82.0,268.11230735020195
-1.1,6.2,10.0,83.0,273.184801466788
-1.1,6.3,10.0,84.0,254.18475746645868
-1.1,6.4,10.0,85.0,272.2855276989218
-1.1,6.5,10.0,86.0,282.60781961277695
-1.1,6.6,10.0,87.0,377.43188643723863
-1.1,6.7,10.0,88.0,261.3278867075052
-1.1,6.8,10.0,89.0,266.1030981572936
-1.1,6.9,10.0,90.0,258.1834882555949
-1.1,7.0,10.0,91.0,277.7139742087529
-1.1,7.1,10.0,92.0,287.0180126275196
-1.1,7.2,10.0,93.0,296.12371479681036
-1.1,7.3,10.0,94.0,268.10525951331374
-1.1,7.4,10.0,95.0,277.53729360586783
-1.1,7.5,10.0,96.0,271.22594137636713
-1.1,7.6,10.0,97.0,249.67261861098822
-1.1,7.7,10.0,98.0,298.75309383867545
-1.1,7.8,10.0,99.0,288.3349603221543
-1.1,7.9,10.0,100.0,275.83436380738766
-1.1,-2.0,10.0,1.0,265.24589007786903
-1.1,-1.9,10.0,2.0,288.67526025277465
-1.1,-1.8,10.0,3.0,269.8267612053513
-1.1,-1.7,10.0,4.0,264.14913939169105
-1.1,-1.6,10.0,5.0,276.07145479731037
-1.1,-1.5,10.0,6.0,246.16961256846494
-1.1,-1.4,10.0,7.0,267.6301591557273
-1.1,-1.3,10.0,8.0,260.97107955634544
-1.1,-1.2,10.0,9.0,287.6819097718188
-1.1,-1.1,10.0,10.0,263.45509561098584
-1.0,-0.9,11.0,12.0,267.92447664726166
-1.0,-0.8,11.0,13.0,290.3696540150523
-1.0,-0.7,11.0,14.0,296.10732808269336
-1.0,-0.6,11.0,15.0,268.1909606865084
-1.0,-0.5,11.0,16.0,281.5120574386133
-1.0,-0.4,11.0,17.0,259.7629788651227
-1.0,-0.3,11.0,18.0,264.56102818869425
-1.0,-0.2,11.0,19.0,298.9414686204612
-1.0,-0.1,11.0,20.0,237.65313209554594
-1.0,0.0,11.0,21.0,264.09165767843126
-1.0,0.1,11.0,22.0,268.4944666804415
-1.0,0.2,11.0,23.0,272.3145400349755
-1.0,0.3,11.0,24.0,240.50208899692797
-1.0,0.4,11.0,25.0,276.8092408706645
-1.0,0.5,11.0,26.0,260.04056758472836
-1.0,0.6,11.0,27.0,266.080187621799
-1.0,0.7,11.0,28.0,255.73513859128752
-1.0,0.8,11.0,29.0,271.60883144098227
-1.0,0.9,11.0,30.0,259.3132007014633
-1.0,1.0,11.0,31.0,275.5952442588285
-1.0,1.1,11.0,32.0,250.82904304627834
-1.0,1.2,11.0,33.0,286.433233091971
-1.0,1.3,11.0,34.0,281.95792691804036
-1.0,1.4,11.0,35.0,267.59652821003135
-1.0,1.5,11.0,36.0,274.97178803643675
-1.0,1.6,11.0,37.0,288.16260321462397
-1.0,1.7,11.0,38.0,263.3275254028161
-1.0,1.8,11.0,39.0,263.3161968266351
-1.0,1.9,11.0,40.0,281.88175796594203
-1.0,2.0,11.0,41.0,273.6620229405596
-1.0,2.1,11.0,42.0,284.6982306110414
-1.0,2.2,11.0,43.0,257.42733486914653
-1.0,2.3,11.0,44.0,277.56549516018345
-1.0,2.4,11.0,45.0,267.78285468987286
-1.0,2.5,11.0,46.0,249.87521047507826
-1.0,2.6,11.0,47.0,292.32144948879176
-1.0,2.7,11.0,48.0,291.75213044923026
-1.0,2.8,11.0,49.0,260.5176250419455
-1.0,2.9,11.0,50.0,387.32865630460134
-1.0,3.0,11.0,51.0,298.2072455482727
-1.0,3.1,11.0,52.0,298.8160090720608
-1.0,3.2,11.0,53.0,278.2698784516469
-1.0,3.3,11.0,54.0,271.4825653853371
-1.0,3.4,11.0,55.0,278.9009797274926
-1.0,3.5,11.0,56.0,354.0127891732692
-1.0,3.6,11.0,57.0,245.82513186245035
-1.0,3.7,11.0,58.0,251.88017392538055
-1.0,3.8,11.0,59.0,265.12371568415523
-1.0,3.9,11.0,60.0,254.25071774993575
-1.0,4.0,11.0,61.0,287.7750675372759
-1.0,4.1,11.0,62.0,233.61787942453972
-1.0,4.2,11.0,63.0,250.10477515816785
-1.0,4.3,11.0,64.0,270.11372519905126
-1.0,4.4,11.0,65.0,270.21487751341704
-1.0,4.5,11.0,66.0,261.5097669362082
-1.0,4.6,11.0,67.0,266.576186829159
-1.0,4.7,11.0,68.0,285.6983190817944
-1.0,4.8,11.0,69.0,236.5530880362248
-1.0,4.9,11.0,70.0,266.24864887370325
-1.0,5.0,11.0,71.0,274.0734145186824
-1.0,5.1,11.0,72.0,265.4434678041792
-1.0,5.2,11.0,73.0,249.189837865108
-1.0,5.3,11.0,74.0,251.16704750439473
-1.0,5.4,11.0,75.0,272.93470255818545
-1.0,5.5,11.0,76.0,256.88957856718633
-1.0,5.6,11.0,77.0,265.9641223197109
-1.0,5.7,11.0,78.0,251.99731222721323
-1.0,5.8,11.0,79.0,307.84626241271394
-1.0,5.9,11.0,80.0,278.5356262988056
-1.0,6.0,11.0,81.0,249.79452613081585
-1.0,6.1,11.0,82.0,283.0124191201666
-1.0,6.2,11.0,83.0,278.621820396237
-1.0,6.3,11.0,84.0,266.9949135116758
-1.0,6.4,11.0,85.0,275.8445064338696
-1.0,6.5,11.0,86.0,262.35317727188
-1.0,6.6,11.0,87.0,249.01861446255276
-1.0,6.7,11.0,88.0,286.55455313418645
-1.0,6.8,11.0,89.0,264.17399352842057
-1.0,6.9,11.0,90.0,266.08076706679304
-1.0,7.0,11.0,91.0,255.1472280549361
-1.0,7.1,11.0,92.0,271.66502865607765
-1.0,7.2,11.0,93.0,266.7992945027738
-1.0,7.3,11.0,94.0,259.5380586380467
-1.0,7.4,11.0,95.0,278.98666980855427
-1.0,7.5,11.0,96.0,252.35499974755044
-1.0,7.6,11.0,97.0,292.81742661689606
-1.0,7.7,11.0,98.0,286.4420458091076
-1.0,7.8,11.0,99.0,256.25963239115487
-1.0,7.9,11.0,100.0,290.36140244308706
-1.0,-2.0,11.0,1.0,269.39503691122644
-1.0,-1.9,11.0,2.0,281.4276363252414
-1.0,-1.8,11.0,3.0,267.0553039564481
-1.0,-1.7,11.0,4.0,277.61219751734296
-1.0,-1.6,11.0,5.0,288.9253303902608
-1.0,-1.5,11.0,6.0,247.1830256214577
-1.0,-1.4,11.0,7.0,257.10896655822063
-1.0,-1.3,11.0,8.0,275.2700365843158
-1.0,-1.2,11.0,9.0,271.8636244242738
-1.0,-1.1,11.0,10.0,278.1705013391227
-1.0,-1.0,11.0,11.0,293.68893454116744
-0.9,-0.8,12.0,13.0,302.5093600453936
-0.9,-0.7,12.0,14.0,542.0837892400315
-0.9,-0.6,12.0,15.0,262.7003044846325
-0.9,-0.5,12.0,16.0,287.0462898041683
-0.9,-0.4,12.0,17.0,284.39657783876083
-0.9,-0.3,12.0,18.0,264.06820315303315
-0.9,-0.2,12.0,19.0,245.4825078455555
-0.9,-0.1,12.0,20.0,255.4815512513483
-0.9,0.0,12.0,21.0,242.26042065134845
-0.9,0.1,12.0,22.0,297.81016414748655
-0.9,0.2,12.0,23.0,264.6259546063992
-0.9,0.3,12.0,24.0,274.2056684112699
-0.9,0.4,12.0,25.0,279.99285529333076
-0.9,0.5,12.0,26.0,264.8381486167918
-0.9,0.6,12.0,27.0,262.6050576421177
-0.9,0.7,12.0,28.0,262.23135490731784
-0.9,0.8,12.0,29.0,248.4985988115305
-0.9,0.9,12.0,30.0,259.6542615266465
-0.9,1.0,12.0,31.0,247.71135765370522
-0.9,1.1,12.0,32.0,250.3731073130441
-0.9,1.2,12.0,33.0,264.2766138202476
-0.9,1.3,12.0,34.0,291.07588733577165
-0.9,1.4,12.0,35.0,278.10362420457824
-0.9,1.5,12.0,36.0,263.2474908196592
-0.9,1.6,12.0,37.0,253.68884415329015
-0.9,1.7,12.0,38.0,325.5289830048938
-0.9,1.8,12.0,39.0,255.96404625752058
-0.9,1.9,12.0,40.0,268.84394688418956
-0.9,2.0,12.0,41.0,366.1244255617972
-0.9,2.1,12.0,42.0,252.65754696757563
-0.9,2.2,12.0,43.0,301.9195309015513
-0.9,2.3,12.0,44.0,276.01142372980735
-0.9,2.4,12.0,45.0,245.29040236994067
-0.9,2.5,12.0,46.0,271.5582861921751
-0.9,2.6,12.0,47.0,281.0876275831785
-0.9,2.7,12.0,48.0,269.2733537341558
-0.9,2.8,12.0,49.0,265.12147683075113
-0.9,2.9,12.0,50.0,271.0086544773976
-0.9,3.0,12.0,51.0,284.34471112064534
-0.9,3.1,12.0,52.0,249.2751287274426
-0.9,3.2,12.0,53.0,326.50596814125123
-0.9,3.3,12.0,54.0,249.02003354608019
-0.9,3.4,12.0,55.0,304.6610037989789
-0.9,3.5,12.0,56.0,446.00251917992153
-0.9,3.6,12.0,57.0,278.4815130537094
-0.9,3.7,12.0,58.0,264.1470900106341
-0.9,3.8,12.0,59.0,269.06663929940026
-0.9,3.9,12.0,60.0,253.65110904044022
-0.9,4.0,12.0,61.0,252.4824530150208
-0.9,4.1,12.0,62.0,276.1885907074015
-0.9,4.2,12.0,63.0,275.9751863430741
-0.9,4.3,12.0,64.0,264.72331918139884
-0.9,4.4,12.0,65.0,266.5680115526993
-0.9,4.5,12.0,66.0,254.44377998563897
-0.9,4.6,12.0,67.0,267.86856772933356
-0.9,4.7,12.0,68.0,282.87712680747643
-0.9,4.8,12.0,69.0,300.71912561486135
-0.9,4.9,12.0,70.0,282.94230538302327
-0.9,5.0,12.0,71.0,289.96543745130975
-0.9,5.1,12.0,72.0,244.23002679145753
-0.9,5.2,12.0,73.0,264.6462394659639
-0.9,5.3,12.0,74.0,272.45107208322617
-0.9,5.4,12.0,75.0,269.08118369170717
-0.9,5.5,12.0,76.0,293.13784899348104
-0.9,5.6,12.0,77.0,271.2266605227983
-0.9,5.7,12.0,78.0,266.40804526138413
-0.9,5.8,12.0,79.0,371.4515221306894
-0.9,5.9,12.0,80.0,298.6593804547272
-0.9,6.0,12.0,81.0,274.4585987233012
-0.9,6.1,12.0,82.0,239.88380442108567
-0.9,6.2,12.0,83.0,276.9953680045273
-0.9,6.3,12.0,84.0,278.5545908021547
-0.9,6.4,12.0,85.0,285.4688051369463
-0.9,6.5,12.0,86.0,253.56364411203577
-0.9,6.6,12.0,87.0,276.82837456166664
-0.9,6.7,12.0,88.0,257.36857303621343
-0.9,6.8,12.0,89.0,246.6874136288262
-0.9,6.9,12.0,90.0,269.47270062315954
-0.9,7.0,12.0,91.0,265.3028016836575
-0.9,7.1,12.0,92.0,285.54701383105527
-0.9,7.2,12.0,93.0,261.7957504378705
-0.9,7.3,12.0,94.0,259.79272673067686
-0.9,7.4,12.0,95.0,273.65844207907367
-0.9,7.5,12.0,96.0,271.23153374418587
-0.9,7.6,12.0,97.0,283.5251254837079
-0.9,7.7,12.0,98.0,253.29804531781497
-0.9,7.8,12.0,99.0,270.4262895851772
-0.9,7.9,12.0,100.0,293.86359676504753
-0.9,-2.0,12.0,1.0,255.06210144735545
-0.9,-1.9,12.0,2.0,273.6864695604348
-0.9,-1.8,12.0,3.0,287.91505162466177
-0.9,-1.7,12.0,4.0,283.374452767816
-0.9,-1.6,12.0,5.0,276.84993656430635
-0.9,-1.5,12.0,6.0,258.8442311708599
-0.9,-1.4,12.0,7.0,274.13300086328866
-0.9,-1.3,12.0,8.0,265.1728571144415
-0.9,-1.2,12.0,9.0,266.95501401591406
-0.9,-1.1,12.0,10.0,270.0818231028709
-0.9,-1.0,12.0,11.0,270.85841937335425
-0.9,-0.9,12.0,12.0,271.4924672767721
-0.8,-0.7,13.0,14.0,279.96283822389654
-0.8,-0.6,13.0,15.0,282.0937587897251
-0.8,-0.5,13.0,16.0,268.7191927513335
-0.8,-0.4,13.0,17.0,256.7580867419034
-0.8,-0.3,13.0,18.0,276.6945786039838
-0.8,-0.2,13.0,19.0,286.13842549566994
-0.8,-0.1,13.0,20.0,266.14681683837154
-0.8,0.0,13.0,21.0,246.8722016750765
-0.8,0.1,13.0,22.0,280.7383240293459
-0.8,0.2,13.0,23.0,290.72710430090217
-0.8,0.3,13.0,24.0,275.08435004811247
-0.8,0.4,13.0,25.0,344.6338566701515
-0.8,0.5,13.0,26.0,258.2301930927251
-0.8,0.6,13.0,27.0,269.3099379766617
-0.8,0.7,13.0,28.0,271.209457800836
-0.8,0.8,13.0,29.0,268.59572805820164
-0.8,0.9,13.0,30.0,290.2916878573019
-0.8,1.0,13.0,31.0,292.74993930846495
-0.8,1.1,13.0,32.0,262.5865543474988
-0.8,1.2,13.0,33.0,256.563349162072
-0.8,1.3,13.0,34.0,271.7423521191808
-0.8,1.4,13.0,35.0,251.8208359458319
-0.8,1.5,13.0,36.0,278.0956896438075
-0.8,1.6,13.0,37.0,289.13935440259377
-0.8,1.7,13.0,38.0,262.3756028775978
-0.8,1.8,13.0,39.0,288.7667875761381
-0.8,1.9,13.0,40.0,260.82816157503413
-0.8,2.0,13.0,41.0,314.70135953751753
-0.8,2.1,13.0,42.0,282.1842704020594
-0.8,2.2,13.0,43.0,272.7642234582801
-0.8,2.3,13.0,44.0,265.7492401338625
-0.8,2.4,13.0,45.0,270.16341425192974
-0.8,2.5,13.0,46.0,276.43669727190706
-0.8,2.6,13.0,47.0,273.1594008445989
-0.8,2.7,13.0,48.0,269.18930769506636
-0.8,2.8,13.0,49.0,281.25762603980786
-0.8,2.9,13.0,50.0,253.37306217792485
-0.8,3.0,13.0,51.0,285.9450244450009
-0.8,3.1,13.0,52.0,270.0984372171698
-0.8,3.2,13.0,53.0,368.765347877181
-0.8,3.3,13.0,54.0,267.7351701320386
-0.8,3.4,13.0,55.0,285.15305998979545
-0.8,3.5,13.0,56.0,267.587711134204
-0.8,3.6,13.0,57.0,266.7334524166524
-0.8,3.7,13.0,58.0,278.1958173564475
-0.8,3.8,13.0,59.0,297.0596236525617
-0.8,3.9,13.0,60.0,256.8091424904802
-0.8,4.0,13.0,61.0,252.46750653894114
-0.8,4.1,13.0,62.0,254.3978347492172
-0.8,4.2,13.0,63.0,280.350585923139
-0.8,4.3,13.0,64.0,248.60353771008002
-0.8,4.4,13.0,65.0,252.84997729161825
-0.8,4.5,13.0,66.0,263.7808144062808
-0.8,4.6,13.0,67.0,283.5769841414383
-0.8,4.7,13.0,68.0,264.3376393957716
-0.8,4.8,13.0,69.0,265.18292396441245
-0.8,4.9,13.0,70.0,293.45059590722747
-0.8,5.0,13.0,71.0,260.02513154551553
-0.8,5.1,13.0,72.0,273.81830620024596
-0.8,5.2,13.0,73.0,261.1718058285578
-0.8,5.3,13.0,74.0,297.67507877143504
-0.8,5.4,13.0,75.0,286.79216832498395
-0.8,5.5,13.0,76.0,254.3629548466319
-0.8,5.6,13.0,77.0,249.97870814289305
-0.8,5.7,13.0,78.0,250.75372935967906
-0.8,5.8,13.0,79.0,245.71531974180564
-0.8,5.9,13.0,80.0,270.92134350054886
-0.8,6.0,13.0,81.0,290.50916288542544
-0.8,6.1,13.0,82.0,251.14034627952395
-0.8,6.2,13.0,83.0,271.60041812904944
-0.8,6.3,13.0,84.0,267.80870239060573
-0.8,6.4,13.0,85.0,263.8452659670444
-0.8,6.5,13.0,86.0,272.81492214411634
-0.8,6.6,13.0,87.0,289.615600002724
-0.8,6.7,13.0,88.0,273.9617688781991
-0.8,6.8,13.0,89.0,247.4089684596401
-0.8,6.9,13.0,90.0,262.94241254505476
-0.8,7.0,13.0,91.0,285.78814293188805
-0.8,7.1,13.0,92.0,247.4776106360881
-0.8,7.2,13.0,93.0,288.88316501794594
-0.8,7.3,13.0,94.0,275.4162090422196
-0.8,7.4,13.0,95.0,244.58632061141415
-0.8,7.5,13.0,96.0,277.76796624050587
-0.8,7.6,13.0,97.0,314.5005938015623
-0.8,7.7,13.0,98.0,278.6311696767106
-0.8,7.8,13.0,99.0,291.43612434124157
-0.8,7.9,13.0,100.0,277.6834357907813
-0.8,-2.0,13.0,1.0,309.7109572401904
-0.8,-1.9,13.0,2.0,294.3402611157987
-0.8,-1.8,13.0,3.0,287.905546719588
-0.8,-1.7,13.0,4.0,280.3505952649679
-0.8,-1.6,13.0,5.0,290.87146703540844
-0.8,-1.5,13.0,6.0,256.1300092756834
-0.8,-1.4,13.0,7.0,273.55376139396463
-0.8,-1.3,13.0,8.0,288.3697130121692
-0.8,-1.2,13.0,9.0,288.84447513081574
-0.8,-1.1,13.0,10.0,274.28919324983974
-0.8,-1.0,13.0,11.0,306.3680688456728
-0.8,-0.9,13.0,12.0,304.10415909420203
-0.8,-0.8,13.0,13.0,253.45817386030768
-0.7,-0.6,14.0,15.0,251.8639363320265
-0.7,-0.5,14.0,16.0,283.185101485743
-0.7,-0.4,14.0,17.0,262.5586431844962
-0.7,-0.3,14.0,18.0,266.04933945151794
-0.7,-0.2,14.0,19.0,274.72297512345335
-0.7,-0.1,14.0,20.0,259.36279364836184
-0.7,0.0,14.0,21.0,254.1246060077321
-0.7,0.1,14.0,22.0,271.3209737197048
-0.7,0.2,14.0,23.0,284.59820260899926
-0.7,0.3,14.0,24.0,277.8819289677491
-0.7,0.4,14.0,25.0,286.8454229635268
-0.7,0.5,14.0,26.0,249.69711782269022
-0.7,0.6,14.0,27.0,265.6287633251165
-0.7,0.7,14.0,28.0,255.00585576396512
-0.7,0.8,14.0,29.0,271.26357985067983
-0.7,0.9,14.0,30.0,274.8355404343572
-0.7,1.0,14.0,31.0,280.8474856071259
-0.7,1.1,14.0,32.0,254.0870389713517
-0.7,1.2,14.0,33.0,254.14594455500475
-0.7,1.3,14.0,34.0,276.7968343726928
-0.7,1.4,14.0,35.0,273.9115862954775
-0.7,1.5,14.0,36.0,268.14149903603186
-0.7,1.6,14.0,37.0,269.7365232423111
-0.7,1.7,14.0,38.0,258.3195958648689
-0.7,1.8,14.0,39.0,271.9235996285449
-0.7,1.9,14.0,40.0,281.52905330646485
-0.7,2.0,14.0,41.0,313.0129303209728
-0.7,2.1,14.0,42.0,263.0619079831764
-0.7,2.2,14.0,43.0,275.2153889381931
-0.7,2.3,14.0,44.0,275.9888621338717
-0.7,2.4,14.0,45.0,282.51725795471276
-0.7,2.5,14.0,46.0,281.0126130140644
-0.7,2.6,14.0,47.0,272.93861997310916
-0.7,2.7,14.0,48.0,311.0098529313383
-0.7,2.8,14.0,49.0,272.8658771309382
-0.7,2.9,14.0,50.0,269.1162542460329
-0.7,3.0,14.0,51.0,266.1654604752888
-0.7,3.1,14.0,52.0,343.23961446486277
-0.7,3.2,14.0,53.0,242.72756634826516
-0.7,3.3,14.0,54.0,276.81676725148907
-0.7,3.4,14.0,55.0,305.59263581787803
-0.7,3.5,14.0,56.0,283.2287581768035
-0.7,3.6,14.0,57.0,251.76394584209177
-0.7,3.7,14.0,58.0,268.033846787293
-0.7,3.8,14.0,59.0,393.78008946703875
-0.7,3.9,14.0,60.0,267.20756187157025
-0.7,4.0,14.0,61.0,256.77748764956715
-0.7,4.1,14.0,62.0,312.76367274219996
-0.7,4.2,14.0,63.0,261.8409404436393
-0.7,4.3,14.0,64.0,301.7169325291971
-0.7,4.4,14.0,65.0,270.8000768358341
-0.7,4.5,14.0,66.0,330.04053611648646
-0.7,4.6,14.0,67.0,285.1875040285322
-0.7,4.7,14.0,68.0,283.5121511672473
-0.7,4.8,14.0,69.0,262.9239553853232
-0.7,4.9,14.0,70.0,276.29569406237476
-0.7,5.0,14.0,71.0,299.9424119120501
-0.7,5.1,14.0,72.0,273.40400314938887
-0.7,5.2,14.0,73.0,268.8165914169495
-0.7,5.3,14.0,74.0,273.3662800065964
-0.7,5.4,14.0,75.0,261.1077325726403
-0.7,5.5,14.0,76.0,309.69476476366066
-0.7,5.6,14.0,77.0,270.35694207284587
-0.7,5.7,14.0,78.0,263.59043846138064
-0.7,5.8,14.0,79.0,307.17852823024793
-0.7,5.9,14.0,80.0,252.22572170354434
-0.7,6.0,14.0,81.0,256.83960802354477
-0.7,6.1,14.0,82.0,238.6432724058777
-0.7,6.2,14.0,83.0,261.2419778368934
-0.7,6.3,14.0,84.0,277.06737876482856
-0.7,6.4,14.0,85.0,289.87395936940186
-0.7,6.5,14.0,86.0,244.1751004581458
-0.7,6.6,14.0,87.0,409.6538824429217
-0.7,6.7,14.0,88.0,301.02445210717855
-0.7,6.8,14.0,89.0,318.4339742027717
-0.7,6.9,14.0,90.0,266.5328566687749
-0.7,7.0,14.0,91.0,290.9035697109156
-0.7,7.1,14.0,92.0,294.9916230833809
-0.7,7.2,14.0,93.0,255.90014450932674
-0.7,7.3,14.0,94.0,276.89592305885606
-0.7,7.4,14.0,95.0,254.31190600186662
-0.7,7.5,14.0,96.0,336.0853841832762
-0.7,7.6,14.0,97.0,255.45306174916945
-0.7,7.7,14.0,98.0,265.4474469584909
-0.7,7.8,14.0,99.0,273.81791845475766
-0.7,7.9,14.0,100.0,269.57671616347943
-0.7,-2.0,14.0,1.0,270.83739122707954
-0.7,-1.9,14.0,2.0,278.6620556379134
-0.7,-1.8,14.0,3.0,273.8759670810617
-0.7,-1.7,14.0,4.0,264.6732516761184
-0.7,-1.6,14.0,5.0,292.64383535957245
-0.7,-1.5,14.0,6.0,263.01670327893265
-0.7,-1.4,14.0,7.0,265.62488192692047
-0.7,-1.3,14.0,8.0,244.94736002581578
-0.7,-1.2,14.0,9.0,261.0217260458583
-0.7,-1.1,14.0,10.0,256.86426254965636
-0.7,-1.0,14.0,11.0,263.2258617557939
-0.7,-0.9,14.0,12.0,291.6086366901072
-0.7,-0.8,14.0,13.0,258.5289787975397
-0.7,-0.7,14.0,14.0,307.5697572259721
-0.6,-0.5,15.0,16.0,281.3086122887211
-0.6,-0.4,15.0,17.0,265.73718110221483
-0.6,-0.3,15.0,18.0,305.7850845055403
-0.6,-0.2,15.0,19.0,295.9316045004968
-0.6,-0.1,15.0,20.0,271.84188556834266
-0.6,0.0,15.0,21.0,271.1899483423326
-0.6,0.1,15.0,22.0,251.9954101290219
-0.6,0.2,15.0,23.0,267.3521245148191
-0.6,0.3,15.0,24.0,240.12140526502208
-0.6,0.4,15.0,25.0,316.13411629046897
-0.6,0.5,15.0,26.0,274.28915963776166
-0.6,0.6,15.0,27.0,250.4106865237065
-0.6,0.7,15.0,28.0,274.2873290082375
-0.6,0.8,15.0,29.0,265.7801881210043
-0.6,0.9,15.0,30.0,244.62646636229545
-0.6,1.0,15.0,31.0,248.28748188738317
-0.6,1.1,15.0,32.0,274.2596046520115
-0.6,1.2,15.0,33.0,277.9024646179224
-0.6,1.3,15.0,34.0,264.19301103320066
-0.6,1.4,15.0,35.0,253.73828183561776
-0.6,1.5,15.0,36.0,254.00035600803972
-0.6,1.6,15.0,37.0,259.6388678905623
-0.6,1.7,15.0,38.0,259.7337684522996
-0.6,1.8,15.0,39.0,258.6684165833982
-0.6,1.9,15.0,40.0,295.8024129567729
-0.6,2.0,15.0,41.0,247.12158806952527
-0.6,2.1,15.0,42.0,263.7533755176729
-0.6,2.2,15.0,43.0,255.58801352711117
-0.6,2.3,15.0,44.0,261.38249216552
-0.6,2.4,15.0,45.0,274.4559553660219
-0.6,2.5,15.0,46.0,259.6811063498814
-0.6,2.6,15.0,47.0,266.76665985892214
-0.6,2.7,15.0,48.0,275.18560221217683
-0.6,2.8,15.0,49.0,272.31134687842365
-0.6,2.9,15.0,50.0,283.17243313421045
-0.6,3.0,15.0,51.0,283.6231438178591
-0.6,3.1,15.0,52.0,258.70429912886726
-0.6,3.2,15.0,53.0,280.2622020403449
-0.6,3.3,15.0,54.0,265.7854297777225
-0.6,3.4,15.0,55.0,259.62124595675874
-0.6,3.5,15.0,56.0,288.7904256709264
-0.6,3.6,15.0,57.0,273.4718462907667
-0.6,3.7,15.0,58.0,280.9044671198759
-0.6,3.8,15.0,59.0,265.01806260344404
-0.6,3.9,15.0,60.0,274.02472548265973
-0.6,4.0,15.0,61.0,327.15361058894496
-0.6,4.1,15.0,62.0,266.36222336782043
-0.6,4.2,15.0,63.0,305.2425361637806
-0.6,4.3,15.0,64.0,286.63754707930104
-0.6,4.4,15.0,65.0,277.1074735715134
-0.6,4.5,15.0,66.0,275.9320532401651
-0.6,4.6,15.0,67.0,235.97899282516747
-0.6,4.7,15.0,68.0,277.71418461784094
-0.6,4.8,15.0,69.0,252.22940793533692
-0.6,4.9,15.0,70.0,258.70529189384973
-0.6,5.0,15.0,71.0,264.70763579156187
-0.6,5.1,15.0,72.0,252.97378809210505
-0.6,5.2,15.0,73.0,277.81689359857575
-0.6,5.3,15.0,74.0,260.51271180684125
-0.6,5.4,15.0,75.0,283.01025389915986
-0.6,5.5,15.0,76.0,261.69651698207895
-0.6,5.6,15.0,77.0,254.71052617735705
-0.6,5.7,15.0,78.0,275.46924073845054
-0.6,5.8,15.0,79.0,286.9144371545175
-0.6,5.9,15.0,80.0,260.4141227080258
-0.6,6.0,15.0,81.0,261.5254049129486
-0.6,6.1,15.0,82.0,290.22059205385744
-0.6,6.2,15.0,83.0,255.45469356006444
-0.6,6.3,15.0,84.0,267.543125352145
-0.6,6.4,15.0,85.0,273.999041536904
-0.6,6.5,15.0,86.0,269.62562466513987
-0.6,6.6,15.0,87.0,269.94929302187165
-0.6,6.7,15.0,88.0,282.1828113114169
-0.6,6.8,15.0,89.0,266.46291957586715
-0.6,6.9,15.0,90.0,263.4690417385925
-0.6,7.0,15.0,91.0,260.6447833764658
-0.6,7.1,15.0,92.0,284.1256715004113
-0.6,7.2,15.0,93.0,256.3145891833942
-0.6,7.3,15.0,94.0,297.2884211490621
-0.6,7.4,15.0,95.0,256.45391418311215
-0.6,7.5,15.0,96.0,258.8535544154221
-0.6,7.6,15.0,97.0,277.8552456054943
-0.6,7.7,15.0,98.0,281.5752615076341
-0.6,7.8,15.0,99.0,279.36870485772727
-0.6,7.9,15.0,100.0,256.86281366873806
-0.6,-2.0,15.0,1.0,273.6150486315916
-0.6,-1.9,15.0,2.0,265.2354160382634
-0.6,-1.8,15.0,3.0,270.0378335079696
-0.6,-1.7,15.0,4.0,258.16454201847995
-0.6,-1.6,15.0,5.0,279.25175355521895
-0.6,-1.5,15.0,6.0,267.28535591574445
-0.6,-1.4,15.0,7.0,317.9519194266928
-0.6,-1.3,15.0,8.0,275.61757704870763
-0.6,-1.2,15.0,9.0,281.92241043483443
-0.6,-1.1,15.0,10.0,295.17738006948326
-0.6,-1.0,15.0,11.0,264.43193828139107
-0.6,-0.9,15.0,12.0,297.00157681954965
-0.6,-0.8,15.0,13.0,261.77996789344104
-0.6,-0.7,15.0,14.0,265.4732591706746
-0.6,-0.6,15.0,15.0,251.02950625816163
-0.5,-0.4,16.0,17.0,275.19984920252625
-0.5,-0.3,16.0,18.0,278.79817970189526
-0.5,-0.2,16.0,19.0,277.61981380514106
-0.5,-0.1,16.0,20.0,301.91425830813154
-0.5,0.0,16.0,21.0,260.2054705277595
-0.5,0.1,16.0,22.0,280.65613520854185
-0.5,0.2,16.0,23.0,249.13164941181864
-0.5,0.3,16.0,24.0,272.65326472262973
-0.5,0.4,16.0,25.0,289.45907951846056
-0.5,0.5,16.0,26.0,381.57252373921114
-0.5,0.6,16.0,27.0,272.5539016833501
-0.5,0.7,16.0,28.0,240.99192134209588
-0.5,0.8,16.0,29.0,270.5398325888441
-0.5,0.9,16.0,30.0,252.26852595327958
-0.5,1.0,16.0,31.0,272.3603002846922
-0.5,1.1,16.0,32.0,275.66954136553807
-0.5,1.2,16.0,33.0,299.1067917972759
-0.5,1.3,16.0,34.0,291.37978188961716
-0.5,1.4,16.0,35.0,256.74352881058303
-0.5,1.5,16.0,36.0,287.9932151977713
-0.5,1.6,16.0,37.0,276.4294766733328
-0.5,1.7,16.0,38.0,266.36508663440367
-0.5,1.8,16.0,39.0,287.0443463785284
-0.5,1.9,16.0,40.0,264.5262149335024
-0.5,2.0,16.0,41.0,283.4581079671458
-0.5,2.1,16.0,42.0,268.60830026974537
-0.5,2.2,16.0,43.0,313.37211766479135
-0.5,2.3,16.0,44.0,274.9674508180098
-0.5,2.4,16.0,45.0,266.3444397353989
-0.5,2.5,16.0,46.0,259.90980771548743
-0.5,2.6,16.0,47.0,252.67535304037418
-0.5,2.7,16.0,48.0,271.4371403457072
-0.5,2.8,16.0,49.0,260.460276532947
-0.5,2.9,16.0,50.0,252.4712827151952
-0.5,3.0,16.0,51.0,328.4510063624967
-0.5,3.1,16.0,52.0,258.1691700529955
-0.5,3.2,16.0,53.0,268.15541859602047
-0.5,3.3,16.0,54.0,305.3307644118585
-0.5,3.4,16.0,55.0,276.90736634393284
-0.5,3.5,16.0,56.0,284.6874484333825
-0.5,3.6,16.0,57.0,277.7363527253425
-0.5,3.7,16.0,58.0,259.6745166009455
-0.5,3.8,16.0,59.0,264.4108020795922
-0.5,3.9,16.0,60.0,315.29165319288614
-0.5,4.0,16.0,61.0,263.3841897640571
-0.5,4.1,16.0,62.0,249.31359267694214
-0.5,4.2,16.0,63.0,273.0461954743262
-0.5,4.3,16.0,64.0,261.1322239651261
-0.5,4.4,16.0,65.0,279.60713383199806
-0.5,4.5,16.0,66.0,300.63228972932944
-0.5,4.6,16.0,67.0,263.76380127147047
-0.5,4.7,16.0,68.0,256.5937257645736
-0.5,4.8,16.0,69.0,284.27484005797965
-0.5,4.9,16.0,70.0,278.77676577229136
-0.5,5.0,16.0,71.0,426.29392024552214
-0.5,5.1,16.0,72.0,308.10515456291677
-0.5,5.2,16.0,73.0,295.10903429666996
-0.5,5.3,16.0,74.0,264.90205793233145
-0.5,5.4,16.0,75.0,330.3650194790597
-0.5,5.5,16.0,76.0,262.41336783318627
-0.5,5.6,16.0,77.0,280.11706707297594
-0.5,5.7,16.0,78.0,258.42581433974783
-0.5,5.8,16.0,79.0,245.43006236448232
-0.5,5.9,16.0,80.0,277.3428108250136
-0.5,6.0,16.0,81.0,248.2403172930783
-0.5,6.1,16.0,82.0,280.8568454948073
-0.5,6.2,16.0,83.0,270.2629604159549
-0.5,6.3,16.0,84.0,296.2229325811326
-0.5,6.4,16.0,85.0,253.46217836309765
-0.5,6.5,16.0,86.0,258.1553854767047
-0.5,6.6,16.0,87.0,275.3351753374019
-0.5,6.7,16.0,88.0,264.6161546123754
-0.5,6.8,16.0,89.0,259.6320398645799
-0.5,6.9,16.0,90.0,290.4687683911979
-0.5,7.0,16.0,91.0,284.102133871153
-0.5,7.1,16.0,92.0,269.9779009127954
-0.5,7.2,16.0,93.0,289.40054824516307
-0.5,7.3,16.0,94.0,263.78916792861116
-0.5,7.4,16.0,95.0,253.35831386387434
-0.5,7.5,16.0,96.0,286.3211630261159
-0.5,7.6,16.0,97.0,274.9761314941255
-0.5,7.7,16.0,98.0,281.4331704483144
-0.5,7.8,16.0,99.0,268.28376049246947
-0.5,7.9,16.0,100.0,286.38378833531624
-0.5,-2.0,16.0,1.0,276.28528021799383
-0.5,-1.9,16.0,2.0,288.557229298039
-0.5,-1.8,16.0,3.0,279.8840539293302
-0.5,-1.7,16.0,4.0,257.8938104573406
-0.5,-1.6,16.0,5.0,251.8768852476321
-0.5,-1.5,16.0,6.0,255.27224851483712
-0.5,-1.4,16.0,7.0,263.7379294676389
-0.5,-1.3,16.0,8.0,255.47619619754687
-0.5,-1.2,16.0,9.0,271.1740878010672
-0.5,-1.1,16.0,10.0,284.8883934041014
-0.5,-1.0,16.0,11.0,257.3350753280406
-0.5,-0.9,16.0,12.0,284.95335812437054
-0.5,-0.8,16.0,13.0,272.30987833274474
-0.5,-0.7,16.0,14.0,245.49024036072151
-0.5,-0.6,16.0,15.0,253.60020542167615
-0.5,-0.5,16.0,16.0,285.2649283164613
-0.4,-0.3,17.0,18.0,275.2176345863267
-0.4,-0.2,17.0,19.0,307.143633540918
-0.4,-0.1,17.0,20.0,265.7361944092116
-0.4,0.0,17.0,21.0,253.84476983489358
-0.4,0.1,17.0,22.0,262.0818804255702
-0.4,0.2,17.0,23.0,246.5693861836757
-0.4,0.3,17.0,24.0,274.3870816881102
-0.4,0.4,17.0,25.0,265.70688510320406
-0.4,0.5,17.0,26.0,269.8450452562601
-0.4,0.6,17.0,27.0,245.20604264796808
-0.4,0.7,17.0,28.0,237.1323599400971
-0.4,0.8,17.0,29.0,296.1603665623039
-0.4,0.9,17.0,30.0,264.4975047310872
-0.4,1.0,17.0,31.0,305.09929715145637
-0.4,1.1,17.0,32.0,284.053750618312
-0.4,1.2,17.0,33.0,275.4418017119736
-0.4,1.3,17.0,34.0,249.53319259904464
-0.4,1.4,17.0,35.0,250.20564080522502
-0.4,1.5,17.0,36.0,248.72601164566547
-0.4,1.6,17.0,37.0,251.05725822980887
-0.4,1.7,17.0,38.0,269.05016455587435
-0.4,1.8,17.0,39.0,267.79537800524434
-0.4,1.9,17.0,40.0,285.8074550883474
-0.4,2.0,17.0,41.0,267.752712246601
-0.4,2.1,17.0,42.0,290.6621255027309
-0.4,2.2,17.0,43.0,255.1871435084534
-0.4,2.3,17.0,44.0,249.5413309884811
-0.4,2.4,17.0,45.0,274.19286908033166
-0.4,2.5,17.0,46.0,261.6979056841722
-0.4,2.6,17.0,47.0,296.39904147633825
-0.4,2.7,17.0,48.0,308.70608798395614
-0.4,2.8,17.0,49.0,271.7292032998394
-0.4,2.9,17.0,50.0,268.9280373262302
-0.4,3.0,17.0,51.0,274.69481142631827
-0.4,3.1,17.0,52.0,294.87829717547373
-0.4,3.2,17.0,53.0,262.70055125698235
-0.4,3.3,17.0,54.0,258.9614609314487
-0.4,3.4,17.0,55.0,262.36801202734483
-0.4,3.5,17.0,56.0,278.66213975669217
-0.4,3.6,17.0,57.0,262.69634682630175
-0.4,3.7,17.0,58.0,269.7301528877509
-0.4,3.8,17.0,59.0,291.69489912947597
-0.4,3.9,17.0,60.0,265.261904768633
-0.4,4.0,17.0,61.0,260.80268045935895
-0.4,4.1,17.0,62.0,259.0796358631676
-0.4,4.2,17.0,63.0,255.42831996684276
-0.4,4.3,17.0,64.0,292.82787400823537
-0.4,4.4,17.0,65.0,316.1578619919766
-0.4,4.5,17.0,66.0,252.5976980960237
-0.4,4.6,17.0,67.0,289.6165599827739
-0.4,4.7,17.0,68.0,264.9478113423114
-0.4,4.8,17.0,69.0,307.08442688909554
-0.4,4.9,17.0,70.0,263.01232286570604
-0.4,5.0,17.0,71.0,244.22528919771446
-0.4,5.1,17.0,72.0,255.37744324427234
-0.4,5.2,17.0,73.0,274.9628124552764
-0.4,5.3,17.0,74.0,241.4146792679521
-0.4,5.4,17.0,75.0,264.2159304836938
-0.4,5.5,17.0,76.0,252.11563885365425
-0.4,5.6,17.0,77.0,247.02662101373693
-0.4,5.7,17.0,78.0,268.73929004616593
-0.4,5.8,17.0,79.0,264.0633597220726
-0.4,5.9,17.0,80.0,274.19007479915484
-0.4,6.0,17.0,81.0,274.06553293057783
-0.4,6.1,17.0,82.0,260.25018832485154
-0.4,6.2,17.0,83.0,293.8908380095182
-0.4,6.3,17.0,84.0,259.0626587852428
-0.4,6.4,17.0,85.0,261.17730125672404
-0.4,6.5,17.0,86.0,248.18078954714704
-0.4,6.6,17.0,87.0,255.99750196332212
-0.4,6.7,17.0,88.0,278.13112943940337
-0.4,6.8,17.0,89.0,254.61941543653504
-0.4,6.9,17.0,90.0,260.95817264125503
-0.4,7.0,17.0,91.0,271.53315940327064
-0.4,7.1,17.0,92.0,262.4780133449411
-0.4,7.2,17.0,93.0,288.6247840841071
-0.4,7.3,17.0,94.0,265.7385847346335
-0.4,7.4,17.0,95.0,277.9010177943379
-0.4,7.5,17.0,96.0,253.69445939468906
-0.4,7.6,17.0,97.0,259.1808603003795
-0.4,7.7,17.0,98.0,282.36281994022664
-0.4,7.8,17.0,99.0,289.7311169558035
-0.4,7.9,17.0,100.0,275.7399339133447
-0.4,-2.0,17.0,1.0,266.610092277551
-0.4,-1.9,17.0,2.0,284.9867374435227
-0.4,-1.8,17.0,3.0,256.10407496371676
-0.4,-1.7,17.0,4.0,261.1691530359865
-0.4,-1.6,17.0,5.0,285.4186156411644
-0.4,-1.5,17.0,6.0,274.2265646846267
-0.4,-1.4,17.0,7.0,268.8937121810336
-0.4,-1.3,17.0,8.0,310.4600578609319
-0.4,-1.2,17.0,9.0,295.0372467122334
-0.4,-1.1,17.0,10.0,262.1653442047439
-0.4,-1.0,17.0,11.0,292.7468633372937
-0.4,-0.9,17.0,12.0,263.5484556951089
-0.4,-0.8,17.0,13.0,296.9744250306597
-0.4,-0.7,17.0,14.0,265.3152080477492
-0.4,-0.6,17.0,15.0,271.42980979940427
-0.4,-0.5,17.0,16.0,279.88880523123686
-0.4,-0.4,17.0,17.0,271.0388417650967
-0.3,-0.2,18.0,19.0,264.02737926272823
-0.3,-0.1,18.0,20.0,270.6319830243454
-0.3,0.0,18.0,21.0,269.80743640631994
-0.3,0.1,18.0,22.0,277.2168935558893
-0.3,0.2,18.0,23.0,281.87130675976215
-0.3,0.3,18.0,24.0,255.47175127811784
-0.3,0.4,18.0,25.0,278.41261816533864
-0.3,0.5,18.0,26.0,268.3957720149876
-0.3,0.6,18.0,27.0,267.1774004444182
-0.3,0.7,18.0,28.0,248.94395865037419
-0.3,0.8,18.0,29.0,299.1921151444521
-0.3,0.9,18.0,30.0,263.6219131984131
-0.3,1.0,18.0,31.0,268.461043657585
-0.3,1.1,18.0,32.0,278.234111989059
-0.3,1.2,18.0,33.0,260.4225879218238
-0.3,1.3,18.0,34.0,283.13096347666607
-0.3,1.4,18.0,35.0,281.8004209174849
-0.3,1.5,18.0,36.0,312.5400346316551
-0.3,1.6,18.0,37.0,286.48537094833785
-0.3,1.7,18.0,38.0,262.89925742706
-0.3,1.8,18.0,39.0,303.0761903798976
-0.3,1.9,18.0,40.0,275.1266488925372
-0.3,2.0,18.0,41.0,252.8753961756692
-0.3,2.1,18.0,42.0,245.90173917090019
-0.3,2.2,18.0,43.0,273.8532625631387
-0.3,2.3,18.0,44.0,282.4806580634559
-0.3,2.4,18.0,45.0,261.1729335931043
-0.3,2.5,18.0,46.0,261.68550607921594
-0.3,2.6,18.0,47.0,265.4723446267255
-0.3,2.7,18.0,48.0,300.4570987527938
-0.3,2.8,18.0,49.0,267.78208688207314
-0.3,2.9,18.0,50.0,314.232640671049
-0.3,3.0,18.0,51.0,288.6544060744903
-0.3,3.1,18.0,52.0,245.71395454661143
-0.3,3.2,18.0,53.0,281.31574686489466
-0.3,3.3,18.0,54.0,285.27456341405826
-0.3,3.4,18.0,55.0,276.3074384963188
-0.3,3.5,18.0,56.0,330.42998415240635
-0.3,3.6,18.0,57.0,278.1420062234634
-0.3,3.7,18.0,58.0,273.5301114682348
-0.3,3.8,18.0,59.0,253.15894760419442
-0.3,3.9,18.0,60.0,258.543132113972
-0.3,4.0,18.0,61.0,269.0926063484201
-0.3,4.1,18.0,62.0,287.90606960897844
-0.3,4.2,18.0,63.0,324.97946791720466
-0.3,4.3,18.0,64.0,247.16858560951695
-0.3,4.4,18.0,65.0,268.5796964160922
-0.3,4.5,18.0,66.0,266.9203426590397
-0.3,4.6,18.0,67.0,267.56725350024925
-0.3,4.7,18.0,68.0,276.2015733115957
-0.3,4.8,18.0,69.0,300.3406311356592
-0.3,4.9,18.0,70.0,266.88342961752767
-0.3,5.0,18.0,71.0,283.3612892305198
-0.3,5.1,18.0,72.0,271.66678977767407
-0.3,5.2,18.0,73.0,316.49032409655393
-0.3,5.3,18.0,74.0,263.7006082190672
-0.3,5.4,18.0,75.0,272.1889886285888
-0.3,5.5,18.0,76.0,245.5121959626396
-0.3,5.6,18.0,77.0,284.5233815281288
-0.3,5.7,18.0,78.0,253.89133037473832
-0.3,5.8,18.0,79.0,255.0560522679266
-0.3,5.9,18.0,80.0,271.0264504728253
-0.3,6.0,18.0,81.0,306.1785272806758
-0.3,6.1,18.0,82.0,303.4146043248262
-0.3,6.2,18.0,83.0,267.50041786607136
-0.3,6.3,18.0,84.0,254.0952915572922
-0.3,6.4,18.0,85.0,259.9082261986893
-0.3,6.5,18.0,86.0,285.05722767425965
-0.3,6.6,18.0,87.0,254.10832658995028
-0.3,6.7,18.0,88.0,301.76894210401133
-0.3,6.8,18.0,89.0,302.6165246251615
-0.3,6.9,18.0,90.0,281.0488804681508
-0.3,7.0,18.0,91.0,267.8274074383371
-0.3,7.1,18.0,92.0,289.6002915343682
-0.3,7.2,18.0,93.0,278.02285935689537
-0.3,7.3,18.0,94.0,258.4743741013263
-0.3,7.4,18.0,95.0,254.0783854834341
-0.3,7.5,18.0,96.0,257.9532079000263
-0.3,7.6,18.0,97.0,250.72513583378938
-0.3,7.7,18.0,98.0,313.1860808185085
-0.3,7.8,18.0,99.0,286.9984259255839
-0.3,7.9,18.0,100.0,270.66446187832685
-0.3,-2.0,18.0,1.0,277.87567984171756
-0.3,-1.9,18.0,2.0,256.57119614529756
-0.3,-1.8,18.0,3.0,257.5627077621847
-0.3,-1.7,18.0,4.0,251.3507687852914
-0.3,-1.6,18.0,5.0,289.9179256357631
-0.3,-1.5,18.0,6.0,272.67509632980875
-0.3,-1.4,18.0,7.0,274.7268643565291
-0.3,-1.3,18.0,8.0,271.17102706904205
-0.3,-1.2,18.0,9.0,324.37019695539806
-0.3,-1.1,18.0,10.0,331.82072628542994
-0.3,-1.0,18.0,11.0,268.00785580528805
-0.3,-0.9,18.0,12.0,247.60802680677926
-0.3,-0.8,18.0,13.0,307.83501347417973
-0.3,-0.7,18.0,14.0,283.32153466323734
-0.3,-0.6,18.0,15.0,284.58117991311224
-0.3,-0.5,18.0,16.0,264.13016741714523
-0.3,-0.4,18.0,17.0,317.51824975512665
-0.3,-0.3,18.0,18.0,282.3472721651528
-0.2,-0.1,19.0,20.0,285.21161935124
-0.2,0.0,19.0,21.0,249.63500416348555
-0.2,0.1,19.0,22.0,255.32281002822316
-0.2,0.2,19.0,23.0,240.32325935363832
-0.2,0.3,19.0,24.0,299.566574579087
-0.2,0.4,19.0,25.0,266.7504494937124
-0.2,0.5,19.0,26.0,279.9756950553295
-0.2,0.6,19.0,27.0,306.8205388059117
-0.2,0.7,19.0,28.0,274.0232618869748
-0.2,0.8,19.0,29.0,272.8890969316613
-0.2,0.9,19.0,30.0,266.26724954899373
-0.2,1.0,19.0,31.0,261.18686088425835
-0.2,1.1,19.0,32.0,281.70319051976963
-0.2,1.2,19.0,33.0,253.9135084700267
-0.2,1.3,19.0,34.0,265.8159282929594
-0.2,1.4,19.0,35.0,256.185727142031
-0.2,1.5,19.0,36.0,248.02800868531983
-0.2,1.6,19.0,37.0,272.8446252651968
-0.2,1.7,19.0,38.0,275.3675028077967
-0.2,1.8,19.0,39.0,274.66102229379965
-0.2,1.9,19.0,40.0,294.2617091059132
-0.2,2.0,19.0,41.0,245.64767239527487
-0.2,2.1,19.0,42.0,299.601664129677
-0.2,2.2,19.0,43.0,335.07679882072244
-0.2,2.3,19.0,44.0,260.42322187342734
-0.2,2.4,19.0,45.0,259.9130239706356
-0.2,2.5,19.0,46.0,328.551396339258
-0.2,2.6,19.0,47.0,278.18434222992664
-0.2,2.7,19.0,48.0,296.08981088305615
-0.2,2.8,19.0,49.0,302.79078873444456
-0.2,2.9,19.0,50.0,292.7233285534504
-0.2,3.0,19.0,51.0,306.1954924691912
-0.2,3.1,19.0,52.0,292.84291847731663
-0.2,3.2,19.0,53.0,251.6750063582025
-0.2,3.3,19.0,54.0,263.62739590496705
-0.2,3.4,19.0,55.0,259.2769633725462
-0.2,3.5,19.0,56.0,264.54361440390784
-0.2,3.6,19.0,57.0,267.93254154092534
-0.2,3.7,19.0,58.0,251.87944818127943
-0.2,3.8,19.0,59.0,261.9884874558965
-0.2,3.9,19.0,60.0,238.11950324943484
-0.2,4.0,19.0,61.0,276.62129238277873
-0.2,4.1,19.0,62.0,280.41151063521664
-0.2,4.2,19.0,63.0,297.6147598747289
-0.2,4.3,19.0,64.0,254.96655079882296
-0.2,4.4,19.0,65.0,285.91561236249044
-0.2,4.5,19.0,66.0,253.7081232175382
-0.2,4.6,19.0,67.0,330.2528490809359
-0.2,4.7,19.0,68.0,264.670249965119
-0.2,4.8,19.0,69.0,265.8531980316932
-0.2,4.9,19.0,70.0,242.3841954045612
-0.2,5.0,19.0,71.0,347.94136938194066
-0.2,5.1,19.0,72.0,267.19729265693184
-0.2,5.2,19.0,73.0,257.89706460271367
-0.2,5.3,19.0,74.0,262.1038039260057
-0.2,5.4,19.0,75.0,261.7816727332199
-0.2,5.5,19.0,76.0,281.08177621684547
-0.2,5.6,19.0,77.0,257.67407638128986
-0.2,5.7,19.0,78.0,320.6471229991407
-0.2,5.8,19.0,79.0,245.47270350806525
-0.2,5.9,19.0,80.0,292.41062467835167
-0.2,6.0,19.0,81.0,271.3915108824069
-0.2,6.1,19.0,82.0,269.83263096115934
-0.2,6.2,19.0,83.0,256.180474318549
-0.2,6.3,19.0,84.0,283.238652463074
-0.2,6.4,19.0,85.0,254.97383430278225
-0.2,6.5,19.0,86.0,263.8229213228786
-0.2,6.6,19.0,87.0,283.31271266695006
-0.2,6.7,19.0,88.0,297.5947606373639
-0.2,6.8,19.0,89.0,266.35214287895184
-0.2,6.9,19.0,90.0,269.01468084324165
-0.2,7.0,19.0,91.0,278.39663806859204
-0.2,7.1,19.0,92.0,271.2304970576255
-0.2,7.2,19.0,93.0,268.4758952613051
-0.2,7.3,19.0,94.0,266.7041637118245
-0.2,7.4,19.0,95.0,252.7325591457994
-0.2,7.5,19.0,96.0,268.9738743788259
-0.2,7.6,19.0,97.0,268.4599417669912
-0.2,7.7,19.0,98.0,246.56764533499162
-0.2,7.8,19.0,99.0,261.06977295401754
-0.2,7.9,19.0,100.0,317.12521235465204
-0.2,-2.0,19.0,1.0,277.5735561265306
-0.2,-1.9,19.0,2.0,277.33499129909353
-0.2,-1.8,19.0,3.0,264.6864621605159
-0.2,-1.7,19.0,4.0,303.0310057305571
-0.2,-1.6,19.0,5.0,465.32827654141335
-0.2,-1.5,19.0,6.0,273.5390039534681
-0.2,-1.4,19.0,7.0,269.2790130078342
-0.2,-1.3,19.0,8.0,274.96102848265195
-0.2,-1.2,19.0,9.0,273.43250422962893
-0.2,-1.1,19.0,10.0,270.18092372922194
-0.2,-1.0,19.0,11.0,246.37905287415694
-0.2,-0.9,19.0,12.0,274.3917130881496
-0.2,-0.8,19.0,13.0,268.6144876442628
-0.2,-0.7,19.0,14.0,257.9491005376107
-0.2,-0.6,19.0,15.0,295.70315411078803
-0.2,-0.5,19.0,16.0,329.63495243198764
-0.2,-0.4,19.0,17.0,452.68697910425317
-0.2,-0.3,19.0,18.0,240.86505121357519
-0.2,-0.2,19.0,19.0,241.36376430380386
-0.1,0.0,20.0,21.0,284.1732926041129
-0.1,0.1,20.0,22.0,281.1480229078425
-0.1,0.2,20.0,23.0,246.8256079849543
-0.1,0.3,20.0,24.0,279.57895756588846
-0.1,0.4,20.0,25.0,254.69145164843215
-0.1,0.5,20.0,26.0,256.45777228079226
-0.1,0.6,20.0,27.0,293.74867688407096
-0.1,0.7,20.0,28.0,286.87946733172635
-0.1,0.8,20.0,29.0,263.2551409578973
-0.1,0.9,20.0,30.0,292.56801545455966
-0.1,1.0,20.0,31.0,259.1821347647049
-0.1,1.1,20.0,32.0,272.5354743555712
-0.1,1.2,20.0,33.0,273.25311268216575
-0.1,1.3,20.0,34.0,280.6858239976032
-0.1,1.4,20.0,35.0,261.79787939621644
-0.1,1.5,20.0,36.0,293.32595202302394
-0.1,1.6,20.0,37.0,250.92257239951746
-0.1,1.7,20.0,38.0,302.8067827633153
-0.1,1.8,20.0,39.0,283.39653757199045
-0.1,1.9,20.0,40.0,382.08954230096793
-0.1,2.0,20.0,41.0,302.65325076761127
-0.1,2.1,20.0,42.0,276.473024015403
-0.1,2.2,20.0,43.0,291.41166447199134
-0.1,2.3,20.0,44.0,282.4268291037414
-0.1,2.4,20.0,45.0,252.11761732748576
-0.1,2.5,20.0,46.0,255.95862624749998
-0.1,2.6,20.0,47.0,269.5339202503238
-0.1,2.7,20.0,48.0,286.62087897922135
-0.1,2.8,20.0,49.0,263.4192483328775
-0.1,2.9,20.0,50.0,245.9829683615898
-0.1,3.0,20.0,51.0,321.2879541263176
-0.1,3.1,20.0,52.0,260.58162694513436
-0.1,3.2,20.0,53.0,278.73154352930715
-0.1,3.3,20.0,54.0,259.48719090659586
-0.1,3.4,20.0,55.0,282.8655870260679
-0.1,3.5,20.0,56.0,264.0729696275617
-0.1,3.6,20.0,57.0,271.0454328684402
-0.1,3.7,20.0,58.0,253.5371904649525
-0.1,3.8,20.0,59.0,258.06542898256964
-0.1,3.9,20.0,60.0,307.3515650463315
-0.1,4.0,20.0,61.0,259.05572994323745
-0.1,4.1,20.0,62.0,288.94468607256215
-0.1,4.2,20.0,63.0,273.0887573028212
-0.1,4.3,20.0,64.0,280.31715259950806
-0.1,4.4,20.0,65.0,317.16846352117454
-0.1,4.5,20.0,66.0,262.43345576628957
-0.1,4.6,20.0,67.0,272.59842411318465
-0.1,4.7,20.0,68.0,280.3531559319227
-0.1,4.8,20.0,69.0,241.8822620257286
-0.1,4.9,20.0,70.0,265.9069191620495
-0.1,5.0,20.0,71.0,267.6735609252145
-0.1,5.1,20.0,72.0,280.58229675343244
-0.1,5.2,20.0,73.0,255.39237111948853
-0.1,5.3,20.0,74.0,273.8051459673608
-0.1,5.4,20.0,75.0,342.8173470310178
-0.1,5.5,20.0,76.0,298.2449578637345
-0.1,5.6,20.0,77.0,290.98046758028136
-0.1,5.7,20.0,78.0,269.8351142861297
-0.1,5.8,20.0,79.0,256.3462677100115
-0.1,5.9,20.0,80.0,247.0507387678138
-0.1,6.0,20.0,81.0,306.6697303480583
-0.1,6.1,20.0,82.0,272.1793327184021
-0.1,6.2,20.0,83.0,262.7156226896548
-0.1,6.3,20.0,84.0,264.14743215383686
-0.1,6.4,20.0,85.0,256.60981785171845
-0.1,6.5,20.0,86.0,318.98483721803814
-0.1,6.6,20.0,87.0,268.5773654189013
-0.1,6.7,20.0,88.0,274.298016180367
-0.1,6.8,20.0,89.0,270.71279654209286
-0.1,6.9,20.0,90.0,275.1265089541225
-0.1,7.0,20.0,91.0,254.38015085004398
-0.1,7.1,20.0,92.0,303.8896633498729
-0.1,7.2,20.0,93.0,261.50549423730683
-0.1,7.3,20.0,94.0,292.82327303723764
-0.1,7.4,20.0,95.0,255.57875447278133
-0.1,7.5,20.0,96.0,274.83724249119206
-0.1,7.6,20.0,97.0,294.9836514941238
-0.1,7.7,20.0,98.0,273.5697160810694
-0.1,7.8,20.0,99.0,268.67986861188007
-0.1,7.9,20.0,100.0,263.9820166570304
-0.1,-2.0,20.0,1.0,311.7887864856017
-0.1,-1.9,20.0,2.0,265.33089347559985
-0.1,-1.8,20.0,3.0,292.91796592632267
-0.1,-1.7,20.0,4.0,269.1453079374428
-0.1,-1.6,20.0,5.0,260.8678019137567
-0.1,-1.5,20.0,6.0,276.6633777787629
-0.1,-1.4,20.0,7.0,256.2053025897894
-0.1,-1.3,20.0,8.0,245.63800159509213
-0.1,-1.2,20.0,9.0,246.16311664408653
-0.1,-1.1,20.0,10.0,285.97541436307364
-0.1,-1.0,20.0,11.0,307.17467597901947
-0.1,-0.9,20.0,12.0,294.81817625528623
-0.1,-0.8,20.0,13.0,276.33001385817573
-0.1,-0.7,20.0,14.0,266.6455934597514
-0.1,-0.6,20.0,15.0,257.1899072931509
-0.1,-0.5,20.0,16.0,281.4848994109953
-0.1,-0.4,20.0,17.0,267.71063321190053
-0.1,-0.3,20.0,18.0,275.0151157509842
-0.1,-0.2,20.0,19.0,280.99940022062805
-0.1,-0.1,20.0,20.0,250.33984284933203
0.0,0.1,21.0,22.0,565.2429321956813
0.0,0.2,21.0,23.0,553.1583191967712
0.0,0.3,21.0,24.0,599.8240760526302
0.0,0.4,21.0,25.0,550.5725461463579
0.0,0.5,21.0,26.0,570.3523504115905
0.0,0.6,21.0,27.0,603.1515503419523
0.0,0.7,21.0,28.0,640.9321307923633
0.0,0.8,21.0,29.0,633.4328652137648
0.0,0.9,21.0,30.0,562.4489776733637
0.0,1.0,21.0,31.0,622.033600548298
0.0,1.1,21.0,32.0,547.1199639180236
0.0,1.2,21.0,33.0,560.0938453035751
0.0,1.3,21.0,34.0,575.4416328566945
0.0,1.4,21.0,35.0,557.7677394682398
0.0,1.5,21.0,36.0,579.4537677566703
0.0,1.6,21.0,37.0,588.3569650423537
0.0,1.7,21.0,38.0,548.5457979669933
0.0,1.8,21.0,39.0,567.1226549511682
0.0,1.9,21.0,40.0,551.8683943072147
0.0,2.0,21.0,41.0,582.0424807057572
0.0,2.1,21.0,42.0,565.5140411032727
0.0,2.2,21.0,43.0,559.7623872813925
0.0,2.3,21.0,44.0,589.8684314986448
0.0,2.4,21.0,45.0,614.7105553478434
0.0,2.5,21.0,46.0,606.3393197988049
0.0,2.6,21.0,47.0,623.1916476487578
0.0,2.7,21.0,48.0,535.0115851509835
0.0,2.8,21.0,49.0,629.418476767718
0.0,2.9,21.0,50.0,591.3717460147474
0.0,3.0,21.0,51.0,657.1197215887063
0.0,3.1,21.0,52.0,622.1674735009693
0.0,3.2,21.0,53.0,586.1646494083706
0.0,3.3,21.0,54.0,517.1084588085346
0.0,3.4,21.0,55.0,641.051168971488
0.0,3.5,21.0,56.0,562.4543430196511
0.0,3.6,21.0,57.0,647.0724508600356
0.0,3.7,21.0,58.0,621.0378043536685
0.0,3.8,21.0,59.0,584.9376999301137
0.0,3.9,21.0,60.0,626.1908588120889
0.0,4.0,21.0,61.0,582.8916636348296
0.0,4.1,21.0,62.0,549.1811641056115
0.0,4.2,21.0,63.0,511.6778487937746
0.0,4.3,21.0,64.0,550.1866152980986
0.0,4.4,21.0,65.0,618.2269028828479
0.0,4.5,21.0,66.0,554.7178972145573
0.0,4.6,21.0,67.0,587.7949733992759
0.0,4.7,21.0,68.0,590.9949615997407
0.0,4.8,21.0,69.0,582.970607754443
0.0,4.9,21.0,70.0,559.0637440656542
0.0,5.0,21.0,71.0,553.7812957600528
0.0,5.1,21.0,72.0,545.1278370580654
0.0,5.2,21.0,73.0,525.787845125022
0.0,5.3,21.0,74.0,606.7501315196937
0.0,5.4,21.0,75.0,583.1005333914037
0.0,5.5,21.0,76.0,587.7468272506167
0.0,5.6,21.0,77.0,546.9287583439217
0.0,5.7,21.0,78.0,628.8262361953136
0.0,5.8,21.0,79.0,577.2853177540853
0.0,5.9,21.0,80.0,596.0488030020795
0.0,6.0,21.0,81.0,934.8590638955134
0.0,6.1,21.0,82.0,405.4458159535092
0.0,6.2,21.0,83.0,418.0577201395223
0.0,6.3,21.0,84.0,399.8893557904003
0.0,6.4,21.0,85.0,406.4859075872115
0.0,6.5,21.0,86.0,380.3736735258473
0.0,6.6,21.0,87.0,419.5526063736024
0.0,6.7,21.0,88.0,510.35275100612205
0.0,6.8,21.0,89.0,401.28960997721845
0.0,6.9,21.0,90.0,382.4177266726484
0.0,7.0,21.0,91.0,425.13752179356624
0.0,7.1,21.0,92.0,428.83231571074606
0.0,7.2,21.0,93.0,378.9289591808221
0.0,7.3,21.0,94.0,453.44536457972384
0.0,7.4,21.0,95.0,383.42638562876397
0.0,7.5,21.0,96.0,416.00222959965754
0.0,7.6,21.0,97.0,437.984066130755
0.0,7.7,21.0,98.0,411.1017519242774
0.0,7.8,21.0,99.0,433.8735742249989
0.0,7.9,21.0,100.0,426.65910652432495
0.0,-2.0,21.0,1.0,298.52828585708926
0.0,-1.9,21.0,2.0,304.44408204401594
0.0,-1.8,21.0,3.0,290.0534324331231
0.0,-1.7,21.0,4.0,283.5682375061445
0.0,-1.6,21.0,5.0,264.6197777655198
0.0,-1.5,21.0,6.0,275.3056243451767
0.0,-1.4,21.0,7.0,273.2375958619612
0.0,-1.3,21.0,8.0,266.37115781367567
0.0,-1.2,21.0,9.0,264.2506129457886
0.0,-1.1,21.0,10.0,263.697389552484
0.0,-1.0,21.0,11.0,319.2636750921203
0.0,-0.9,21.0,12.0,274.2291936807907
0.0,-0.8,21.0,13.0,278.23921648437766
0.0,-0.7,21.0,14.0,295.2138048413149
0.0,-0.6,21.0,15.0,277.59199526546854
0.0,-0.5,21.0,16.0,300.43981257601524
0.0,-0.4,21.0,17.0,297.01776360578447
0.0,-0.3,21.0,18.0,287.4930647075612
0.0,-0.2,21.0,19.0,282.44902824517646
0.0,-0.1,21.0,20.0,277.9641929506582
0.0,0.0,21.0,21.0,688.0710295144763
0.1,0.2,22.0,23.0,227.96806211760776
0.1,0.3,22.0,24.0,242.94862614487505
0.1,0.4,22.0,25.0,242.6476416829156
0.1,0.5,22.0,26.0,267.4278792241472
0.1,0.6,22.0,27.0,243.9167266532739
0.1,0.7,22.0,28.0,210.54599438871202
0.1,0.8,22.0,29.0,226.39113351034837
0.1,0.9,22.0,30.0,262.31800954479513
0.1,1.0,22.0,31.0,246.39036586571348
0.1,1.1,22.0,32.0,330.15721555768476
0.1,1.2,22.0,33.0,240.98402599124142
0.1,1.3,22.0,34.0,242.8622454675485
0.1,1.4,22.0,35.0,221.80622965715543
0.1,1.5,22.0,36.0,270.8610955938406
0.1,1.6,22.0,37.0,255.6358217800175
0.1,1.7,22.0,38.0,217.83675844480945
0.1,1.8,22.0,39.0,254.00443327274334
0.1,1.9,22.0,40.0,272.75703161177654
0.1,2.0,22.0,41.0,300.16547333583463
0.1,2.1,22.0,42.0,241.691192283078
0.1,2.2,22.0,43.0,213.1164454567358
0.1,2.3,22.0,44.0,246.5387014903395
0.1,2.4,22.0,45.0,208.2015299890501
0.1,2.5,22.0,46.0,280.9968004076175
0.1,2.6,22.0,47.0,253.5157995732582
0.1,2.7,22.0,48.0,220.08050931038235
0.1,2.8,22.0,49.0,209.6990618601332
0.1,2.9,22.0,50.0,267.19350220775914
0.1,3.0,22.0,51.0,282.56853085519896
0.1,3.1,22.0,52.0,275.1914568613393
0.1,3.2,22.0,53.0,239.35496968023298
0.1,3.3,22.0,54.0,240.97551123090923
0.1,3.4,22.0,55.0,250.05736504028292
0.1,3.5,22.0,56.0,275.73767980238523
0.1,3.6,22.0,57.0,231.82359425569564
0.1,3.7,22.0,58.0,241.6749955797955
0.1,3.8,22.0,59.0,242.3472094088258
0.1,3.9,22.0,60.0,221.74432179897664
0.1,4.0,22.0,61.0,218.15691818097187
0.1,4.1,22.0,62.0,237.4432456586471
0.1,4.2,22.0,63.0,223.50658305110468
0.1,4.3,22.0,64.0,240.83654722028422
0.1,4.4,22.0,65.0,220.64281460747264
0.1,4.5,22.0,66.0,233.94987228167327
0.1,4.6,22.0,67.0,233.74997758057154
0.1,4.7,22.0,68.0,250.29997753971418
0.1,4.8,22.0,69.0,230.50400701747725
0.1,4.9,22.0,70.0,177.70657540867552
0.1,5.0,22.0,71.0,194.38923403085468
0.1,5.1,22.0,72.0,191.96038079745975
0.1,5.2,22.0,73.0,186.61019157883018
0.1,5.3,22.0,74.0,180.858719544895
0.1,5.4,22.0,75.0,241.1624230581517
0.1,5.5,22.0,76.0,232.7641420503431
0.1,5.6,22.0,77.0,254.7859231670448
0.1,5.7,22.0,78.0,293.52420589487286
0.1,5.8,22.0,79.0,275.144801545931
0.1,5.9,22.0,80.0,702.2332605133444
0.1,6.0,22.0,81.0,404.006175685756
0.1,6.1,22.0,82.0,277.98688728724204
0.1,6.2,22.0,83.0,276.01109780579685
0.1,6.3,22.0,84.0,262.5058721016951
0.1,6.4,22.0,85.0,300.95434712849476
0.1,6.5,22.0,86.0,416.5162241905877
0.1,6.6,22.0,87.0,286.4389823486999
0.1,6.7,22.0,88.0,258.73048019186865
0.1,6.8,22.0,89.0,282.7651114440579
0.1,6.9,22.0,90.0,301.4304176743415
0.1,7.0,22.0,91.0,272.3851717167987
0.1,7.1,22.0,92.0,269.49092509952067
0.1,7.2,22.0,93.0,285.3483040577501
0.1,7.3,22.0,94.0,299.1686237601971
0.1,7.4,22.0,95.0,276.8218110222306
0.1,7.5,22.0,96.0,309.04405228880984
0.1,7.6,22.0,97.0,250.3936404480069
0.1,7.7,22.0,98.0,287.36521788456895
0.1,7.8,22.0,99.0,261.3834947607917
0.1,7.9,22.0,100.0,261.89460732575554
0.1,-2.0,22.0,1.0,270.3289789406599
0.1,-1.9,22.0,2.0,270.91156600088755
0.1,-1.8,22.0,3.0,271.10040334886884
0.1,-1.7,22.0,4.0,295.1134537465037
0.1,-1.6,22.0,5.0,265.7784089268649
0.1,-1.5,22.0,6.0,244.5216115124083
0.1,-1.4,22.0,7.0,350.06686374601674
0.1,-1.3,22.0,8.0,279.9965489902874
0.1,-1.2,22.0,9.0,277.7747221421496
0.1,-1.1,22.0,10.0,268.40857542039254
0.1,-1.0,22.0,11.0,274.7699201680781
0.1,-0.9,22.0,12.0,265.06710112880296
0.1,-0.8,22.0,13.0,287.8079491294183
0.1,-0.7,22.0,14.0,269.37530172893116
0.1,-0.6,22.0,15.0,263.2207373395916
0.1,-0.5,22.0,16.0,250.30573752072215
0.1,-0.4,22.0,17.0,290.27828359645343
0.1,-0.3,22.0,18.0,316.66361381434774
0.1,-0.2,22.0,19.0,258.2266198015733
0.1,-0.1,22.0,20.0,276.9241061149907
0.1,0.0,22.0,21.0,557.3297824756609
0.1,0.1,22.0,22.0,213.00786399258064
0.2,0.3,23.0,24.0,227.72897440964033
0.2,0.4,23.0,25.0,311.1607924482459
0.2,0.5,23.0,26.0,229.8524729869245
0.2,0.6,23.0,27.0,213.1294847744895
0.2,0.7,23.0,28.0,241.44927088320733
0.2,0.8,23.0,29.0,247.9368107445228
0.2,0.9,23.0,30.0,223.86166159454947
0.2,1.0,23.0,31.0,263.60900680250444
0.2,1.1,23.0,32.0,270.4845531216165
0.2,1.2,23.0,33.0,236.68635788523247
0.2,1.3,23.0,34.0,237.59724193247695
0.2,1.4,23.0,35.0,269.696616581584
0.2,1.5,23.0,36.0,248.21453100607494
0.2,1.6,23.0,37.0,234.2239986782035
0.2,1.7,23.0,38.0,218.13558911521994
0.2,1.8,23.0,39.0,292.04029955112975
0.2,1.9,23.0,40.0,255.64803562989985
0.2,2.0,23.0,41.0,257.83781612805524
0.2,2.1,23.0,42.0,209.0531048594272
0.2,2.2,23.0,43.0,223.55691054972195
0.2,2.3,23.0,44.0,225.10533771593026
0.2,2.4,23.0,45.0,276.6802708658817
0.2,2.5,23.0,46.0,246.72421667104717
0.2,2.6,23.0,47.0,257.7039415604911
0.2,2.7,23.0,48.0,230.5009248818424
0.2,2.8,23.0,49.0,254.32787729819057
0.2,2.9,23.0,50.0,268.4235534554902
0.2,3.0,23.0,51.0,254.0346305755093
0.2,3.1,23.0,52.0,219.79605721371158
0.2,3.2,23.0,53.0,231.50063656608882
0.2,3.3,23.0,54.0,235.1196052228278
0.2,3.4,23.0,55.0,264.7506844560496
0.2,3.5,23.0,56.0,257.06927684579756
0.2,3.6,23.0,57.0,226.17004452683653
0.2,3.7,23.0,58.0,252.46408706380385
0.2,3.8,23.0,59.0,216.52090969410804
0.2,3.9,23.0,60.0,240.92632703394457
0.2,4.0,23.0,61.0,246.16282762061348
0.2,4.1,23.0,62.0,232.68841214421022
0.2,4.2,23.0,63.0,257.6341054134555
0.2,4.3,23.0,64.0,188.5993941554971
0.2,4.4,23.0,65.0,247.10688872960387
0.2,4.5,23.0,66.0,207.28665882267572
0.2,4.6,23.0,67.0,219.18902311092148
0.2,4.7,23.0,68.0,238.63606101914993
0.2,4.8,23.0,69.0,191.73844950761475
0.2,4.9,23.0,70.0,196.95782649534533
0.2,5.0,23.0,71.0,192.55328346102695
0.2,5.1,23.0,72.0,190.6119401969317
0.2,5.2,23.0,73.0,196.24995985828286
0.2,5.3,23.0,74.0,256.2500197273852
0.2,5.4,23.0,75.0,210.66738611064747
0.2,5.5,23.0,76.0,271.4284338486199
0.2,5.6,23.0,77.0,277.65880888450084
0.2,5.7,23.0,78.0,262.42465506409866
0.2,5.8,23.0,79.0,614.7279011923162
0.2,5.9,23.0,80.0,224.62805221792237
0.2,6.0,23.0,81.0,499.34152986919236
0.2,6.1,23.0,82.0,306.70762297738935
0.2,6.2,23.0,83.0,302.297860445853
0.2,6.3,23.0,84.0,281.22166199367825
0.2,6.4,23.0,85.0,272.9894246499904
0.2,6.5,23.0,86.0,277.55961415691536
0.2,6.6,23.0,87.0,289.5946770104898
0.2,6.7,23.0,88.0,294.14194398128416
0.2,6.8,23.0,89.0,278.5604565112532
0.2,6.9,23.0,90.0,255.86078816331138
0.2,7.0,23.0,91.0,287.3775961500395
0.2,7.1,23.0,92.0,268.33193443993844
0.2,7.2,23.0,93.0,297.17775054072314
0.2,7.3,23.0,94.0,292.55083077938286
0.2,7.4,23.0,95.0,300.60238954965473
0.2,7.5,23.0,96.0,289.2066290164871
0.2,7.6,23.0,97.0,291.84937095112747
0.2,7.7,23.0,98.0,289.37419761165575
0.2,7.8,23.0,99.0,270.92310267587055
0.2,7.9,23.0,100.0,309.1361602808253
0.2,-2.0,23.0,1.0,279.2760861206682
0.2,-1.9,23.0,2.0,252.23485806295693
0.2,-1.8,23.0,3.0,436.53927106750024
0.2,-1.7,23.0,4.0,239.28647711864042
0.2,-1.6,23.0,5.0,296.9490478991651
0.2,-1.5,23.0,6.0,264.5027845173707
0.2,-1.4,23.0,7.0,262.7681356756052
0.2,-1.3,23.0,8.0,397.03661339125136
0.2,-1.2,23.0,9.0,278.638447079963
0.2,-1.1,23.0,10.0,293.5653121385991
0.2,-1.0,23.0,11.0,255.33210647424062
0.2,-0.9,23.0,12.0,313.97718604494804
0.2,-0.8,23.0,13.0,259.16489853734026
0.2,-0.7,23.0,14.0,273.6526175154513
0.2,-0.6,23.0,15.0,268.2037582217062
0.2,-0.5,23.0,16.0,296.4673764571464
0.2,-0.4,23.0,17.0,250.96899689059305
0.2,-0.3,23.0,18.0,273.42032262859163
0.2,-0.2,23.0,19.0,338.0477866709532
0.2,-0.1,23.0,20.0,280.96315341996825
0.2,0.0,23.0,21.0,561.9511160919212
0.2,0.1,23.0,22.0,241.25251328040716
0.2,0.2,23.0,23.0,237.85073405275278
0.3,0.4,24.0,25.0,213.68530598212124
0.3,0.5,24.0,26.0,224.11609673044467
0.3,0.6,24.0,27.0,225.6349629007411
0.3,0.7,24.0,28.0,264.6488820202943
0.3,0.8,24.0,29.0,253.05344139042663
0.3,0.9,24.0,30.0,234.02879581327335
0.3,1.0,24.0,31.0,203.58138695506676
0.3,1.1,24.0,32.0,298.78044187047277
0.3,1.2,24.0,33.0,212.425458818393
0.3,1.3,24.0,34.0,288.1676108548004
0.3,1.4,24.0,35.0,253.55807281124748
0.3,1.5,24.0,36.0,228.13341133378736
0.3,1.6,24.0,37.0,219.60681733565886
0.3,1.7,24.0,38.0,260.31434165527514
0.3,1.8,24.0,39.0,278.5554035964034
0.3,1.9,24.0,40.0,230.25327080607317
0.3,2.0,24.0,41.0,223.9318011196157
0.3,2.1,24.0,42.0,213.92579110533157
0.3,2.2,24.0,43.0,250.82349089815906
0.3,2.3,24.0,44.0,283.2294071036753
0.3,2.4,24.0,45.0,230.0266843082493
0.3,2.5,24.0,46.0,244.26479575904975
0.3,2.6,24.0,47.0,216.61573369777622
0.3,2.7,24.0,48.0,269.8154895884827
0.3,2.8,24.0,49.0,266.8999392722584
0.3,2.9,24.0,50.0,316.6793145337692
0.3,3.0,24.0,51.0,227.8830737493213
0.3,3.1,24.0,52.0,230.82358127391052
0.3,3.2,24.0,53.0,211.46575094938646
0.3,3.3,24.0,54.0,308.7241132170481
0.3,3.4,24.0,55.0,209.4604333073107
0.3,3.5,24.0,56.0,223.24156102627168
0.3,3.6,24.0,57.0,245.0729814233677
0.3,3.7,24.0,58.0,253.85805653514697
0.3,3.8,24.0,59.0,211.60456685959937
0.3,3.9,24.0,60.0,220.5934059232041
0.3,4.0,24.0,61.0,285.7934566945176
0.3,4.1,24.0,62.0,237.8829517509659
0.3,4.2,24.0,63.0,195.62289273193855
0.3,4.3,24.0,64.0,228.78004828618825
0.3,4.4,24.0,65.0,222.1323431314675
0.3,4.5,24.0,66.0,224.681419056391
0.3,4.6,24.0,67.0,240.96945052383566
0.3,4.7,24.0,68.0,193.29453316600072
0.3,4.8,24.0,69.0,205.36980217441044
0.3,4.9,24.0,70.0,185.12519141516503
0.3,5.0,24.0,71.0,206.7609061118622
0.3,5.1,24.0,72.0,192.45485043183814
0.3,5.2,24.0,73.0,234.19806654485052
0.3,5.3,24.0,74.0,247.06949632015153
0.3,5.4,24.0,75.0,287.30538043757576
0.3,5.5,24.0,76.0,253.74907708828593
0.3,5.6,24.0,77.0,278.47830410864634
0.3,5.7,24.0,78.0,682.1724906314171
0.3,5.8,24.0,79.0,224.325430743906
0.3,5.9,24.0,80.0,332.08748340472727
0.3,6.0,24.0,81.0,378.00200716367857
0.3,6.1,24.0,82.0,304.15539712620614
0.3,6.2,24.0,83.0,269.86783277943215
0.3,6.3,24.0,84.0,276.39445843646547
0.3,6.4,24.0,85.0,265.9110933906365
0.3,6.5,24.0,86.0,258.99460865764945
0.3,6.6,24.0,87.0,291.52800351334525
0.3,6.7,24.0,88.0,266.6388202594527
0.3,6.8,24.0,89.0,265.6451751817786
0.3,6.9,24.0,90.0,276.39896944453903
0.3,7.0,24.0,91.0,277.7800722390673
0.3,7.1,24.0,92.0,283.48664482073775
0.3,7.2,24.0,93.0,270.47783079777724
0.3,7.3,24.0,94.0,268.62726407932473
0.3,7.4,24.0,95.0,286.5370463138787
0.3,7.5,24.0,96.0,324.50119070305385
0.3,7.6,24.0,97.0,259.05936334132394
0.3,7.7,24.0,98.0,276.1842009724481
0.3,7.8,24.0,99.0,247.650949740453
0.3,7.9,24.0,100.0,297.3081823859194
0.3,-2.0,24.0,1.0,341.0199498315207
0.3,-1.9,24.0,2.0,245.2305609046288
0.3,-1.8,24.0,3.0,243.31054822991453
0.3,-1.7,24.0,4.0,279.0711771200004
0.3,-1.6,24.0,5.0,276.39705009428127
0.3,-1.5,24.0,6.0,290.58669016218767
0.3,-1.4,24.0,7.0,264.38633024435745
0.3,-1.3,24.0,8.0,260.83072417336325
0.3,-1.2,24.0,9.0,257.4270891932782
0.3,-1.1,24.0,10.0,273.679489807542
0.3,-1.0,24.0,11.0,282.68955086608446
0.3,-0.9,24.0,12.0,256.78585218987104
0.3,-0.8,24.0,13.0,245.36819678648033
0.3,-0.7,24.0,14.0,362.8525317028131
0.3,-0.6,24.0,15.0,280.63440586299663
0.3,-0.5,24.0,16.0,261.5436275357569
0.3,-0.4,24.0,17.0,269.58368748378825
0.3,-0.3,24.0,18.0,292.34086640173626
0.3,-0.2,24.0,19.0,267.9319609345444
0.3,-0.1,24.0,20.0,302.0043953818496
0.3,0.0,24.0,21.0,594.0296000519176
0.3,0.1,24.0,22.0,240.38878401155995
0.3,0.2,24.0,23.0,222.8422175437455
0.3,0.3,24.0,24.0,267.5648638577653
0.4,0.5,25.0,26.0,236.43549135713133
0.4,0.6,25.0,27.0,694.6301897191506
0.4,0.7,25.0,28.0,233.9699042853379
0.4,0.8,25.0,29.0,237.06280645528386
0.4,0.9,25.0,30.0,231.3805510630852
0.4,1.0,25.0,31.0,225.8376162713432
0.4,1.1,25.0,32.0,216.99375083514215
0.4,1.2,25.0,33.0,293.4257420831547
0.4,1.3,25.0,34.0,232.98976506360154
0.4,1.4,25.0,35.0,285.3176704397052
0.4,1.5,25.0,36.0,248.74215547746664
0.4,1.6,25.0,37.0,270.4705822570657
0.4,1.7,25.0,38.0,273.9184848015461
0.4,1.8,25.0,39.0,235.20714320730755
0.4,1.9,25.0,40.0,228.7667025028625
0.4,2.0,25.0,41.0,229.27130608946072
0.4,2.1,25.0,42.0,218.40582520858965
0.4,2.2,25.0,43.0,330.4665668657136
0.4,2.3,25.0,44.0,255.982169431878
0.4,2.4,25.0,45.0,247.38849329986985
0.4,2.5,25.0,46.0,233.154511782874
0.4,2.6,25.0,47.0,285.78477278413186
0.4,2.7,25.0,48.0,275.0019499709786
0.4,2.8,25.0,49.0,267.3377424124666
0.4,2.9,25.0,50.0,242.4335929862972
0.4,3.0,25.0,51.0,239.22598933266292
0.4,3.1,25.0,52.0,215.12201406104765
0.4,3.2,25.0,53.0,272.44130444648835
0.4,3.3,25.0,54.0,309.25882852406505
0.4,3.4,25.0,55.0,240.46186544924473
0.4,3.5,25.0,56.0,235.17977298930992
0.4,3.6,25.0,57.0,216.7873522991041
0.4,3.7,25.0,58.0,230.08341224411745
0.4,3.8,25.0,59.0,224.09803515214494
0.4,3.9,25.0,60.0,293.24647632178085
0.4,4.0,25.0,61.0,226.06044635768407
0.4,4.1,25.0,62.0,207.8217766668367
0.4,4.2,25.0,63.0,256.18607955038516
0.4,4.3,25.0,64.0,220.0728393908365
0.4,4.4,25.0,65.0,261.05058686353465
0.4,4.5,25.0,66.0,231.8794181405232
0.4,4.6,25.0,67.0,185.42559046742429
0.4,4.7,25.0,68.0,189.05503442992654
0.4,4.8,25.0,69.0,193.61752615536068
0.4,4.9,25.0,70.0,188.92371472716488
0.4,5.0,25.0,71.0,199.0380179679179
0.4,5.1,25.0,72.0,226.216241038419
0.4,5.2,25.0,73.0,207.82662466816495
0.4,5.3,25.0,74.0,262.5718629310491
0.4,5.4,25.0,75.0,266.39587419803894
0.4,5.5,25.0,76.0,248.8322607781294
0.4,5.6,25.0,77.0,658.416535797081
0.4,5.7,25.0,78.0,235.4310767539245
0.4,5.8,25.0,79.0,234.0989827530964
0.4,5.9,25.0,80.0,234.5660291484336
0.4,6.0,25.0,81.0,440.5972644447829
0.4,6.1,25.0,82.0,268.4029912364559
0.4,6.2,25.0,83.0,249.9452772676475
0.4,6.3,25.0,84.0,292.43755114169807
0.4,6.4,25.0,85.0,305.46980108214103
0.4,6.5,25.0,86.0,274.19681741970606
0.4,6.6,25.0,87.0,257.01424241347763
0.4,6.7,25.0,88.0,293.163027734475
0.4,6.8,25.0,89.0,269.818940807313
0.4,6.9,25.0,90.0,251.07351832373888
0.4,7.0,25.0,91.0,282.7598217676328
0.4,7.1,25.0,92.0,268.2267731539392
0.4,7.2,25.0,93.0,275.4518091989403
0.4,7.3,25.0,94.0,304.3655995920632
0.4,7.4,25.0,95.0,303.6610011659696
0.4,7.5,25.0,96.0,255.39795082321925
0.4,7.6,25.0,97.0,294.68276418696433
0.4,7.7,25.0,98.0,268.1594399096027
0.4,7.8,25.0,99.0,320.33785812276
0.4,7.9,25.0,100.0,282.61383901898347
0.4,-2.0,25.0,1.0,269.7968421469783
0.4,-1.9,25.0,2.0,307.4049042346925
0.4,-1.8,25.0,3.0,283.6599308028604
0.4,-1.7,25.0,4.0,290.4142596750911
0.4,-1.6,25.0,5.0,262.80466346734596
0.4,-1.5,25.0,6.0,278.0227303504876
0.4,-1.4,25.0,7.0,282.8107087595385
0.4,-1.3,25.0,8.0,264.0948808666021
0.4,-1.2,25.0,9.0,287.72021296705765
0.4,-1.1,25.0,10.0,274.7853710220685
0.4,-1.0,25.0,11.0,257.3351472861749
0.4,-0.9,25.0,12.0,277.6379704176824
0.4,-0.8,25.0,13.0,249.60884090048017
0.4,-0.7,25.0,14.0,273.2071892803815
0.4,-0.6,25.0,15.0,284.79215035803054
0.4,-0.5,25.0,16.0,275.7634570350391
0.4,-0.4,25.0,17.0,271.0222080410892
0.4,-0.3,25.0,18.0,279.71356323323636
0.4,-0.2,25.0,19.0,275.7401775959977
0.4,-0.1,25.0,20.0,304.27634902669104
0.4,0.0,25.0,21.0,562.2642148965057
0.4,0.1,25.0,22.0,208.0869116967488
0.4,0.2,25.0,23.0,284.62822048709495
0.4,0.3,25.0,24.0,235.1925157943989
0.4,0.4,25.0,25.0,224.75488440658322
0.5,0.6,26.0,27.0,216.87621084257125
0.5,0.7,26.0,28.0,262.8088846865259
0.5,0.8,26.0,29.0,241.0916251641151
0.5,0.9,26.0,30.0,233.63525867113432
0.5,1.0,26.0,31.0,224.5566839898628
0.5,1.1,26.0,32.0,317.0173787421688
0.5,1.2,26.0,33.0,230.40718619037554
0.5,1.3,26.0,34.0,248.82195161629247
0.5,1.4,26.0,35.0,242.4798366623136
0.5,1.5,26.0,36.0,269.89312266317415
0.5,1.6,26.0,37.0,272.7049466835563
0.5,1.7,26.0,38.0,254.56161040064495
0.5,1.8,26.0,39.0,210.757148949677
0.5,1.9,26.0,40.0,225.34741528397024
0.5,2.0,26.0,41.0,208.24317603391592
0.5,2.1,26.0,42.0,263.5617659479516
0.5,2.2,26.0,43.0,231.2034554131653
0.5,2.3,26.0,44.0,224.42703902673472
0.5,2.4,26.0,45.0,265.53039854737915
0.5,2.5,26.0,46.0,279.17909486713216
0.5,2.6,26.0,47.0,258.768621180269
0.5,2.7,26.0,48.0,294.0333217677004
0.5,2.8,26.0,49.0,214.8655563508151
0.5,2.9,26.0,50.0,238.8384565046082
0.5,3.0,26.0,51.0,218.99012372023344
0.5,3.1,26.0,52.0,252.6854299089954
0.5,3.2,26.0,53.0,232.83573354764775
0.5,3.3,26.0,54.0,238.6672989548558
0.5,3.4,26.0,55.0,233.48625133252378
0.5,3.5,26.0,56.0,219.47192712611945
0.5,3.6,26.0,57.0,236.96064833052847
0.5,3.7,26.0,58.0,247.78496753806502
0.5,3.8,26.0,59.0,229.53451265031623
0.5,3.9,26.0,60.0,252.00578623927103
0.5,4.0,26.0,61.0,216.9511354319865
0.5,4.1,26.0,62.0,247.27330777296925
0.5,4.2,26.0,63.0,244.48255734878782
0.5,4.3,26.0,64.0,253.57695825647266
0.5,4.4,26.0,65.0,236.1867420597894
0.5,4.5,26.0,66.0,204.87119745521787
0.5,4.6,26.0,67.0,213.3436301069338
0.5,4.7,26.0,68.0,176.27300746201544
0.5,4.8,26.0,69.0,197.5120987662159
0.5,4.9,26.0,70.0,216.55689050677483
0.5,5.0,26.0,71.0,229.40502091217775
0.5,5.1,26.0,72.0,246.05963084492902
0.5,5.2,26.0,73.0,248.08256022488175
0.5,5.3,26.0,74.0,298.5854205907503
0.5,5.4,26.0,75.0,289.03277592086323
0.5,5.5,26.0,76.0,616.5379083013379
0.5,5.6,26.0,77.0,231.0653731675357
0.5,5.7,26.0,78.0,233.63634806504757
0.5,5.8,26.0,79.0,241.69821414039967
0.5,5.9,26.0,80.0,244.14191251426126
0.5,6.0,26.0,81.0,441.6491411173704
0.5,6.1,26.0,82.0,275.5658608765445
0.5,6.2,26.0,83.0,287.96964713275787
0.5,6.3,26.0,84.0,279.64852759495216
0.5,6.4,26.0,85.0,291.65174178437
0.5,6.5,26.0,86.0,272.7405491172271
0.5,6.6,26.0,87.0,284.7545118796585
0.5,6.7,26.0,88.0,285.3289091369815
0.5,6.8,26.0,89.0,272.1327414589574
0.5,6.9,26.0,90.0,271.7212018744488
0.5,7.0,26.0,91.0,264.6531239768092
0.5,7.1,26.0,92.0,261.09273911361595
0.5,7.2,26.0,93.0,288.06239208262286
0.5,7.3,26.0,94.0,278.39630956001844
0.5,7.4,26.0,95.0,285.18113010142645
0.5,7.5,26.0,96.0,320.82734279063044
0.5,7.6,26.0,97.0,290.00294445471616
0.5,7.7,26.0,98.0,288.2980877644605
0.5,7.8,26.0,99.0,293.47600701171984
0.5,7.9,26.0,100.0,287.1045194499261
0.5,-2.0,26.0,1.0,269.00821964920414
0.5,-1.9,26.0,2.0,271.2261637355428
0.5,-1.8,26.0,3.0,303.1571630194571
0.5,-1.7,26.0,4.0,258.94064442107515
0.5,-1.6,26.0,5.0,267.17691406271024
0.5,-1.5,26.0,6.0,248.60074940125233
0.5,-1.4,26.0,7.0,268.25699878778545
0.5,-1.3,26.0,8.0,260.64012263759207
0.5,-1.2,26.0,9.0,280.93414974418863
0.5,-1.1,26.0,10.0,270.5960820085053
0.5,-1.0,26.0,11.0,270.85352130905045
0.5,-0.9,26.0,12.0,260.36360489691015
0.5,-0.8,26.0,13.0,274.75662739750686
0.5,-0.7,26.0,14.0,264.4049071880982
0.5,-0.6,26.0,15.0,279.412076413553
0.5,-0.5,26.0,16.0,250.69682241411928
0.5,-0.4,26.0,17.0,270.8442957464794
0.5,-0.3,26.0,18.0,246.62156844433517
0.5,-0.2,26.0,19.0,268.4282275111896
0.5,-0.1,26.0,20.0,266.56977086946335
0.5,0.0,26.0,21.0,605.2839252646218
0.5,0.1,26.0,22.0,307.69493904926225
0.5,0.2,26.0,23.0,254.61772414003318
0.5,0.3,26.0,24.0,223.46155164913907
0.5,0.4,26.0,25.0,242.96252116994737
0.5,0.5,26.0,26.0,272.5326960049423
0.6,0.7,27.0,28.0,228.48780006575922
0.6,0.8,27.0,29.0,290.46145473428146
0.6,0.9,27.0,30.0,261.2147439063909
0.6,1.0,27.0,31.0,274.1607699694178
0.6,1.1,27.0,32.0,211.48657151256685
0.6,1.2,27.0,33.0,216.23322625645807
0.6,1.3,27.0,34.0,227.11342176712807
0.6,1.4,27.0,35.0,271.1865202870993
0.6,1.5,27.0,36.0,287.2677950655494
0.6,1.6,27.0,37.0,241.49712483380378
0.6,1.7,27.0,38.0,220.09813198912843
0.6,1.8,27.0,39.0,225.91548841107942
0.6,1.9,27.0,40.0,237.81524027734977
0.6,2.0,27.0,41.0,263.2336757397055
0.6,2.1,27.0,42.0,262.4027372742867
0.6,2.2,27.0,43.0,216.13709468029612
0.6,2.3,27.0,44.0,217.49308218491586
0.6,2.4,27.0,45.0,274.8341194369647
0.6,2.5,27.0,46.0,260.115890573508
0.6,2.6,27.0,47.0,287.5710920739534
0.6,2.7,27.0,48.0,268.00136474321755
0.6,2.8,27.0,49.0,240.613738767991
0.6,2.9,27.0,50.0,243.66226091286302
0.6,3.0,27.0,51.0,294.5180765325451
0.6,3.1,27.0,52.0,231.76915268700893
0.6,3.2,27.0,53.0,221.9321680278839
0.6,3.3,27.0,54.0,267.35371267093825
0.6,3.4,27.0,55.0,231.62526481420326
0.6,3.5,27.0,56.0,234.8009441879037
0.6,3.6,27.0,57.0,275.85519659505263
0.6,3.7,27.0,58.0,231.74832721495216
0.6,3.8,27.0,59.0,238.71167904758806
0.6,3.9,27.0,60.0,223.46941059441667
0.6,4.0,27.0,61.0,221.58579244885914
0.6,4.1,27.0,62.0,231.4260473533837
0.6,4.2,27.0,63.0,233.70142150333692
0.6,4.3,27.0,64.0,226.97651397928402
0.6,4.4,27.0,65.0,188.58060574907282
0.6,4.5,27.0,66.0,179.73540832592565
0.6,4.6,27.0,67.0,177.53527056208497
0.6,4.7,27.0,68.0,182.4854695092969
0.6,4.8,27.0,69.0,198.0435490217689
0.6,4.9,27.0,70.0,233.22450131047202
0.6,5.0,27.0,71.0,219.58914625268454
0.6,5.1,27.0,72.0,261.77754599311424
0.6,5.2,27.0,73.0,267.7487329236985
0.6,5.3,27.0,74.0,281.71859088716343
0.6,5.4,27.0,75.0,1535.7568275449362
0.6,5.5,27.0,76.0,239.78703455694662
0.6,5.6,27.0,77.0,239.70291343083218
0.6,5.7,27.0,78.0,247.72839575831085
0.6,5.8,27.0,79.0,262.4262616209284
0.6,5.9,27.0,80.0,245.5998788169537
0.6,6.0,27.0,81.0,422.4418235246826
0.6,6.1,27.0,82.0,276.4145283634237
0.6,6.2,27.0,83.0,268.3239636982245
0.6,6.3,27.0,84.0,333.3242933758108
0.6,6.4,27.0,85.0,290.8921779422583
0.6,6.5,27.0,86.0,253.8697141159415
0.6,6.6,27.0,87.0,257.59524177927284
0.6,6.7,27.0,88.0,363.3372428194906
0.6,6.8,27.0,89.0,286.2969045278693
0.6,6.9,27.0,90.0,276.7726039744778
0.6,7.0,27.0,91.0,304.89618777277656
0.6,7.1,27.0,92.0,263.3459462203689
0.6,7.2,27.0,93.0,290.83465569921697
0.6,7.3,27.0,94.0,273.03224290474714
0.6,7.4,27.0,95.0,271.99529359907734
0.6,7.5,27.0,96.0,278.19832385596453
0.6,7.6,27.0,97.0,301.0612269090015
0.6,7.7,27.0,98.0,366.1465529314864
0.6,7.8,27.0,99.0,277.75391509202467
0.6,7.9,27.0,100.0,304.50876818996227
0.6,-2.0,27.0,1.0,285.58935804058837
0.6,-1.9,27.0,2.0,250.90806949200592
0.6,-1.8,27.0,3.0,273.8241035386334
0.6,-1.7,27.0,4.0,261.5399311793211
0.6,-1.6,27.0,5.0,280.60963691370165
0.6,-1.5,27.0,6.0,299.8284284794355
0.6,-1.4,27.0,7.0,289.4725699594553
0.6,-1.3,27.0,8.0,258.2084632717932
0.6,-1.2,27.0,9.0,265.1118258753122
0.6,-1.1,27.0,10.0,279.47853229542835
0.6,-1.0,27.0,11.0,275.78391684908064
0.6,-0.9,27.0,12.0,319.2216336291883
0.6,-0.8,27.0,13.0,264.3642642861796
0.6,-0.7,27.0,14.0,263.97946473022523
0.6,-0.6,27.0,15.0,285.23579936123537
0.6,-0.5,27.0,16.0,268.0609969592777
0.6,-0.4,27.0,17.0,237.52363023067517
0.6,-0.3,27.0,18.0,266.3215396288223
0.6,-0.2,27.0,19.0,269.40880717135025
0.6,-0.1,27.0,20.0,264.7273794210068
0.6,0.0,27.0,21.0,634.4522314007534
0.6,0.1,27.0,22.0,233.3711098744535
0.6,0.2,27.0,23.0,226.89286456738645
0.6,0.3,27.0,24.0,234.4797295261951
0.6,0.4,27.0,25.0,274.6442025710254
0.6,0.5,27.0,26.0,223.27692502141645
0.6,0.6,27.0,27.0,210.09200177976552
0.7,0.8,28.0,29.0,250.3318920430227
0.7,0.9,28.0,30.0,279.4488447466508
0.7,1.0,28.0,31.0,268.1409060680073
0.7,1.1,28.0,32.0,227.22733304913245
0.7,1.2,28.0,33.0,225.0942505580179
0.7,1.3,28.0,34.0,279.1605699953417
0.7,1.4,28.0,35.0,272.6883389480949
0.7,1.5,28.0,36.0,227.74351441216962
0.7,1.6,28.0,37.0,228.21571203504277
0.7,1.7,28.0,38.0,233.20144545595994
0.7,1.8,28.0,39.0,234.80385593262835
0.7,1.9,28.0,40.0,283.5961366105898
0.7,2.0,28.0,41.0,232.35481482924718
0.7,2.1,28.0,42.0,205.09160486717204
0.7,2.2,28.0,43.0,224.05028225484108
0.7,2.3,28.0,44.0,269.6223919543929
0.7,2.4,28.0,45.0,273.4972721899367
0.7,2.5,28.0,46.0,242.6507863452549
0.7,2.6,28.0,47.0,239.68724632664575
0.7,2.7,28.0,48.0,242.54968946661052
0.7,2.8,28.0,49.0,209.83559336331447
0.7,2.9,28.0,50.0,281.4110698891884
0.7,3.0,28.0,51.0,219.44966585975254
0.7,3.1,28.0,52.0,255.90306788593458
0.7,3.2,28.0,53.0,245.02770960717285
0.7,3.3,28.0,54.0,235.22906280165674
0.7,3.4,28.0,55.0,228.5908964518464
0.7,3.5,28.0,56.0,245.63761659084318
0.7,3.6,28.0,57.0,237.18634589731138
0.7,3.7,28.0,58.0,239.29875507600997
0.7,3.8,28.0,59.0,206.03044488720198
0.7,3.9,28.0,60.0,245.87832649297704
0.7,4.0,28.0,61.0,249.2299742273571
0.7,4.1,28.0,62.0,267.4647673160839
0.7,4.2,28.0,63.0,247.192530824686
0.7,4.3,28.0,64.0,189.44303257273077
0.7,4.4,28.0,65.0,202.21924686658335
0.7,4.5,28.0,66.0,191.0888606522248
0.7,4.6,28.0,67.0,209.86488502894164
0.7,4.7,28.0,68.0,201.5492210818428
0.7,4.8,28.0,69.0,253.74004858156343
0.7,4.9,28.0,70.0,239.24060810516733
0.7,5.0,28.0,71.0,298.6935289727268
0.7,5.1,28.0,72.0,296.5708792565241
0.7,5.2,28.0,73.0,290.2471445609176
0.7,5.3,28.0,74.0,730.8615122105225
0.7,5.4,28.0,75.0,240.78451653079745
0.7,5.5,28.0,76.0,252.02094261002614
0.7,5.6,28.0,77.0,257.2553962674537
0.7,5.7,28.0,78.0,248.94071483592575
0.7,5.8,28.0,79.0,265.4746850800346
0.7,5.9,28.0,80.0,255.373981483883
0.7,6.0,28.0,81.0,433.08781527755076
0.7,6.1,28.0,82.0,265.0435230055342
0.7,6.2,28.0,83.0,251.68242845355832
0.7,6.3,28.0,84.0,239.08491536164735
0.7,6.4,28.0,85.0,294.5484353843114
0.7,6.5,28.0,86.0,292.6629991807264
0.7,6.6,28.0,87.0,361.7183588752226
0.7,6.7,28.0,88.0,265.63461515795615
0.7,6.8,28.0,89.0,285.2706088239445
0.7,6.9,28.0,90.0,291.4399782598955
0.7,7.0,28.0,91.0,293.6361145859184
0.7,7.1,28.0,92.0,297.711693803823
0.7,7.2,28.0,93.0,301.93197672240916
0.7,7.3,28.0,94.0,256.66206406286307
0.7,7.4,28.0,95.0,300.3320737406148
0.7,7.5,28.0,96.0,265.704717517578
0.7,7.6,28.0,97.0,282.54146633606706
0.7,7.7,28.0,98.0,324.85002558812704
0.7,7.8,28.0,99.0,293.2066677323243
0.7,7.9,28.0,100.0,279.50463272081896
0.7,-2.0,28.0,1.0,282.8198605471587
0.7,-1.9,28.0,2.0,266.86521376245344
0.7,-1.8,28.0,3.0,261.96409338843324
0.7,-1.7,28.0,4.0,242.93582873822407
0.7,-1.6,28.0,5.0,267.18049876453307
0.7,-1.5,28.0,6.0,261.69739880087
0.7,-1.4,28.0,7.0,282.6884981687495
0.7,-1.3,28.0,8.0,289.5616501355973
0.7,-1.2,28.0,9.0,294.8100247182995
0.7,-1.1,28.0,10.0,261.32698457467677
0.7,-1.0,28.0,11.0,258.4884025020506
0.7,-0.9,28.0,12.0,261.5307897986954
0.7,-0.8,28.0,13.0,266.4986330139425
0.7,-0.7,28.0,14.0,258.4080718055271
0.7,-0.6,28.0,15.0,269.52925342039157
0.7,-0.5,28.0,16.0,282.7712446798169
0.7,-0.4,28.0,17.0,258.3737487378712
0.7,-0.3,28.0,18.0,269.9978594798315
0.7,-0.2,28.0,19.0,266.65414274085987
0.7,-0.1,28.0,20.0,281.8240161927047
0.7,0.0,28.0,21.0,731.6248332397792
0.7,0.1,28.0,22.0,239.47400242400218
0.7,0.2,28.0,23.0,228.9425431138422
0.7,0.3,28.0,24.0,275.6560194571435
0.7,0.4,28.0,25.0,259.92072586879453
0.7,0.5,28.0,26.0,224.0431645671544
0.7,0.6,28.0,27.0,228.17035739063985
0.7,0.7,28.0,28.0,256.1969673404844
0.8,0.9,29.0,30.0,221.8645385258002
0.8,1.0,29.0,31.0,211.67884542864238
0.8,1.1,29.0,32.0,223.21879080254178
0.8,1.2,29.0,33.0,273.3469191534824
0.8,1.3,29.0,34.0,255.11766440558796
0.8,1.4,29.0,35.0,228.88979847289352
0.8,1.5,29.0,36.0,213.3082396059011
0.8,1.6,29.0,37.0,234.37688983109447
0.8,1.7,29.0,38.0,204.6226279924933
0.8,1.8,29.0,39.0,261.77160150954114
0.8,1.9,29.0,40.0,225.6879733985128
0.8,2.0,29.0,41.0,237.0505291746769
0.8,2.1,29.0,42.0,212.95896494698616
0.8,2.2,29.0,43.0,243.3730260800284
0.8,2.3,29.0,44.0,261.5875870215292
0.8,2.4,29.0,45.0,308.81654110989206
0.8,2.5,29.0,46.0,221.3652218413916
0.8,2.6,29.0,47.0,240.75633192919562
0.8,2.7,29.0,48.0,200.0473571138264
0.8,2.8,29.0,49.0,332.4943515120158
0.8,2.9,29.0,50.0,211.076731964396
0.8,3.0,29.0,51.0,216.74913302659138
0.8,3.1,29.0,52.0,240.7359157726317
0.8,3.2,29.0,53.0,241.28515076793212
0.8,3.3,29.0,54.0,252.04812593582963
0.8,3.4,29.0,55.0,265.2515812289389
0.8,3.5,29.0,56.0,223.98980887105205
0.8,3.6,29.0,57.0,226.13319341651675
0.8,3.7,29.0,58.0,185.7393346214728
0.8,3.8,29.0,59.0,241.53750634193523
0.8,3.9,29.0,60.0,254.13213529160137
0.8,4.0,29.0,61.0,209.72869070715092
0.8,4.1,29.0,62.0,251.25236789500207
0.8,4.2,29.0,63.0,183.90832391362858
0.8,4.3,29.0,64.0,183.244820318528
0.8,4.4,29.0,65.0,196.15589807660356
0.8,4.5,29.0,66.0,193.10182857151807
0.8,4.6,29.0,67.0,185.4354114125008
0.8,4.7,29.0,68.0,232.62441999298238
0.8,4.8,29.0,69.0,235.67809450363578
0.8,4.9,29.0,70.0,268.9065199545691
0.8,5.0,29.0,71.0,280.22540871413156
0.8,5.1,29.0,72.0,297.69272797623563
0.8,5.2,29.0,73.0,688.4081984508849
0.8,5.3,29.0,74.0,241.08094718957616
0.8,5.4,29.0,75.0,230.2858420107287
0.8,5.5,29.0,76.0,249.5965285850297
0.8,5.6,29.0,77.0,224.5568816781903
0.8,5.7,29.0,78.0,245.21102326728035
0.8,5.8,29.0,79.0,263.96971061274286
0.8,5.9,29.0,80.0,230.9933345611946
0.8,6.0,29.0,81.0,405.61710923780777
0.8,6.1,29.0,82.0,318.9786307587122
0.8,6.2,29.0,83.0,277.50872036758614
0.8,6.3,29.0,84.0,265.1159026001026
0.8,6.4,29.0,85.0,267.3522425445039
0.8,6.5,29.0,86.0,268.57722776860766
0.8,6.6,29.0,87.0,271.36536088312164
0.8,6.7,29.0,88.0,278.4838292291196
0.8,6.8,29.0,89.0,272.5799830349354
0.8,6.9,29.0,90.0,301.17294033197317
0.8,7.0,29.0,91.0,300.51405493912716
0.8,7.1,29.0,92.0,247.4846994986695
0.8,7.2,29.0,93.0,279.72248016912556
0.8,7.3,29.0,94.0,281.39610118057175
0.8,7.4,29.0,95.0,250.85513897880145
0.8,7.5,29.0,96.0,295.582846933248
0.8,7.6,29.0,97.0,275.06678718731837
0.8,7.7,29.0,98.0,294.9211118190192
0.8,7.8,29.0,99.0,275.6650741943602
0.8,7.9,29.0,100.0,292.4076095029857
0.8,-2.0,29.0,1.0,290.2825517216111
0.8,-1.9,29.0,2.0,259.55941545356524
0.8,-1.8,29.0,3.0,251.45739478110778
0.8,-1.7,29.0,4.0,290.31093283732423
0.8,-1.6,29.0,5.0,263.6463259086901
0.8,-1.5,29.0,6.0,276.14299394460903
0.8,-1.4,29.0,7.0,297.91204991171713
0.8,-1.3,29.0,8.0,283.0210155357001
0.8,-1.2,29.0,9.0,245.00452304499646
0.8,-1.1,29.0,10.0,285.41806783760416
0.8,-1.0,29.0,11.0,260.82852770438757
0.8,-0.9,29.0,12.0,282.4398554235032
0.8,-0.8,29.0,13.0,270.81881680165816
0.8,-0.7,29.0,14.0,287.5823463956966
0.8,-0.6,29.0,15.0,267.82796621480367
0.8,-0.5,29.0,16.0,292.61367465265647
0.8,-0.4,29.0,17.0,297.1690977305714
0.8,-0.3,29.0,18.0,258.99413259085793
0.8,-0.2,29.0,19.0,257.5569907820093
0.8,-0.1,29.0,20.0,272.95735339272863
0.8,0.0,29.0,21.0,543.9196716122503
0.8,0.1,29.0,22.0,223.14809196935582
0.8,0.2,29.0,23.0,243.98410737247445
0.8,0.3,29.0,24.0,245.90141401646986
0.8,0.4,29.0,25.0,348.31956567136626
0.8,0.5,29.0,26.0,234.2071896849243
0.8,0.6,29.0,27.0,250.41688121726867
0.8,0.7,29.0,28.0,228.79656420299213
0.8,0.8,29.0,29.0,276.8229043674858
0.9,1.0,30.0,31.0,233.43562063566583
0.9,1.1,30.0,32.0,263.34855597075176
0.9,1.2,30.0,33.0,263.54423678577507
0.9,1.3,30.0,34.0,226.94518181320834
0.9,1.4,30.0,35.0,234.07584776184376
0.9,1.5,30.0,36.0,226.01630422503322
0.9,1.6,30.0,37.0,229.12153105214696
0.9,1.7,30.0,38.0,282.7517610176853
0.9,1.8,30.0,39.0,247.3000729069944
0.9,1.9,30.0,40.0,221.03152402337105
0.9,2.0,30.0,41.0,260.3726457503266
0.9,2.1,30.0,42.0,272.4535673177986
0.9,2.2,30.0,43.0,261.4805656701371
0.9,2.3,30.0,44.0,290.2489071484974
0.9,2.4,30.0,45.0,242.59636487022442
0.9,2.5,30.0,46.0,225.5698733080106
0.9,2.6,30.0,47.0,219.5508216198407
0.9,2.7,30.0,48.0,276.4213458391871
0.9,2.8,30.0,49.0,267.5988728306048
0.9,2.9,30.0,50.0,227.091834082107
0.9,3.0,30.0,51.0,203.46226214516633
0.9,3.1,30.0,52.0,243.70142468985506
0.9,3.2,30.0,53.0,220.54208505166216
0.9,3.3,30.0,54.0,282.49405468872504
0.9,3.4,30.0,55.0,221.9849852349452
0.9,3.5,30.0,56.0,242.80693684863402
0.9,3.6,30.0,57.0,206.46215932701682
0.9,3.7,30.0,58.0,227.64109177309206
0.9,3.8,30.0,59.0,240.2210579365119
0.9,3.9,30.0,60.0,264.56402642551615
0.9,4.0,30.0,61.0,238.77850408503045
0.9,4.1,30.0,62.0,200.8004277504414
0.9,4.2,30.0,63.0,209.33883501872728
0.9,4.3,30.0,64.0,184.36711599126923
0.9,4.4,30.0,65.0,191.24206617028085
0.9,4.5,30.0,66.0,212.35731803752896
0.9,4.6,30.0,67.0,226.7436324521238
0.9,4.7,30.0,68.0,233.97132858649724
0.9,4.8,30.0,69.0,253.58156632517446
0.9,4.9,30.0,70.0,294.7778328450135
0.9,5.0,30.0,71.0,288.597913132446
0.9,5.1,30.0,72.0,725.3326089170059
0.9,5.2,30.0,73.0,240.39125682480056
0.9,5.3,30.0,74.0,237.28009348157147
0.9,5.4,30.0,75.0,285.0419287067884
0.9,5.5,30.0,76.0,254.10026538344863
0.9,5.6,30.0,77.0,235.8535886319444
0.9,5.7,30.0,78.0,279.3631523176227
0.9,5.8,30.0,79.0,228.0438625018806
0.9,5.9,30.0,80.0,250.4484827362668
0.9,6.0,30.0,81.0,417.67922294985726
0.9,6.1,30.0,82.0,303.7334989637332
0.9,6.2,30.0,83.0,285.2228074967113
0.9,6.3,30.0,84.0,308.67922565930786
0.9,6.4,30.0,85.0,302.4186008211109
0.9,6.5,30.0,86.0,278.7612193117918
0.9,6.6,30.0,87.0,291.1939956187246
0.9,6.7,30.0,88.0,287.6146521110466
0.9,6.8,30.0,89.0,282.1744123220283
0.9,6.9,30.0,90.0,278.7484015041927
0.9,7.0,30.0,91.0,290.2149129296333
0.9,7.1,30.0,92.0,274.40013771021694
0.9,7.2,30.0,93.0,308.6132522757866
0.9,7.3,30.0,94.0,288.5423463812158
0.9,7.4,30.0,95.0,281.5189465527729
0.9,7.5,30.0,96.0,264.2266072370863
0.9,7.6,30.0,97.0,286.6118333015572
0.9,7.7,30.0,98.0,280.6702854321039
0.9,7.8,30.0,99.0,267.4961377548229
0.9,7.9,30.0,100.0,279.1275090270285
0.9,-2.0,30.0,1.0,250.588615448464
0.9,-1.9,30.0,2.0,275.6760492408617
0.9,-1.8,30.0,3.0,268.5907719514442
0.9,-1.7,30.0,4.0,283.5484445663454
0.9,-1.6,30.0,5.0,287.980154136545
0.9,-1.5,30.0,6.0,267.5370585369012
0.9,-1.4,30.0,7.0,260.0533602482444
0.9,-1.3,30.0,8.0,271.77433777476807
0.9,-1.2,30.0,9.0,248.93189380244192
0.9,-1.1,30.0,10.0,285.01549227322226
0.9,-1.0,30.0,11.0,242.58173728752467
0.9,-0.9,30.0,12.0,302.54276751683545
0.9,-0.8,30.0,13.0,307.78880706736857
0.9,-0.7,30.0,14.0,314.1262791691576
0.9,-0.6,30.0,15.0,304.7409001113912
0.9,-0.5,30.0,16.0,255.77569666635745
0.9,-0.4,30.0,17.0,302.5867618640347
0.9,-0.3,30.0,18.0,251.35426830231216
0.9,-0.2,30.0,19.0,275.80289585922276
0.9,-0.1,30.0,20.0,277.7824846372416
0.9,0.0,30.0,21.0,602.897241508951
0.9,0.1,30.0,22.0,271.2551300324191
0.9,0.2,30.0,23.0,210.4083918170057
0.9,0.3,30.0,24.0,226.07886332243953
0.9,0.4,30.0,25.0,234.73666735603538
0.9,0.5,30.0,26.0,224.05587424232274
0.9,0.6,30.0,27.0,232.43897083330617
0.9,0.7,30.0,28.0,276.07207886576816
0.9,0.8,30.0,29.0,217.07544335147995
0.9,0.9,30.0,30.0,263.2113876452447
1.0,1.1,31.0,32.0,247.1553537956272
1.0,1.2,31.0,33.0,251.88124567616026
1.0,1.3,31.0,34.0,221.49677216002078
1.0,1.4,31.0,35.0,245.94028078772425
1.0,1.5,31.0,36.0,221.61867425764905
1.0,1.6,31.0,37.0,289.65733205910954
1.0,1.7,31.0,38.0,218.8157436355818
1.0,1.8,31.0,39.0,212.30570559394226
1.0,1.9,31.0,40.0,242.12040188480265
1.0,2.0,31.0,41.0,274.44044659381825
1.0,2.1,31.0,42.0,272.8733106270955
1.0,2.2,31.0,43.0,262.20673003168474
1.0,2.3,31.0,44.0,225.11196544141367
1.0,2.4,31.0,45.0,221.71566184759703
1.0,2.5,31.0,46.0,211.0258021149509
1.0,2.6,31.0,47.0,273.22278327868634
1.0,2.7,31.0,48.0,232.35785872887308
1.0,2.8,31.0,49.0,212.46419617273602
1.0,2.9,31.0,50.0,203.61382226246747
1.0,3.0,31.0,51.0,231.90154631417843
1.0,3.1,31.0,52.0,235.3064370119024
1.0,3.2,31.0,53.0,282.9763171420203
1.0,3.3,31.0,54.0,252.90716022640808
1.0,3.4,31.0,55.0,240.9629926568732
1.0,3.5,31.0,56.0,203.52050262213479
1.0,3.6,31.0,57.0,225.79979202574512
1.0,3.7,31.0,58.0,249.32041601030002
1.0,3.8,31.0,59.0,224.00813973205845
1.0,3.9,31.0,60.0,226.24330340583148
1.0,4.0,31.0,61.0,179.13683764689551
1.0,4.1,31.0,62.0,195.027567219079
1.0,4.2,31.0,63.0,198.60298554154676
1.0,4.3,31.0,64.0,176.183850170468
1.0,4.4,31.0,65.0,188.793288536665
1.0,4.5,31.0,66.0,241.21443364381463
1.0,4.6,31.0,67.0,222.3537768214535
1.0,4.7,31.0,68.0,248.46237723499098
1.0,4.8,31.0,69.0,253.11851048537469
1.0,4.9,31.0,70.0,252.0074567802822
1.0,5.0,31.0,71.0,656.3146541974593
1.0,5.1,31.0,72.0,251.82125013288928
1.0,5.2,31.0,73.0,275.32143914003683
1.0,5.3,31.0,74.0,279.0004452238287
1.0,5.4,31.0,75.0,263.01445016835055
1.0,5.5,31.0,76.0,243.14562410089368
1.0,5.6,31.0,77.0,244.28333147779625
1.0,5.7,31.0,78.0,228.8049549478991
1.0,5.8,31.0,79.0,224.95769244865997
1.0,5.9,31.0,80.0,227.40880982329713
1.0,6.0,31.0,81.0,505.8541087207867
1.0,6.1,31.0,82.0,321.54971391613515
1.0,6.2,31.0,83.0,261.16737201036915
1.0,6.3,31.0,84.0,267.4337005126654
1.0,6.4,31.0,85.0,273.9991813018109
1.0,6.5,31.0,86.0,270.9007856963065
1.0,6.6,31.0,87.0,294.16011606559016
1.0,6.7,31.0,88.0,295.17548865724285
1.0,6.8,31.0,89.0,293.396177161184
1.0,6.9,31.0,90.0,262.6835964597692
1.0,7.0,31.0,91.0,267.2249542500847
1.0,7.1,31.0,92.0,286.94597082625063
1.0,7.2,31.0,93.0,257.87052414974085
1.0,7.3,31.0,94.0,290.2227142202079
1.0,7.4,31.0,95.0,267.84004287565284
1.0,7.5,31.0,96.0,306.95253891323324
1.0,7.6,31.0,97.0,268.32467619494486
1.0,7.7,31.0,98.0,289.51599588873637
1.0,7.8,31.0,99.0,278.20567352997324
1.0,7.9,31.0,100.0,270.35777291471305
1.0,-2.0,31.0,1.0,257.51191569764717
1.0,-1.9,31.0,2.0,274.58933058300124
1.0,-1.8,31.0,3.0,293.41751635464675
1.0,-1.7,31.0,4.0,280.15604318749286
1.0,-1.6,31.0,5.0,252.7629699172769
1.0,-1.5,31.0,6.0,264.67368368857007
1.0,-1.4,31.0,7.0,264.7613088748874
1.0,-1.3,31.0,8.0,252.15990286993144
1.0,-1.2,31.0,9.0,310.93499264546824
1.0,-1.1,31.0,10.0,274.6970011379358
1.0,-1.0,31.0,11.0,260.83244429565457
1.0,-0.9,31.0,12.0,266.5192502671935
1.0,-0.8,31.0,13.0,257.0655219356739
1.0,-0.7,31.0,14.0,265.98705473929306
1.0,-0.6,31.0,15.0,272.7813846787315
1.0,-0.5,31.0,16.0,281.7957936656674
1.0,-0.4,31.0,17.0,317.5377658025747
1.0,-0.3,31.0,18.0,247.26467444662578
1.0,-0.2,31.0,19.0,270.88373453385407
1.0,-0.1,31.0,20.0,295.0691336261782
1.0,0.0,31.0,21.0,610.2036135373847
1.0,0.1,31.0,22.0,223.0271784126583
1.0,0.2,31.0,23.0,248.65822075630092
1.0,0.3,31.0,24.0,261.3251053905012
1.0,0.4,31.0,25.0,238.02047288088372
1.0,0.5,31.0,26.0,237.92436392547737
1.0,0.6,31.0,27.0,272.07425636453877
1.0,0.7,31.0,28.0,222.8609219606248
1.0,0.8,31.0,29.0,237.52112661291085
1.0,0.9,31.0,30.0,267.1574910697275
1.0,1.0,31.0,31.0,272.94207892650496
1.1,1.2,32.0,33.0,210.82029091035517
1.1,1.3,32.0,34.0,236.5111940172384
1.1,1.4,32.0,35.0,246.96516115138616
1.1,1.5,32.0,36.0,259.7461198722304
1.1,1.6,32.0,37.0,240.3198222107485
1.1,1.7,32.0,38.0,230.86245072112308
1.1,1.8,32.0,39.0,278.0918205419057
1.1,1.9,32.0,40.0,345.68785587663103
1.1,2.0,32.0,41.0,286.41117861001675
1.1,2.1,32.0,42.0,259.4719108471797
1.1,2.2,32.0,43.0,238.66016449678327
1.1,2.3,32.0,44.0,237.60901844566604
1.1,2.4,32.0,45.0,263.98960942952266
1.1,2.5,32.0,46.0,261.73299493143566
1.1,2.6,32.0,47.0,234.56087656345613
1.1,2.7,32.0,48.0,217.21478988764736
1.1,2.8,32.0,49.0,246.89516981672713
1.1,2.9,32.0,50.0,245.91261328052963
1.1,3.0,32.0,51.0,222.64715613595448
1.1,3.1,32.0,52.0,236.72405502154265
1.1,3.2,32.0,53.0,251.05996419600692
1.1,3.3,32.0,54.0,230.16339066176826
1.1,3.4,32.0,55.0,174.88545424120235
1.1,3.5,32.0,56.0,220.3153143756705
1.1,3.6,32.0,57.0,240.39694413602186
1.1,3.7,32.0,58.0,237.57059540277092
1.1,3.8,32.0,59.0,216.13474005291002
1.1,3.9,32.0,60.0,184.4432208620306
1.1,4.0,32.0,61.0,189.375379329681
1.1,4.1,32.0,62.0,189.09607310103752
1.1,4.2,32.0,63.0,179.1704297692038
1.1,4.3,32.0,64.0,197.53497468928987
1.1,4.4,32.0,65.0,224.3261136256245
1.1,4.5,32.0,66.0,245.79847496893322
1.1,4.6,32.0,67.0,282.1102952790045
1.1,4.7,32.0,68.0,269.2528326742483
1.1,4.8,32.0,69.0,262.09900693818014
1.1,4.9,32.0,70.0,621.7424064364235
1.1,5.0,32.0,71.0,257.310560610776
1.1,5.1,32.0,72.0,250.7610098491812
1.1,5.2,32.0,73.0,351.2153667870341
1.1,5.3,32.0,74.0,226.8252028353989
1.1,5.4,32.0,75.0,262.25920630640655
1.1,5.5,32.0,76.0,244.60525929914098
1.1,5.6,32.0,77.0,288.92471659466594
1.1,5.7,32.0,78.0,227.6782334350477
1.1,5.8,32.0,79.0,226.84619057138917
1.1,5.9,32.0,80.0,234.9917607281775
1.1,6.0,32.0,81.0,434.3679734034164
1.1,6.1,32.0,82.0,260.63936433205095
1.1,6.2,32.0,83.0,289.22260407290224
1.1,6.3,32.0,84.0,332.38107775609717
1.1,6.4,32.0,85.0,280.47130732761656
1.1,6.5,32.0,86.0,277.6883902309389
1.1,6.6,32.0,87.0,286.37866010993605
1.1,6.7,32.0,88.0,320.5268839686237
1.1,6.8,32.0,89.0,289.41605846209933
1.1,6.9,32.0,90.0,272.1626866950452
1.1,7.0,32.0,91.0,282.0481838526468
1.1,7.1,32.0,92.0,286.361160875339
1.1,7.2,32.0,93.0,268.5332426774015
1.1,7.3,32.0,94.0,268.11615570614106
1.1,7.4,32.0,95.0,285.3743554495578
1.1,7.5,32.0,96.0,294.49468379831546
1.1,7.6,32.0,97.0,280.1188085792742
1.1,7.7,32.0,98.0,268.25603576861886
1.1,7.8,32.0,99.0,263.48839392103946
1.1,7.9,32.0,100.0,293.6606969412909
1.1,-2.0,32.0,1.0,265.4902226704313
1.1,-1.9,32.0,2.0,282.94868530262306
1.1,-1.8,32.0,3.0,316.83700198193526
1.1,-1.7,32.0,4.0,253.47203604177386
1.1,-1.6,32.0,5.0,271.6512968090594
1.1,-1.5,32.0,6.0,277.96105878119727
1.1,-1.4,32.0,7.0,282.5634943491633
1.1,-1.3,32.0,8.0,269.2575049076653
1.1,-1.2,32.0,9.0,265.6962154882857
1.1,-1.1,32.0,10.0,267.5895709773063
1.1,-1.0,32.0,11.0,255.63307815388487
1.1,-0.9,32.0,12.0,247.01387999175756
1.1,-0.8,32.0,13.0,293.59304536234
1.1,-0.7,32.0,14.0,279.55725859454515
1.1,-0.6,32.0,15.0,286.41406346530835
1.1,-0.5,32.0,16.0,261.9685830040073
1.1,-0.4,32.0,17.0,258.4334918069037
1.1,-0.3,32.0,18.0,279.98044522073064
1.1,-0.2,32.0,19.0,272.87283964266084
1.1,-0.1,32.0,20.0,253.83795607438566
1.1,0.0,32.0,21.0,554.4174154702056
1.1,0.1,32.0,22.0,217.48150567245256
1.1,0.2,32.0,23.0,238.64910222175084
1.1,0.3,32.0,24.0,249.42981989716708
1.1,0.4,32.0,25.0,220.55039042623142
1.1,0.5,32.0,26.0,285.3538341662417
1.1,0.6,32.0,27.0,228.43356003674708
1.1,0.7,32.0,28.0,214.5992737829913
1.1,0.8,32.0,29.0,245.91151729850105
1.1,0.9,32.0,30.0,258.042197555589
1.1,1.0,32.0,31.0,258.80753350643556
1.1,1.1,32.0,32.0,234.46952863009966
1.2,1.3,33.0,34.0,242.43596818055343
1.2,1.4,33.0,35.0,257.6558108278685
1.2,1.5,33.0,36.0,236.73902205715024
1.2,1.6,33.0,37.0,248.49608593612112
1.2,1.7,33.0,38.0,210.7050260544226
1.2,1.8,33.0,39.0,284.2964005155024
1.2,1.9,33.0,40.0,268.8814335426664
1.2,2.0,33.0,41.0,252.33404150603855
1.2,2.1,33.0,42.0,225.27606052909698
1.2,2.2,33.0,43.0,239.41818033851067
1.2,2.3,33.0,44.0,235.92704094121743
1.2,2.4,33.0,45.0,284.8489961814793
1.2,2.5,33.0,46.0,215.8872275919189
1.2,2.6,33.0,47.0,224.27122459119715
1.2,2.7,33.0,48.0,256.97315027951805
1.2,2.8,33.0,49.0,236.81662917119223
1.2,2.9,33.0,50.0,227.36922639825684
1.2,3.0,33.0,51.0,223.26321345083298
1.2,3.1,33.0,52.0,231.9803319771279
1.2,3.2,33.0,53.0,244.14749905669396
1.2,3.3,33.0,54.0,195.9821979065885
1.2,3.4,33.0,55.0,254.6367951702456
1.2,3.5,33.0,56.0,221.27257608365602
1.2,3.6,33.0,57.0,238.80056418513274
1.2,3.7,33.0,58.0,240.68281740300554
1.2,3.8,33.0,59.0,163.63589608561907
1.2,3.9,33.0,60.0,191.2779740507903
1.2,4.0,33.0,61.0,175.95014837387933
1.2,4.1,33.0,62.0,179.61802698733453
1.2,4.2,33.0,63.0,188.22982576307294
1.2,4.3,33.0,64.0,245.91002786757517
1.2,4.4,33.0,65.0,206.70846687558327
1.2,4.5,33.0,66.0,257.7169757592301
1.2,4.6,33.0,67.0,263.0122738490347
1.2,4.7,33.0,68.0,271.55581665369635
1.2,4.8,33.0,69.0,749.8714536513212
1.2,4.9,33.0,70.0,245.00177756118703
1.2,5.0,33.0,71.0,234.94500700422603
1.2,5.1,33.0,72.0,218.12881663664922
1.2,5.2,33.0,73.0,237.47711442644837
1.2,5.3,33.0,74.0,240.06430955858198
1.2,5.4,33.0,75.0,239.38815161081573
1.2,5.5,33.0,76.0,249.80335649246965
1.2,5.6,33.0,77.0,240.3281993938357
1.2,5.7,33.0,78.0,257.2236049688767
1.2,5.8,33.0,79.0,272.4895160340321
1.2,5.9,33.0,80.0,236.99261938457664
1.2,6.0,33.0,81.0,379.97963862705365
1.2,6.1,33.0,82.0,264.1387913756649
1.2,6.2,33.0,83.0,264.4289134964394
1.2,6.3,33.0,84.0,260.6034280332995
1.2,6.4,33.0,85.0,289.11834766554597
1.2,6.5,33.0,86.0,268.9183094731897
1.2,6.6,33.0,87.0,277.82939156282754
1.2,6.7,33.0,88.0,279.48207934478546
1.2,6.8,33.0,89.0,268.60261760389943
1.2,6.9,33.0,90.0,259.7187392704747
1.2,7.0,33.0,91.0,259.17572715548306
1.2,7.1,33.0,92.0,264.27730890000174
1.2,7.2,33.0,93.0,275.98801015079476
1.2,7.3,33.0,94.0,288.1600472475737
1.2,7.4,33.0,95.0,322.70198877924656
1.2,7.5,33.0,96.0,303.56685900104753
1.2,7.6,33.0,97.0,275.92824891299483
1.2,7.7,33.0,98.0,289.8299759203847
1.2,7.8,33.0,99.0,286.94425354515124
1.2,7.9,33.0,100.0,294.3089054197407
1.2,-2.0,33.0,1.0,263.3614510099675
1.2,-1.9,33.0,2.0,261.07951903799056
1.2,-1.8,33.0,3.0,267.61282315240004
1.2,-1.7,33.0,4.0,255.7891696100956
1.2,-1.6,33.0,5.0,263.62703897984176
1.2,-1.5,33.0,6.0,258.78822093931
1.2,-1.4,33.0,7.0,259.9452354354545
1.2,-1.3,33.0,8.0,291.2543511732657
1.2,-1.2,33.0,9.0,270.25272368320464
1.2,-1.1,33.0,10.0,268.6629471043328
1.2,-1.0,33.0,11.0,274.8688100911878
1.2,-0.9,33.0,12.0,253.21389267492924
1.2,-0.8,33.0,13.0,248.98893881291912
1.2,-0.7,33.0,14.0,262.544467935254
1.2,-0.6,33.0,15.0,274.69216048875955
1.2,-0.5,33.0,16.0,263.6518734294317
1.2,-0.4,33.0,17.0,262.25189442116704
1.2,-0.3,33.0,18.0,261.95435447720916
1.2,-0.2,33.0,19.0,299.08221068440974
1.2,-0.1,33.0,20.0,274.3732383523996
1.2,0.0,33.0,21.0,583.9671381008227
1.2,0.1,33.0,22.0,214.5976117259372
1.2,0.2,33.0,23.0,232.27283425066597
1.2,0.3,33.0,24.0,256.1952102410388
1.2,0.4,33.0,25.0,265.3674353769467
1.2,0.5,33.0,26.0,220.620378012282
1.2,0.6,33.0,27.0,221.983459444272
1.2,0.7,33.0,28.0,254.53693657941758
1.2,0.8,33.0,29.0,280.144876129685
1.2,0.9,33.0,30.0,315.23575486080784
1.2,1.0,33.0,31.0,257.76473236448527
1.2,1.1,33.0,32.0,235.572460414578
1.2,1.2,33.0,33.0,260.97467045506045
1.3,1.4,34.0,35.0,232.31174679430922
1.3,1.5,34.0,36.0,222.78448901001124
1.3,1.6,34.0,37.0,252.7750632112013
1.3,1.7,34.0,38.0,263.49471057954
1.3,1.8,34.0,39.0,299.9466966048907
1.3,1.9,34.0,40.0,253.761418261655
1.3,2.0,34.0,41.0,238.05987328415227
1.3,2.1,34.0,42.0,237.4326042306869
1.3,2.2,34.0,43.0,231.08153817102854
1.3,2.3,34.0,44.0,277.68018737043025
1.3,2.4,34.0,45.0,208.1018732176902
1.3,2.5,34.0,46.0,230.79462176956662
1.3,2.6,34.0,47.0,223.14773436476787
1.3,2.7,34.0,48.0,242.91922680737343
1.3,2.8,34.0,49.0,237.73769362530732
1.3,2.9,34.0,50.0,251.10416632443403
1.3,3.0,34.0,51.0,237.6452696575088
1.3,3.1,34.0,52.0,242.99542497999022
1.3,3.2,34.0,53.0,195.28296943873036
1.3,3.3,34.0,54.0,259.8858294524941
1.3,3.4,34.0,55.0,218.12299192964431
1.3,3.5,34.0,56.0,263.2666527525979
1.3,3.6,34.0,57.0,234.72039058660374
1.3,3.7,34.0,58.0,180.1192272105849
1.3,3.8,34.0,59.0,189.57003091498672
1.3,3.9,34.0,60.0,187.512822159404
1.3,4.0,34.0,61.0,180.32582327079587
1.3,4.1,34.0,62.0,198.07002981477328
1.3,4.2,34.0,63.0,243.23839658551913
1.3,4.3,34.0,64.0,243.92637872596507
1.3,4.4,34.0,65.0,271.58062596665485
1.3,4.5,34.0,66.0,245.93441568869105
1.3,4.6,34.0,67.0,258.80260395285535
1.3,4.7,34.0,68.0,778.7457079504686
1.3,4.8,34.0,69.0,251.7386841970934
1.3,4.9,34.0,70.0,217.09331165273812
1.3,5.0,34.0,71.0,240.67614014055778
1.3,5.1,34.0,72.0,221.55766421948206
1.3,5.2,34.0,73.0,242.67155524011343
1.3,5.3,34.0,74.0,227.97533300635536
1.3,5.4,34.0,75.0,229.8524602877404
1.3,5.5,34.0,76.0,231.2363159882009
1.3,5.6,34.0,77.0,231.34236987715565
1.3,5.7,34.0,78.0,238.36287475987865
1.3,5.8,34.0,79.0,239.25387992975655
1.3,5.9,34.0,80.0,239.17177082461583
1.3,6.0,34.0,81.0,476.57987542222276
1.3,6.1,34.0,82.0,270.0465160916687
1.3,6.2,34.0,83.0,296.35544916965836
1.3,6.3,34.0,84.0,259.11953740094475
1.3,6.4,34.0,85.0,276.2663523248014
1.3,6.5,34.0,86.0,279.7686289539251
1.3,6.6,34.0,87.0,276.2352259495117
1.3,6.7,34.0,88.0,304.50671329087305
1.3,6.8,34.0,89.0,254.52888467058668
1.3,6.9,34.0,90.0,287.1613245639939
1.3,7.0,34.0,91.0,270.9071479418935
1.3,7.1,34.0,92.0,263.97183151401146
1.3,7.2,34.0,93.0,268.5363596866821
1.3,7.3,34.0,94.0,258.01557636161107
1.3,7.4,34.0,95.0,277.0663105520838
1.3,7.5,34.0,96.0,299.4558476215957
1.3,7.6,34.0,97.0,267.1862998910065
1.3,7.7,34.0,98.0,310.53764696902795
1.3,7.8,34.0,99.0,275.4181398485501
1.3,7.9,34.0,100.0,291.5765819556631
1.3,-2.0,34.0,1.0,259.0620612769482
1.3,-1.9,34.0,2.0,276.56968220352917
1.3,-1.8,34.0,3.0,271.0289610115731
1.3,-1.7,34.0,4.0,314.1638435660677
1.3,-1.6,34.0,5.0,267.71621779625474
1.3,-1.5,34.0,6.0,278.5271471820648
1.3,-1.4,34.0,7.0,270.02907610468117
1.3,-1.3,34.0,8.0,274.0610096566506
1.3,-1.2,34.0,9.0,264.1868143142295
1.3,-1.1,34.0,10.0,270.3675155523216
1.3,-1.0,34.0,11.0,268.08861499868084
1.3,-0.9,34.0,12.0,271.3976158216743
1.3,-0.8,34.0,13.0,288.15346139237715
1.3,-0.7,34.0,14.0,249.1685419026214
1.3,-0.6,34.0,15.0,259.6955610839366
1.3,-0.5,34.0,16.0,272.1374613920303
1.3,-0.4,34.0,17.0,252.248658195829
1.3,-0.3,34.0,18.0,298.2826048401619
1.3,-0.2,34.0,19.0,275.0017443791527
1.3,-0.1,34.0,20.0,272.68494385468676
1.3,0.0,34.0,21.0,555.4953901932054
1.3,0.1,34.0,22.0,222.5289555678899
1.3,0.2,34.0,23.0,231.71254236643654
1.3,0.3,34.0,24.0,296.26777775491286
1.3,0.4,34.0,25.0,248.9652614829796
1.3,0.5,34.0,26.0,224.47416998370963
1.3,0.6,34.0,27.0,228.07234344526105
1.3,0.7,34.0,28.0,254.75799898429378
1.3,0.8,34.0,29.0,242.43652996942865
1.3,0.9,34.0,30.0,249.9418977403723
1.3,1.0,34.0,31.0,251.89348090364132
1.3,1.1,34.0,32.0,250.87835444389745
1.3,1.2,34.0,33.0,223.04685467081137
1.3,1.3,34.0,34.0,310.8715347618603
1.4,1.5,35.0,36.0,286.69911491539233
1.4,1.6,35.0,37.0,283.77376284614
1.4,1.7,35.0,38.0,244.50760433514873
1.4,1.8,35.0,39.0,272.8972825426033
1.4,1.9,35.0,40.0,240.58081542914766
1.4,2.0,35.0,41.0,222.304927468374
1.4,2.1,35.0,42.0,230.07429638407842
1.4,2.2,35.0,43.0,289.1776084341929
1.4,2.3,35.0,44.0,224.4675281578576
1.4,2.4,35.0,45.0,270.2360485521576
1.4,2.5,35.0,46.0,222.92332679099493
1.4,2.6,35.0,47.0,261.88865574368276
1.4,2.7,35.0,48.0,256.3281812465617
1.4,2.8,35.0,49.0,237.0307343539875
1.4,2.9,35.0,50.0,223.24583132829875
1.4,3.0,35.0,51.0,232.437616552028
1.4,3.1,35.0,52.0,183.66059297358862
1.4,3.2,35.0,53.0,277.24660185620627
1.4,3.3,35.0,54.0,238.2765137103921
1.4,3.4,35.0,55.0,232.10372345418241
1.4,3.5,35.0,56.0,234.06195505474466
1.4,3.6,35.0,57.0,179.57178076554885
1.4,3.7,35.0,58.0,225.95399801853057
1.4,3.8,35.0,59.0,182.96988397771676
1.4,3.9,35.0,60.0,182.68252855030875
1.4,4.0,35.0,61.0,199.65383619514645
1.4,4.1,35.0,62.0,220.1595003941458
1.4,4.2,35.0,63.0,231.33890909812155
1.4,4.3,35.0,64.0,271.2937278072812
1.4,4.4,35.0,65.0,274.55245100538946
1.4,4.5,35.0,66.0,290.11676725343375
1.4,4.6,35.0,67.0,676.1869449433351
1.4,4.7,35.0,68.0,254.63322591884716
1.4,4.8,35.0,69.0,241.19491865034306
1.4,4.9,35.0,70.0,239.45488772751295
1.4,5.0,35.0,71.0,238.78807447458203
1.4,5.1,35.0,72.0,233.458422102947
1.4,5.2,35.0,73.0,265.07647284545686
1.4,5.3,35.0,74.0,247.20620640199698
1.4,5.4,35.0,75.0,234.35919130391738
1.4,5.5,35.0,76.0,259.35463707060774
1.4,5.6,35.0,77.0,248.58488096137478
1.4,5.7,35.0,78.0,234.1146880954621
1.4,5.8,35.0,79.0,229.75014819459395
1.4,5.9,35.0,80.0,249.17067949086672
1.4,6.0,35.0,81.0,393.58244053559014
1.4,6.1,35.0,82.0,305.9900144619016
1.4,6.2,35.0,83.0,271.05114953615663
1.4,6.3,35.0,84.0,269.4945915327532
1.4,6.4,35.0,85.0,304.98474744718004
1.4,6.5,35.0,86.0,288.26565697971296
1.4,6.6,35.0,87.0,274.7851947183757
1.4,6.7,35.0,88.0,319.2486287370408
1.4,6.8,35.0,89.0,267.5823292224497
1.4,6.9,35.0,90.0,297.89920601171053
1.4,7.0,35.0,91.0,264.1032261545419
1.4,7.1,35.0,92.0,271.9029927661525
1.4,7.2,35.0,93.0,284.568462178955
1.4,7.3,35.0,94.0,303.1992325424234
1.4,7.4,35.0,95.0,286.87838382988826
1.4,7.5,35.0,96.0,280.79517481018763
1.4,7.6,35.0,97.0,325.6881387991363
1.4,7.7,35.0,98.0,300.04565188775825
1.4,7.8,35.0,99.0,289.1202169627182
1.4,7.9,35.0,100.0,265.5916200381967
1.4,-2.0,35.0,1.0,291.4256649813767
1.4,-1.9,35.0,2.0,251.74184429673065
1.4,-1.8,35.0,3.0,253.07782524910246
1.4,-1.7,35.0,4.0,273.4381785193939
1.4,-1.6,35.0,5.0,304.77594825850315
1.4,-1.5,35.0,6.0,275.39127134547283
1.4,-1.4,35.0,7.0,260.8090117328804
1.4,-1.3,35.0,8.0,262.6491357006087
1.4,-1.2,35.0,9.0,276.49038063049335
1.4,-1.1,35.0,10.0,288.40142895052344
1.4,-1.0,35.0,11.0,285.0975924440845
1.4,-0.9,35.0,12.0,249.02727784126392
1.4,-0.8,35.0,13.0,286.9108149847071
1.4,-0.7,35.0,14.0,321.6587462794486
1.4,-0.6,35.0,15.0,274.60991799430536
1.4,-0.5,35.0,16.0,258.5312051940757
1.4,-0.4,35.0,17.0,370.4822059573762
1.4,-0.3,35.0,18.0,263.06679398972886
1.4,-0.2,35.0,19.0,251.58551218804138
1.4,-0.1,35.0,20.0,293.73556890337574
1.4,0.0,35.0,21.0,594.9836860044535
1.4,0.1,35.0,22.0,234.69269734954068
1.4,0.2,35.0,23.0,278.63216811812435
1.4,0.3,35.0,24.0,354.1023435490137
1.4,0.4,35.0,25.0,241.1906947490245
1.4,0.5,35.0,26.0,239.63341744605071
1.4,0.6,35.0,27.0,268.8573610323192
1.4,0.7,35.0,28.0,258.88501382337313
1.4,0.8,35.0,29.0,241.54637469929133
1.4,0.9,35.0,30.0,241.71315764655586
1.4,1.0,35.0,31.0,255.8364468480967
1.4,1.1,35.0,32.0,237.8907063937341
1.4,1.2,35.0,33.0,314.22105668278573
1.4,1.3,35.0,34.0,204.61395610079074
1.4,1.4,35.0,35.0,216.1008633103242
1.5,1.6,36.0,37.0,249.87478814371505
1.5,1.7,36.0,38.0,288.6189554081907
1.5,1.8,36.0,39.0,206.85050661875925
1.5,1.9,36.0,40.0,263.2944207400754
1.5,2.0,36.0,41.0,232.7186180688881
1.5,2.1,36.0,42.0,295.6099983481237
1.5,2.2,36.0,43.0,235.68380292177946
1.5,2.3,36.0,44.0,228.89578957051242
1.5,2.4,36.0,45.0,207.1032252806018
1.5,2.5,36.0,46.0,249.40822628757064
1.5,2.6,36.0,47.0,227.74618386272832
1.5,2.7,36.0,48.0,226.07447572466734
1.5,2.8,36.0,49.0,224.07973017007106
1.5,2.9,36.0,50.0,239.63876528489752
1.5,3.0,36.0,51.0,201.8537315072786
1.5,3.1,36.0,52.0,225.28172164187689
1.5,3.2,36.0,53.0,231.28073619332122
1.5,3.3,36.0,54.0,223.73106988242918
1.5,3.4,36.0,55.0,238.16320116723642
1.5,3.5,36.0,56.0,189.48479316173734
1.5,3.6,36.0,57.0,224.09487275228446
1.5,3.7,36.0,58.0,192.83588316386547
1.5,3.8,36.0,59.0,179.26569601115602
1.5,3.9,36.0,60.0,192.66745767944633
1.5,4.0,36.0,61.0,229.44482963940618
1.5,4.1,36.0,62.0,224.82286036288824
1.5,4.2,36.0,63.0,246.5913935935039
1.5,4.3,36.0,64.0,301.1521545270194
1.5,4.4,36.0,65.0,284.6766013512079
1.5,4.5,36.0,66.0,686.4254256180944
1.5,4.6,36.0,67.0,257.26648761267205
1.5,4.7,36.0,68.0,246.68207486547038
1.5,4.8,36.0,69.0,250.72126745081303
1.5,4.9,36.0,70.0,240.63101756739522
1.5,5.0,36.0,71.0,239.49752904319502
1.5,5.1,36.0,72.0,242.8918508827973
1.5,5.2,36.0,73.0,260.60431827064235
1.5,5.3,36.0,74.0,246.92667213289403
1.5,5.4,36.0,75.0,259.1308415295755
1.5,5.5,36.0,76.0,235.84328076805517
1.5,5.6,36.0,77.0,233.0882136540837
1.5,5.7,36.0,78.0,222.44328083515583
1.5,5.8,36.0,79.0,221.01552453268312
1.5,5.9,36.0,80.0,220.8913191321742
1.5,6.0,36.0,81.0,408.95992933763387
1.5,6.1,36.0,82.0,314.603277781926
1.5,6.2,36.0,83.0,287.9091800406892
1.5,6.3,36.0,84.0,260.3432965339308
1.5,6.4,36.0,85.0,303.93038984420235
1.5,6.5,36.0,86.0,329.3988554081074
1.5,6.6,36.0,87.0,272.7292786433476
1.5,6.7,36.0,88.0,293.5596494683808
1.5,6.8,36.0,89.0,312.8415484327324
1.5,6.9,36.0,90.0,289.01472040251616
1.5,7.0,36.0,91.0,280.19472657117205
1.5,7.1,36.0,92.0,284.7080147261039
1.5,7.2,36.0,93.0,300.39267460205366
1.5,7.3,36.0,94.0,255.33068874229323
1.5,7.4,36.0,95.0,263.3439693765153
1.5,7.5,36.0,96.0,287.17108510990755
1.5,7.6,36.0,97.0,281.37676405018726
1.5,7.7,36.0,98.0,270.5805649307064
1.5,7.8,36.0,99.0,253.54334145826846
1.5,7.9,36.0,100.0,293.25740798976614
1.5,-2.0,36.0,1.0,296.05800489309024
1.5,-1.9,36.0,2.0,283.69220346167873
1.5,-1.8,36.0,3.0,282.858580694436
1.5,-1.7,36.0,4.0,257.2984691978206
1.5,-1.6,36.0,5.0,257.09155277804103
1.5,-1.5,36.0,6.0,265.7893277477144
1.5,-1.4,36.0,7.0,334.5908193922605
1.5,-1.3,36.0,8.0,280.20435823203627
1.5,-1.2,36.0,9.0,239.8336029490857
1.5,-1.1,36.0,10.0,290.9356819196529
1.5,-1.0,36.0,11.0,271.31645001769107
1.5,-0.9,36.0,12.0,273.71167338776553
1.5,-0.8,36.0,13.0,252.1246208876992
1.5,-0.7,36.0,14.0,263.8806082381692
1.5,-0.6,36.0,15.0,268.0591341815539
1.5,-0.5,36.0,16.0,275.1449019712723
1.5,-0.4,36.0,17.0,332.172516091664
1.5,-0.3,36.0,18.0,257.8098572138678
1.5,-0.2,36.0,19.0,314.1278169652246
1.5,-0.1,36.0,20.0,276.37122994948464
1.5,0.0,36.0,21.0,603.4843358355945
1.5,0.1,36.0,22.0,259.87800487270664
1.5,0.2,36.0,23.0,232.0289444756906
1.5,0.3,36.0,24.0,286.82810538355494
1.5,0.4,36.0,25.0,212.8792072605498
1.5,0.5,36.0,26.0,263.0220691706424
1.5,0.6,36.0,27.0,278.12905344067343
1.5,0.7,36.0,28.0,243.88507173139195
1.5,0.8,36.0,29.0,222.800920145444
1.5,0.9,36.0,30.0,242.73961182243838
1.5,1.0,36.0,31.0,228.04444562792756
1.5,1.1,36.0,32.0,274.7443007226169
1.5,1.2,36.0,33.0,212.86550279798038
1.5,1.3,36.0,34.0,213.35313684285427
1.5,1.4,36.0,35.0,223.2446012994814
1.5,1.5,36.0,36.0,256.8276774910414
1.6,1.7,37.0,38.0,212.0996905476113
1.6,1.8,37.0,39.0,271.59728410888454
1.6,1.9,37.0,40.0,261.68504389323994
1.6,2.0,37.0,41.0,328.40441452974284
1.6,2.1,37.0,42.0,235.30875812861487
1.6,2.2,37.0,43.0,213.45589865303177
1.6,2.3,37.0,44.0,230.17822974859752
1.6,2.4,37.0,45.0,220.92085668843836
1.6,2.5,37.0,46.0,234.78046336310666
1.6,2.6,37.0,47.0,234.3744902355079
1.6,2.7,37.0,48.0,231.39396713102124
1.6,2.8,37.0,49.0,244.04613497177732
1.6,2.9,37.0,50.0,192.41965430182196
1.6,3.0,37.0,51.0,236.33752381906305
1.6,3.1,37.0,52.0,243.27897963200434
1.6,3.2,37.0,53.0,277.4121592914636
1.6,3.3,37.0,54.0,270.57384945417476
1.6,3.4,37.0,55.0,188.74520618545048
1.6,3.5,37.0,56.0,190.83968239430703
1.6,3.6,37.0,57.0,198.54234800902665
1.6,3.7,37.0,58.0,206.63051904553976
1.6,3.8,37.0,59.0,192.61197087057423
1.6,3.9,37.0,60.0,221.4908921581154
1.6,4.0,37.0,61.0,288.2047144429445
1.6,4.1,37.0,62.0,281.6716463073107
1.6,4.2,37.0,63.0,310.2710188872459
1.6,4.3,37.0,64.0,264.2334399423551
1.6,4.4,37.0,65.0,766.2369135508259
1.6,4.5,37.0,66.0,235.9029318344344
1.6,4.6,37.0,67.0,249.34532688721276
1.6,4.7,37.0,68.0,227.49074849457318
1.6,4.8,37.0,69.0,223.78424726256173
1.6,4.9,37.0,70.0,243.41045149460348
1.6,5.0,37.0,71.0,237.88252982028084
1.6,5.1,37.0,72.0,243.96984573918317
1.6,5.2,37.0,73.0,250.97752158324906
1.6,5.3,37.0,74.0,245.56161344418535
1.6,5.4,37.0,75.0,226.21330677367988
1.6,5.5,37.0,76.0,264.7750447797462
1.6,5.6,37.0,77.0,234.25735864062185
1.6,5.7,37.0,78.0,255.68536854921825
1.6,5.8,37.0,79.0,233.83403214133313
1.6,5.9,37.0,80.0,239.26777884051901
1.6,6.0,37.0,81.0,376.6327766579825
1.6,6.1,37.0,82.0,276.2423138030206
1.6,6.2,37.0,83.0,285.88767364941646
1.6,6.3,37.0,84.0,272.28440877710324
1.6,6.4,37.0,85.0,305.60850955262254
1.6,6.5,37.0,86.0,262.0088981999746
1.6,6.6,37.0,87.0,266.3799619944256
1.6,6.7,37.0,88.0,266.36929429017573
1.6,6.8,37.0,89.0,275.12019520505294
1.6,6.9,37.0,90.0,288.53861694302674
1.6,7.0,37.0,91.0,268.9046617496507
1.6,7.1,37.0,92.0,284.87644919312567
1.6,7.2,37.0,93.0,288.697797025507
1.6,7.3,37.0,94.0,302.26045526089837
1.6,7.4,37.0,95.0,268.65698919744426
1.6,7.5,37.0,96.0,270.8573815738071
1.6,7.6,37.0,97.0,279.1556223823602
1.6,7.7,37.0,98.0,254.34773932007172
1.6,7.8,37.0,99.0,265.31656543600536
1.6,7.9,37.0,100.0,311.40057771343237
1.6,-2.0,37.0,1.0,247.21395696215788
1.6,-1.9,37.0,2.0,270.20504613362573
1.6,-1.8,37.0,3.0,270.50028388193005
1.6,-1.7,37.0,4.0,298.9369064971088
1.6,-1.6,37.0,5.0,247.08772164377555
1.6,-1.5,37.0,6.0,286.0346190146679
1.6,-1.4,37.0,7.0,264.35991471931123
1.6,-1.3,37.0,8.0,307.4653487955112
1.6,-1.2,37.0,9.0,259.74240912031854
1.6,-1.1,37.0,10.0,262.5549662605124
1.6,-1.0,37.0,11.0,251.7744877605656
1.6,-0.9,37.0,12.0,312.3437257703579
1.6,-0.8,37.0,13.0,248.8109416359428
1.6,-0.7,37.0,14.0,235.22897550448383
1.6,-0.6,37.0,15.0,279.1459744532696
1.6,-0.5,37.0,16.0,267.0091898000984
1.6,-0.4,37.0,17.0,282.61791855679644
1.6,-0.3,37.0,18.0,261.53572630944007
1.6,-0.2,37.0,19.0,292.63453086012845
1.6,-0.1,37.0,20.0,282.6453801138906
1.6,0.0,37.0,21.0,684.9247498536522
1.6,0.1,37.0,22.0,250.83540504475573
1.6,0.2,37.0,23.0,237.9684796021546
1.6,0.3,37.0,24.0,209.6529063307593
1.6,0.4,37.0,25.0,262.0529539149932
1.6,0.5,37.0,26.0,300.50873260024537
1.6,0.6,37.0,27.0,220.7454497893251
1.6,0.7,37.0,28.0,223.50710552732377
1.6,0.8,37.0,29.0,229.92355705787244
1.6,0.9,37.0,30.0,225.05722684518787
1.6,1.0,37.0,31.0,277.1350895835036
1.6,1.1,37.0,32.0,218.46921796662124
1.6,1.2,37.0,33.0,221.83099851961876
1.6,1.3,37.0,34.0,214.58809023967873
1.6,1.4,37.0,35.0,268.72136262558047
1.6,1.5,37.0,36.0,253.55345174131136
1.6,1.6,37.0,37.0,252.45840295838283
1.7,1.8,38.0,39.0,217.77634636301923
1.7,1.9,38.0,40.0,332.3603117858147
1.7,2.0,38.0,41.0,217.01844823706003
1.7,2.1,38.0,42.0,322.3640340152478
1.7,2.2,38.0,43.0,237.87240183766554
1.7,2.3,38.0,44.0,257.7441644731805
1.7,2.4,38.0,45.0,251.9253599459698
1.7,2.5,38.0,46.0,244.84542675446087
1.7,2.6,38.0,47.0,228.6429541003394
1.7,2.7,38.0,48.0,246.3158496333154
1.7,2.8,38.0,49.0,183.457979457005
1.7,2.9,38.0,50.0,252.84889405931634
1.7,3.0,38.0,51.0,259.46731288120907
1.7,3.1,38.0,52.0,230.13313971480866
1.7,3.2,38.0,53.0,250.2114029078789
1.7,3.3,38.0,54.0,171.2958397189117
1.7,3.4,38.0,55.0,194.98589539796825
1.7,3.5,38.0,56.0,188.50550084717713
1.7,3.6,38.0,57.0,213.00500670092737
1.7,3.7,38.0,58.0,209.1194019644616
1.7,3.8,38.0,59.0,218.52201233928028
1.7,3.9,38.0,60.0,240.7934162533449
1.7,4.0,38.0,61.0,259.7441898965211
1.7,4.1,38.0,62.0,248.065310932157
1.7,4.2,38.0,63.0,256.30914759550836
1.7,4.3,38.0,64.0,777.7852062857197
1.7,4.4,38.0,65.0,236.24136060421546
1.7,4.5,38.0,66.0,241.1366014444003
1.7,4.6,38.0,67.0,231.19175879679844
1.7,4.7,38.0,68.0,235.41198966195827
1.7,4.8,38.0,69.0,252.89589479776
1.7,4.9,38.0,70.0,230.90001015568103
1.7,5.0,38.0,71.0,234.0640305659874
1.7,5.1,38.0,72.0,259.088804768053
1.7,5.2,38.0,73.0,262.3169624833091
1.7,5.3,38.0,74.0,234.31346501975628
1.7,5.4,38.0,75.0,246.32004120129784
1.7,5.5,38.0,76.0,218.41153058483374
1.7,5.6,38.0,77.0,210.90990397300433
1.7,5.7,38.0,78.0,238.66257500524875
1.7,5.8,38.0,79.0,228.28701573614978
1.7,5.9,38.0,80.0,253.66874678143822
1.7,6.0,38.0,81.0,365.2080626033224
1.7,6.1,38.0,82.0,363.4701904281304
1.7,6.2,38.0,83.0,280.25567338540134
1.7,6.3,38.0,84.0,281.21198804697383
1.7,6.4,38.0,85.0,269.830152021227
1.7,6.5,38.0,86.0,315.3357909060642
1.7,6.6,38.0,87.0,295.87284022721155
1.7,6.7,38.0,88.0,264.8936121981478
1.7,6.8,38.0,89.0,263.76067423615456
1.7,6.9,38.0,90.0,276.61426948886844
1.7,7.0,38.0,91.0,284.4643518815039
1.7,7.1,38.0,92.0,268.8594952944442
1.7,7.2,38.0,93.0,312.64830994661804
1.7,7.3,38.0,94.0,257.6894430082549
1.7,7.4,38.0,95.0,272.6171118737736
1.7,7.5,38.0,96.0,267.86857278397525
1.7,7.6,38.0,97.0,282.1367030987728
1.7,7.7,38.0,98.0,257.31995933059187
1.7,7.8,38.0,99.0,259.93509233826734
1.7,7.9,38.0,100.0,250.75648392161844
1.7,-2.0,38.0,1.0,258.17455370736036
1.7,-1.9,38.0,2.0,296.320144718664
1.7,-1.8,38.0,3.0,283.1404597768877
1.7,-1.7,38.0,4.0,238.5036741381863
1.7,-1.6,38.0,5.0,274.87411732180055
1.7,-1.5,38.0,6.0,271.1730270306589
1.7,-1.4,38.0,7.0,247.4011880760099
1.7,-1.3,38.0,8.0,258.76556339077405
1.7,-1.2,38.0,9.0,285.8261506715212
1.7,-1.1,38.0,10.0,264.95449282095353
1.7,-1.0,38.0,11.0,267.5158223175869
1.7,-0.9,38.0,12.0,285.5038303997081
1.7,-0.8,38.0,13.0,268.2085697579992
1.7,-0.7,38.0,14.0,246.0108808164397
1.7,-0.6,38.0,15.0,253.22556514006595
1.7,-0.5,38.0,16.0,253.82464506227208
1.7,-0.4,38.0,17.0,274.4161226799281
1.7,-0.3,38.0,18.0,277.2383082070877
1.7,-0.2,38.0,19.0,265.02602228723043
1.7,-0.1,38.0,20.0,257.5192998496849
1.7,0.0,38.0,21.0,607.0223816261387
1.7,0.1,38.0,22.0,223.2298695997462
1.7,0.2,38.0,23.0,288.7403563634427
1.7,0.3,38.0,24.0,258.8176391276501
1.7,0.4,38.0,25.0,300.90168138287146
1.7,0.5,38.0,26.0,250.0083566955704
1.7,0.6,38.0,27.0,221.42541852998988
1.7,0.7,38.0,28.0,262.8518564676669
1.7,0.8,38.0,29.0,228.2673068370302
1.7,0.9,38.0,30.0,266.9230805238818
1.7,1.0,38.0,31.0,213.0001584347926
1.7,1.1,38.0,32.0,212.15972202602103
1.7,1.2,38.0,33.0,234.17752008513799
1.7,1.3,38.0,34.0,261.3989081007512
1.7,1.4,38.0,35.0,274.95100891068955
1.7,1.5,38.0,36.0,292.0971757754138
1.7,1.6,38.0,37.0,221.5679109918534
1.7,1.7,38.0,38.0,230.7706775373313
1.8,1.9,39.0,40.0,231.09752727386507
1.8,2.0,39.0,41.0,221.41150845711744
1.8,2.1,39.0,42.0,240.18534726799598
1.8,2.2,39.0,43.0,255.3126141731385
1.8,2.3,39.0,44.0,265.62204121162824
1.8,2.4,39.0,45.0,246.71398284151772
1.8,2.5,39.0,46.0,251.1853777740467
1.8,2.6,39.0,47.0,226.07154137758747
1.8,2.7,39.0,48.0,206.1975590076243
1.8,2.8,39.0,49.0,226.2696986579164
1.8,2.9,39.0,50.0,235.57964249520586
1.8,3.0,39.0,51.0,224.61158340234485
1.8,3.1,39.0,52.0,218.87931093266516
1.8,3.2,39.0,53.0,178.84908321599562
1.8,3.3,39.0,54.0,221.25754921092442
1.8,3.4,39.0,55.0,190.859465160672
1.8,3.5,39.0,56.0,267.4735018299286
1.8,3.6,39.0,57.0,189.34683923654157
1.8,3.7,39.0,58.0,231.67440764339622
1.8,3.8,39.0,59.0,238.042917580331
1.8,3.9,39.0,60.0,280.83652190736495
1.8,4.0,39.0,61.0,274.590891387499
1.8,4.1,39.0,62.0,284.58141555320213
1.8,4.2,39.0,63.0,783.8292210441475
1.8,4.3,39.0,64.0,246.56457119793552
1.8,4.4,39.0,65.0,232.86479092122408
1.8,4.5,39.0,66.0,236.26919007223395
1.8,4.6,39.0,67.0,226.7067259202742
1.8,4.7,39.0,68.0,243.78413514527037
1.8,4.8,39.0,69.0,250.18889559372175
1.8,4.9,39.0,70.0,328.24414983293093
1.8,5.0,39.0,71.0,243.01456534742223
1.8,5.1,39.0,72.0,230.72378763825128
1.8,5.2,39.0,73.0,239.41630684643195
1.8,5.3,39.0,74.0,231.9597032588676
1.8,5.4,39.0,75.0,248.46999204071327
1.8,5.5,39.0,76.0,303.83324861851935
1.8,5.6,39.0,77.0,241.10277979024613
1.8,5.7,39.0,78.0,249.43129092295027
1.8,5.8,39.0,79.0,249.4797190287792
1.8,5.9,39.0,80.0,300.75783435285894
1.8,6.0,39.0,81.0,399.64835764350505
1.8,6.1,39.0,82.0,274.2572880938874
1.8,6.2,39.0,83.0,265.8539231207217
1.8,6.3,39.0,84.0,327.9740264194557
1.8,6.4,39.0,85.0,285.2350268424162
1.8,6.5,39.0,86.0,287.97968768596843
1.8,6.6,39.0,87.0,283.1608671911992
1.8,6.7,39.0,88.0,294.1823361494027
1.8,6.8,39.0,89.0,278.6060149512863
1.8,6.9,39.0,90.0,275.9755650380448
1.8,7.0,39.0,91.0,268.0349315854018
1.8,7.1,39.0,92.0,327.50219163255355
1.8,7.2,39.0,93.0,268.1455314756523
1.8,7.3,39.0,94.0,281.65830047013975
1.8,7.4,39.0,95.0,309.37678878270697
1.8,7.5,39.0,96.0,274.1238870504453
1.8,7.6,39.0,97.0,273.098431032162
1.8,7.7,39.0,98.0,268.5517298109843
1.8,7.8,39.0,99.0,275.3608621134385
1.8,7.9,39.0,100.0,281.2232547456633
1.8,-2.0,39.0,1.0,306.0197630697225
1.8,-1.9,39.0,2.0,274.07755162997586
1.8,-1.8,39.0,3.0,299.7426494025287
1.8,-1.7,39.0,4.0,261.98340507821086
1.8,-1.6,39.0,5.0,267.04933587132103
1.8,-1.5,39.0,6.0,286.08375926397855
1.8,-1.4,39.0,7.0,255.15935758391663
1.8,-1.3,39.0,8.0,275.0104188316588
1.8,-1.2,39.0,9.0,261.78125970463475
1.8,-1.1,39.0,10.0,300.60355881163014
1.8,-1.0,39.0,11.0,281.64049897251346
1.8,-0.9,39.0,12.0,297.39296698074696
1.8,-0.8,39.0,13.0,269.2996639611884
1.8,-0.7,39.0,14.0,273.3248583062895
1.8,-0.6,39.0,15.0,253.81394277888626
1.8,-0.5,39.0,16.0,245.75837556257358
1.8,-0.4,39.0,17.0,247.35096470168025
1.8,-0.3,39.0,18.0,269.0744965607329
1.8,-0.2,39.0,19.0,269.14911087165376
1.8,-0.1,39.0,20.0,286.22004309905316
1.8,0.0,39.0,21.0,594.9298782752402
1.8,0.1,39.0,22.0,215.14446964665518
1.8,0.2,39.0,23.0,288.7536337662564
1.8,0.3,39.0,24.0,269.6200656974777
1.8,0.4,39.0,25.0,226.37306782817754
1.8,0.5,39.0,26.0,246.09710206609583
1.8,0.6,39.0,27.0,246.71838560925795
1.8,0.7,39.0,28.0,222.59547256352738
1.8,0.8,39.0,29.0,268.1142291841783
1.8,0.9,39.0,30.0,244.4495160490332
1.8,1.0,39.0,31.0,216.5584362776828
1.8,1.1,39.0,32.0,213.12111124932352
1.8,1.2,39.0,33.0,283.0907708770942
1.8,1.3,39.0,34.0,260.9368446176347
1.8,1.4,39.0,35.0,272.46645279843426
1.8,1.5,39.0,36.0,273.42405753206594
1.8,1.6,39.0,37.0,235.29854314393484
1.8,1.7,39.0,38.0,217.2053832743525
1.8,1.8,39.0,39.0,311.30147445471516
1.9,2.0,40.0,41.0,230.77031452372296
1.9,2.1,40.0,42.0,219.15062833419339
1.9,2.2,40.0,43.0,233.15562992902107
1.9,2.3,40.0,44.0,225.29962210263065
1.9,2.4,40.0,45.0,246.6438025912704
1.9,2.5,40.0,46.0,259.1934053433066
1.9,2.6,40.0,47.0,207.16895391839228
1.9,2.7,40.0,48.0,231.14885045272882
1.9,2.8,40.0,49.0,249.4868368763316
1.9,2.9,40.0,50.0,218.87951475313974
1.9,3.0,40.0,51.0,251.7204983483917
1.9,3.1,40.0,52.0,206.92146467275822
1.9,3.2,40.0,53.0,187.55045107033652
1.9,3.3,40.0,54.0,189.45098122476415
1.9,3.4,40.0,55.0,186.0171796483475
1.9,3.5,40.0,56.0,203.93110608953504
1.9,3.6,40.0,57.0,240.47885470186932
1.9,3.7,40.0,58.0,222.1999218211766
1.9,3.8,40.0,59.0,265.6174841340649
1.9,3.9,40.0,60.0,253.27328060910668
1.9,4.0,40.0,61.0,276.2876139481303
1.9,4.1,40.0,62.0,719.4293649337623
1.9,4.2,40.0,63.0,244.57202544630593
1.9,4.3,40.0,64.0,268.6772369084413
1.9,4.4,40.0,65.0,256.2516759120064
1.9,4.5,40.0,66.0,249.04592593083004
1.9,4.6,40.0,67.0,236.22827837334458
1.9,4.7,40.0,68.0,232.1376648859508
1.9,4.8,40.0,69.0,234.64994659396524
1.9,4.9,40.0,70.0,224.27879742626294
1.9,5.0,40.0,71.0,217.82515602530887
1.9,5.1,40.0,72.0,234.4554751626045
1.9,5.2,40.0,73.0,219.9156051987362
1.9,5.3,40.0,74.0,269.25299655327314
1.9,5.4,40.0,75.0,246.56709265965247
1.9,5.5,40.0,76.0,242.0037294761509
1.9,5.6,40.0,77.0,233.0995558410691
1.9,5.7,40.0,78.0,229.85902610013636
1.9,5.8,40.0,79.0,245.8250271986884
1.9,5.9,40.0,80.0,252.879991719659
1.9,6.0,40.0,81.0,402.14638725919485
1.9,6.1,40.0,82.0,258.7861063960613
1.9,6.2,40.0,83.0,276.90552706494185
1.9,6.3,40.0,84.0,294.41231140032966
1.9,6.4,40.0,85.0,334.0628955828466
1.9,6.5,40.0,86.0,265.736846303451
1.9,6.6,40.0,87.0,258.57524786842185
1.9,6.7,40.0,88.0,301.9651168878705
1.9,6.8,40.0,89.0,281.2016810987493
1.9,6.9,40.0,90.0,266.8506808509862
1.9,7.0,40.0,91.0,283.17379846199566
1.9,7.1,40.0,92.0,289.17515104076614
1.9,7.2,40.0,93.0,273.35424083799654
1.9,7.3,40.0,94.0,272.7642175080639
1.9,7.4,40.0,95.0,282.42092447314644
1.9,7.5,40.0,96.0,262.68026008619955
1.9,7.6,40.0,97.0,327.4283058910776
1.9,7.7,40.0,98.0,279.6731639868666
1.9,7.8,40.0,99.0,287.3200098426193
1.9,7.9,40.0,100.0,259.89897464043855
1.9,-2.0,40.0,1.0,250.04667703263794
1.9,-1.9,40.0,2.0,278.67855483669547
1.9,-1.8,40.0,3.0,265.071702911249
1.9,-1.7,40.0,4.0,264.3825228173315
1.9,-1.6,40.0,5.0,284.1897386929115
1.9,-1.5,40.0,6.0,283.17192456838325
1.9,-1.4,40.0,7.0,244.08354281275453
1.9,-1.3,40.0,8.0,319.43080406208384
1.9,-1.2,40.0,9.0,327.77724266882814
1.9,-1.1,40.0,10.0,263.4489364926005
1.9,-1.0,40.0,11.0,270.3514608751651
1.9,-0.9,40.0,12.0,277.8300500744668
1.9,-0.8,40.0,13.0,325.96971011561254
1.9,-0.7,40.0,14.0,275.0718231267772
1.9,-0.6,40.0,15.0,244.82996150896176
1.9,-0.5,40.0,16.0,232.97174384153294
1.9,-0.4,40.0,17.0,303.4054194136391
1.9,-0.3,40.0,18.0,257.85490648605895
1.9,-0.2,40.0,19.0,263.3747881574895
1.9,-0.1,40.0,20.0,269.7311194082026
1.9,0.0,40.0,21.0,609.8559150090981
1.9,0.1,40.0,22.0,251.4952264672915
1.9,0.2,40.0,23.0,262.4305815579913
1.9,0.3,40.0,24.0,222.26075478676367
1.9,0.4,40.0,25.0,215.99118188293826
1.9,0.5,40.0,26.0,258.98758832047076
1.9,0.6,40.0,27.0,221.1582075624931
1.9,0.7,40.0,28.0,253.5901415045416
1.9,0.8,40.0,29.0,238.60495980167047
1.9,0.9,40.0,30.0,204.134553101958
1.9,1.0,40.0,31.0,243.90549121975312
1.9,1.1,40.0,32.0,299.33622582394526
1.9,1.2,40.0,33.0,270.4888802179811
1.9,1.3,40.0,34.0,254.58508743365527
1.9,1.4,40.0,35.0,230.69498418512293
1.9,1.5,40.0,36.0,261.207973157089
1.9,1.6,40.0,37.0,238.2394596095141
1.9,1.7,40.0,38.0,260.31974708338083
1.9,1.8,40.0,39.0,255.99963927369032
1.9,1.9,40.0,40.0,230.94340381636707
2.0,2.1,41.0,42.0,244.2415991830175
2.0,2.2,41.0,43.0,235.4986511870941
2.0,2.3,41.0,44.0,241.34144345583084
2.0,2.4,41.0,45.0,229.37482151708684
2.0,2.5,41.0,46.0,188.68504321993146
2.0,2.6,41.0,47.0,249.83726169856325
2.0,2.7,41.0,48.0,228.36767048330003
2.0,2.8,41.0,49.0,232.24168717781544
2.0,2.9,41.0,50.0,222.81229549932098
2.0,3.0,41.0,51.0,193.35141176132137
2.0,3.1,41.0,52.0,186.6826424851122
2.0,3.2,41.0,53.0,189.48745867271762
2.0,3.3,41.0,54.0,199.8289136636066
2.0,3.4,41.0,55.0,192.73366739574595
2.0,3.5,41.0,56.0,234.99664776495277
2.0,3.6,41.0,57.0,216.8863957716345
2.0,3.7,41.0,58.0,268.0964221809611
2.0,3.8,41.0,59.0,308.0720184068988
2.0,3.9,41.0,60.0,318.9542931034091
2.0,4.0,41.0,61.0,644.2405602673732
2.0,4.1,41.0,62.0,244.5789198245732
2.0,4.2,41.0,63.0,218.01377676974633
2.0,4.3,41.0,64.0,221.45712583299732
2.0,4.4,41.0,65.0,236.98753328077817
2.0,4.5,41.0,66.0,234.01327434499981
2.0,4.6,41.0,67.0,249.4327717595048
2.0,4.7,41.0,68.0,244.27912331196177
2.0,4.8,41.0,69.0,250.39628337944004
2.0,4.9,41.0,70.0,236.82348182262635
2.0,5.0,41.0,71.0,221.158204616685
2.0,5.1,41.0,72.0,229.5905568986579
2.0,5.2,41.0,73.0,240.1404967748604
2.0,5.3,41.0,74.0,264.3106558056596
2.0,5.4,41.0,75.0,226.7252492780389
2.0,5.5,41.0,76.0,236.53369220965828
2.0,5.6,41.0,77.0,256.206333736029
2.0,5.7,41.0,78.0,251.66773483425283
2.0,5.8,41.0,79.0,225.4706828174742
2.0,5.9,41.0,80.0,239.34817366581265
2.0,6.0,41.0,81.0,388.80962691214626
2.0,6.1,41.0,82.0,261.80446025348056
2.0,6.2,41.0,83.0,288.82535408537734
2.0,6.3,41.0,84.0,319.42936236988
2.0,6.4,41.0,85.0,282.4160397711986
2.0,6.5,41.0,86.0,271.88861861666396
2.0,6.6,41.0,87.0,264.68315654611814
2.0,6.7,41.0,88.0,278.2855473584012
2.0,6.8,41.0,89.0,315.06605026904543
2.0,6.9,41.0,90.0,304.1720407476744
2.0,7.0,41.0,91.0,288.8572522683563
2.0,7.1,41.0,92.0,280.6923956160922
2.0,7.2,41.0,93.0,253.66852062160305
2.0,7.3,41.0,94.0,268.33290483027866
2.0,7.4,41.0,95.0,322.7462693078063
2.0,7.5,41.0,96.0,328.2577881401595
2.0,7.6,41.0,97.0,279.9510880046233
2.0,7.7,41.0,98.0,291.1067963840628
2.0,7.8,41.0,99.0,249.31043778157257
2.0,7.9,41.0,100.0,279.5197116802888
2.0,-2.0,41.0,1.0,261.7926792648016
2.0,-1.9,41.0,2.0,284.77667013442345
2.0,-1.8,41.0,3.0,237.34154889598977
2.0,-1.7,41.0,4.0,277.63564114322685
2.0,-1.6,41.0,5.0,257.3521861772599
2.0,-1.5,41.0,6.0,263.1961873999444
2.0,-1.4,41.0,7.0,279.32969848343447
2.0,-1.3,41.0,8.0,263.4501183440915
2.0,-1.2,41.0,9.0,278.29258863688904
2.0,-1.1,41.0,10.0,276.27309439910994
2.0,-1.0,41.0,11.0,292.58740343028285
2.0,-0.9,41.0,12.0,277.3557549059013
2.0,-0.8,41.0,13.0,256.72752241325566
2.0,-0.7,41.0,14.0,259.90185559546603
2.0,-0.6,41.0,15.0,363.2571263925575
2.0,-0.5,41.0,16.0,257.36453355823267
2.0,-0.4,41.0,17.0,250.8281343534878
2.0,-0.3,41.0,18.0,282.799682490209
2.0,-0.2,41.0,19.0,277.22292152374195
2.0,-0.1,41.0,20.0,315.85064887371794
2.0,0.0,41.0,21.0,585.8621224961803
2.0,0.1,41.0,22.0,267.9659660783591
2.0,0.2,41.0,23.0,220.30850841520285
2.0,0.3,41.0,24.0,245.9669106235955
2.0,0.4,41.0,25.0,287.137214106815
2.0,0.5,41.0,26.0,251.53168644372113
2.0,0.6,41.0,27.0,279.1948061158236
2.0,0.7,41.0,28.0,242.86670603969515
2.0,0.8,41.0,29.0,253.8865155067684
2.0,0.9,41.0,30.0,224.81854867358047
2.0,1.0,41.0,31.0,283.8685084458307
2.0,1.1,41.0,32.0,272.77715708925723
2.0,1.2,41.0,33.0,279.7764999816113
2.0,1.3,41.0,34.0,223.0016154259277
2.0,1.4,41.0,35.0,233.6708358362106
2.0,1.5,41.0,36.0,232.5022418494084
2.0,1.6,41.0,37.0,314.10703165469215
2.0,1.7,41.0,38.0,216.45985575465122
2.0,1.8,41.0,39.0,208.4702538982616
2.0,1.9,41.0,40.0,211.5170324984221
2.0,2.0,41.0,41.0,223.66209944079972
2.1,2.2,42.0,43.0,296.290627995172
2.1,2.3,42.0,44.0,223.4099395886319
2.1,2.4,42.0,45.0,199.74166506913718
2.1,2.5,42.0,46.0,250.7092436510381
2.1,2.6,42.0,47.0,221.2913626181337
2.1,2.7,42.0,48.0,235.99938866733217
2.1,2.8,42.0,49.0,259.02244182549276
2.1,2.9,42.0,50.0,206.43430566220553
2.1,3.0,42.0,51.0,189.6395332865248
2.1,3.1,42.0,52.0,198.83052265277735
2.1,3.2,42.0,53.0,188.32891232111083
2.1,3.3,42.0,54.0,202.99063134373174
2.1,3.4,42.0,55.0,255.07870100464942
2.1,3.5,42.0,56.0,229.93686703174043
2.1,3.6,42.0,57.0,267.5117531223829
2.1,3.7,42.0,58.0,277.4261788944466
2.1,3.8,42.0,59.0,237.3921866279397
2.1,3.9,42.0,60.0,695.0537482283095
2.1,4.0,42.0,61.0,257.9909778644854
2.1,4.1,42.0,62.0,318.3728086941691
2.1,4.2,42.0,63.0,261.31573621653683
2.1,4.3,42.0,64.0,236.86540478172827
2.1,4.4,42.0,65.0,245.44561998264473
2.1,4.5,42.0,66.0,236.07956949637168
2.1,4.6,42.0,67.0,232.60083630807028
2.1,4.7,42.0,68.0,249.2271484477249
2.1,4.8,42.0,69.0,316.1567348835375
2.1,4.9,42.0,70.0,263.70976501623613
2.1,5.0,42.0,71.0,239.27807331338764
2.1,5.1,42.0,72.0,243.304709130158
2.1,5.2,42.0,73.0,269.7674189382406
2.1,5.3,42.0,74.0,224.30302387560414
2.1,5.4,42.0,75.0,246.69289301872078
2.1,5.5,42.0,76.0,263.1767001792028
2.1,5.6,42.0,77.0,233.24575702289934
2.1,5.7,42.0,78.0,228.09935961715217
2.1,5.8,42.0,79.0,253.1627204555242
2.1,5.9,42.0,80.0,250.9895264932727
2.1,6.0,42.0,81.0,380.69096564423523
2.1,6.1,42.0,82.0,306.5067927294349
2.1,6.2,42.0,83.0,266.28567679122375
2.1,6.3,42.0,84.0,294.2977685044431
2.1,6.4,42.0,85.0,292.500994043021
2.1,6.5,42.0,86.0,283.4565212077423
2.1,6.6,42.0,87.0,290.5979930983231
2.1,6.7,42.0,88.0,303.6803180566938
2.1,6.8,42.0,89.0,277.76446091133573
2.1,6.9,42.0,90.0,299.6234422561973
2.1,7.0,42.0,91.0,300.0433803858137
2.1,7.1,42.0,92.0,269.07925851438523
2.1,7.2,42.0,93.0,266.78716307007977
2.1,7.3,42.0,94.0,282.0186578236557
2.1,7.4,42.0,95.0,283.14468902039465
2.1,7.5,42.0,96.0,268.2193010688955
2.1,7.6,42.0,97.0,284.5407823574458
2.1,7.7,42.0,98.0,291.71005522396865
2.1,7.8,42.0,99.0,301.99309486334107
2.1,7.9,42.0,100.0,260.02044165310275
2.1,-2.0,42.0,1.0,260.91426058002196
2.1,-1.9,42.0,2.0,286.50664412062497
2.1,-1.8,42.0,3.0,292.6324201401477
2.1,-1.7,42.0,4.0,254.24339401284712
2.1,-1.6,42.0,5.0,260.8746668275691
2.1,-1.5,42.0,6.0,265.19592793567773
2.1,-1.4,42.0,7.0,267.27568459403176
2.1,-1.3,42.0,8.0,264.2446052272419
2.1,-1.2,42.0,9.0,263.70917592625324
2.1,-1.1,42.0,10.0,281.56517491901235
2.1,-1.0,42.0,11.0,266.6235483934852
2.1,-0.9,42.0,12.0,249.46917101608523
2.1,-0.8,42.0,13.0,247.08240868344427
2.1,-0.7,42.0,14.0,262.3806415091471
2.1,-0.6,42.0,15.0,255.18760065090575
2.1,-0.5,42.0,16.0,261.10382199992995
2.1,-0.4,42.0,17.0,296.09476434664094
2.1,-0.3,42.0,18.0,275.718989936377
2.1,-0.2,42.0,19.0,269.53555401750816
2.1,-0.1,42.0,20.0,298.4633136419317
2.1,0.0,42.0,21.0,670.8227985506072
2.1,0.1,42.0,22.0,270.3882515953679
2.1,0.2,42.0,23.0,233.29933137532646
2.1,0.3,42.0,24.0,247.71224145337993
2.1,0.4,42.0,25.0,218.7976220134323
2.1,0.5,42.0,26.0,310.4967984521717
2.1,0.6,42.0,27.0,216.76488976490788
2.1,0.7,42.0,28.0,223.34784585946988
2.1,0.8,42.0,29.0,221.20204304990298
2.1,0.9,42.0,30.0,279.14843690565436
2.1,1.0,42.0,31.0,251.15628443989596
2.1,1.1,42.0,32.0,277.21960080818036
2.1,1.2,42.0,33.0,234.49741820373984
2.1,1.3,42.0,34.0,218.14663139772523
2.1,1.4,42.0,35.0,250.9311388066385
2.1,1.5,42.0,36.0,297.57623778264804
2.1,1.6,42.0,37.0,216.12805350623503
2.1,1.7,42.0,38.0,258.75856370486594
2.1,1.8,42.0,39.0,215.8610089754452
2.1,1.9,42.0,40.0,244.45355129908256
2.1,2.0,42.0,41.0,208.8241441990569
2.1,2.1,42.0,42.0,252.39930002878683
2.2,2.3,43.0,44.0,192.88680723096644
2.2,2.4,43.0,45.0,242.40155476302212
2.2,2.5,43.0,46.0,240.28121766120123
2.2,2.6,43.0,47.0,237.37912663519793
2.2,2.7,43.0,48.0,223.73926232516055
2.2,2.8,43.0,49.0,201.6759039844295
2.2,2.9,43.0,50.0,192.12881364198745
2.2,3.0,43.0,51.0,200.60005231026736
2.2,3.1,43.0,52.0,218.0828441416758
2.2,3.2,43.0,53.0,196.388000923151
2.2,3.3,43.0,54.0,241.55478251948594
2.2,3.4,43.0,55.0,239.62598446808826
2.2,3.5,43.0,56.0,271.62429994160186
2.2,3.6,43.0,57.0,332.443706393066
2.2,3.7,43.0,58.0,279.26794557520884
2.2,3.8,43.0,59.0,646.3668988044255
2.2,3.9,43.0,60.0,235.14289561506556
2.2,4.0,43.0,61.0,233.47950074502916
2.2,4.1,43.0,62.0,267.9522674247322
2.2,4.2,43.0,63.0,261.98902926562283
2.2,4.3,43.0,64.0,258.2908755815048
2.2,4.4,43.0,65.0,227.1457720343324
2.2,4.5,43.0,66.0,232.8495770731444
2.2,4.6,43.0,67.0,256.2833024095031
2.2,4.7,43.0,68.0,243.2536971828028
2.2,4.8,43.0,69.0,292.3041685534665
2.2,4.9,43.0,70.0,265.6409097979029
2.2,5.0,43.0,71.0,234.82623877382346
2.2,5.1,43.0,72.0,253.50620032868704
2.2,5.2,43.0,73.0,243.14031446800996
2.2,5.3,43.0,74.0,248.6973838976425
2.2,5.4,43.0,75.0,271.04832834078843
2.2,5.5,43.0,76.0,249.00243355627947
2.2,5.6,43.0,77.0,244.01913778155344
2.2,5.7,43.0,78.0,249.52219259873166
2.2,5.8,43.0,79.0,231.22566446298416
2.2,5.9,43.0,80.0,259.09676288926255
2.2,6.0,43.0,81.0,406.53187901366437
2.2,6.1,43.0,82.0,265.197235223857
2.2,6.2,43.0,83.0,306.59336669406315
2.2,6.3,43.0,84.0,279.79629618024006
2.2,6.4,43.0,85.0,263.72035995532303
2.2,6.5,43.0,86.0,296.91661331655826
2.2,6.6,43.0,87.0,281.3685413204812
2.2,6.7,43.0,88.0,322.0420082005814
2.2,6.8,43.0,89.0,421.4211446054504
2.2,6.9,43.0,90.0,282.2859407487688
2.2,7.0,43.0,91.0,295.1170726781467
2.2,7.1,43.0,92.0,279.3734018581745
2.2,7.2,43.0,93.0,263.5684062972102
2.2,7.3,43.0,94.0,280.78737723528434
2.2,7.4,43.0,95.0,263.06252085197116
2.2,7.5,43.0,96.0,290.1660832685526
2.2,7.6,43.0,97.0,290.5197269432514
2.2,7.7,43.0,98.0,319.43808434891645
2.2,7.8,43.0,99.0,278.063201140274
2.2,7.9,43.0,100.0,276.81233202076703
2.2,-2.0,43.0,1.0,276.72023921694773
2.2,-1.9,43.0,2.0,286.09733323689375
2.2,-1.8,43.0,3.0,247.53937558231408
2.2,-1.7,43.0,4.0,261.35486746172336
2.2,-1.6,43.0,5.0,270.76357848596683
2.2,-1.5,43.0,6.0,355.09653178297407
2.2,-1.4,43.0,7.0,275.43890517045344
2.2,-1.3,43.0,8.0,262.935191858974
2.2,-1.2,43.0,9.0,266.5820767778651
2.2,-1.1,43.0,10.0,282.8155115676862
2.2,-1.0,43.0,11.0,267.9623052726893
2.2,-0.9,43.0,12.0,286.26092832260827
2.2,-0.8,43.0,13.0,279.8510558776522
2.2,-0.7,43.0,14.0,260.5602413887546
2.2,-0.6,43.0,15.0,260.15568801106843
2.2,-0.5,43.0,16.0,321.5350331051826
2.2,-0.4,43.0,17.0,255.11435611187636
2.2,-0.3,43.0,18.0,271.2203097848584
2.2,-0.2,43.0,19.0,272.2821198737761
2.2,-0.1,43.0,20.0,260.44774760412923
2.2,0.0,43.0,21.0,640.2712362248807
2.2,0.1,43.0,22.0,240.05037328435327
2.2,0.2,43.0,23.0,231.9016636017286
2.2,0.3,43.0,24.0,222.34778670995516
2.2,0.4,43.0,25.0,292.92478301630774
2.2,0.5,43.0,26.0,249.88697222799956
2.2,0.6,43.0,27.0,228.05432059735836
2.2,0.7,43.0,28.0,222.1202914836089
2.2,0.8,43.0,29.0,283.30504575913426
2.2,0.9,43.0,30.0,278.68794326204403
2.2,1.0,43.0,31.0,279.3382665637961
2.2,1.1,43.0,32.0,231.85670050622812
2.2,1.2,43.0,33.0,247.90833805588247
2.2,1.3,43.0,34.0,218.37389589143402
2.2,1.4,43.0,35.0,351.8266021882973
2.2,1.5,43.0,36.0,230.50701778802568
2.2,1.6,43.0,37.0,216.68490388929573
2.2,1.7,43.0,38.0,217.5376202472058
2.2,1.8,43.0,39.0,290.50869542710484
2.2,1.9,43.0,40.0,230.53165110903126
2.2,2.0,43.0,41.0,249.89694017499576
2.2,2.1,43.0,42.0,233.56273863489753
2.2,2.2,43.0,43.0,224.70215691496827
2.3,2.4,44.0,45.0,235.6290641582053
2.3,2.5,44.0,46.0,258.27505039194347
2.3,2.6,44.0,47.0,239.28177993969365
2.3,2.7,44.0,48.0,207.27024825250393
2.3,2.8,44.0,49.0,172.27644479815365
2.3,2.9,44.0,50.0,205.57153898540048
2.3,3.0,44.0,51.0,177.51832259234942
2.3,3.1,44.0,52.0,173.5698111570756
2.3,3.2,44.0,53.0,246.4358529579201
2.3,3.3,44.0,54.0,237.1593745802898
2.3,3.4,44.0,55.0,291.38822525022505
2.3,3.5,44.0,56.0,268.0952830174543
2.3,3.6,44.0,57.0,248.7444415511534
2.3,3.7,44.0,58.0,683.6382289855795
2.3,3.8,44.0,59.0,262.99815616825464
2.3,3.9,44.0,60.0,237.72953299401826
2.3,4.0,44.0,61.0,243.68729194055197
2.3,4.1,44.0,62.0,231.68445846115978
2.3,4.2,44.0,63.0,232.94919537463798
2.3,4.3,44.0,64.0,234.65198120035848
2.3,4.4,44.0,65.0,255.83746861178824
2.3,4.5,44.0,66.0,229.2522812971771
2.3,4.6,44.0,67.0,236.44514339237466
2.3,4.7,44.0,68.0,239.35356099733028
2.3,4.8,44.0,69.0,226.17936863010746
2.3,4.9,44.0,70.0,238.4423097621324
2.3,5.0,44.0,71.0,223.6571078583181
2.3,5.1,44.0,72.0,224.1076950349946
2.3,5.2,44.0,73.0,262.60000585453815
2.3,5.3,44.0,74.0,231.87156777612395
2.3,5.4,44.0,75.0,230.1256387528236
2.3,5.5,44.0,76.0,233.2664872030546
2.3,5.6,44.0,77.0,237.82840147055396
2.3,5.7,44.0,78.0,247.0021953239339
2.3,5.8,44.0,79.0,256.19247303808567
2.3,5.9,44.0,80.0,257.20911465481015
2.3,6.0,44.0,81.0,380.63722355063703
2.3,6.1,44.0,82.0,284.3561105677629
2.3,6.2,44.0,83.0,279.54898060364764
2.3,6.3,44.0,84.0,275.9200764450842
2.3,6.4,44.0,85.0,274.1735646075348
2.3,6.5,44.0,86.0,267.59939718449675
2.3,6.6,44.0,87.0,312.8053714437447
2.3,6.7,44.0,88.0,257.80013602195993
2.3,6.8,44.0,89.0,294.5620023645943
2.3,6.9,44.0,90.0,275.4793864076315
2.3,7.0,44.0,91.0,273.31004032377723
2.3,7.1,44.0,92.0,309.55600543559217
2.3,7.2,44.0,93.0,264.76430527964646
2.3,7.3,44.0,94.0,295.29480182132625
2.3,7.4,44.0,95.0,257.12948267467283
2.3,7.5,44.0,96.0,276.02687026303437
2.3,7.6,44.0,97.0,283.23619678866623
2.3,7.7,44.0,98.0,288.8102844275422
2.3,7.8,44.0,99.0,283.6413802700256
2.3,7.9,44.0,100.0,283.80474200753565
2.3,-2.0,44.0,1.0,269.3578275587907
2.3,-1.9,44.0,2.0,285.66257055707194
2.3,-1.8,44.0,3.0,309.70084298583913
2.3,-1.7,44.0,4.0,253.5292951293298
2.3,-1.6,44.0,5.0,301.27848989976974
2.3,-1.5,44.0,6.0,280.7655336412833
2.3,-1.4,44.0,7.0,304.9867365754866
2.3,-1.3,44.0,8.0,233.32666204811244
2.3,-1.2,44.0,9.0,263.41649255756687
2.3,-1.1,44.0,10.0,256.93646182177656
2.3,-1.0,44.0,11.0,287.188144029867
2.3,-0.9,44.0,12.0,246.13273134772166
2.3,-0.8,44.0,13.0,275.55763164621897
2.3,-0.7,44.0,14.0,274.97380194744346
2.3,-0.6,44.0,15.0,249.18177978224915
2.3,-0.5,44.0,16.0,239.06581110310228
2.3,-0.4,44.0,17.0,268.3441120294217
2.3,-0.3,44.0,18.0,257.17457275360215
2.3,-0.2,44.0,19.0,246.95224335686206
2.3,-0.1,44.0,20.0,283.87652062968687
2.3,0.0,44.0,21.0,632.8296892330886
2.3,0.1,44.0,22.0,235.14129822372476
2.3,0.2,44.0,23.0,246.1130005363464
2.3,0.3,44.0,24.0,304.79900808285566
2.3,0.4,44.0,25.0,223.09059165153542
2.3,0.5,44.0,26.0,227.96328255751908
2.3,0.6,44.0,27.0,236.10397113067452
2.3,0.7,44.0,28.0,259.3249432344088
2.3,0.8,44.0,29.0,299.20222114299713
2.3,0.9,44.0,30.0,262.070926367992
2.3,1.0,44.0,31.0,234.81699695893408
2.3,1.1,44.0,32.0,250.48139127684402
2.3,1.2,44.0,33.0,258.489456889439
2.3,1.3,44.0,34.0,309.2792889649762
2.3,1.4,44.0,35.0,235.92130776126044
2.3,1.5,44.0,36.0,230.2797803848169
2.3,1.6,44.0,37.0,226.18004717258336
2.3,1.7,44.0,38.0,240.91800348316167
2.3,1.8,44.0,39.0,248.77872229125256
2.3,1.9,44.0,40.0,220.06312764427787
2.3,2.0,44.0,41.0,227.97288339547737
2.3,2.1,44.0,42.0,260.54159210327214
2.3,2.2,44.0,43.0,183.55729822022923
2.3,2.3,44.0,44.0,227.70278630240148
2.4,2.5,45.0,46.0,260.86651863302427
2.4,2.6,45.0,47.0,176.3191918270261
2.4,2.7,45.0,48.0,181.2074201587827
2.4,2.8,45.0,49.0,203.8916447883147
2.4,2.9,45.0,50.0,181.49078643036742
2.4,3.0,45.0,51.0,190.29550334204833
2.4,3.1,45.0,52.0,243.98858176120436
2.4,3.2,45.0,53.0,221.44843947957582
2.4,3.3,45.0,54.0,257.20429550331573
2.4,3.4,45.0,55.0,245.47005932724883
2.4,3.5,45.0,56.0,262.75508206320694
2.4,3.6,45.0,57.0,694.3118724446474
2.4,3.7,45.0,58.0,253.2800290409474
2.4,3.8,45.0,59.0,242.17610217493623
2.4,3.9,45.0,60.0,251.49976029253943
2.4,4.0,45.0,61.0,287.3873157720524
2.4,4.1,45.0,62.0,261.5581175334619
2.4,4.2,45.0,63.0,245.57491903567572
2.4,4.3,45.0,64.0,279.6783290472618
2.4,4.4,45.0,65.0,244.38698371829494
2.4,4.5,45.0,66.0,243.41270714775376
2.4,4.6,45.0,67.0,262.2299210504108
2.4,4.7,45.0,68.0,237.72107808057143
2.4,4.8,45.0,69.0,232.40937123732553
2.4,4.9,45.0,70.0,228.2218509476989
2.4,5.0,45.0,71.0,224.50694690139335
2.4,5.1,45.0,72.0,246.12032182196805
2.4,5.2,45.0,73.0,238.56496729361672
2.4,5.3,45.0,74.0,279.70727951601066
2.4,5.4,45.0,75.0,241.25208850716473
2.4,5.5,45.0,76.0,238.57030927475523
2.4,5.6,45.0,77.0,252.73874545358046
2.4,5.7,45.0,78.0,223.92608763485498
2.4,5.8,45.0,79.0,260.47559024424953
2.4,5.9,45.0,80.0,241.77717643974066
2.4,6.0,45.0,81.0,393.6974162779444
2.4,6.1,45.0,82.0,267.406585654405
2.4,6.2,45.0,83.0,289.6037036997852
2.4,6.3,45.0,84.0,257.9839804700058
2.4,6.4,45.0,85.0,292.48416254059777
2.4,6.5,45.0,86.0,290.51480694703764
2.4,6.6,45.0,87.0,297.9194676327557
2.4,6.7,45.0,88.0,279.31181451211995
2.4,6.8,45.0,89.0,291.6136390133231
2.4,6.9,45.0,90.0,293.48661575320045
2.4,7.0,45.0,91.0,282.2240736093773
2.4,7.1,45.0,92.0,262.1729926229789
2.4,7.2,45.0,93.0,265.6069974840701
2.4,7.3,45.0,94.0,274.46990009183
2.4,7.4,45.0,95.0,268.4231090605444
2.4,7.5,45.0,96.0,274.5586345873992
2.4,7.6,45.0,97.0,292.8797577642418
2.4,7.7,45.0,98.0,305.5792509518198
2.4,7.8,45.0,99.0,279.8676257384382
2.4,7.9,45.0,100.0,287.1568548717115
2.4,-2.0,45.0,1.0,259.3300614924746
2.4,-1.9,45.0,2.0,264.5729603605957
2.4,-1.8,45.0,3.0,253.40935082792038
2.4,-1.7,45.0,4.0,247.661681564738
2.4,-1.6,45.0,5.0,353.2279727689204
2.4,-1.5,45.0,6.0,258.4914978509819
2.4,-1.4,45.0,7.0,268.7635229105276
2.4,-1.3,45.0,8.0,255.7724574523692
2.4,-1.2,45.0,9.0,270.9331454883165
2.4,-1.1,45.0,10.0,264.1048511374684
2.4,-1.0,45.0,11.0,288.15791601548193
2.4,-0.9,45.0,12.0,264.62057722061684
2.4,-0.8,45.0,13.0,306.71857468527674
2.4,-0.7,45.0,14.0,272.9554657093138
2.4,-0.6,45.0,15.0,246.40455581788487
2.4,-0.5,45.0,16.0,279.53798967868295
2.4,-0.4,45.0,17.0,290.83681053636354
2.4,-0.3,45.0,18.0,251.66314588937567
2.4,-0.2,45.0,19.0,279.9801690437199
2.4,-0.1,45.0,20.0,311.9514811912629
2.4,0.0,45.0,21.0,557.0040663728481
2.4,0.1,45.0,22.0,233.0547571800881
2.4,0.2,45.0,23.0,282.77110950812204
2.4,0.3,45.0,24.0,333.44248082884775
2.4,0.4,45.0,25.0,236.915227914734
2.4,0.5,45.0,26.0,229.8182449338426
2.4,0.6,45.0,27.0,281.3398525732872
2.4,0.7,45.0,28.0,264.17134970081406
2.4,0.8,45.0,29.0,274.76957724400074
2.4,0.9,45.0,30.0,253.31226916570154
2.4,1.0,45.0,31.0,230.87129732210204
2.4,1.1,45.0,32.0,270.6844713648302
2.4,1.2,45.0,33.0,271.012706849375
2.4,1.3,45.0,34.0,216.4760248342292
2.4,1.4,45.0,35.0,265.51694717760313
2.4,1.5,45.0,36.0,231.77672561530795
2.4,1.6,45.0,37.0,233.85420845101189
2.4,1.7,45.0,38.0,231.88835938155418
2.4,1.8,45.0,39.0,226.35428495472544
2.4,1.9,45.0,40.0,234.83787986323404
2.4,2.0,45.0,41.0,239.76632335611896
2.4,2.1,45.0,42.0,199.8090830909442
2.4,2.2,45.0,43.0,229.8025085119749
2.4,2.3,45.0,44.0,234.73099740397902
2.4,2.4,45.0,45.0,249.6862359395943
2.5,2.6,46.0,47.0,194.23762443324003
2.5,2.7,46.0,48.0,192.48413660195862
2.5,2.8,46.0,49.0,182.87734016618126
2.5,2.9,46.0,50.0,190.08957414202055
2.5,3.0,46.0,51.0,235.96452178191424
2.5,3.1,46.0,52.0,238.53185134311536
2.5,3.2,46.0,53.0,284.42009682059
2.5,3.3,46.0,54.0,295.91133039958595
2.5,3.4,46.0,55.0,264.88119678279696
2.5,3.5,46.0,56.0,654.8707231445169
2.5,3.6,46.0,57.0,251.61087500394748
2.5,3.7,46.0,58.0,257.0111909094878
2.5,3.8,46.0,59.0,228.45133203865268
2.5,3.9,46.0,60.0,234.47833052741737
2.5,4.0,46.0,61.0,238.46803667210605
2.5,4.1,46.0,62.0,263.0841766408803
2.5,4.2,46.0,63.0,254.5596813507936
2.5,4.3,46.0,64.0,241.54883184076223
2.5,4.4,46.0,65.0,217.70895358646615
2.5,4.5,46.0,66.0,264.55052124720265
2.5,4.6,46.0,67.0,270.53895831457015
2.5,4.7,46.0,68.0,236.8697746008949
2.5,4.8,46.0,69.0,258.0673979946353
2.5,4.9,46.0,70.0,253.9741622456565
2.5,5.0,46.0,71.0,220.65715517743874
2.5,5.1,46.0,72.0,244.39569015572582
2.5,5.2,46.0,73.0,230.37233887544778
2.5,5.3,46.0,74.0,229.85325048456914
2.5,5.4,46.0,75.0,269.59344652739605
2.5,5.5,46.0,76.0,239.75079966857768
2.5,5.6,46.0,77.0,242.55097716917356
2.5,5.7,46.0,78.0,208.14668363611815
2.5,5.8,46.0,79.0,236.94271094421046
2.5,5.9,46.0,80.0,240.5222828486891
2.5,6.0,46.0,81.0,435.4812083670281
2.5,6.1,46.0,82.0,263.47274911988904
2.5,6.2,46.0,83.0,277.15436686191896
2.5,6.3,46.0,84.0,263.55535524232585
2.5,6.4,46.0,85.0,304.9891266174967
2.5,6.5,46.0,86.0,294.16105199639605
2.5,6.6,46.0,87.0,286.9507401858528
2.5,6.7,46.0,88.0,295.3642766782408
2.5,6.8,46.0,89.0,285.0948650725521
2.5,6.9,46.0,90.0,298.45124520116985
2.5,7.0,46.0,91.0,287.97659060208133
2.5,7.1,46.0,92.0,251.65937208439416
2.5,7.2,46.0,93.0,258.49268741899357
2.5,7.3,46.0,94.0,298.51440871757706
2.5,7.4,46.0,95.0,286.0655033754931
2.5,7.5,46.0,96.0,288.1056756344314
2.5,7.6,46.0,97.0,285.02644653899154
2.5,7.7,46.0,98.0,272.86784363983884
2.5,7.8,46.0,99.0,282.7684455475374
2.5,7.9,46.0,100.0,258.993916712869
2.5,-2.0,46.0,1.0,301.4862576740897
2.5,-1.9,46.0,2.0,256.9228954996179
2.5,-1.8,46.0,3.0,326.0716887174937
2.5,-1.7,46.0,4.0,293.2884385842411
2.5,-1.6,46.0,5.0,280.71384849165855
2.5,-1.5,46.0,6.0,252.27117663059707
2.5,-1.4,46.0,7.0,266.5998290999961
2.5,-1.3,46.0,8.0,284.69899667816577
2.5,-1.2,46.0,9.0,259.120398194305
2.5,-1.1,46.0,10.0,345.1021597137813
2.5,-1.0,46.0,11.0,242.06727995385418
2.5,-0.9,46.0,12.0,281.92514006509487
2.5,-0.8,46.0,13.0,291.8909816962208
2.5,-0.7,46.0,14.0,301.2107205691379
2.5,-0.6,46.0,15.0,299.4583000618553
2.5,-0.5,46.0,16.0,281.8690752973383
2.5,-0.4,46.0,17.0,384.92985531019315
2.5,-0.3,46.0,18.0,255.8632986441434
2.5,-0.2,46.0,19.0,275.0228539307469
2.5,-0.1,46.0,20.0,297.70724471090665
2.5,0.0,46.0,21.0,577.5565261576467
2.5,0.1,46.0,22.0,271.3660845937869
2.5,0.2,46.0,23.0,218.68706318207612
2.5,0.3,46.0,24.0,239.83175953469842
2.5,0.4,46.0,25.0,305.68568279598674
2.5,0.5,46.0,26.0,276.51371641637417
2.5,0.6,46.0,27.0,337.95360449235227
2.5,0.7,46.0,28.0,309.69028788559916
2.5,0.8,46.0,29.0,240.3306077023371
2.5,0.9,46.0,30.0,269.6356443529745
2.5,1.0,46.0,31.0,203.7105341473289
2.5,1.1,46.0,32.0,263.14641976582146
2.5,1.2,46.0,33.0,213.58787344540593
2.5,1.3,46.0,34.0,243.774211638515
2.5,1.4,46.0,35.0,279.5470957201908
2.5,1.5,46.0,36.0,220.53383336574998
2.5,1.6,46.0,37.0,214.785635814801
2.5,1.7,46.0,38.0,245.440598308582
2.5,1.8,46.0,39.0,229.14237327192012
2.5,1.9,46.0,40.0,234.2970456537017
2.5,2.0,46.0,41.0,181.79968983490573
2.5,2.1,46.0,42.0,228.38669935202688
2.5,2.2,46.0,43.0,233.82980299673687
2.5,2.3,46.0,44.0,250.70984242263498
2.5,2.4,46.0,45.0,247.89333101340685
2.5,2.5,46.0,46.0,181.81762437157556
2.6,2.7,47.0,48.0,178.34641544525437
2.6,2.8,47.0,49.0,191.34636103099476
2.6,2.9,47.0,50.0,226.95756309481507
2.6,3.0,47.0,51.0,233.57561476276288
2.6,3.1,47.0,52.0,259.91486524586867
2.6,3.2,47.0,53.0,260.99529752174305
2.6,3.3,47.0,54.0,277.20100483282346
2.6,3.4,47.0,55.0,692.0042901997737
2.6,3.5,47.0,56.0,248.84031788926552
2.6,3.6,47.0,57.0,233.79339903829086
2.6,3.7,47.0,58.0,240.21574025132233
2.6,3.8,47.0,59.0,252.9102178270024
2.6,3.9,47.0,60.0,240.75623966792196
2.6,4.0,47.0,61.0,227.59290153358097
2.6,4.1,47.0,62.0,247.9346157719573
2.6,4.2,47.0,63.0,240.41669490253963
2.6,4.3,47.0,64.0,237.07609514144346
2.6,4.4,47.0,65.0,234.89753058696377
2.6,4.5,47.0,66.0,235.06316170096193
2.6,4.6,47.0,67.0,255.44850177970108
2.6,4.7,47.0,68.0,242.71617395641923
2.6,4.8,47.0,69.0,234.9693616822572
2.6,4.9,47.0,70.0,226.915629676111
2.6,5.0,47.0,71.0,251.37527831218284
2.6,5.1,47.0,72.0,232.68498045442252
2.6,5.2,47.0,73.0,233.77475176835515
2.6,5.3,47.0,74.0,238.3235907081646
2.6,5.4,47.0,75.0,245.609844781007
2.6,5.5,47.0,76.0,274.6094184489175
2.6,5.6,47.0,77.0,247.11234582053297
2.6,5.7,47.0,78.0,253.41456016163127
2.6,5.8,47.0,79.0,237.25060626505626
2.6,5.9,47.0,80.0,253.78639401633188
2.6,6.0,47.0,81.0,351.84610340437706
2.6,6.1,47.0,82.0,288.1348450772345
2.6,6.2,47.0,83.0,292.50195820301656
2.6,6.3,47.0,84.0,295.74198086075586
2.6,6.4,47.0,85.0,275.7403564202643
2.6,6.5,47.0,86.0,261.71586705710337
2.6,6.6,47.0,87.0,276.39369843575184
2.6,6.7,47.0,88.0,326.55748873675896
2.6,6.8,47.0,89.0,285.77857651405105
2.6,6.9,47.0,90.0,271.4313460145325
2.6,7.0,47.0,91.0,272.55864306839726
2.6,7.1,47.0,92.0,306.64587792311255
2.6,7.2,47.0,93.0,260.2817729441942
2.6,7.3,47.0,94.0,262.2379895540892
2.6,7.4,47.0,95.0,251.52529720164753
2.6,7.5,47.0,96.0,273.0357178882092
2.6,7.6,47.0,97.0,299.5709004611992
2.6,7.7,47.0,98.0,297.0186299163338
2.6,7.8,47.0,99.0,291.85450324575186
2.6,7.9,47.0,100.0,309.51439492872316
2.6,-2.0,47.0,1.0,255.94400363023146
2.6,-1.9,47.0,2.0,268.09871234697994
2.6,-1.8,47.0,3.0,264.5205594769188
2.6,-1.7,47.0,4.0,256.5894157709025
2.6,-1.6,47.0,5.0,261.4811854920296
2.6,-1.5,47.0,6.0,268.2340278044272
2.6,-1.4,47.0,7.0,263.5856373710599
2.6,-1.3,47.0,8.0,272.33511845762035
2.6,-1.2,47.0,9.0,277.198822328178
2.6,-1.1,47.0,10.0,261.389263687938
2.6,-1.0,47.0,11.0,268.52007221288375
2.6,-0.9,47.0,12.0,263.2260890624043
2.6,-0.8,47.0,13.0,275.6520952644136
2.6,-0.7,47.0,14.0,301.9229458296007
2.6,-0.6,47.0,15.0,272.5668358725038
2.6,-0.5,47.0,16.0,248.75975903413394
2.6,-0.4,47.0,17.0,292.2801332894029
2.6,-0.3,47.0,18.0,328.127707386332
2.6,-0.2,47.0,19.0,253.5831377064634
2.6,-0.1,47.0,20.0,281.3693403904893
2.6,0.0,47.0,21.0,673.9544340227217
2.6,0.1,47.0,22.0,217.30493605248682
2.6,0.2,47.0,23.0,241.86464034689465
2.6,0.3,47.0,24.0,236.2551708547047
2.6,0.4,47.0,25.0,273.84511314960054
2.6,0.5,47.0,26.0,270.1660715173609
2.6,0.6,47.0,27.0,319.4637724939637
2.6,0.7,47.0,28.0,248.0517526986481
2.6,0.8,47.0,29.0,241.54714911403974
2.6,0.9,47.0,30.0,234.57830350588046
2.6,1.0,47.0,31.0,282.2684196321724
2.6,1.1,47.0,32.0,234.09322398028803
2.6,1.2,47.0,33.0,224.6237240741118
2.6,1.3,47.0,34.0,219.4485392611913
2.6,1.4,47.0,35.0,287.697153085698
2.6,1.5,47.0,36.0,293.6489716141843
2.6,1.6,47.0,37.0,303.4561793124013
2.6,1.7,47.0,38.0,231.83554519633273
2.6,1.8,47.0,39.0,261.53464566172397
2.6,1.9,47.0,40.0,229.49648055594426
2.6,2.0,47.0,41.0,246.5714230092055
2.6,2.1,47.0,42.0,216.67142356329384
2.6,2.2,47.0,43.0,214.76750976270387
2.6,2.3,47.0,44.0,246.60072108515806
2.6,2.4,47.0,45.0,174.47137294140836
2.6,2.5,47.0,46.0,184.85271625233287
2.6,2.6,47.0,47.0,199.6968712046865
2.7,2.8,48.0,49.0,223.3433302506927
2.7,2.9,48.0,50.0,252.76728522517658
2.7,3.0,48.0,51.0,268.0284926987972
2.7,3.1,48.0,52.0,299.72256878519545
2.7,3.2,48.0,53.0,293.6503865656686
2.7,3.3,48.0,54.0,686.7958049658133
2.7,3.4,48.0,55.0,246.2349859312325
2.7,3.5,48.0,56.0,231.3168490450629
2.7,3.6,48.0,57.0,245.84027767485466
2.7,3.7,48.0,58.0,239.0563800583842
2.7,3.8,48.0,59.0,248.10167134275108
2.7,3.9,48.0,60.0,243.86568500476017
2.7,4.0,48.0,61.0,252.86873552310362
2.7,4.1,48.0,62.0,303.80010239538177
2.7,4.2,48.0,63.0,224.29677087948963
2.7,4.3,48.0,64.0,269.5030384007241
2.7,4.4,48.0,65.0,226.40609453244926
2.7,4.5,48.0,66.0,235.9371837587537
2.7,4.6,48.0,67.0,252.0608698169061
2.7,4.7,48.0,68.0,217.6524662900976
2.7,4.8,48.0,69.0,227.73116591157185
2.7,4.9,48.0,70.0,246.37470425392735
2.7,5.0,48.0,71.0,298.31026030469593
2.7,5.1,48.0,72.0,279.7470790254173
2.7,5.2,48.0,73.0,236.2853127927479
2.7,5.3,48.0,74.0,236.2623367375168
2.7,5.4,48.0,75.0,228.36674941137943
2.7,5.5,48.0,76.0,213.7634162908165
2.7,5.6,48.0,77.0,258.1097126987325
2.7,5.7,48.0,78.0,259.2401822322334
2.7,5.8,48.0,79.0,273.97984362724253
2.7,5.9,48.0,80.0,280.4781388893117
2.7,6.0,48.0,81.0,367.4586021879333
2.7,6.1,48.0,82.0,274.8676540842909
2.7,6.2,48.0,83.0,295.3709373523588
2.7,6.3,48.0,84.0,254.46950832417306
2.7,6.4,48.0,85.0,259.37480481540183
2.7,6.5,48.0,86.0,274.9324217202039
2.7,6.6,48.0,87.0,284.7575748504517
2.7,6.7,48.0,88.0,300.3145199032783
2.7,6.8,48.0,89.0,291.15669675675144
2.7,6.9,48.0,90.0,289.2177613514307
2.7,7.0,48.0,91.0,273.89536632126004
2.7,7.1,48.0,92.0,260.50318349636854
2.7,7.2,48.0,93.0,303.9319596117388
2.7,7.3,48.0,94.0,275.54407504381476
2.7,7.4,48.0,95.0,301.1352026269328
2.7,7.5,48.0,96.0,290.172925763205
2.7,7.6,48.0,97.0,280.3518945665403
2.7,7.7,48.0,98.0,281.9546601353611
2.7,7.8,48.0,99.0,275.9773558234236
2.7,7.9,48.0,100.0,311.43567184394
2.7,-2.0,48.0,1.0,267.6323887251638
2.7,-1.9,48.0,2.0,255.58456598494547
2.7,-1.8,48.0,3.0,295.0401256842596
2.7,-1.7,48.0,4.0,276.9314420500316
2.7,-1.6,48.0,5.0,290.6663150302081
2.7,-1.5,48.0,6.0,287.1014750268362
2.7,-1.4,48.0,7.0,252.2546723917164
2.7,-1.3,48.0,8.0,255.66599788891196
2.7,-1.2,48.0,9.0,340.856178055172
2.7,-1.1,48.0,10.0,263.69362482748886
2.7,-1.0,48.0,11.0,251.649600904794
2.7,-0.9,48.0,12.0,264.356304765841
2.7,-0.8,48.0,13.0,284.6488949897598
2.7,-0.7,48.0,14.0,262.88844413701594
2.7,-0.6,48.0,15.0,241.96544444486133
2.7,-0.5,48.0,16.0,278.26192554820653
2.7,-0.4,48.0,17.0,268.82196723157665
2.7,-0.3,48.0,18.0,276.54148055044647
2.7,-0.2,48.0,19.0,271.4040480852427
2.7,-0.1,48.0,20.0,291.59389936540697
2.7,0.0,48.0,21.0,582.2212580317369
2.7,0.1,48.0,22.0,226.20082230239373
2.7,0.2,48.0,23.0,224.57832533457847
2.7,0.3,48.0,24.0,294.4032104396247
2.7,0.4,48.0,25.0,286.73525841629134
2.7,0.5,48.0,26.0,264.0055735839409
2.7,0.6,48.0,27.0,246.1613045052686
2.7,0.7,48.0,28.0,226.946645968531
2.7,0.8,48.0,29.0,219.21989969371722
2.7,0.9,48.0,30.0,276.978724153097
2.7,1.0,48.0,31.0,282.50218975378743
2.7,1.1,48.0,32.0,225.16590266288955
2.7,1.2,48.0,33.0,208.73007925036725
2.7,1.3,48.0,34.0,226.45363233580528
2.7,1.4,48.0,35.0,215.70794057179282
2.7,1.5,48.0,36.0,226.67687335204326
2.7,1.6,48.0,37.0,211.45812158902814
2.7,1.7,48.0,38.0,252.49719429587202
2.7,1.8,48.0,39.0,213.8925664667206
2.7,1.9,48.0,40.0,244.9453728381416
2.7,2.0,48.0,41.0,243.8862070514725
2.7,2.1,48.0,42.0,280.8028193843506
2.7,2.2,48.0,43.0,211.1544594331386
2.7,2.3,48.0,44.0,168.82889089710264
2.7,2.4,48.0,45.0,179.61412224785633
2.7,2.5,48.0,46.0,195.10798875766585
2.7,2.6,48.0,47.0,192.5110437022523
2.7,2.7,48.0,48.0,184.33733089772687
2.8,2.9,49.0,50.0,323.59639545069615
2.8,3.0,49.0,51.0,265.3590580696852
2.8,3.1,49.0,52.0,292.50656739136514
2.8,3.2,49.0,53.0,680.1057629868023
2.8,3.3,49.0,54.0,266.3306198919474
2.8,3.4,49.0,55.0,227.85414070043515
2.8,3.5,49.0,56.0,248.00434177015967
2.8,3.6,49.0,57.0,238.65150494448793
2.8,3.7,49.0,58.0,226.8998280417886
2.8,3.8,49.0,59.0,218.95046953164658
2.8,3.9,49.0,60.0,237.0475468149124
2.8,4.0,49.0,61.0,243.3789790797138
2.8,4.1,49.0,62.0,232.70456419492456
2.8,4.2,49.0,63.0,260.05499835545083
2.8,4.3,49.0,64.0,227.44249517614784
2.8,4.4,49.0,65.0,275.931434699614
2.8,4.5,49.0,66.0,249.8228861485013
2.8,4.6,49.0,67.0,234.11345574397203
2.8,4.7,49.0,68.0,241.18613388364446
2.8,4.8,49.0,69.0,252.51873551065628
2.8,4.9,49.0,70.0,241.89170388011792
2.8,5.0,49.0,71.0,249.93012568717137
2.8,5.1,49.0,72.0,246.21970243286157
2.8,5.2,49.0,73.0,259.9666234848201
2.8,5.3,49.0,74.0,262.6967330938238
2.8,5.4,49.0,75.0,244.1540091107222
2.8,5.5,49.0,76.0,280.64529953288786
2.8,5.6,49.0,77.0,230.50796205840808
2.8,5.7,49.0,78.0,230.16710411644402
2.8,5.8,49.0,79.0,245.54640220425563
2.8,5.9,49.0,80.0,273.5124902297392
2.8,6.0,49.0,81.0,440.19168360527146
2.8,6.1,49.0,82.0,280.46478254669216
2.8,6.2,49.0,83.0,274.3606527167678
2.8,6.3,49.0,84.0,306.1680511821713
2.8,6.4,49.0,85.0,265.14447505847244
2.8,6.5,49.0,86.0,269.3779177100752
2.8,6.6,49.0,87.0,265.7153392935968
2.8,6.7,49.0,88.0,269.14532170775067
2.8,6.8,49.0,89.0,281.59291985749
2.8,6.9,49.0,90.0,282.358081929449
2.8,7.0,49.0,91.0,290.9155827311376
2.8,7.1,49.0,92.0,292.8928492208201
2.8,7.2,49.0,93.0,265.7049374897953
2.8,7.3,49.0,94.0,307.5176461914396
2.8,7.4,49.0,95.0,269.9898730575749
2.8,7.5,49.0,96.0,274.71939591411467
2.8,7.6,49.0,97.0,272.75149342369315
2.8,7.7,49.0,98.0,279.2308320484424
2.8,7.8,49.0,99.0,271.1134844665472
2.8,7.9,49.0,100.0,281.28928065475594
2.8,-2.0,49.0,1.0,265.57639033688037
2.8,-1.9,49.0,2.0,261.34154476228684
2.8,-1.8,49.0,3.0,260.99608412522286
2.8,-1.7,49.0,4.0,297.0320818638369
2.8,-1.6,49.0,5.0,262.1437213457669
2.8,-1.5,49.0,6.0,282.11980841427925
2.8,-1.4,49.0,7.0,268.05491503994415
2.8,-1.3,49.0,8.0,286.49444744120404
2.8,-1.2,49.0,9.0,249.4582144778801
2.8,-1.1,49.0,10.0,253.41085608746658
2.8,-1.0,49.0,11.0,286.05131270445816
2.8,-0.9,49.0,12.0,305.487742583805
2.8,-0.8,49.0,13.0,291.06461146732806
2.8,-0.7,49.0,14.0,280.7368169826171
2.8,-0.6,49.0,15.0,275.2132812990384
2.8,-0.5,49.0,16.0,265.8584975529534
2.8,-0.4,49.0,17.0,258.3157980830043
2.8,-0.3,49.0,18.0,260.36271468485387
2.8,-0.2,49.0,19.0,255.5545654481268
2.8,-0.1,49.0,20.0,297.0849334668837
2.8,0.0,49.0,21.0,591.9880338845168
2.8,0.1,49.0,22.0,237.02358941092933
2.8,0.2,49.0,23.0,299.4128296221463
2.8,0.3,49.0,24.0,269.53634106909504
2.8,0.4,49.0,25.0,263.48506739292395
2.8,0.5,49.0,26.0,255.1315901725833
2.8,0.6,49.0,27.0,218.0226495194433
2.8,0.7,49.0,28.0,220.37208339898385
2.8,0.8,49.0,29.0,282.28170344314094
2.8,0.9,49.0,30.0,219.9978338558972
2.8,1.0,49.0,31.0,221.22922218173457
2.8,1.1,49.0,32.0,206.87099859275133
2.8,1.2,49.0,33.0,229.97738447503045
2.8,1.3,49.0,34.0,244.68179989202804
2.8,1.4,49.0,35.0,256.53646097060215
2.8,1.5,49.0,36.0,246.33125194022193
2.8,1.6,49.0,37.0,256.5799169497244
2.8,1.7,49.0,38.0,181.97615673535216
2.8,1.8,49.0,39.0,250.10402597081264
2.8,1.9,49.0,40.0,247.32701719418216
2.8,2.0,49.0,41.0,257.18645590615904
2.8,2.1,49.0,42.0,239.01341800688112
2.8,2.2,49.0,43.0,173.24627428055493
2.8,2.3,49.0,44.0,176.94560286432684
2.8,2.4,49.0,45.0,190.3157563183891
2.8,2.5,49.0,46.0,189.83693450036174
2.8,2.6,49.0,47.0,188.0838264538537
2.8,2.7,49.0,48.0,255.05468802188292
2.8,2.8,49.0,49.0,234.67608305189026
2.9,3.0,50.0,51.0,386.5661871094397
2.9,3.1,50.0,52.0,729.979650975656
2.9,3.2,50.0,53.0,250.40725150958465
2.9,3.3,50.0,54.0,280.6487380981063
2.9,3.4,50.0,55.0,269.3039054522184
2.9,3.5,50.0,56.0,237.74445065479418
2.9,3.6,50.0,57.0,341.22601431600935
2.9,3.7,50.0,58.0,228.5871488597104
2.9,3.8,50.0,59.0,244.02396368764124
2.9,3.9,50.0,60.0,232.18057526592713
2.9,4.0,50.0,61.0,243.12300128348818
2.9,4.1,50.0,62.0,239.8599550870256
2.9,4.2,50.0,63.0,274.14871516848183
2.9,4.3,50.0,64.0,233.4190233420993
2.9,4.4,50.0,65.0,257.7648205157569
2.9,4.5,50.0,66.0,239.2234590170304
2.9,4.6,50.0,67.0,234.9944838924469
2.9,4.7,50.0,68.0,239.47282825201322
2.9,4.8,50.0,69.0,258.892513066724
2.9,4.9,50.0,70.0,245.96590587423873
2.9,5.0,50.0,71.0,253.97891565837574
2.9,5.1,50.0,72.0,267.16183596264716
2.9,5.2,50.0,73.0,240.57871828931832
2.9,5.3,50.0,74.0,243.72080225714677
2.9,5.4,50.0,75.0,239.78396972574848
2.9,5.5,50.0,76.0,227.0134102695205
2.9,5.6,50.0,77.0,255.45060400650772
2.9,5.7,50.0,78.0,258.92593761537586
2.9,5.8,50.0,79.0,259.15593684837995
2.9,5.9,50.0,80.0,251.392310620626
2.9,6.0,50.0,81.0,402.25314194721074
2.9,6.1,50.0,82.0,280.77443268152723
2.9,6.2,50.0,83.0,284.1588686507484
2.9,6.3,50.0,84.0,293.44906558897924
2.9,6.4,50.0,85.0,265.211871187991
2.9,6.5,50.0,86.0,263.57799421298375
2.9,6.6,50.0,87.0,304.12802923267213
2.9,6.7,50.0,88.0,259.80277141848495
2.9,6.8,50.0,89.0,285.59387747492036
2.9,6.9,50.0,90.0,309.45442859036365
2.9,7.0,50.0,91.0,280.04141318721094
2.9,7.1,50.0,92.0,289.95826374084953
2.9,7.2,50.0,93.0,250.84357851791222
2.9,7.3,50.0,94.0,277.1378665138621
2.9,7.4,50.0,95.0,273.4155660175947
2.9,7.5,50.0,96.0,282.84938091109973
2.9,7.6,50.0,97.0,277.40715756756555
2.9,7.7,50.0,98.0,303.89763078454496
2.9,7.8,50.0,99.0,269.35843108841664
2.9,7.9,50.0,100.0,287.73654338905664
2.9,-2.0,50.0,1.0,277.0396490983938
2.9,-1.9,50.0,2.0,291.57769998076685
2.9,-1.8,50.0,3.0,253.65080379923538
2.9,-1.7,50.0,4.0,310.3842335035157
2.9,-1.6,50.0,5.0,292.59608549051677
2.9,-1.5,50.0,6.0,289.15472808244806
2.9,-1.4,50.0,7.0,256.1641488620776
2.9,-1.3,50.0,8.0,267.16090529862714
2.9,-1.2,50.0,9.0,278.2588377673147
2.9,-1.1,50.0,10.0,265.3709637074486
2.9,-1.0,50.0,11.0,246.56604326660437
2.9,-0.9,50.0,12.0,277.6098898310145
2.9,-0.8,50.0,13.0,244.5848307806406
2.9,-0.7,50.0,14.0,259.99070048426444
2.9,-0.6,50.0,15.0,242.29223813256385
2.9,-0.5,50.0,16.0,248.2315368527999
2.9,-0.4,50.0,17.0,281.7134589036277
2.9,-0.3,50.0,18.0,260.48402781939745
2.9,-0.2,50.0,19.0,295.3500444303144
2.9,-0.1,50.0,20.0,290.40718204210714
2.9,0.0,50.0,21.0,546.7640248306363
2.9,0.1,50.0,22.0,261.09664547983584
2.9,0.2,50.0,23.0,273.3005825007072
2.9,0.3,50.0,24.0,247.33742075365842
2.9,0.4,50.0,25.0,231.02352322133723
2.9,0.5,50.0,26.0,231.6249953568286
2.9,0.6,50.0,27.0,241.32781304215916
2.9,0.7,50.0,28.0,270.48911628031243
2.9,0.8,50.0,29.0,232.34208971126267
2.9,0.9,50.0,30.0,245.15066288293613
2.9,1.0,50.0,31.0,239.4056842615063
2.9,1.1,50.0,32.0,238.11247073407594
2.9,1.2,50.0,33.0,229.2571815294457
2.9,1.3,50.0,34.0,249.75324376481842
2.9,1.4,50.0,35.0,231.67765514072934
2.9,1.5,50.0,36.0,256.1902284598379
2.9,1.6,50.0,37.0,195.34360437190173
2.9,1.7,50.0,38.0,228.04804672460497
2.9,1.8,50.0,39.0,247.07013412239638
2.9,1.9,50.0,40.0,249.6313890703821
2.9,2.0,50.0,41.0,251.03422416453373
2.9,2.1,50.0,42.0,187.19739957274098
2.9,2.2,50.0,43.0,199.2689563641254
2.9,2.3,50.0,44.0,199.24421323186766
2.9,2.4,50.0,45.0,211.8691526881593
2.9,2.5,50.0,46.0,197.55342353050773
2.9,2.6,50.0,47.0,232.63882680470462
2.9,2.7,50.0,48.0,243.03427446056136
2.9,2.8,50.0,49.0,276.12113041484565
2.9,2.9,50.0,50.0,255.7834708217436
3.0,3.1,51.0,52.0,237.71066846869738
3.0,3.2,51.0,53.0,243.70977958914972
3.0,3.3,51.0,54.0,224.4015773265822
3.0,3.4,51.0,55.0,255.70940936376198
3.0,3.5,51.0,56.0,261.96113266650593
3.0,3.6,51.0,57.0,236.54042769313085
3.0,3.7,51.0,58.0,244.14654103095458
3.0,3.8,51.0,59.0,211.01079161329693
3.0,3.9,51.0,60.0,263.83705765451555
3.0,4.0,51.0,61.0,241.06820556405117
3.0,4.1,51.0,62.0,224.96125388810876
3.0,4.2,51.0,63.0,241.28240091007615
3.0,4.3,51.0,64.0,223.5239344311828
3.0,4.4,51.0,65.0,252.7296256862173
3.0,4.5,51.0,66.0,228.40837184155518
3.0,4.6,51.0,67.0,243.16637550604074
3.0,4.7,51.0,68.0,230.70027005360296
3.0,4.8,51.0,69.0,247.7086833483968
3.0,4.9,51.0,70.0,224.22329770345527
3.0,5.0,51.0,71.0,239.2015472540308
3.0,5.1,51.0,72.0,246.6657372437248
3.0,5.2,51.0,73.0,220.76084638567727
3.0,5.3,51.0,74.0,233.77401763416307
3.0,5.4,51.0,75.0,244.60563492456072
3.0,5.5,51.0,76.0,232.89751877460347
3.0,5.6,51.0,77.0,242.207754108395
3.0,5.7,51.0,78.0,238.0457976912983
3.0,5.8,51.0,79.0,231.14986240752847
3.0,5.9,51.0,80.0,220.49764782301943
3.0,6.0,51.0,81.0,406.4126369751821
3.0,6.1,51.0,82.0,329.77951083024504
3.0,6.2,51.0,83.0,293.65364743316655
3.0,6.3,51.0,84.0,295.8819614629229
3.0,6.4,51.0,85.0,291.7307220226549
3.0,6.5,51.0,86.0,261.19120869151095
3.0,6.6,51.0,87.0,280.3152436598685
3.0,6.7,51.0,88.0,258.35952418839287
3.0,6.8,51.0,89.0,290.5977278248839
3.0,6.9,51.0,90.0,310.34015127668494
3.0,7.0,51.0,91.0,271.6146653077305
3.0,7.1,51.0,92.0,274.4051706358278
3.0,7.2,51.0,93.0,279.65903246944083
3.0,7.3,51.0,94.0,274.80678240696847
3.0,7.4,51.0,95.0,251.0963425155835
3.0,7.5,51.0,96.0,326.33328820789825
3.0,7.6,51.0,97.0,296.132331038983
3.0,7.7,51.0,98.0,253.04838677031526
3.0,7.8,51.0,99.0,329.89563660518996
3.0,7.9,51.0,100.0,245.7619266081472
3.0,-2.0,51.0,1.0,270.0957638240519
3.0,-1.9,51.0,2.0,266.3750956501382
3.0,-1.8,51.0,3.0,308.3795720682663
3.0,-1.7,51.0,4.0,256.0436200821161
3.0,-1.6,51.0,5.0,388.40961076680503
3.0,-1.5,51.0,6.0,267.0470339314309
3.0,-1.4,51.0,7.0,321.50760523060717
3.0,-1.3,51.0,8.0,267.4706821800857
3.0,-1.2,51.0,9.0,321.54611650732926
3.0,-1.1,51.0,10.0,259.98164022651105
3.0,-1.0,51.0,11.0,265.06095523069814
3.0,-0.9,51.0,12.0,275.8212796679892
3.0,-0.8,51.0,13.0,266.2782407165514
3.0,-0.7,51.0,14.0,261.4541989688964
3.0,-0.6,51.0,15.0,259.9609643353443
3.0,-0.5,51.0,16.0,289.8108104127929
3.0,-0.4,51.0,17.0,270.97969224290216
3.0,-0.3,51.0,18.0,291.5866729857438
3.0,-0.2,51.0,19.0,270.49441899819135
3.0,-0.1,51.0,20.0,268.4795415111242
3.0,0.0,51.0,21.0,590.7155493925509
3.0,0.1,51.0,22.0,255.9122939249033
3.0,0.2,51.0,23.0,242.34124250863997
3.0,0.3,51.0,24.0,300.42858629571714
3.0,0.4,51.0,25.0,243.17278745390828
3.0,0.5,51.0,26.0,237.59498256534516
3.0,0.6,51.0,27.0,320.683137172983
3.0,0.7,51.0,28.0,232.66009335413253
3.0,0.8,51.0,29.0,229.6194051598151
3.0,0.9,51.0,30.0,239.50754671959686
3.0,1.0,51.0,31.0,284.2357041757838
3.0,1.1,51.0,32.0,237.81262942661772
3.0,1.2,51.0,33.0,252.39600085451727
3.0,1.3,51.0,34.0,258.7829283767411
3.0,1.4,51.0,35.0,228.26153102023392
3.0,1.5,51.0,36.0,199.77114745485227
3.0,1.6,51.0,37.0,232.41900505582103
3.0,1.7,51.0,38.0,238.9972539318681
3.0,1.8,51.0,39.0,229.93446690385224
3.0,1.9,51.0,40.0,680.7735203895409
3.0,2.0,51.0,41.0,183.32836821215136
3.0,2.1,51.0,42.0,189.635577918572
3.0,2.2,51.0,43.0,184.15472591899612
3.0,2.3,51.0,44.0,178.15085416919666
3.0,2.4,51.0,45.0,190.81709511573305
3.0,2.5,51.0,46.0,231.59467545596837
3.0,2.6,51.0,47.0,210.79110433050465
3.0,2.7,51.0,48.0,250.9806376848456
3.0,2.8,51.0,49.0,268.7101843189321
3.0,2.9,51.0,50.0,430.3904141181288
3.0,3.0,51.0,51.0,660.9661043533805
3.1,3.2,52.0,53.0,279.10069317494424
3.1,3.3,52.0,54.0,259.18163160358705
3.1,3.4,52.0,55.0,288.15402584443467
3.1,3.5,52.0,56.0,238.40508978869318
3.1,3.6,52.0,57.0,272.97164127681316
3.1,3.7,52.0,58.0,230.0533516858955
3.1,3.8,52.0,59.0,256.81635352642735
3.1,3.9,52.0,60.0,265.4514729964084
3.1,4.0,52.0,61.0,230.73939472417845
3.1,4.1,52.0,62.0,246.56037690192008
3.1,4.2,52.0,63.0,239.36447029362225
3.1,4.3,52.0,64.0,239.91979634646344
3.1,4.4,52.0,65.0,274.77556672064054
3.1,4.5,52.0,66.0,231.7785792123191
3.1,4.6,52.0,67.0,232.38477762187838
3.1,4.7,52.0,68.0,230.05832099746928
3.1,4.8,52.0,69.0,253.50482665612597
3.1,4.9,52.0,70.0,251.73727022250645
3.1,5.0,52.0,71.0,230.02831548423885
3.1,5.1,52.0,72.0,236.90047043398982
3.1,5.2,52.0,73.0,233.54327068219837
3.1,5.3,52.0,74.0,261.06886249235816
3.1,5.4,52.0,75.0,270.26912488067296
3.1,5.5,52.0,76.0,276.981836334164
3.1,5.6,52.0,77.0,221.67193880329015
3.1,5.7,52.0,78.0,246.6394524435084
3.1,5.8,52.0,79.0,260.3032923690087
3.1,5.9,52.0,80.0,266.3936904795445
3.1,6.0,52.0,81.0,439.00594578287723
3.1,6.1,52.0,82.0,285.68569660362607
3.1,6.2,52.0,83.0,281.66101970677283
3.1,6.3,52.0,84.0,268.6213450850793
3.1,6.4,52.0,85.0,267.6135092113366
3.1,6.5,52.0,86.0,306.42790901127756
3.1,6.6,52.0,87.0,283.3876696379813
3.1,6.7,52.0,88.0,322.1227197212584
3.1,6.8,52.0,89.0,276.6940288856614
3.1,6.9,52.0,90.0,362.5642038142892
3.1,7.0,52.0,91.0,311.33373575589013
3.1,7.1,52.0,92.0,256.7022868589612
3.1,7.2,52.0,93.0,274.0290478590507
3.1,7.3,52.0,94.0,298.96740384425135
3.1,7.4,52.0,95.0,253.33778348610576
3.1,7.5,52.0,96.0,281.10796482982454
3.1,7.6,52.0,97.0,262.7907359800195
3.1,7.7,52.0,98.0,293.3362202986215
3.1,7.8,52.0,99.0,280.0249951902308
3.1,7.9,52.0,100.0,299.2852128572696
3.1,-2.0,52.0,1.0,252.99076009114017
3.1,-1.9,52.0,2.0,266.7351481921788
3.1,-1.8,52.0,3.0,277.4908747217196
3.1,-1.7,52.0,4.0,273.0008356892145
3.1,-1.6,52.0,5.0,255.21549706190845
3.1,-1.5,52.0,6.0,251.62482745633042
3.1,-1.4,52.0,7.0,264.18012861368766
3.1,-1.3,52.0,8.0,269.65156816275737
3.1,-1.2,52.0,9.0,286.0534836495725
3.1,-1.1,52.0,10.0,272.10014462555694
3.1,-1.0,52.0,11.0,269.90870903876856
3.1,-0.9,52.0,12.0,263.73772953858395
3.1,-0.8,52.0,13.0,270.87182746459735
3.1,-0.7,52.0,14.0,262.2755765420583
3.1,-0.6,52.0,15.0,257.1010634385851
3.1,-0.5,52.0,16.0,263.8477564560574
3.1,-0.4,52.0,17.0,261.99092514106997
3.1,-0.3,52.0,18.0,265.5095035960977
3.1,-0.2,52.0,19.0,251.74997050157882
3.1,-0.1,52.0,20.0,268.593006068545
3.1,0.0,52.0,21.0,597.8503788513821
3.1,0.1,52.0,22.0,277.68233771492976
3.1,0.2,52.0,23.0,231.6146972611864
3.1,0.3,52.0,24.0,221.44078418030523
3.1,0.4,52.0,25.0,215.21401149442082
3.1,0.5,52.0,26.0,291.3987148316742
3.1,0.6,52.0,27.0,246.438890786569
3.1,0.7,52.0,28.0,227.09224134043947
3.1,0.8,52.0,29.0,280.88661009757584
3.1,0.9,52.0,30.0,238.7722064630755
3.1,1.0,52.0,31.0,249.1387990732155
3.1,1.1,52.0,32.0,229.48639294850014
3.1,1.2,52.0,33.0,237.4030061562471
3.1,1.3,52.0,34.0,232.94236382099973
3.1,1.4,52.0,35.0,190.01348967779498
3.1,1.5,52.0,36.0,239.5692032972313
3.1,1.6,52.0,37.0,230.24374551522385
3.1,1.7,52.0,38.0,234.70374299887715
3.1,1.8,52.0,39.0,244.4746808664342
3.1,1.9,52.0,40.0,176.88397439627443
3.1,2.0,52.0,41.0,208.03744927152056
3.1,2.1,52.0,42.0,196.50541041227245
3.1,2.2,52.0,43.0,175.12990800633332
3.1,2.3,52.0,44.0,193.2801678272445
3.1,2.4,52.0,45.0,248.54945375041729
3.1,2.5,52.0,46.0,219.7110330552772
3.1,2.6,52.0,47.0,279.80507903658855
3.1,2.7,52.0,48.0,277.5057273368385
3.1,2.8,52.0,49.0,255.78735523625465
3.1,2.9,52.0,50.0,721.3802080907475
3.1,3.0,52.0,51.0,245.83252877084269
3.1,3.1,52.0,52.0,241.97992655955466
3.2,3.3,53.0,54.0,272.36561820470337
3.2,3.4,53.0,55.0,238.36749692473725
3.2,3.5,53.0,56.0,225.6200465063576
3.2,3.6,53.0,57.0,231.7016039921234
3.2,3.7,53.0,58.0,260.9600722546335
3.2,3.8,53.0,59.0,249.81421456121362
3.2,3.9,53.0,60.0,236.11699639619545
3.2,4.0,53.0,61.0,246.42514456745926
3.2,4.1,53.0,62.0,227.3980216401731
3.2,4.2,53.0,63.0,235.84747404439904
3.2,4.3,53.0,64.0,237.92975048154773
3.2,4.4,53.0,65.0,218.12883605261206
3.2,4.5,53.0,66.0,238.30404798406263
3.2,4.6,53.0,67.0,264.30040191803164
3.2,4.7,53.0,68.0,225.78323277298344
3.2,4.8,53.0,69.0,230.9509857322516
3.2,4.9,53.0,70.0,245.8025049356734
3.2,5.0,53.0,71.0,218.19002239188268
3.2,5.1,53.0,72.0,233.88965574508575
3.2,5.2,53.0,73.0,241.86752279258778
3.2,5.3,53.0,74.0,223.63031039903424
3.2,5.4,53.0,75.0,251.49985158601922
3.2,5.5,53.0,76.0,250.16264938874525
3.2,5.6,53.0,77.0,214.76307039007
3.2,5.7,53.0,78.0,278.31241332223146
3.2,5.8,53.0,79.0,244.14131147457869
3.2,5.9,53.0,80.0,229.81667588590528
3.2,6.0,53.0,81.0,436.77604702177956
3.2,6.1,53.0,82.0,265.0468029428282
3.2,6.2,53.0,83.0,263.100304865052
3.2,6.3,53.0,84.0,281.3583174523527
3.2,6.4,53.0,85.0,276.5334033589914
3.2,6.5,53.0,86.0,264.93901862947706
3.2,6.6,53.0,87.0,271.21807987164823
3.2,6.7,53.0,88.0,264.92241985560605
3.2,6.8,53.0,89.0,261.0925564045948
3.2,6.9,53.0,90.0,359.5161050713461
3.2,7.0,53.0,91.0,298.3282603120353
3.2,7.1,53.0,92.0,288.77615751885526
3.2,7.2,53.0,93.0,283.73066482197487
3.2,7.3,53.0,94.0,263.12729814803123
3.2,7.4,53.0,95.0,274.2396115319567
3.2,7.5,53.0,96.0,280.8640232650862
3.2,7.6,53.0,97.0,362.1200562159186
3.2,7.7,53.0,98.0,292.52851137893816
3.2,7.8,53.0,99.0,275.7787543899638
3.2,7.9,53.0,100.0,291.52053981376224
3.2,-2.0,53.0,1.0,281.9389214653781
3.2,-1.9,53.0,2.0,261.96496788121726
3.2,-1.8,53.0,3.0,264.3313725388462
3.2,-1.7,53.0,4.0,246.28243279427258
3.2,-1.6,53.0,5.0,306.2977786436955
3.2,-1.5,53.0,6.0,262.1865676036934
3.2,-1.4,53.0,7.0,264.90415447629573
3.2,-1.3,53.0,8.0,267.70502052135083
3.2,-1.2,53.0,9.0,278.3662308320186
3.2,-1.1,53.0,10.0,275.6425320585592
3.2,-1.0,53.0,11.0,259.4848284693868
3.2,-0.9,53.0,12.0,270.31506591990694
3.2,-0.8,53.0,13.0,288.31319609158567
3.2,-0.7,53.0,14.0,276.5148916787586
3.2,-0.6,53.0,15.0,307.2855568535224
3.2,-0.5,53.0,16.0,265.72262642879423
3.2,-0.4,53.0,17.0,283.50601142723445
3.2,-0.3,53.0,18.0,277.3656768436866
3.2,-0.2,53.0,19.0,289.6823920526969
3.2,-0.1,53.0,20.0,280.6873138844248
3.2,0.0,53.0,21.0,645.8641821757332
3.2,0.1,53.0,22.0,243.78698911888017
3.2,0.2,53.0,23.0,234.63963531130912
3.2,0.3,53.0,24.0,221.75501855287317
3.2,0.4,53.0,25.0,249.23508109116904
3.2,0.5,53.0,26.0,223.39352236291288
3.2,0.6,53.0,27.0,235.8868757940004
3.2,0.7,53.0,28.0,229.70810721524373
3.2,0.8,53.0,29.0,237.02857887282056
3.2,0.9,53.0,30.0,231.37350233797628
3.2,1.0,53.0,31.0,238.3938210021406
3.2,1.1,53.0,32.0,224.19944842892923
3.2,1.2,53.0,33.0,323.29263415131743
3.2,1.3,53.0,34.0,200.4241382740384
3.2,1.4,53.0,35.0,257.32150471426866
3.2,1.5,53.0,36.0,229.39957687228866
3.2,1.6,53.0,37.0,238.47462892699414
3.2,1.7,53.0,38.0,242.47518468262027
3.2,1.8,53.0,39.0,178.2779965073739
3.2,1.9,53.0,40.0,192.9334098472207
3.2,2.0,53.0,41.0,175.52601999739807
3.2,2.1,53.0,42.0,180.75304485621646
3.2,2.2,53.0,43.0,201.98568342791114
3.2,2.3,53.0,44.0,224.4018113810561
3.2,2.4,53.0,45.0,246.15942081818338
3.2,2.5,53.0,46.0,284.5516029521853
3.2,2.6,53.0,47.0,288.4197224990996
3.2,2.7,53.0,48.0,292.2007757100939
3.2,2.8,53.0,49.0,837.3773750930616
3.2,2.9,53.0,50.0,236.66581988925262
3.2,3.0,53.0,51.0,287.65573144245747
3.2,3.1,53.0,52.0,242.92028481195834
3.2,3.2,53.0,53.0,221.30657648245779
3.3,3.4,54.0,55.0,240.50247929885842
3.3,3.5,54.0,56.0,249.8248370329667
3.3,3.6,54.0,57.0,229.71338649500586
3.3,3.7,54.0,58.0,250.6623645222383
3.3,3.8,54.0,59.0,241.69584390017508
3.3,3.9,54.0,60.0,226.44950192116104
3.3,4.0,54.0,61.0,242.4903300401249
3.3,4.1,54.0,62.0,247.14926139540472
3.3,4.2,54.0,63.0,236.0677374154149
3.3,4.3,54.0,64.0,237.97676726199035
3.3,4.4,54.0,65.0,253.03296425783887
3.3,4.5,54.0,66.0,249.1666694029885
3.3,4.6,54.0,67.0,245.2820475607412
3.3,4.7,54.0,68.0,230.69143711450585
3.3,4.8,54.0,69.0,238.18223012131355
3.3,4.9,54.0,70.0,243.15786051877555
3.3,5.0,54.0,71.0,241.69997170579074
3.3,5.1,54.0,72.0,266.2838052024821
3.3,5.2,54.0,73.0,214.43655385147179
3.3,5.3,54.0,74.0,260.95821028337895
3.3,5.4,54.0,75.0,231.09755744968282
3.3,5.5,54.0,76.0,248.41108155486063
3.3,5.6,54.0,77.0,275.2312384384802
3.3,5.7,54.0,78.0,248.81680435878837
3.3,5.8,54.0,79.0,236.38749351832075
3.3,5.9,54.0,80.0,254.86310299810503
3.3,6.0,54.0,81.0,397.20380493123014
3.3,6.1,54.0,82.0,268.4052700766858
3.3,6.2,54.0,83.0,300.2024617435898
3.3,6.3,54.0,84.0,322.2064586572952
3.3,6.4,54.0,85.0,282.62721995664623
3.3,6.5,54.0,86.0,276.88404276997034
3.3,6.6,54.0,87.0,288.8504718596603
3.3,6.7,54.0,88.0,286.915322663175
3.3,6.8,54.0,89.0,263.1580496821957
3.3,6.9,54.0,90.0,315.10055429108195
3.3,7.0,54.0,91.0,254.93629948716435
3.3,7.1,54.0,92.0,285.5057348379564
3.3,7.2,54.0,93.0,260.08540048461293
3.3,7.3,54.0,94.0,275.6143302663838
3.3,7.4,54.0,95.0,283.15680723740644
3.3,7.5,54.0,96.0,301.1219423293538
3.3,7.6,54.0,97.0,270.02536601411833
3.3,7.7,54.0,98.0,273.7129702901743
3.3,7.8,54.0,99.0,267.95665211195615
3.3,7.9,54.0,100.0,289.6574425689501
3.3,-2.0,54.0,1.0,306.00945191039887
3.3,-1.9,54.0,2.0,266.73425738648336
3.3,-1.8,54.0,3.0,268.9284228514386
3.3,-1.7,54.0,4.0,284.96443126225796
3.3,-1.6,54.0,5.0,258.0723311454852
3.3,-1.5,54.0,6.0,291.5860504444846
3.3,-1.4,54.0,7.0,253.46708821312964
3.3,-1.3,54.0,8.0,263.7555725809283
3.3,-1.2,54.0,9.0,284.4148786257891
3.3,-1.1,54.0,10.0,278.7037992144268
3.3,-1.0,54.0,11.0,281.4597677279308
3.3,-0.9,54.0,12.0,236.76241880620998
3.3,-0.8,54.0,13.0,252.95948059863412
3.3,-0.7,54.0,14.0,267.6649837992749
3.3,-0.6,54.0,15.0,245.86122529444734
3.3,-0.5,54.0,16.0,251.559762512784
3.3,-0.4,54.0,17.0,285.15200915532483
3.3,-0.3,54.0,18.0,264.93217988926557
3.3,-0.2,54.0,19.0,243.54482330208728
3.3,-0.1,54.0,20.0,249.4483924665074
3.3,0.0,54.0,21.0,638.2927535524427
3.3,0.1,54.0,22.0,257.90850155275103
3.3,0.2,54.0,23.0,234.4865082600084
3.3,0.3,54.0,24.0,288.093529603561
3.3,0.4,54.0,25.0,229.94630833055803
3.3,0.5,54.0,26.0,244.30232046986072
3.3,0.6,54.0,27.0,228.85571979334762
3.3,0.7,54.0,28.0,242.558553224651
3.3,0.8,54.0,29.0,226.0151254796555
3.3,0.9,54.0,30.0,244.49742841945823
3.3,1.0,54.0,31.0,228.5237599730531
3.3,1.1,54.0,32.0,233.03818854803274
3.3,1.2,54.0,33.0,193.87698763256665
3.3,1.3,54.0,34.0,230.5600024997593
3.3,1.4,54.0,35.0,236.79285000997584
3.3,1.5,54.0,36.0,225.41958213678015
3.3,1.6,54.0,37.0,227.29403718331733
3.3,1.7,54.0,38.0,193.47691830414954
3.3,1.8,54.0,39.0,197.49323672119635
3.3,1.9,54.0,40.0,215.70719840452213
3.3,2.0,54.0,41.0,180.95300613693001
3.3,2.1,54.0,42.0,198.84177844282073
3.3,2.2,54.0,43.0,221.67964489117782
3.3,2.3,54.0,44.0,227.08366817790312
3.3,2.4,54.0,45.0,316.7627150333419
3.3,2.5,54.0,46.0,277.0943711260052
3.3,2.6,54.0,47.0,266.987207764807
3.3,2.7,54.0,48.0,773.6145584872523
3.3,2.8,54.0,49.0,222.92177635422257
3.3,2.9,54.0,50.0,232.89938123538448
3.3,3.0,54.0,51.0,236.36935096816816
3.3,3.1,54.0,52.0,248.61057130203673
3.3,3.2,54.0,53.0,238.36458921049376
3.3,3.3,54.0,54.0,249.54212550058773
3.4,3.5,55.0,56.0,233.4975220094787
3.4,3.6,55.0,57.0,216.2762948762153
3.4,3.7,55.0,58.0,244.12999560848357
3.4,3.8,55.0,59.0,230.1263470287785
3.4,3.9,55.0,60.0,264.49564865123676
3.4,4.0,55.0,61.0,232.26875990474315
3.4,4.1,55.0,62.0,241.20925642795646
3.4,4.2,55.0,63.0,242.10339773186172
3.4,4.3,55.0,64.0,234.13585018915674
3.4,4.4,55.0,65.0,246.1905824772031
3.4,4.5,55.0,66.0,235.4997895208715
3.4,4.6,55.0,67.0,230.3166655629041
3.4,4.7,55.0,68.0,220.5226637668652
3.4,4.8,55.0,69.0,235.22373495019556
3.4,4.9,55.0,70.0,232.26147561386935
3.4,5.0,55.0,71.0,241.09685941524603
3.4,5.1,55.0,72.0,266.92352166456243
3.4,5.2,55.0,73.0,227.7871313744206
3.4,5.3,55.0,74.0,240.68111131590848
3.4,5.4,55.0,75.0,249.01774505512282
3.4,5.5,55.0,76.0,231.33089734125355
3.4,5.6,55.0,77.0,225.26125846061194
3.4,5.7,55.0,78.0,274.3621975756601
3.4,5.8,55.0,79.0,266.58219261566967
3.4,5.9,55.0,80.0,250.73514603045044
3.4,6.0,55.0,81.0,425.54018680254376
3.4,6.1,55.0,82.0,287.2353054748731
3.4,6.2,55.0,83.0,258.84058309757484
3.4,6.3,55.0,84.0,304.7472773355086
3.4,6.4,55.0,85.0,276.3119463211119
3.4,6.5,55.0,86.0,289.87365177748035
3.4,6.6,55.0,87.0,260.0662487676992
3.4,6.7,55.0,88.0,307.8066326120227
3.4,6.8,55.0,89.0,286.76888806445015
3.4,6.9,55.0,90.0,274.91629753978305
3.4,7.0,55.0,91.0,262.9884884369076
3.4,7.1,55.0,92.0,274.0124756093626
3.4,7.2,55.0,93.0,307.1562514887635
3.4,7.3,55.0,94.0,387.543091959173
3.4,7.4,55.0,95.0,311.0802881320041
3.4,7.5,55.0,96.0,292.9725401260336
3.4,7.6,55.0,97.0,307.7199207033119
3.4,7.7,55.0,98.0,278.0431566929055
3.4,7.8,55.0,99.0,295.20666216943295
3.4,7.9,55.0,100.0,256.79527198030763
3.4,-2.0,55.0,1.0,269.1757344423208
3.4,-1.9,55.0,2.0,284.98951159168746
3.4,-1.8,55.0,3.0,266.15562551878725
3.4,-1.7,55.0,4.0,335.6230217242495
3.4,-1.6,55.0,5.0,274.364759340736
3.4,-1.5,55.0,6.0,304.32480557082243
3.4,-1.4,55.0,7.0,311.24120480436943
3.4,-1.3,55.0,8.0,259.3664417536192
3.4,-1.2,55.0,9.0,269.48314313443296
3.4,-1.1,55.0,10.0,253.75263319166694
3.4,-1.0,55.0,11.0,277.98575301502484
3.4,-0.9,55.0,12.0,340.9223496329521
3.4,-0.8,55.0,13.0,258.30964997902237
3.4,-0.7,55.0,14.0,273.1204157219215
3.4,-0.6,55.0,15.0,314.1075504601468
3.4,-0.5,55.0,16.0,283.2519080348002
3.4,-0.4,55.0,17.0,264.7982019583438
3.4,-0.3,55.0,18.0,322.2789105010383
3.4,-0.2,55.0,19.0,248.4062173515319
3.4,-0.1,55.0,20.0,286.14850867361326
3.4,0.0,55.0,21.0,562.0800980174852
3.4,0.1,55.0,22.0,252.24412006900994
3.4,0.2,55.0,23.0,328.2953312790023
3.4,0.3,55.0,24.0,222.05636935032467
3.4,0.4,55.0,25.0,222.48596649613896
3.4,0.5,55.0,26.0,231.68845768749975
3.4,0.6,55.0,27.0,214.56724892302395
3.4,0.7,55.0,28.0,240.59934167470092
3.4,0.8,55.0,29.0,256.7675844159307
3.4,0.9,55.0,30.0,230.35319500838608
3.4,1.0,55.0,31.0,237.3623738114016
3.4,1.1,55.0,32.0,198.8910799384447
3.4,1.2,55.0,33.0,257.8491379346251
3.4,1.3,55.0,34.0,266.8136204160277
3.4,1.4,55.0,35.0,219.90577737098107
3.4,1.5,55.0,36.0,269.2891108871072
3.4,1.6,55.0,37.0,220.0320233766775
3.4,1.7,55.0,38.0,200.1266466332915
3.4,1.8,55.0,39.0,188.05770780077492
3.4,1.9,55.0,40.0,205.42293330147788
3.4,2.0,55.0,41.0,212.89407636396342
3.4,2.1,55.0,42.0,232.12226155649785
3.4,2.2,55.0,43.0,248.6985510876808
3.4,2.3,55.0,44.0,266.5829914815366
3.4,2.4,55.0,45.0,275.09926469868867
3.4,2.5,55.0,46.0,275.8651336343361
3.4,2.6,55.0,47.0,701.6218533614451
3.4,2.7,55.0,48.0,240.585882752221
3.4,2.8,55.0,49.0,236.71309548184246
3.4,2.9,55.0,50.0,244.5181752974329
3.4,3.0,55.0,51.0,238.43913535480357
3.4,3.1,55.0,52.0,276.506462767127
3.4,3.2,55.0,53.0,242.40708440168493
3.4,3.3,55.0,54.0,255.0068266943851
3.4,3.4,55.0,55.0,238.31919083925342
3.5,3.6,56.0,57.0,242.4444989545524
3.5,3.7,56.0,58.0,214.33047194264302
3.5,3.8,56.0,59.0,248.95199279049504
3.5,3.9,56.0,60.0,233.56470413215095
3.5,4.0,56.0,61.0,255.61479827367287
3.5,4.1,56.0,62.0,240.23291774255466
3.5,4.2,56.0,63.0,235.5264011457521
3.5,4.3,56.0,64.0,223.75474960625976
3.5,4.4,56.0,65.0,233.35994353447245
3.5,4.5,56.0,66.0,254.52897472745326
3.5,4.6,56.0,67.0,227.83490918559244
3.5,4.7,56.0,68.0,263.863545027133
3.5,4.8,56.0,69.0,235.00720091676183
3.5,4.9,56.0,70.0,245.95675866924228
3.5,5.0,56.0,71.0,235.20386013801212
3.5,5.1,56.0,72.0,237.07030394033717
3.5,5.2,56.0,73.0,233.38930937435495
3.5,5.3,56.0,74.0,245.06803890534277
3.5,5.4,56.0,75.0,244.89494443227682
3.5,5.5,56.0,76.0,251.97930790723083
3.5,5.6,56.0,77.0,238.2258384264601
3.5,5.7,56.0,78.0,263.21464611486823
3.5,5.8,56.0,79.0,268.43097643288013
3.5,5.9,56.0,80.0,244.375833096103
3.5,6.0,56.0,81.0,401.0621478368565
3.5,6.1,56.0,82.0,437.63901343497463
3.5,6.2,56.0,83.0,269.66594103786423
3.5,6.3,56.0,84.0,259.72116842866217
3.5,6.4,56.0,85.0,269.6496741830307
3.5,6.5,56.0,86.0,273.3084395082484
3.5,6.6,56.0,87.0,257.54140900807135
3.5,6.7,56.0,88.0,279.10733808702435
3.5,6.8,56.0,89.0,292.6178657893182
3.5,6.9,56.0,90.0,278.25708178391983
3.5,7.0,56.0,91.0,325.8818760913123
3.5,7.1,56.0,92.0,267.02446725153203
3.5,7.2,56.0,93.0,289.89175401912803
3.5,7.3,56.0,94.0,281.02580410092264
3.5,7.4,56.0,95.0,315.480051502243
3.5,7.5,56.0,96.0,275.6515644490026
3.5,7.6,56.0,97.0,269.23709543533926
3.5,7.7,56.0,98.0,277.42876177347836
3.5,7.8,56.0,99.0,298.5037954127726
3.5,7.9,56.0,100.0,269.7244807100375
3.5,-2.0,56.0,1.0,308.8729591048757
3.5,-1.9,56.0,2.0,249.58003176002237
3.5,-1.8,56.0,3.0,303.82002958208426
3.5,-1.7,56.0,4.0,281.183816339982
3.5,-1.6,56.0,5.0,264.6432769979978
3.5,-1.5,56.0,6.0,312.9379942802583
3.5,-1.4,56.0,7.0,266.73699033223437
3.5,-1.3,56.0,8.0,279.2590790530173
3.5,-1.2,56.0,9.0,248.77805323391493
3.5,-1.1,56.0,10.0,244.54982834518165
3.5,-1.0,56.0,11.0,269.30449902235404
3.5,-0.9,56.0,12.0,263.4243684445864
3.5,-0.8,56.0,13.0,256.9447833535937
3.5,-0.7,56.0,14.0,261.6321543714294
3.5,-0.6,56.0,15.0,282.6944242256228
3.5,-0.5,56.0,16.0,270.45986876919056
3.5,-0.4,56.0,17.0,277.26919963115336
3.5,-0.3,56.0,18.0,285.30454891594303
3.5,-0.2,56.0,19.0,276.3891485789007
3.5,-0.1,56.0,20.0,264.98865382860623
3.5,0.0,56.0,21.0,558.7582055191879
3.5,0.1,56.0,22.0,282.39875977135193
3.5,0.2,56.0,23.0,227.09751723121914
3.5,0.3,56.0,24.0,227.41843009087978
3.5,0.4,56.0,25.0,229.4472190401535
3.5,0.5,56.0,26.0,258.83633835606423
3.5,0.6,56.0,27.0,273.6320360787068
3.5,0.7,56.0,28.0,255.57152076044756
3.5,0.8,56.0,29.0,244.71267742501817
3.5,0.9,56.0,30.0,241.26624843982026
3.5,1.0,56.0,31.0,177.55962409508726
3.5,1.1,56.0,32.0,215.3111092222509
3.5,1.2,56.0,33.0,231.54667053403122
3.5,1.3,56.0,34.0,234.19251427482828
3.5,1.4,56.0,35.0,226.2751669042503
3.5,1.5,56.0,36.0,256.7309762027904
3.5,1.6,56.0,37.0,202.18548093604636
3.5,1.7,56.0,38.0,191.8806566756899
3.5,1.8,56.0,39.0,182.07291756106832
3.5,1.9,56.0,40.0,207.45973594162876
3.5,2.0,56.0,41.0,218.4104496762218
3.5,2.1,56.0,42.0,235.03368698687706
3.5,2.2,56.0,43.0,271.1141754663478
3.5,2.3,56.0,44.0,260.67780469662705
3.5,2.4,56.0,45.0,284.7425206806867
3.5,2.5,56.0,46.0,691.6046799931077
3.5,2.6,56.0,47.0,247.472916058135
3.5,2.7,56.0,48.0,252.54511534720456
3.5,2.8,56.0,49.0,281.28352964983264
3.5,2.9,56.0,50.0,238.26101365282523
3.5,3.0,56.0,51.0,269.0622377750281
3.5,3.1,56.0,52.0,224.00103861920425
3.5,3.2,56.0,53.0,216.47708143316476
3.5,3.3,56.0,54.0,255.18529520636437
3.5,3.4,56.0,55.0,252.80946139118166
3.5,3.5,56.0,56.0,242.62560805039692
3.6,3.7,57.0,58.0,239.69098798054736
3.6,3.8,57.0,59.0,237.75457328763466
3.6,3.9,57.0,60.0,264.4984912268442
3.6,4.0,57.0,61.0,236.29070297742842
3.6,4.1,57.0,62.0,256.34864463981853
3.6,4.2,57.0,63.0,243.6920786639133
3.6,4.3,57.0,64.0,263.92892674702574
3.6,4.4,57.0,65.0,239.74648473033852
3.6,4.5,57.0,66.0,315.40042770734294
3.6,4.6,57.0,67.0,252.96014200973207
3.6,4.7,57.0,68.0,226.3921767940542
3.6,4.8,57.0,69.0,240.96017522226379
3.6,4.9,57.0,70.0,224.9546835187038
3.6,5.0,57.0,71.0,261.4853857966435
3.6,5.1,57.0,72.0,241.81118256771066
3.6,5.2,57.0,73.0,230.3514177483308
3.6,5.3,57.0,74.0,240.01947748570416
3.6,5.4,57.0,75.0,237.51841431955506
3.6,5.5,57.0,76.0,247.95791938451532
3.6,5.6,57.0,77.0,221.4545914386361
3.6,5.7,57.0,78.0,220.42890057580297
3.6,5.8,57.0,79.0,231.50738763544462
3.6,5.9,57.0,80.0,265.7774648195769
3.6,6.0,57.0,81.0,381.10825877446183
3.6,6.1,57.0,82.0,284.13421027367133
3.6,6.2,57.0,83.0,311.3237204965034
3.6,6.3,57.0,84.0,255.16947854577256
3.6,6.4,57.0,85.0,270.940935608992
3.6,6.5,57.0,86.0,297.5180799445405
3.6,6.6,57.0,87.0,291.45445269992604
3.6,6.7,57.0,88.0,273.6575438903792
3.6,6.8,57.0,89.0,277.67389646900864
3.6,6.9,57.0,90.0,271.48747752515567
3.6,7.0,57.0,91.0,256.23919268745516
3.6,7.1,57.0,92.0,271.60417224320423
3.6,7.2,57.0,93.0,280.47500931994375
3.6,7.3,57.0,94.0,274.3480327795885
3.6,7.4,57.0,95.0,262.964748929505
3.6,7.5,57.0,96.0,293.97958913785965
3.6,7.6,57.0,97.0,282.5204813981167
3.6,7.7,57.0,98.0,277.53804424353024
3.6,7.8,57.0,99.0,279.4578116425866
3.6,7.9,57.0,100.0,286.48964639501787
3.6,-2.0,57.0,1.0,380.13545052399974
3.6,-1.9,57.0,2.0,264.11087776697235
3.6,-1.8,57.0,3.0,262.3036406158592
3.6,-1.7,57.0,4.0,242.11847037678635
3.6,-1.6,57.0,5.0,258.4293834957909
3.6,-1.5,57.0,6.0,309.38565392307197
3.6,-1.4,57.0,7.0,331.14948698290823
3.6,-1.3,57.0,8.0,262.8047170993906
3.6,-1.2,57.0,9.0,281.64745417689926
3.6,-1.1,57.0,10.0,273.787761283219
3.6,-1.0,57.0,11.0,261.4644061966221
3.6,-0.9,57.0,12.0,266.8617949242346
3.6,-0.8,57.0,13.0,279.28207766830195
3.6,-0.7,57.0,14.0,251.04167042239638
3.6,-0.6,57.0,15.0,276.61097697023024
3.6,-0.5,57.0,16.0,270.5533219164481
3.6,-0.4,57.0,17.0,274.8597994968742
3.6,-0.3,57.0,18.0,275.9238076576838
3.6,-0.2,57.0,19.0,270.4335472855816
3.6,-0.1,57.0,20.0,273.82776134142074
3.6,0.0,57.0,21.0,609.0899839117532
3.6,0.1,57.0,22.0,219.5070150117274
3.6,0.2,57.0,23.0,224.93483279679134
3.6,0.3,57.0,24.0,235.68517342110835
3.6,0.4,57.0,25.0,243.79003448527084
3.6,0.5,57.0,26.0,241.10558933550763
3.6,0.6,57.0,27.0,244.63985546874773
3.6,0.7,57.0,28.0,228.75909195679714
3.6,0.8,57.0,29.0,236.91057170522217
3.6,0.9,57.0,30.0,201.3359942129691
3.6,1.0,57.0,31.0,249.46032091406872
3.6,1.1,57.0,32.0,219.94185941466202
3.6,1.2,57.0,33.0,231.77954289711607
3.6,1.3,57.0,34.0,238.66358848909684
3.6,1.4,57.0,35.0,193.43884564563746
3.6,1.5,57.0,36.0,174.24272838844834
3.6,1.6,57.0,37.0,192.62396701576057
3.6,1.7,57.0,38.0,191.31236668551273
3.6,1.8,57.0,39.0,196.04978854456584
3.6,1.9,57.0,40.0,337.32725834242297
3.6,2.0,57.0,41.0,237.49458971951523
3.6,2.1,57.0,42.0,257.9990048780168
3.6,2.2,57.0,43.0,258.9650264389485
3.6,2.3,57.0,44.0,253.88723428966992
3.6,2.4,57.0,45.0,749.4232571964362
3.6,2.5,57.0,46.0,253.23946689800553
3.6,2.6,57.0,47.0,251.5404329865449
3.6,2.7,57.0,48.0,252.81077909312452
3.6,2.8,57.0,49.0,221.00786857680333
3.6,2.9,57.0,50.0,243.5899195050167
3.6,3.0,57.0,51.0,232.51725479888816
3.6,3.1,57.0,52.0,262.16952701023115
3.6,3.2,57.0,53.0,266.993666654664
3.6,3.3,57.0,54.0,249.11468533303156
3.6,3.4,57.0,55.0,256.16443169968056
3.6,3.5,57.0,56.0,239.51570103181538
3.6,3.6,57.0,57.0,233.723195457459
3.7,3.8,58.0,59.0,226.03515244828566
3.7,3.9,58.0,60.0,237.92363912896363
3.7,4.0,58.0,61.0,239.77740849136063
3.7,4.1,58.0,62.0,234.7849888077037
3.7,4.2,58.0,63.0,244.1060797620973
3.7,4.3,58.0,64.0,228.4756555421338
3.7,4.4,58.0,65.0,236.8303817216268
3.7,4.5,58.0,66.0,260.30594100798425
3.7,4.6,58.0,67.0,255.53185677653627
3.7,4.7,58.0,68.0,232.93368957846954
3.7,4.8,58.0,69.0,232.48854012933262
3.7,4.9,58.0,70.0,244.000307262428
3.7,5.0,58.0,71.0,223.27473555908102
3.7,5.1,58.0,72.0,245.67646339271695
3.7,5.2,58.0,73.0,240.35646318859818
3.7,5.3,58.0,74.0,241.02316290819635
3.7,5.4,58.0,75.0,245.3573263709064
3.7,5.5,58.0,76.0,259.89424497145774
3.7,5.6,58.0,77.0,251.90502513358715
3.7,5.7,58.0,78.0,249.45555960576274
3.7,5.8,58.0,79.0,235.93205345689543
3.7,5.9,58.0,80.0,260.8915840700262
3.7,6.0,58.0,81.0,399.3114248390032
3.7,6.1,58.0,82.0,289.39827551910844
3.7,6.2,58.0,83.0,355.98514923714686
3.7,6.3,58.0,84.0,323.4795637643245
3.7,6.4,58.0,85.0,292.8814617401521
3.7,6.5,58.0,86.0,281.7354545487604
3.7,6.6,58.0,87.0,271.8872719689421
3.7,6.7,58.0,88.0,302.5554565123303
3.7,6.8,58.0,89.0,274.94120355540167
3.7,6.9,58.0,90.0,260.40781889802173
3.7,7.0,58.0,91.0,378.1031074606023
3.7,7.1,58.0,92.0,289.5406601644219
3.7,7.2,58.0,93.0,394.59155072517706
3.7,7.3,58.0,94.0,270.13907910623004
3.7,7.4,58.0,95.0,313.2678982172452
3.7,7.5,58.0,96.0,280.14938674045504
3.7,7.6,58.0,97.0,267.574087962882
3.7,7.7,58.0,98.0,273.2243792157883
3.7,7.8,58.0,99.0,263.91962135010857
3.7,7.9,58.0,100.0,270.46277970564734
3.7,-2.0,58.0,1.0,277.8211452466261
3.7,-1.9,58.0,2.0,265.9297333258766
3.7,-1.8,58.0,3.0,259.4347873612649
3.7,-1.7,58.0,4.0,265.987728896252
3.7,-1.6,58.0,5.0,248.26310967895571
3.7,-1.5,58.0,6.0,273.7686357966252
3.7,-1.4,58.0,7.0,253.20846895185056
3.7,-1.3,58.0,8.0,244.65618981020194
3.7,-1.2,58.0,9.0,272.0442570872205
3.7,-1.1,58.0,10.0,254.76993330482082
3.7,-1.0,58.0,11.0,276.03655196878015
3.7,-0.9,58.0,12.0,249.6228210138705
3.7,-0.8,58.0,13.0,255.61742869928892
3.7,-0.7,58.0,14.0,265.9157755892419
3.7,-0.6,58.0,15.0,272.2712613011213
3.7,-0.5,58.0,16.0,248.09723850108705
3.7,-0.4,58.0,17.0,284.26235183794927
3.7,-0.3,58.0,18.0,270.1376275364155
3.7,-0.2,58.0,19.0,265.71449548533707
3.7,-0.1,58.0,20.0,264.49085844432886
3.7,0.0,58.0,21.0,564.7128183086832
3.7,0.1,58.0,22.0,220.11400891048172
3.7,0.2,58.0,23.0,232.51548345399286
3.7,0.3,58.0,24.0,237.2048346694228
3.7,0.4,58.0,25.0,199.03002812593093
3.7,0.5,58.0,26.0,220.13709181108294
3.7,0.6,58.0,27.0,253.78971222347838
3.7,0.7,58.0,28.0,236.80760508802817
3.7,0.8,58.0,29.0,165.55195642332433
3.7,0.9,58.0,30.0,237.62869785491225
3.7,1.0,58.0,31.0,224.15323547164175
3.7,1.1,58.0,32.0,240.47747166001176
3.7,1.2,58.0,33.0,272.3526651882347
3.7,1.3,58.0,34.0,184.52856412146915
3.7,1.4,58.0,35.0,178.35754456969477
3.7,1.5,58.0,36.0,185.28448692096603
3.7,1.6,58.0,37.0,178.20999987385426
3.7,1.7,58.0,38.0,201.90417033333043
3.7,1.8,58.0,39.0,238.32062313279715
3.7,1.9,58.0,40.0,243.0458314832398
3.7,2.0,58.0,41.0,271.4224696309151
3.7,2.1,58.0,42.0,290.7340168177708
3.7,2.2,58.0,43.0,295.5146540859947
3.7,2.3,58.0,44.0,727.041103276656
3.7,2.4,58.0,45.0,229.43255897879428
3.7,2.5,58.0,46.0,252.744430759028
3.7,2.6,58.0,47.0,226.57355793133627
3.7,2.7,58.0,48.0,266.9014530521099
3.7,2.8,58.0,49.0,230.6978380312942
3.7,2.9,58.0,50.0,288.5760481162632
3.7,3.0,58.0,51.0,243.5068217930651
3.7,3.1,58.0,52.0,247.8653432521787
3.7,3.2,58.0,53.0,250.72035569514804
3.7,3.3,58.0,54.0,237.38617668610044
3.7,3.4,58.0,55.0,263.8265640314852
3.7,3.5,58.0,56.0,246.16234868623917
3.7,3.6,58.0,57.0,230.69275904209238
3.7,3.7,58.0,58.0,283.9680205970818
3.8,3.9,59.0,60.0,223.14432862380815
3.8,4.0,59.0,61.0,241.1934597700411
3.8,4.1,59.0,62.0,233.72715795483816
3.8,4.2,59.0,63.0,228.4849206597487
3.8,4.3,59.0,64.0,231.63979348180422
3.8,4.4,59.0,65.0,251.69837359949315
3.8,4.5,59.0,66.0,252.9233133120474
3.8,4.6,59.0,67.0,238.51749346303382
3.8,4.7,59.0,68.0,237.6992502547185
3.8,4.8,59.0,69.0,238.65274292103842
3.8,4.9,59.0,70.0,269.872895623793
3.8,5.0,59.0,71.0,248.5763197811354
3.8,5.1,59.0,72.0,246.6424172626611
3.8,5.2,59.0,73.0,233.2539636095589
3.8,5.3,59.0,74.0,231.50353495237442
3.8,5.4,59.0,75.0,234.7538199248858
3.8,5.5,59.0,76.0,222.07807926065527
3.8,5.6,59.0,77.0,249.26754184167126
3.8,5.7,59.0,78.0,239.8291896580796
3.8,5.8,59.0,79.0,245.6118696654168
3.8,5.9,59.0,80.0,262.289009241498
3.8,6.0,59.0,81.0,443.5950717101456
3.8,6.1,59.0,82.0,282.8539244413599
3.8,6.2,59.0,83.0,252.0879612777059
3.8,6.3,59.0,84.0,268.25474625020274
3.8,6.4,59.0,85.0,257.41741766119173
3.8,6.5,59.0,86.0,268.06275475275345
3.8,6.6,59.0,87.0,256.13926348504714
3.8,6.7,59.0,88.0,268.53036406827584
3.8,6.8,59.0,89.0,317.1153070734101
3.8,6.9,59.0,90.0,290.8678712345893
3.8,7.0,59.0,91.0,282.96115707729535
3.8,7.1,59.0,92.0,251.01461946565962
3.8,7.2,59.0,93.0,301.12391514522443
3.8,7.3,59.0,94.0,271.7951676980093
3.8,7.4,59.0,95.0,319.41735823642284
3.8,7.5,59.0,96.0,296.1457818523015
3.8,7.6,59.0,97.0,276.7540130243016
3.8,7.7,59.0,98.0,252.5748086115338
3.8,7.8,59.0,99.0,271.6343359977268
3.8,7.9,59.0,100.0,295.37152933526306
3.8,-2.0,59.0,1.0,278.65758734109266
3.8,-1.9,59.0,2.0,255.65718933690718
3.8,-1.8,59.0,3.0,280.52507629728007
3.8,-1.7,59.0,4.0,326.9150555205453
3.8,-1.6,59.0,5.0,262.5980763413132
3.8,-1.5,59.0,6.0,295.69855460835214
3.8,-1.4,59.0,7.0,267.3856546804275
3.8,-1.3,59.0,8.0,325.19136892433914
3.8,-1.2,59.0,9.0,261.61053407083205
3.8,-1.1,59.0,10.0,290.5931604483386
3.8,-1.0,59.0,11.0,269.48455792167255
3.8,-0.9,59.0,12.0,259.26275574147775
3.8,-0.8,59.0,13.0,272.3584207485639
3.8,-0.7,59.0,14.0,264.02052257412043
3.8,-0.6,59.0,15.0,266.7991444141876
3.8,-0.5,59.0,16.0,314.8167404309156
3.8,-0.4,59.0,17.0,258.92523060429136
3.8,-0.3,59.0,18.0,249.66358145687744
3.8,-0.2,59.0,19.0,285.64398411396525
3.8,-0.1,59.0,20.0,249.03744091546963
3.8,0.0,59.0,21.0,609.4740095416369
3.8,0.1,59.0,22.0,240.41659382904183
3.8,0.2,59.0,23.0,260.7581952479723
3.8,0.3,59.0,24.0,251.45108215409854
3.8,0.4,59.0,25.0,234.36130063123557
3.8,0.5,59.0,26.0,261.7897302115492
3.8,0.6,59.0,27.0,292.166964066095
3.8,0.7,59.0,28.0,231.54918727276097
3.8,0.8,59.0,29.0,300.8672178886501
3.8,0.9,59.0,30.0,250.70820542834352
3.8,1.0,59.0,31.0,248.56410381310855
3.8,1.1,59.0,32.0,245.59112848485927
3.8,1.2,59.0,33.0,186.46112932452692
3.8,1.3,59.0,34.0,178.56569350064018
3.8,1.4,59.0,35.0,198.8024211199144
3.8,1.5,59.0,36.0,186.59387390789402
3.8,1.6,59.0,37.0,188.3233242140664
3.8,1.7,59.0,38.0,236.9952776406097
3.8,1.8,59.0,39.0,211.1220914118042
3.8,1.9,59.0,40.0,286.99444742224426
3.8,2.0,59.0,41.0,271.0233423069967
3.8,2.1,59.0,42.0,298.5412922896738
3.8,2.2,59.0,43.0,615.0167534567237
3.8,2.3,59.0,44.0,238.67740551822538
3.8,2.4,59.0,45.0,233.89423570046785
3.8,2.5,59.0,46.0,228.9165275093387
3.8,2.6,59.0,47.0,267.4716765352942
3.8,2.7,59.0,48.0,242.3192697851641
3.8,2.8,59.0,49.0,251.86017685497538
3.8,2.9,59.0,50.0,229.6044649891379
3.8,3.0,59.0,51.0,279.06838892060824
3.8,3.1,59.0,52.0,249.66087751166575
3.8,3.2,59.0,53.0,244.98378715863348
3.8,3.3,59.0,54.0,222.97238793709766
3.8,3.4,59.0,55.0,231.99594318386139
3.8,3.5,59.0,56.0,240.7133801372799
3.8,3.6,59.0,57.0,253.79930997367086
3.8,3.7,59.0,58.0,251.36242546216792
3.8,3.8,59.0,59.0,217.80310879545607
3.9,4.0,60.0,61.0,263.7173843726289
3.9,4.1,60.0,62.0,209.5317664397831
3.9,4.2,60.0,63.0,244.6194052041407
3.9,4.3,60.0,64.0,234.35232675741474
3.9,4.4,60.0,65.0,269.92805743252643
3.9,4.5,60.0,66.0,247.96554414482944
3.9,4.6,60.0,67.0,233.39884234800405
3.9,4.7,60.0,68.0,252.14942910572
3.9,4.8,60.0,69.0,267.742557399578
3.9,4.9,60.0,70.0,236.0311262150912
3.9,5.0,60.0,71.0,241.88915779663742
3.9,5.1,60.0,72.0,249.98186566825845
3.9,5.2,60.0,73.0,245.3342961433617
3.9,5.3,60.0,74.0,218.44295260522492
3.9,5.4,60.0,75.0,220.08604349226522
3.9,5.5,60.0,76.0,231.98775475364033
3.9,5.6,60.0,77.0,233.87267675481414
3.9,5.7,60.0,78.0,232.54747929181428
3.9,5.8,60.0,79.0,246.0526873820164
3.9,5.9,60.0,80.0,229.0530580201651
3.9,6.0,60.0,81.0,430.0083857974129
3.9,6.1,60.0,82.0,283.3990995661264
3.9,6.2,60.0,83.0,280.36157362213095
3.9,6.3,60.0,84.0,270.9583010150262
3.9,6.4,60.0,85.0,278.67734361651594
3.9,6.5,60.0,86.0,254.45949273914852
3.9,6.6,60.0,87.0,320.0407016382626
3.9,6.7,60.0,88.0,265.6477978293043
3.9,6.8,60.0,89.0,267.6415108672432
3.9,6.9,60.0,90.0,274.37079161472997
3.9,7.0,60.0,91.0,274.18292133925786
3.9,7.1,60.0,92.0,271.1877835829084
3.9,7.2,60.0,93.0,270.8189601098509
3.9,7.3,60.0,94.0,295.06947614883387
3.9,7.4,60.0,95.0,302.289812461885
3.9,7.5,60.0,96.0,268.77232854194756
3.9,7.6,60.0,97.0,276.2371555004271
3.9,7.7,60.0,98.0,281.5952740652185
3.9,7.8,60.0,99.0,255.43903741433368
3.9,7.9,60.0,100.0,269.33515880239344
3.9,-2.0,60.0,1.0,264.78201951887496
3.9,-1.9,60.0,2.0,289.4250477072484
3.9,-1.8,60.0,3.0,265.71755528905925
3.9,-1.7,60.0,4.0,250.5508209939627
3.9,-1.6,60.0,5.0,266.2741057841837
3.9,-1.5,60.0,6.0,331.59487972439445
3.9,-1.4,60.0,7.0,304.82920030484917
3.9,-1.3,60.0,8.0,292.9869566483175
3.9,-1.2,60.0,9.0,260.5677143315665
3.9,-1.1,60.0,10.0,236.1434224709571
3.9,-1.0,60.0,11.0,272.43149257721655
3.9,-0.9,60.0,12.0,281.1689400355755
3.9,-0.8,60.0,13.0,281.26541063935997
3.9,-0.7,60.0,14.0,275.49189395681645
3.9,-0.6,60.0,15.0,293.94343729488304
3.9,-0.5,60.0,16.0,252.17214253685026
3.9,-0.4,60.0,17.0,284.6610562899511
3.9,-0.3,60.0,18.0,275.2306625873196
3.9,-0.2,60.0,19.0,245.14136135830844
3.9,-0.1,60.0,20.0,298.1330643111837
3.9,0.0,60.0,21.0,584.3404022784158
3.9,0.1,60.0,22.0,225.3640686595105
3.9,0.2,60.0,23.0,235.83679786241535
3.9,0.3,60.0,24.0,226.82147442653974
3.9,0.4,60.0,25.0,230.42544313489728
3.9,0.5,60.0,26.0,226.97932315734636
3.9,0.6,60.0,27.0,180.6725825251198
3.9,0.7,60.0,28.0,204.36693121411784
3.9,0.8,60.0,29.0,232.0855655348965
3.9,0.9,60.0,30.0,238.59269154195093
3.9,1.0,60.0,31.0,229.39594542506615
3.9,1.1,60.0,32.0,196.3802386772028
3.9,1.2,60.0,33.0,208.18380411442956
3.9,1.3,60.0,34.0,183.5163998683071
3.9,1.4,60.0,35.0,169.62514808332568
3.9,1.5,60.0,36.0,191.09074295073293
3.9,1.6,60.0,37.0,224.63594835366948
3.9,1.7,60.0,38.0,231.86249912896747
3.9,1.8,60.0,39.0,242.000634455757
3.9,1.9,60.0,40.0,289.2323522214328
3.9,2.0,60.0,41.0,293.9360583447249
3.9,2.1,60.0,42.0,718.9085035327149
3.9,2.2,60.0,43.0,240.4525643211985
3.9,2.3,60.0,44.0,246.58403806776616
3.9,2.4,60.0,45.0,258.58497593149775
3.9,2.5,60.0,46.0,263.9476883049884
3.9,2.6,60.0,47.0,248.32853179696846
3.9,2.7,60.0,48.0,257.63501387555925
3.9,2.8,60.0,49.0,234.56467707642432
3.9,2.9,60.0,50.0,273.97748773510966
3.9,3.0,60.0,51.0,272.31119998599274
3.9,3.1,60.0,52.0,221.27556438703468
3.9,3.2,60.0,53.0,221.86473069105546
3.9,3.3,60.0,54.0,234.46122328969565
3.9,3.4,60.0,55.0,258.7588817615421
3.9,3.5,60.0,56.0,221.48131311213993
3.9,3.6,60.0,57.0,232.76617371468336
3.9,3.7,60.0,58.0,255.4170252901207
3.9,3.8,60.0,59.0,247.87531440298034
3.9,3.9,60.0,60.0,237.61117841319026
4.0,4.1,61.0,62.0,240.2058174172529
4.0,4.2,61.0,63.0,267.51944918488044
4.0,4.3,61.0,64.0,244.2300897807242
4.0,4.4,61.0,65.0,234.34292990754028
4.0,4.5,61.0,66.0,252.93007691550804
4.0,4.6,61.0,67.0,245.53708167437415
4.0,4.7,61.0,68.0,240.81276917810467
4.0,4.8,61.0,69.0,222.48202632775696
4.0,4.9,61.0,70.0,257.55882257943165
4.0,5.0,61.0,71.0,262.2635007474353
4.0,5.1,61.0,72.0,242.07035311980462
4.0,5.2,61.0,73.0,248.86134056121458
4.0,5.3,61.0,74.0,389.26814289080596
4.0,5.4,61.0,75.0,238.98148505782507
4.0,5.5,61.0,76.0,265.7592476446261
4.0,5.6,61.0,77.0,235.10897647147655
4.0,5.7,61.0,78.0,298.4398128571612
4.0,5.8,61.0,79.0,293.85091208889196
4.0,5.9,61.0,80.0,235.85765383109091
4.0,6.0,61.0,81.0,374.9577405329467
4.0,6.1,61.0,82.0,291.3645118785451
4.0,6.2,61.0,83.0,285.8196200701442
4.0,6.3,61.0,84.0,277.51373062196546
4.0,6.4,61.0,85.0,301.9314780181722
4.0,6.5,61.0,86.0,261.9093740975317
4.0,6.6,61.0,87.0,274.51006006731166
4.0,6.7,61.0,88.0,283.2934609427581
4.0,6.8,61.0,89.0,309.20457430712764
4.0,6.9,61.0,90.0,273.2336424007559
4.0,7.0,61.0,91.0,280.66222872575355
4.0,7.1,61.0,92.0,263.53325827098854
4.0,7.2,61.0,93.0,255.95356585384698
4.0,7.3,61.0,94.0,264.1147974868167
4.0,7.4,61.0,95.0,272.305701302827
4.0,7.5,61.0,96.0,269.25598364006913
4.0,7.6,61.0,97.0,284.73930589120465
4.0,7.7,61.0,98.0,277.001178415226
4.0,7.8,61.0,99.0,277.4907514216038
4.0,7.9,61.0,100.0,278.3484880233005
4.0,-2.0,61.0,1.0,262.16809798874885
4.0,-1.9,61.0,2.0,260.7023124626917
4.0,-1.8,61.0,3.0,244.3065099359044
4.0,-1.7,61.0,4.0,286.74457614696377
4.0,-1.6,61.0,5.0,264.00892962786656
4.0,-1.5,61.0,6.0,252.27592332870972
4.0,-1.4,61.0,7.0,278.2762927649818
4.0,-1.3,61.0,8.0,274.87831191555426
4.0,-1.2,61.0,9.0,265.34077927808875
4.0,-1.1,61.0,10.0,249.0004577930544
4.0,-1.0,61.0,11.0,278.08440676867485
4.0,-0.9,61.0,12.0,364.6045967906347
4.0,-0.8,61.0,13.0,272.9663798767102
4.0,-0.7,61.0,14.0,280.6114532791057
4.0,-0.6,61.0,15.0,279.4121247312412
4.0,-0.5,61.0,16.0,280.28327794420795
4.0,-0.4,61.0,17.0,265.2095933262359
4.0,-0.3,61.0,18.0,275.1679136773105
4.0,-0.2,61.0,19.0,281.83555229164807
4.0,-0.1,61.0,20.0,287.7087491645058
4.0,0.0,61.0,21.0,576.9976683205975
4.0,0.1,61.0,22.0,238.64785284950526
4.0,0.2,61.0,23.0,218.346525241593
4.0,0.3,61.0,24.0,228.57445258043106
4.0,0.4,61.0,25.0,258.5084481447427
4.0,0.5,61.0,26.0,208.2967469152967
4.0,0.6,61.0,27.0,223.24105556488055
4.0,0.7,61.0,28.0,256.09623161408854
4.0,0.8,61.0,29.0,254.20266674641235
4.0,0.9,61.0,30.0,224.57291263059116
4.0,1.0,61.0,31.0,198.99796019931605
4.0,1.1,61.0,32.0,182.3132545174041
4.0,1.2,61.0,33.0,196.74412447151286
4.0,1.3,61.0,34.0,178.5707356615204
4.0,1.4,61.0,35.0,189.83518288978564
4.0,1.5,61.0,36.0,235.50291562907455
4.0,1.6,61.0,37.0,236.85165995871276
4.0,1.7,61.0,38.0,290.4700776730587
4.0,1.8,61.0,39.0,266.3835049637823
4.0,1.9,61.0,40.0,268.8492635883505
4.0,2.0,61.0,41.0,607.373895848949
4.0,2.1,61.0,42.0,233.75947349399317
4.0,2.2,61.0,43.0,225.14715057649263
4.0,2.3,61.0,44.0,241.65740057886447
4.0,2.4,61.0,45.0,239.95266637480182
4.0,2.5,61.0,46.0,256.19396428276553
4.0,2.6,61.0,47.0,222.308267731613
4.0,2.7,61.0,48.0,235.24415581249704
4.0,2.8,61.0,49.0,236.5756601688149
4.0,2.9,61.0,50.0,237.5167681214502
4.0,3.0,61.0,51.0,222.7178899957199
4.0,3.1,61.0,52.0,246.69282949211095
4.0,3.2,61.0,53.0,243.54134183363544
4.0,3.3,61.0,54.0,239.13611913079995
4.0,3.4,61.0,55.0,247.03562773290918
4.0,3.5,61.0,56.0,228.56505514125308
4.0,3.6,61.0,57.0,242.75700186730816
4.0,3.7,61.0,58.0,229.47744123705843
4.0,3.8,61.0,59.0,235.43065279358507
4.0,3.9,61.0,60.0,219.32843325603022
4.0,4.0,61.0,61.0,230.19925208006293
4.1,4.2,62.0,63.0,217.942925477922
4.1,4.3,62.0,64.0,276.58957967834425
4.1,4.4,62.0,65.0,234.93217404205893
4.1,4.5,62.0,66.0,235.4053703071758
4.1,4.6,62.0,67.0,243.2651846309093
4.1,4.7,62.0,68.0,281.9180786210828
4.1,4.8,62.0,69.0,245.76795822961918
4.1,4.9,62.0,70.0,231.03788280978753
4.1,5.0,62.0,71.0,238.01309152843777
4.1,5.1,62.0,72.0,227.10937589476666
4.1,5.2,62.0,73.0,266.7599260339694
4.1,5.3,62.0,74.0,232.79545846878673
4.1,5.4,62.0,75.0,242.23557812098983
4.1,5.5,62.0,76.0,250.58741326189852
4.1,5.6,62.0,77.0,238.72164446987406
4.1,5.7,62.0,78.0,268.5947348117362
4.1,5.8,62.0,79.0,231.08855452681922
4.1,5.9,62.0,80.0,250.45558193854367
4.1,6.0,62.0,81.0,436.49400409139787
4.1,6.1,62.0,82.0,289.7535065854204
4.1,6.2,62.0,83.0,250.2630035479604
4.1,6.3,62.0,84.0,272.33891217772623
4.1,6.4,62.0,85.0,303.92875085371617
4.1,6.5,62.0,86.0,257.65266145027664
4.1,6.6,62.0,87.0,260.1137707334206
4.1,6.7,62.0,88.0,271.58554937223437
4.1,6.8,62.0,89.0,284.58990240399083
4.1,6.9,62.0,90.0,267.52046783893366
4.1,7.0,62.0,91.0,243.5120453739127
4.1,7.1,62.0,92.0,271.85662228604417
4.1,7.2,62.0,93.0,274.6434616147509
4.1,7.3,62.0,94.0,274.5564729636891
4.1,7.4,62.0,95.0,249.5538303178555
4.1,7.5,62.0,96.0,262.18079925850293
4.1,7.6,62.0,97.0,278.22348631571214
4.1,7.7,62.0,98.0,283.4453985557588
4.1,7.8,62.0,99.0,268.8663432475453
4.1,7.9,62.0,100.0,298.1426826903845
4.1,-2.0,62.0,1.0,258.79591163483383
4.1,-1.9,62.0,2.0,298.63685634081105
4.1,-1.8,62.0,3.0,275.1715904938296
4.1,-1.7,62.0,4.0,296.0022811229989
4.1,-1.6,62.0,5.0,265.8295995939154
4.1,-1.5,62.0,6.0,255.9827330928818
4.1,-1.4,62.0,7.0,269.3268844597398
4.1,-1.3,62.0,8.0,292.6106001136871
4.1,-1.2,62.0,9.0,302.94351972265764
4.1,-1.1,62.0,10.0,342.3636586012285
4.1,-1.0,62.0,11.0,276.2769984459466
4.1,-0.9,62.0,12.0,273.0803031357736
4.1,-0.8,62.0,13.0,265.5170884272046
4.1,-0.7,62.0,14.0,260.4353099542726
4.1,-0.6,62.0,15.0,281.7017455602471
4.1,-0.5,62.0,16.0,260.09479087645343
4.1,-0.4,62.0,17.0,298.52127997486826
4.1,-0.3,62.0,18.0,270.0909132478724
4.1,-0.2,62.0,19.0,290.8529777193474
4.1,-0.1,62.0,20.0,255.60807156971183
4.1,0.0,62.0,21.0,563.4970553444465
4.1,0.1,62.0,22.0,241.57143211871937
4.1,0.2,62.0,23.0,220.49702122439436
4.1,0.3,62.0,24.0,242.2122216681135
4.1,0.4,62.0,25.0,205.59812437029163
4.1,0.5,62.0,26.0,254.2288898995264
4.1,0.6,62.0,27.0,226.24791181397305
4.1,0.7,62.0,28.0,222.43482261654773
4.1,0.8,62.0,29.0,253.87850644162376
4.1,0.9,62.0,30.0,178.97811593951525
4.1,1.0,62.0,31.0,201.729590428869
4.1,1.1,62.0,32.0,200.77438917751314
4.1,1.2,62.0,33.0,203.5129054973464
4.1,1.3,62.0,34.0,210.01132384440405
4.1,1.4,62.0,35.0,250.3786955777801
4.1,1.5,62.0,36.0,253.91555837070047
4.1,1.6,62.0,37.0,256.75820734510353
4.1,1.7,62.0,38.0,289.44230809800945
4.1,1.8,62.0,39.0,301.1451416391233
4.1,1.9,62.0,40.0,712.1508117681195
4.1,2.0,62.0,41.0,239.01106420702254
4.1,2.1,62.0,42.0,232.81649130409855
4.1,2.2,62.0,43.0,217.14329428495984
4.1,2.3,62.0,44.0,256.9319957078133
4.1,2.4,62.0,45.0,306.10658569802655
4.1,2.5,62.0,46.0,253.903719655032
4.1,2.6,62.0,47.0,229.66900388070397
4.1,2.7,62.0,48.0,232.40970876254758
4.1,2.8,62.0,49.0,252.62302814497278
4.1,2.9,62.0,50.0,222.93712535516843
4.1,3.0,62.0,51.0,234.71523790241466
4.1,3.1,62.0,52.0,242.97084497424484
4.1,3.2,62.0,53.0,244.8217190953553
4.1,3.3,62.0,54.0,245.13701165234585
4.1,3.4,62.0,55.0,226.33780426928925
4.1,3.5,62.0,56.0,224.14369461518282
4.1,3.6,62.0,57.0,262.9160432283044
4.1,3.7,62.0,58.0,224.64290923183103
4.1,3.8,62.0,59.0,258.88349684639223
4.1,3.9,62.0,60.0,233.84713837086426
4.1,4.0,62.0,61.0,227.3370024912125
4.1,4.1,62.0,62.0,238.72585369008067
4.2,4.3,63.0,64.0,236.6577900874808
4.2,4.4,63.0,65.0,220.27760468681538
4.2,4.5,63.0,66.0,233.8333942819134
4.2,4.6,63.0,67.0,243.77363352898266
4.2,4.7,63.0,68.0,231.43294086167722
4.2,4.8,63.0,69.0,259.04497211263606
4.2,4.9,63.0,70.0,244.07299631728145
4.2,5.0,63.0,71.0,239.0909999623001
4.2,5.1,63.0,72.0,241.75166195578367
4.2,5.2,63.0,73.0,283.68014466885705
4.2,5.3,63.0,74.0,243.02707599141158
4.2,5.4,63.0,75.0,222.4276861758606
4.2,5.5,63.0,76.0,226.45835279833435
4.2,5.6,63.0,77.0,274.13469269049534
4.2,5.7,63.0,78.0,242.39490579318786
4.2,5.8,63.0,79.0,263.9529587308051
4.2,5.9,63.0,80.0,239.25357649057773
4.2,6.0,63.0,81.0,395.02893893334965
4.2,6.1,63.0,82.0,285.30538826316274
4.2,6.2,63.0,83.0,326.96901891990643
4.2,6.3,63.0,84.0,287.47223879610834
4.2,6.4,63.0,85.0,273.9648904481846
4.2,6.5,63.0,86.0,255.33331393012136
4.2,6.6,63.0,87.0,258.9018674794114
4.2,6.7,63.0,88.0,297.88457292556217
4.2,6.8,63.0,89.0,267.51264211365196
4.2,6.9,63.0,90.0,277.4514920702541
4.2,7.0,63.0,91.0,253.72623707206162
4.2,7.1,63.0,92.0,269.87403585242714
4.2,7.2,63.0,93.0,272.0965110732017
4.2,7.3,63.0,94.0,274.3489647467066
4.2,7.4,63.0,95.0,274.2005681630934
4.2,7.5,63.0,96.0,264.6029672029234
4.2,7.6,63.0,97.0,257.6738175545863
4.2,7.7,63.0,98.0,258.511808421598
4.2,7.8,63.0,99.0,285.54824003820676
4.2,7.9,63.0,100.0,296.86045905645676
4.2,-2.0,63.0,1.0,256.06757481856806
4.2,-1.9,63.0,2.0,272.6691075093651
4.2,-1.8,63.0,3.0,293.12737154337935
4.2,-1.7,63.0,4.0,282.8644190029373
4.2,-1.6,63.0,5.0,269.0536449063769
4.2,-1.5,63.0,6.0,271.25137989409427
4.2,-1.4,63.0,7.0,348.8056583101436
4.2,-1.3,63.0,8.0,250.7567642281519
4.2,-1.2,63.0,9.0,276.7415583538816
4.2,-1.1,63.0,10.0,304.94310550183127
4.2,-1.0,63.0,11.0,268.9705060671957
4.2,-0.9,63.0,12.0,260.0918496357919
4.2,-0.8,63.0,13.0,286.3223840861848
4.2,-0.7,63.0,14.0,274.2188765258618
4.2,-0.6,63.0,15.0,273.489466160594
4.2,-0.5,63.0,16.0,269.4407607646526
4.2,-0.4,63.0,17.0,301.4129127668314
4.2,-0.3,63.0,18.0,269.07849711305386
4.2,-0.2,63.0,19.0,268.1729598251811
4.2,-0.1,63.0,20.0,275.50313107060526
4.2,0.0,63.0,21.0,545.4795911799215
4.2,0.1,63.0,22.0,228.83440974339555
4.2,0.2,63.0,23.0,268.1188400142917
4.2,0.3,63.0,24.0,172.19910598493516
4.2,0.4,63.0,25.0,230.4679767212271
4.2,0.5,63.0,26.0,247.48247976975514
4.2,0.6,63.0,27.0,228.81973765668306
4.2,0.7,63.0,28.0,221.8514800827829
4.2,0.8,63.0,29.0,180.97288742242793
4.2,0.9,63.0,30.0,194.5676360799779
4.2,1.0,63.0,31.0,189.18689116374085
4.2,1.1,63.0,32.0,200.01175690383678
4.2,1.2,63.0,33.0,212.7762662963833
4.2,1.3,63.0,34.0,227.03078045037975
4.2,1.4,63.0,35.0,227.98546988677532
4.2,1.5,63.0,36.0,330.99161221893144
4.2,1.6,63.0,37.0,284.298266577534
4.2,1.7,63.0,38.0,288.75549540233834
4.2,1.8,63.0,39.0,738.5393249009702
4.2,1.9,63.0,40.0,242.89992116337052
4.2,2.0,63.0,41.0,241.73910180711187
4.2,2.1,63.0,42.0,244.42045912518637
4.2,2.2,63.0,43.0,244.55007218218987
4.2,2.3,63.0,44.0,256.78015873530524
4.2,2.4,63.0,45.0,252.9223219960576
4.2,2.5,63.0,46.0,230.0804895315383
4.2,2.6,63.0,47.0,249.8014944259225
4.2,2.7,63.0,48.0,224.57367070828974
4.2,2.8,63.0,49.0,223.56969402852965
4.2,2.9,63.0,50.0,245.73196138254468
4.2,3.0,63.0,51.0,262.2722136469822
4.2,3.1,63.0,52.0,263.64706078995744
4.2,3.2,63.0,53.0,263.8013060790719
4.2,3.3,63.0,54.0,370.21646091145675
4.2,3.4,63.0,55.0,374.4055030199807
4.2,3.5,63.0,56.0,237.4265373049034
4.2,3.6,63.0,57.0,248.8085566203349
4.2,3.7,63.0,58.0,252.8727956055217
4.2,3.8,63.0,59.0,229.40213607805288
4.2,3.9,63.0,60.0,240.60809999657477
4.2,4.0,63.0,61.0,245.8717812479051
4.2,4.1,63.0,62.0,227.7606173559187
4.2,4.2,63.0,63.0,236.26977070524484
4.3,4.4,64.0,65.0,257.2727519188582
4.3,4.5,64.0,66.0,226.57081009043358
4.3,4.6,64.0,67.0,239.70408304122193
4.3,4.7,64.0,68.0,228.91168005097032
4.3,4.8,64.0,69.0,237.46653279691947
4.3,4.9,64.0,70.0,254.74181830253784
4.3,5.0,64.0,71.0,234.89464380953
4.3,5.1,64.0,72.0,231.14855457320095
4.3,5.2,64.0,73.0,232.78120722594304
4.3,5.3,64.0,74.0,231.11852684722678
4.3,5.4,64.0,75.0,249.82712174588758
4.3,5.5,64.0,76.0,231.720681850081
4.3,5.6,64.0,77.0,228.29636355181688
4.3,5.7,64.0,78.0,248.27214221438794
4.3,5.8,64.0,79.0,244.77826781782173
4.3,5.9,64.0,80.0,254.39741718863516
4.3,6.0,64.0,81.0,401.8265018574219
4.3,6.1,64.0,82.0,280.16068864775974
4.3,6.2,64.0,83.0,285.8040195263467
4.3,6.3,64.0,84.0,270.81784691583096
4.3,6.4,64.0,85.0,286.7142589976401
4.3,6.5,64.0,86.0,272.76589272210526
4.3,6.6,64.0,87.0,253.15215275057582
4.3,6.7,64.0,88.0,250.8478295399186
4.3,6.8,64.0,89.0,282.4015651899976
4.3,6.9,64.0,90.0,323.22684576729677
4.3,7.0,64.0,91.0,293.2319860306841
4.3,7.1,64.0,92.0,291.62201271747574
4.3,7.2,64.0,93.0,277.1576310134505
4.3,7.3,64.0,94.0,267.4919597310347
4.3,7.4,64.0,95.0,290.97014735124543
4.3,7.5,64.0,96.0,259.3360519466499
4.3,7.6,64.0,97.0,313.7743337601432
4.3,7.7,64.0,98.0,275.6523520334324
4.3,7.8,64.0,99.0,248.56620962952692
4.3,7.9,64.0,100.0,324.2180503102127
4.3,-2.0,64.0,1.0,271.7592434133208
4.3,-1.9,64.0,2.0,283.86689151470875
4.3,-1.8,64.0,3.0,319.9212057566612
4.3,-1.7,64.0,4.0,298.39612557137093
4.3,-1.6,64.0,5.0,261.7565861528929
4.3,-1.5,64.0,6.0,449.5793062482807
4.3,-1.4,64.0,7.0,300.0314982450321
4.3,-1.3,64.0,8.0,293.63446446760446
4.3,-1.2,64.0,9.0,270.6260680612311
4.3,-1.1,64.0,10.0,256.2212797220116
4.3,-1.0,64.0,11.0,279.74266304502197
4.3,-0.9,64.0,12.0,247.37631264309152
4.3,-0.8,64.0,13.0,260.3171592343903
4.3,-0.7,64.0,14.0,281.28897677503284
4.3,-0.6,64.0,15.0,283.0608314458132
4.3,-0.5,64.0,16.0,280.5339260285459
4.3,-0.4,64.0,17.0,270.12609210129574
4.3,-0.3,64.0,18.0,241.16522364776898
4.3,-0.2,64.0,19.0,270.33303122941356
4.3,-0.1,64.0,20.0,300.6564305253033
4.3,0.0,64.0,21.0,605.6553217833169
4.3,0.1,64.0,22.0,213.06797792130672
4.3,0.2,64.0,23.0,189.64739091818794
4.3,0.3,64.0,24.0,264.8005245452691
4.3,0.4,64.0,25.0,235.23789944585823
4.3,0.5,64.0,26.0,221.13010932354152
4.3,0.6,64.0,27.0,223.01878748426958
4.3,0.7,64.0,28.0,190.07551945784806
4.3,0.8,64.0,29.0,183.2376082638025
4.3,0.9,64.0,30.0,254.48042892114717
4.3,1.0,64.0,31.0,186.2873896575156
4.3,1.1,64.0,32.0,180.48229884779556
4.3,1.2,64.0,33.0,242.86599489874556
4.3,1.3,64.0,34.0,234.79772878751322
4.3,1.4,64.0,35.0,273.08925045235657
4.3,1.5,64.0,36.0,272.5346872023222
4.3,1.6,64.0,37.0,257.810474177071
4.3,1.7,64.0,38.0,661.8056892592297
4.3,1.8,64.0,39.0,239.18622255019076
4.3,1.9,64.0,40.0,217.95418498215085
4.3,2.0,64.0,41.0,235.78321860375777
4.3,2.1,64.0,42.0,270.383365413254
4.3,2.2,64.0,43.0,242.8696501528929
4.3,2.3,64.0,44.0,250.85375268269397
4.3,2.4,64.0,45.0,272.9007744874489
4.3,2.5,64.0,46.0,254.83618064414793
4.3,2.6,64.0,47.0,222.61143082581933
4.3,2.7,64.0,48.0,260.05098820398797
4.3,2.8,64.0,49.0,249.95131452795388
4.3,2.9,64.0,50.0,231.56136326401193
4.3,3.0,64.0,51.0,244.3133748562166
4.3,3.1,64.0,52.0,222.6898165519499
4.3,3.2,64.0,53.0,233.50054123299373
4.3,3.3,64.0,54.0,236.89152760125415
4.3,3.4,64.0,55.0,202.34627545508758
4.3,3.5,64.0,56.0,231.13763209920154
4.3,3.6,64.0,57.0,243.2189903941709
4.3,3.7,64.0,58.0,218.3569695667121
4.3,3.8,64.0,59.0,254.09410723127462
4.3,3.9,64.0,60.0,228.12455010875564
4.3,4.0,64.0,61.0,279.4650779578893
4.3,4.1,64.0,62.0,237.21088325942733
4.3,4.2,64.0,63.0,239.93640783739497
4.3,4.3,64.0,64.0,213.5725518589503
4.4,4.5,65.0,66.0,281.1294805119674
4.4,4.6,65.0,67.0,225.08381310643907
4.4,4.7,65.0,68.0,266.8621355936069
4.4,4.8,65.0,69.0,237.67039100478775
4.4,4.9,65.0,70.0,265.4248366586272
4.4,5.0,65.0,71.0,229.74648226348077
4.4,5.1,65.0,72.0,266.1494516585153
4.4,5.2,65.0,73.0,244.68878875079497
4.4,5.3,65.0,74.0,227.1555521146144
4.4,5.4,65.0,75.0,251.75643699541988
4.4,5.5,65.0,76.0,267.5294726473897
4.4,5.6,65.0,77.0,236.36412701347024
4.4,5.7,65.0,78.0,238.6342794859699
4.4,5.8,65.0,79.0,311.9686558945302
4.4,5.9,65.0,80.0,252.073646430105
4.4,6.0,65.0,81.0,554.9252520152664
4.4,6.1,65.0,82.0,261.5774215041442
4.4,6.2,65.0,83.0,259.77843982589786
4.4,6.3,65.0,84.0,286.64681343710856
4.4,6.4,65.0,85.0,401.5350856485916
4.4,6.5,65.0,86.0,296.95425172149396
4.4,6.6,65.0,87.0,284.3943110282494
4.4,6.7,65.0,88.0,253.2878356391374
4.4,6.8,65.0,89.0,275.3511493944407
4.4,6.9,65.0,90.0,255.67094207385657
4.4,7.0,65.0,91.0,270.66267955303505
4.4,7.1,65.0,92.0,279.53813699754943
4.4,7.2,65.0,93.0,265.2309161480218
4.4,7.3,65.0,94.0,259.89663525580346
4.4,7.4,65.0,95.0,269.5799752709677
4.4,7.5,65.0,96.0,299.2089690315353
4.4,7.6,65.0,97.0,271.01781919051984
4.4,7.7,65.0,98.0,280.6646357338543
4.4,7.8,65.0,99.0,284.27954292821096
4.4,7.9,65.0,100.0,301.5323407591129
4.4,-2.0,65.0,1.0,279.15254230798575
4.4,-1.9,65.0,2.0,265.97003038585825
4.4,-1.8,65.0,3.0,261.3636217629197
4.4,-1.7,65.0,4.0,261.31556676465016
4.4,-1.6,65.0,5.0,251.11447468565746
4.4,-1.5,65.0,6.0,273.7754869344565
4.4,-1.4,65.0,7.0,287.7754064890283
4.4,-1.3,65.0,8.0,282.3552603383261
4.4,-1.2,65.0,9.0,304.50453752098275
4.4,-1.1,65.0,10.0,252.57068458159117
4.4,-1.0,65.0,11.0,269.39461426741866
4.4,-0.9,65.0,12.0,275.7901373592446
4.4,-0.8,65.0,13.0,281.04423224978666
4.4,-0.7,65.0,14.0,264.8242189741426
4.4,-0.6,65.0,15.0,258.33589090507724
4.4,-0.5,65.0,16.0,274.4426467570199
4.4,-0.4,65.0,17.0,304.0889212509323
4.4,-0.3,65.0,18.0,276.73351043366944
4.4,-0.2,65.0,19.0,342.3358625418056
4.4,-0.1,65.0,20.0,264.8660197534546
4.4,0.0,65.0,21.0,657.6653343002099
4.4,0.1,65.0,22.0,190.65970836166713
4.4,0.2,65.0,23.0,268.48601183063073
4.4,0.3,65.0,24.0,235.4309174294089
4.4,0.4,65.0,25.0,240.5894252196381
4.4,0.5,65.0,26.0,236.37240631077978
4.4,0.6,65.0,27.0,185.12137540479625
4.4,0.7,65.0,28.0,186.17610703146187
4.4,0.8,65.0,29.0,200.93703430225605
4.4,0.9,65.0,30.0,183.16813236335133
4.4,1.0,65.0,31.0,198.0268372837816
4.4,1.1,65.0,32.0,245.9935218067309
4.4,1.2,65.0,33.0,244.49458334671533
4.4,1.3,65.0,34.0,272.0414847680559
4.4,1.4,65.0,35.0,290.4103908333474
4.4,1.5,65.0,36.0,244.7721597591853
4.4,1.6,65.0,37.0,665.689131533444
4.4,1.7,65.0,38.0,221.70341388218597
4.4,1.8,65.0,39.0,238.65719655064916
4.4,1.9,65.0,40.0,238.56345879999955
4.4,2.0,65.0,41.0,244.4706737737588
4.4,2.1,65.0,42.0,264.1403224041173
4.4,2.2,65.0,43.0,226.64767969505152
4.4,2.3,65.0,44.0,232.1866039315939
4.4,2.4,65.0,45.0,251.46982229626073
4.4,2.5,65.0,46.0,246.42406567951159
4.4,2.6,65.0,47.0,326.3448206237019
4.4,2.7,65.0,48.0,244.1261108592651
4.4,2.8,65.0,49.0,249.10908810734253
4.4,2.9,65.0,50.0,231.7326597724632
4.4,3.0,65.0,51.0,235.21044912906433
4.4,3.1,65.0,52.0,225.18892761870444
4.4,3.2,65.0,53.0,235.67735592278245
4.4,3.3,65.0,54.0,252.52029277683988
4.4,3.4,65.0,55.0,236.05004089143495
4.4,3.5,65.0,56.0,262.99263014127524
4.4,3.6,65.0,57.0,226.53810779192963
4.4,3.7,65.0,58.0,239.30864025368209
4.4,3.8,65.0,59.0,258.6018421580626
4.4,3.9,65.0,60.0,263.8458811895808
4.4,4.0,65.0,61.0,259.51086979857035
4.4,4.1,65.0,62.0,239.10985094366688
4.4,4.2,65.0,63.0,238.77406857299886
4.4,4.3,65.0,64.0,236.6255247123598
4.4,4.4,65.0,65.0,235.1209085536091
4.5,4.6,66.0,67.0,257.4967948048129
4.5,4.7,66.0,68.0,262.9349791618512
4.5,4.8,66.0,69.0,250.17516368013128
4.5,4.9,66.0,70.0,237.24267816333378
4.5,5.0,66.0,71.0,256.18820837279276
4.5,5.1,66.0,72.0,242.53901425812106
4.5,5.2,66.0,73.0,251.19764703120296
4.5,5.3,66.0,74.0,231.76230483408133
4.5,5.4,66.0,75.0,232.77677113948167
4.5,5.5,66.0,76.0,238.7970197364201
4.5,5.6,66.0,77.0,217.46528968518
4.5,5.7,66.0,78.0,285.4378882286512
4.5,5.8,66.0,79.0,212.2042037883347
4.5,5.9,66.0,80.0,237.09648268582092
4.5,6.0,66.0,81.0,434.9359474234441
4.5,6.1,66.0,82.0,275.4252974661106
4.5,6.2,66.0,83.0,284.5620935113286
4.5,6.3,66.0,84.0,286.4807367869159
4.5,6.4,66.0,85.0,317.5381855172193
4.5,6.5,66.0,86.0,302.1956452365859
4.5,6.6,66.0,87.0,281.34855821027537
4.5,6.7,66.0,88.0,259.55869576926744
4.5,6.8,66.0,89.0,260.58649368408834
4.5,6.9,66.0,90.0,272.1699451441233
4.5,7.0,66.0,91.0,245.12041136258173
4.5,7.1,66.0,92.0,279.42763902217115
4.5,7.2,66.0,93.0,266.1505838050842
4.5,7.3,66.0,94.0,265.1604235645043
4.5,7.4,66.0,95.0,279.9471466411067
4.5,7.5,66.0,96.0,267.9036770874146
4.5,7.6,66.0,97.0,261.95551357156523
4.5,7.7,66.0,98.0,307.5942791560006
4.5,7.8,66.0,99.0,271.25520645088574
4.5,7.9,66.0,100.0,257.21889784813084
4.5,-2.0,66.0,1.0,278.7855481744183
4.5,-1.9,66.0,2.0,276.62255015264003
4.5,-1.8,66.0,3.0,265.30120797132525
4.5,-1.7,66.0,4.0,262.3410925866379
4.5,-1.6,66.0,5.0,279.8777816658134
4.5,-1.5,66.0,6.0,257.6216032095994
4.5,-1.4,66.0,7.0,262.1460406066884
4.5,-1.3,66.0,8.0,276.88272497127343
4.5,-1.2,66.0,9.0,293.6440626866869
4.5,-1.1,66.0,10.0,282.47411526577804
4.5,-1.0,66.0,11.0,255.66745554456233
4.5,-0.9,66.0,12.0,258.05134892764494
4.5,-0.8,66.0,13.0,290.510657819055
4.5,-0.7,66.0,14.0,257.6363017982782
4.5,-0.6,66.0,15.0,272.08344481594025
4.5,-0.5,66.0,16.0,268.69305484037903
4.5,-0.4,66.0,17.0,259.01106425410677
4.5,-0.3,66.0,18.0,293.51600582039174
4.5,-0.2,66.0,19.0,267.15320219630235
4.5,-0.1,66.0,20.0,283.1887784835368
4.5,0.0,66.0,21.0,547.745508548045
4.5,0.1,66.0,22.0,243.20556904558683
4.5,0.2,66.0,23.0,241.90308775706836
4.5,0.3,66.0,24.0,249.85525319354932
4.5,0.4,66.0,25.0,224.81767810545418
4.5,0.5,66.0,26.0,183.45153659450924
4.5,0.6,66.0,27.0,189.58449858247366
4.5,0.7,66.0,28.0,203.16894676241287
4.5,0.8,66.0,29.0,207.1906001661202
4.5,0.9,66.0,30.0,189.08596726374668
4.5,1.0,66.0,31.0,266.8036122310715
4.5,1.1,66.0,32.0,264.0943138210974
4.5,1.2,66.0,33.0,274.79895739184997
4.5,1.3,66.0,34.0,324.7695277052792
4.5,1.4,66.0,35.0,284.0060334693164
4.5,1.5,66.0,36.0,670.7125603630643
4.5,1.6,66.0,37.0,254.7840153363758
4.5,1.7,66.0,38.0,236.95496642226973
4.5,1.8,66.0,39.0,240.06089218019432
4.5,1.9,66.0,40.0,246.39532952152732
4.5,2.0,66.0,41.0,252.2841270004991
4.5,2.1,66.0,42.0,237.6598248790416
4.5,2.2,66.0,43.0,272.4077571589917
4.5,2.3,66.0,44.0,255.8594743664182
4.5,2.4,66.0,45.0,240.12078621533365
4.5,2.5,66.0,46.0,215.8630512892904
4.5,2.6,66.0,47.0,258.5841780677408
4.5,2.7,66.0,48.0,239.83305545168125
4.5,2.8,66.0,49.0,270.5606087152733
4.5,2.9,66.0,50.0,231.80824202083772
4.5,3.0,66.0,51.0,260.8579280769542
4.5,3.1,66.0,52.0,232.77745610826605
4.5,3.2,66.0,53.0,251.82439880801616
4.5,3.3,66.0,54.0,244.5095744867005
4.5,3.4,66.0,55.0,252.8718405339449
4.5,3.5,66.0,56.0,221.18107186486418
4.5,3.6,66.0,57.0,238.8569717810423
4.5,3.7,66.0,58.0,236.93411642155286
4.5,3.8,66.0,59.0,320.35418015473374
4.5,3.9,66.0,60.0,245.54932104155594
4.5,4.0,66.0,61.0,234.91585928194064
4.5,4.1,66.0,62.0,240.57978480880104
4.5,4.2,66.0,63.0,275.9324291877968
4.5,4.3,66.0,64.0,246.7450863661164
4.5,4.4,66.0,65.0,233.4178065477261
4.5,4.5,66.0,66.0,234.1325819491811
4.6,4.7,67.0,68.0,281.8343259957765
4.6,4.8,67.0,69.0,251.98394420354214
4.6,4.9,67.0,70.0,241.81830075654162
4.6,5.0,67.0,71.0,265.8331671426635
4.6,5.1,67.0,72.0,275.6354052400053
4.6,5.2,67.0,73.0,246.4022667990337
4.6,5.3,67.0,74.0,253.4773712041975
4.6,5.4,67.0,75.0,249.783753689547
4.6,5.5,67.0,76.0,243.08513317459952
4.6,5.6,67.0,77.0,224.64522208883133
4.6,5.7,67.0,78.0,246.0136099656563
4.6,5.8,67.0,79.0,212.12882716033545
4.6,5.9,67.0,80.0,240.23511920298094
4.6,6.0,67.0,81.0,394.81635671105374
4.6,6.1,67.0,82.0,276.8748209303879
4.6,6.2,67.0,83.0,281.2843448066689
4.6,6.3,67.0,84.0,308.65409001682366
4.6,6.4,67.0,85.0,273.71859579903435
4.6,6.5,67.0,86.0,292.58936853889156
4.6,6.6,67.0,87.0,283.3411453128113
4.6,6.7,67.0,88.0,284.618221330526
4.6,6.8,67.0,89.0,260.33552603260324
4.6,6.9,67.0,90.0,301.1802722698357
4.6,7.0,67.0,91.0,283.32814249176266
4.6,7.1,67.0,92.0,268.7062989397631
4.6,7.2,67.0,93.0,271.0904954512352
4.6,7.3,67.0,94.0,261.9716238111008
4.6,7.4,67.0,95.0,262.12105428266557
4.6,7.5,67.0,96.0,261.9194546249677
4.6,7.6,67.0,97.0,274.39846921674746
4.6,7.7,67.0,98.0,285.09606484302213
4.6,7.8,67.0,99.0,300.743507693229
4.6,7.9,67.0,100.0,288.1474078441246
4.6,-2.0,67.0,1.0,288.86644207426383
4.6,-1.9,67.0,2.0,259.7963472601835
4.6,-1.8,67.0,3.0,265.71474480854107
4.6,-1.7,67.0,4.0,271.91141573820346
4.6,-1.6,67.0,5.0,441.8505578424938
4.6,-1.5,67.0,6.0,318.87586831835876
4.6,-1.4,67.0,7.0,246.28541085192074
4.6,-1.3,67.0,8.0,253.67218370301413
4.6,-1.2,67.0,9.0,259.96832972885494
4.6,-1.1,67.0,10.0,266.3585077195623
4.6,-1.0,67.0,11.0,278.64252937734744
4.6,-0.9,67.0,12.0,260.53498089548685
4.6,-0.8,67.0,13.0,268.59026964420957
4.6,-0.7,67.0,14.0,264.7908987164344
4.6,-0.6,67.0,15.0,271.7427678372355
4.6,-0.5,67.0,16.0,258.9699221059381
4.6,-0.4,67.0,17.0,285.3805252920302
4.6,-0.3,67.0,18.0,266.46372572151796
4.6,-0.2,67.0,19.0,261.0571233194493
4.6,-0.1,67.0,20.0,255.36977552493545
4.6,0.0,67.0,21.0,686.6557206437901
4.6,0.1,67.0,22.0,235.85254810984088
4.6,0.2,67.0,23.0,230.39954654968332
4.6,0.3,67.0,24.0,235.19536318572608
4.6,0.4,67.0,25.0,182.09371469478975
4.6,0.5,67.0,26.0,189.57731352014022
4.6,0.6,67.0,27.0,189.2100908445817
4.6,0.7,67.0,28.0,190.8193147904733
4.6,0.8,67.0,29.0,209.40004697384327
4.6,0.9,67.0,30.0,228.91783927010042
4.6,1.0,67.0,31.0,274.4879914174382
4.6,1.1,67.0,32.0,272.95684366783235
4.6,1.2,67.0,33.0,264.5544491247757
4.6,1.3,67.0,34.0,266.6623337384894
4.6,1.4,67.0,35.0,770.089257651933
4.6,1.5,67.0,36.0,229.17451750138133
4.6,1.6,67.0,37.0,285.6402366570392
4.6,1.7,67.0,38.0,218.15791636305636
4.6,1.8,67.0,39.0,235.5223829074507
4.6,1.9,67.0,40.0,241.89737585296558
4.6,2.0,67.0,41.0,243.95251368581643
4.6,2.1,67.0,42.0,247.35359129801193
4.6,2.2,67.0,43.0,216.12609168647762
4.6,2.3,67.0,44.0,237.19052413597294
4.6,2.4,67.0,45.0,224.89400476687288
4.6,2.5,67.0,46.0,271.8129272747305
4.6,2.6,67.0,47.0,256.5325924337199
4.6,2.7,67.0,48.0,229.2846581824074
4.6,2.8,67.0,49.0,242.16241993253817
4.6,2.9,67.0,50.0,271.9775583572977
4.6,3.0,67.0,51.0,234.68744688883478
4.6,3.1,67.0,52.0,232.3155506350572
4.6,3.2,67.0,53.0,245.18827548857647
4.6,3.3,67.0,54.0,237.96666198016715
4.6,3.4,67.0,55.0,228.6048940983409
4.6,3.5,67.0,56.0,246.603916560032
4.6,3.6,67.0,57.0,253.20775632809676
4.6,3.7,67.0,58.0,266.75758036898134
4.6,3.8,67.0,59.0,239.93183577327812
4.6,3.9,67.0,60.0,225.95726115747428
4.6,4.0,67.0,61.0,246.62131713104526
4.6,4.1,67.0,62.0,251.0242740693891
4.6,4.2,67.0,63.0,229.85362600018345
4.6,4.3,67.0,64.0,243.14769064129612
4.6,4.4,67.0,65.0,234.90941821912895
4.6,4.5,67.0,66.0,266.98803263266774
4.6,4.6,67.0,67.0,220.90668704305298
4.7,4.8,68.0,69.0,236.89363115259516
4.7,4.9,68.0,70.0,247.0542267339418
4.7,5.0,68.0,71.0,285.3636011439943
4.7,5.1,68.0,72.0,247.09583677242563
4.7,5.2,68.0,73.0,246.75186758107063
4.7,5.3,68.0,74.0,254.17194005481215
4.7,5.4,68.0,75.0,242.06409633959308
4.7,5.5,68.0,76.0,246.62949973305217
4.7,5.6,68.0,77.0,269.3164766527647
4.7,5.7,68.0,78.0,231.08263012844114
4.7,5.8,68.0,79.0,249.06074487527562
4.7,5.9,68.0,80.0,259.0802012144726
4.7,6.0,68.0,81.0,510.4224720515112
4.7,6.1,68.0,82.0,275.0389939782373
4.7,6.2,68.0,83.0,277.33823328141085
4.7,6.3,68.0,84.0,295.60987686395185
4.7,6.4,68.0,85.0,281.90102814823007
4.7,6.5,68.0,86.0,284.42862142387327
4.7,6.6,68.0,87.0,288.7376497059126
4.7,6.7,68.0,88.0,255.87297269499635
4.7,6.8,68.0,89.0,269.5059255718097
4.7,6.9,68.0,90.0,257.35871068038927
4.7,7.0,68.0,91.0,282.7203260160882
4.7,7.1,68.0,92.0,273.43264839723594
4.7,7.2,68.0,93.0,278.02922491028204
4.7,7.3,68.0,94.0,287.8838270337984
4.7,7.4,68.0,95.0,267.3090744408012
4.7,7.5,68.0,96.0,285.9638269008458
4.7,7.6,68.0,97.0,245.15281415544493
4.7,7.7,68.0,98.0,293.2679089070983
4.7,7.8,68.0,99.0,286.95766385875856
4.7,7.9,68.0,100.0,286.8663437601816
4.7,-2.0,68.0,1.0,286.9398031474185
4.7,-1.9,68.0,2.0,302.45478624552965
4.7,-1.8,68.0,3.0,274.9614068977162
4.7,-1.7,68.0,4.0,277.2141384292366
4.7,-1.6,68.0,5.0,310.2307645240382
4.7,-1.5,68.0,6.0,253.6658821288914
4.7,-1.4,68.0,7.0,253.98936937036265
4.7,-1.3,68.0,8.0,260.45215647848715
4.7,-1.2,68.0,9.0,267.98076938016504
4.7,-1.1,68.0,10.0,264.5618257231995
4.7,-1.0,68.0,11.0,262.200654173372
4.7,-0.9,68.0,12.0,280.96535473652
4.7,-0.8,68.0,13.0,263.31180031547
4.7,-0.7,68.0,14.0,288.99708055267064
4.7,-0.6,68.0,15.0,262.5045297895385
4.7,-0.5,68.0,16.0,261.874212336859
4.7,-0.4,68.0,17.0,268.4888383147347
4.7,-0.3,68.0,18.0,261.5667097216926
4.7,-0.2,68.0,19.0,258.006729773904
4.7,-0.1,68.0,20.0,279.37552443245994
4.7,0.0,68.0,21.0,580.1163890294233
4.7,0.1,68.0,22.0,219.39513813888084
4.7,0.2,68.0,23.0,295.46909237797587
4.7,0.3,68.0,24.0,194.0612231292763
4.7,0.4,68.0,25.0,202.60805287313642
4.7,0.5,68.0,26.0,204.59447999885887
4.7,0.6,68.0,27.0,196.05248909484496
4.7,0.7,68.0,28.0,202.17466107988
4.7,0.8,68.0,29.0,210.59620610272162
4.7,0.9,68.0,30.0,262.9140291871474
4.7,1.0,68.0,31.0,272.6082387289181
4.7,1.1,68.0,32.0,257.0077014759362
4.7,1.2,68.0,33.0,300.2583653230666
4.7,1.3,68.0,34.0,659.3971251571965
4.7,1.4,68.0,35.0,226.58318677252828
4.7,1.5,68.0,36.0,249.87234210302884
4.7,1.6,68.0,37.0,244.38878100351536
4.7,1.7,68.0,38.0,348.6961376424934
4.7,1.8,68.0,39.0,250.68468227486642
4.7,1.9,68.0,40.0,223.6655933149366
4.7,2.0,68.0,41.0,284.3549485417283
4.7,2.1,68.0,42.0,261.10202512251766
4.7,2.2,68.0,43.0,246.9214863704481
4.7,2.3,68.0,44.0,252.79376990637678
4.7,2.4,68.0,45.0,281.0023861065209
4.7,2.5,68.0,46.0,312.86265268026926
4.7,2.6,68.0,47.0,233.05440986648756
4.7,2.7,68.0,48.0,234.69406288525585
4.7,2.8,68.0,49.0,245.007881950587
4.7,2.9,68.0,50.0,230.4940388629928
4.7,3.0,68.0,51.0,246.71172811776074
4.7,3.1,68.0,52.0,232.92621249332862
4.7,3.2,68.0,53.0,248.5493583423762
4.7,3.3,68.0,54.0,258.7462689770732
4.7,3.4,68.0,55.0,262.0649559719784
4.7,3.5,68.0,56.0,249.34195867639346
4.7,3.6,68.0,57.0,240.68652513233826
4.7,3.7,68.0,58.0,249.2298305013673
4.7,3.8,68.0,59.0,230.84829721594446
4.7,3.9,68.0,60.0,247.92167535005063
4.7,4.0,68.0,61.0,221.62057366638814
4.7,4.1,68.0,62.0,235.7834881093178
4.7,4.2,68.0,63.0,251.60058403343282
4.7,4.3,68.0,64.0,242.0980678041832
4.7,4.4,68.0,65.0,234.97789129702554
4.7,4.5,68.0,66.0,254.0251864716243
4.7,4.6,68.0,67.0,244.63056505721178
4.7,4.7,68.0,68.0,251.35970197245308
4.8,4.9,69.0,70.0,232.39325186598404
4.8,5.0,69.0,71.0,254.90050608348722
4.8,5.1,69.0,72.0,227.27661190725323
4.8,5.2,69.0,73.0,275.67697157712496
4.8,5.3,69.0,74.0,249.98195598654954
4.8,5.4,69.0,75.0,252.0510965792377
4.8,5.5,69.0,76.0,256.4018100416508
4.8,5.6,69.0,77.0,253.16124477242508
4.8,5.7,69.0,78.0,226.31631722843872
4.8,5.8,69.0,79.0,252.7507646478883
4.8,5.9,69.0,80.0,252.51550343111833
4.8,6.0,69.0,81.0,357.82819695492776
4.8,6.1,69.0,82.0,290.47960038546313
4.8,6.2,69.0,83.0,251.8626589255859
4.8,6.3,69.0,84.0,249.56688234702693
4.8,6.4,69.0,85.0,291.3366790459009
4.8,6.5,69.0,86.0,253.320635472673
4.8,6.6,69.0,87.0,273.33197228539893
4.8,6.7,69.0,88.0,337.4054336243996
4.8,6.8,69.0,89.0,268.3546939481949
4.8,6.9,69.0,90.0,285.0146272308808
4.8,7.0,69.0,91.0,275.4845738606813
4.8,7.1,69.0,92.0,278.13493868902435
4.8,7.2,69.0,93.0,269.78775098525733
4.8,7.3,69.0,94.0,280.83245579339706
4.8,7.4,69.0,95.0,269.5316006702396
4.8,7.5,69.0,96.0,272.05124425205537
4.8,7.6,69.0,97.0,264.1757678195975
4.8,7.7,69.0,98.0,273.1117103774368
4.8,7.8,69.0,99.0,312.685417073047
4.8,7.9,69.0,100.0,280.1450788991132
4.8,-2.0,69.0,1.0,270.2834088850613
4.8,-1.9,69.0,2.0,265.53570231760654
4.8,-1.8,69.0,3.0,255.5504235637257
4.8,-1.7,69.0,4.0,303.2385518473832
4.8,-1.6,69.0,5.0,289.3277474442951
4.8,-1.5,69.0,6.0,275.2717576991156
4.8,-1.4,69.0,7.0,298.04457431321407
4.8,-1.3,69.0,8.0,278.2279509643392
4.8,-1.2,69.0,9.0,258.91391091625525
4.8,-1.1,69.0,10.0,268.6160635401182
4.8,-1.0,69.0,11.0,264.7369844468793
4.8,-0.9,69.0,12.0,238.80268158582
4.8,-0.8,69.0,13.0,300.60381625232026
4.8,-0.7,69.0,14.0,284.403322378002
4.8,-0.6,69.0,15.0,270.88409214739215
4.8,-0.5,69.0,16.0,279.1845663080937
4.8,-0.4,69.0,17.0,258.6375913477585
4.8,-0.3,69.0,18.0,259.72681388968147
4.8,-0.2,69.0,19.0,260.34136388510314
4.8,-0.1,69.0,20.0,274.30865445869836
4.8,0.0,69.0,21.0,581.0515308462416
4.8,0.1,69.0,22.0,232.7534763797868
4.8,0.2,69.0,23.0,175.7340813366502
4.8,0.3,69.0,24.0,224.6641375062759
4.8,0.4,69.0,25.0,198.58515651452942
4.8,0.5,69.0,26.0,214.1583487975166
4.8,0.6,69.0,27.0,193.07119987743928
4.8,0.7,69.0,28.0,233.26498986371996
4.8,0.8,69.0,29.0,236.63632199713027
4.8,0.9,69.0,30.0,263.70922583678885
4.8,1.0,69.0,31.0,255.33218010606785
4.8,1.1,69.0,32.0,275.02583870921535
4.8,1.2,69.0,33.0,645.4931900783472
4.8,1.3,69.0,34.0,240.62559743218574
4.8,1.4,69.0,35.0,245.89693913869334
4.8,1.5,69.0,36.0,239.16521995698952
4.8,1.6,69.0,37.0,278.78073602759406
4.8,1.7,69.0,38.0,239.28509793973086
4.8,1.8,69.0,39.0,255.54316188630884
4.8,1.9,69.0,40.0,241.7009975756489
4.8,2.0,69.0,41.0,236.116760108319
4.8,2.1,69.0,42.0,247.35080954756504
4.8,2.2,69.0,43.0,260.08192944083754
4.8,2.3,69.0,44.0,242.0192896409651
4.8,2.4,69.0,45.0,313.98100410720883
4.8,2.5,69.0,46.0,242.59875988182216
4.8,2.6,69.0,47.0,250.81787989509687
4.8,2.7,69.0,48.0,223.07192462094656
4.8,2.8,69.0,49.0,532.3831407054644
4.8,2.9,69.0,50.0,253.66946576584192
4.8,3.0,69.0,51.0,236.01041029228537
4.8,3.1,69.0,52.0,246.91223085997348
4.8,3.2,69.0,53.0,217.777532504853
4.8,3.3,69.0,54.0,232.26465432388252
4.8,3.4,69.0,55.0,228.73141906866326
4.8,3.5,69.0,56.0,263.48816731869954
4.8,3.6,69.0,57.0,253.27561336232327
4.8,3.7,69.0,58.0,226.85671759845673
4.8,3.8,69.0,59.0,263.3390957022589
4.8,3.9,69.0,60.0,258.55162426259153
4.8,4.0,69.0,61.0,261.622852014137
4.8,4.1,69.0,62.0,220.1455839755099
4.8,4.2,69.0,63.0,223.2985335742266
4.8,4.3,69.0,64.0,229.0685881526338
4.8,4.4,69.0,65.0,243.6557626735688
4.8,4.5,69.0,66.0,241.82658954296258
4.8,4.6,69.0,67.0,227.0765987695814
4.8,4.7,69.0,68.0,273.2406959440526
4.8,4.8,69.0,69.0,254.17555771506215
4.9,5.0,70.0,71.0,253.95094627958977
4.9,5.1,70.0,72.0,206.76376145688502
4.9,5.2,70.0,73.0,239.8944566107705
4.9,5.3,70.0,74.0,260.7464105213364
4.9,5.4,70.0,75.0,233.1843127871611
4.9,5.5,70.0,76.0,257.1901092252722
4.9,5.6,70.0,77.0,242.41292203655806
4.9,5.7,70.0,78.0,226.39805439130558
4.9,5.8,70.0,79.0,247.89614095942107
4.9,5.9,70.0,80.0,229.3844890081884
4.9,6.0,70.0,81.0,414.5835089826385
4.9,6.1,70.0,82.0,285.7434607952201
4.9,6.2,70.0,83.0,249.26205856292336
4.9,6.3,70.0,84.0,325.0327968602826
4.9,6.4,70.0,85.0,278.84548562481365
4.9,6.5,70.0,86.0,300.88586743109687
4.9,6.6,70.0,87.0,263.9661259055546
4.9,6.7,70.0,88.0,298.6138482671203
4.9,6.8,70.0,89.0,271.3328827227747
4.9,6.9,70.0,90.0,278.23601592762793
4.9,7.0,70.0,91.0,275.9578701923029
4.9,7.1,70.0,92.0,278.3628802412348
4.9,7.2,70.0,93.0,262.0274843747091
4.9,7.3,70.0,94.0,284.43144875101166
4.9,7.4,70.0,95.0,257.58129445342576
4.9,7.5,70.0,96.0,293.8359939161394
4.9,7.6,70.0,97.0,290.36432782399584
4.9,7.7,70.0,98.0,287.7000549168146
4.9,7.8,70.0,99.0,274.29258644172063
4.9,7.9,70.0,100.0,265.41660217047394
4.9,-2.0,70.0,1.0,278.6252254401472
4.9,-1.9,70.0,2.0,311.6011597771557
4.9,-1.8,70.0,3.0,278.68515228453344
4.9,-1.7,70.0,4.0,263.5762568560358
4.9,-1.6,70.0,5.0,273.0572996783856
4.9,-1.5,70.0,6.0,276.58400850400346
4.9,-1.4,70.0,7.0,274.96929395586676
4.9,-1.3,70.0,8.0,241.3319504806471
4.9,-1.2,70.0,9.0,275.88845950442385
4.9,-1.1,70.0,10.0,388.449001651804
4.9,-1.0,70.0,11.0,275.3178329355923
4.9,-0.9,70.0,12.0,266.51351868185105
4.9,-0.8,70.0,13.0,249.3496492231901
4.9,-0.7,70.0,14.0,251.978697672151
4.9,-0.6,70.0,15.0,297.68350013172204
4.9,-0.5,70.0,16.0,269.85640378146076
4.9,-0.4,70.0,17.0,284.4632257070223
4.9,-0.3,70.0,18.0,252.05808200362708
4.9,-0.2,70.0,19.0,275.7892516084786
4.9,-0.1,70.0,20.0,284.0940428186969
4.9,0.0,70.0,21.0,626.7302266339084
4.9,0.1,70.0,22.0,184.12794910075942
4.9,0.2,70.0,23.0,173.2451803979606
4.9,0.3,70.0,24.0,181.02436675157182
4.9,0.4,70.0,25.0,180.79077406010242
4.9,0.5,70.0,26.0,217.5916274973948
4.9,0.6,70.0,27.0,246.9095004101521
4.9,0.7,70.0,28.0,225.6295398806297
4.9,0.8,70.0,29.0,327.2125998785373
4.9,0.9,70.0,30.0,283.034743171924
4.9,1.0,70.0,31.0,581.9583616729993
4.9,1.1,70.0,32.0,677.701395047605
4.9,1.2,70.0,33.0,232.5573614015986
4.9,1.3,70.0,34.0,212.2093661949986
4.9,1.4,70.0,35.0,240.26722285754772
4.9,1.5,70.0,36.0,224.30449100316744
4.9,1.6,70.0,37.0,249.92195555848866
4.9,1.7,70.0,38.0,239.76150310303711
4.9,1.8,70.0,39.0,230.72654454047571
4.9,1.9,70.0,40.0,282.88953633739374
4.9,2.0,70.0,41.0,253.37255618690327
4.9,2.1,70.0,42.0,246.12567562827195
4.9,2.2,70.0,43.0,258.2832883405446
4.9,2.3,70.0,44.0,262.07412246488843
4.9,2.4,70.0,45.0,245.6840129217009
4.9,2.5,70.0,46.0,253.50434582024835
4.9,2.6,70.0,47.0,230.1279648324216
4.9,2.7,70.0,48.0,234.89465350244976
4.9,2.8,70.0,49.0,266.1519452083713
4.9,2.9,70.0,50.0,230.65455939641254
4.9,3.0,70.0,51.0,254.67273764286924
4.9,3.1,70.0,52.0,231.7934044939226
4.9,3.2,70.0,53.0,233.36064846808
4.9,3.3,70.0,54.0,236.66278373792022
4.9,3.4,70.0,55.0,256.3636209661034
4.9,3.5,70.0,56.0,263.4191717318299
4.9,3.6,70.0,57.0,234.50238988291096
4.9,3.7,70.0,58.0,235.19231986182223
4.9,3.8,70.0,59.0,236.3775019683633
4.9,3.9,70.0,60.0,260.7556144813281
4.9,4.0,70.0,61.0,226.5852118526952
4.9,4.1,70.0,62.0,228.675168014768
4.9,4.2,70.0,63.0,278.45361684396465
4.9,4.3,70.0,64.0,256.8790866385535
4.9,4.4,70.0,65.0,241.8314127013916
4.9,4.5,70.0,66.0,230.07953610124883
4.9,4.6,70.0,67.0,273.8930472558648
4.9,4.7,70.0,68.0,242.57000844814232
4.9,4.8,70.0,69.0,314.534580509586
4.9,4.9,70.0,70.0,227.53851316366806
5.0,5.1,71.0,72.0,242.49586198158468
5.0,5.2,71.0,73.0,223.80368182882148
5.0,5.3,71.0,74.0,252.6762840499698
5.0,5.4,71.0,75.0,245.06037231745745
5.0,5.5,71.0,76.0,238.0143635081096
5.0,5.6,71.0,77.0,231.55575653433675
5.0,5.7,71.0,78.0,231.84888941158687
5.0,5.8,71.0,79.0,228.9423858322008
5.0,5.9,71.0,80.0,228.47994169706948
5.0,6.0,71.0,81.0,388.08607204066453
5.0,6.1,71.0,82.0,288.4631021526529
5.0,6.2,71.0,83.0,289.6022092796708
5.0,6.3,71.0,84.0,285.1879396270796
5.0,6.4,71.0,85.0,296.8041520413608
5.0,6.5,71.0,86.0,263.8806505321442
5.0,6.6,71.0,87.0,283.20312766133264
5.0,6.7,71.0,88.0,338.5013699538055
5.0,6.8,71.0,89.0,255.19637776578642
5.0,6.9,71.0,90.0,272.91037907699973
5.0,7.0,71.0,91.0,298.1762243161566
5.0,7.1,71.0,92.0,310.6245767550286
5.0,7.2,71.0,93.0,271.3427893585476
5.0,7.3,71.0,94.0,298.5340754128228
5.0,7.4,71.0,95.0,275.3125136254226
5.0,7.5,71.0,96.0,297.71834701566945
5.0,7.6,71.0,97.0,280.47545915842596
5.0,7.7,71.0,98.0,288.4557002454081
5.0,7.8,71.0,99.0,275.6870076213023
5.0,7.9,71.0,100.0,265.18109263321674
5.0,-2.0,71.0,1.0,275.8791229476991
5.0,-1.9,71.0,2.0,274.00999728559697
5.0,-1.8,71.0,3.0,262.8424336686299
5.0,-1.7,71.0,4.0,248.40503497053228
5.0,-1.6,71.0,5.0,261.41199213260927
5.0,-1.5,71.0,6.0,290.63268681028586
5.0,-1.4,71.0,7.0,304.13355232566965
5.0,-1.3,71.0,8.0,314.15928572046033
5.0,-1.2,71.0,9.0,251.89263092426012
5.0,-1.1,71.0,10.0,300.6665433936124
5.0,-1.0,71.0,11.0,281.8644280416088
5.0,-0.9,71.0,12.0,297.15038982267583
5.0,-0.8,71.0,13.0,293.3834878564874
5.0,-0.7,71.0,14.0,241.4222115132192
5.0,-0.6,71.0,15.0,274.3390755411004
5.0,-0.5,71.0,16.0,293.5398199938392
5.0,-0.4,71.0,17.0,250.2568391896235
5.0,-0.3,71.0,18.0,278.95100956759586
5.0,-0.2,71.0,19.0,257.6925390925191
5.0,-0.1,71.0,20.0,270.8413616034229
5.0,0.0,71.0,21.0,522.0700666022166
5.0,0.1,71.0,22.0,182.2466031493568
5.0,0.2,71.0,23.0,213.84863563303708
5.0,0.3,71.0,24.0,194.42181447701986
5.0,0.4,71.0,25.0,189.3152445862075
5.0,0.5,71.0,26.0,231.7464999458455
5.0,0.6,71.0,27.0,244.78281200149826
5.0,0.7,71.0,28.0,248.8720323452404
5.0,0.8,71.0,29.0,277.65948403554387
5.0,0.9,71.0,30.0,290.0474473407656
5.0,1.0,71.0,31.0,833.598218111755
5.0,1.1,71.0,32.0,271.7470575293708
5.0,1.2,71.0,33.0,232.563119802017
5.0,1.3,71.0,34.0,249.90789288915886
5.0,1.4,71.0,35.0,258.9099226573989
5.0,1.5,71.0,36.0,247.73695862107857
5.0,1.6,71.0,37.0,252.49425039245406
5.0,1.7,71.0,38.0,305.14003145907395
5.0,1.8,71.0,39.0,261.7409805552424
5.0,1.9,71.0,40.0,224.6991820176264
5.0,2.0,71.0,41.0,248.6930985642681
5.0,2.1,71.0,42.0,235.5607072837075
5.0,2.2,71.0,43.0,212.57553287249536
5.0,2.3,71.0,44.0,236.26360394774787
5.0,2.4,71.0,45.0,244.32972839817504
5.0,2.5,71.0,46.0,243.51473931342449
5.0,2.6,71.0,47.0,262.50050001072816
5.0,2.7,71.0,48.0,235.8183858288542
5.0,2.8,71.0,49.0,248.27261205846813
5.0,2.9,71.0,50.0,226.35924332153974
5.0,3.0,71.0,51.0,251.1073278086249
5.0,3.1,71.0,52.0,252.66793326576322
5.0,3.2,71.0,53.0,231.2190144178854
5.0,3.3,71.0,54.0,253.04620842708712
5.0,3.4,71.0,55.0,240.51113148378045
5.0,3.5,71.0,56.0,253.8718657973113
5.0,3.6,71.0,57.0,234.91894248823425
5.0,3.7,71.0,58.0,267.80009557939013
5.0,3.8,71.0,59.0,264.7014975131852
5.0,3.9,71.0,60.0,242.6736045999699
5.0,4.0,71.0,61.0,218.26229537129825
5.0,4.1,71.0,62.0,243.0050089539295
5.0,4.2,71.0,63.0,253.67659061089216
5.0,4.3,71.0,64.0,265.256785591252
5.0,4.4,71.0,65.0,261.49694619286623
5.0,4.5,71.0,66.0,222.63432735145716
5.0,4.6,71.0,67.0,262.53345770922084
5.0,4.7,71.0,68.0,223.2058482815156
5.0,4.8,71.0,69.0,265.5531136725323
5.0,4.9,71.0,70.0,230.94811418122092
5.0,5.0,71.0,71.0,256.4660222862229
5.1,5.2,72.0,73.0,242.6158329107238
5.1,5.3,72.0,74.0,223.92546915219984
5.1,5.4,72.0,75.0,238.69256274295577
5.1,5.5,72.0,76.0,232.64709976854135
5.1,5.6,72.0,77.0,234.3167787992095
5.1,5.7,72.0,78.0,221.34139357275785
5.1,5.8,72.0,79.0,239.95234162747965
5.1,5.9,72.0,80.0,236.36369851119096
5.1,6.0,72.0,81.0,413.23089953644296
5.1,6.1,72.0,82.0,272.23354208510716
5.1,6.2,72.0,83.0,259.0441683373684
5.1,6.3,72.0,84.0,294.028441742879
5.1,6.4,72.0,85.0,275.4836308666027
5.1,6.5,72.0,86.0,278.04456157375864
5.1,6.6,72.0,87.0,287.1733345581593
5.1,6.7,72.0,88.0,273.902189274933
5.1,6.8,72.0,89.0,272.2385459154531
5.1,6.9,72.0,90.0,259.19376875065404
5.1,7.0,72.0,91.0,295.1380035725038
5.1,7.1,72.0,92.0,276.10577468316313
5.1,7.2,72.0,93.0,291.8684217613096
5.1,7.3,72.0,94.0,252.79060772507336
5.1,7.4,72.0,95.0,295.6095825443271
5.1,7.5,72.0,96.0,255.05496824152357
5.1,7.6,72.0,97.0,259.3785506044435
5.1,7.7,72.0,98.0,278.4381949232317
5.1,7.8,72.0,99.0,288.8507857372874
5.1,7.9,72.0,100.0,288.4190943424762
5.1,-2.0,72.0,1.0,283.710246199781
5.1,-1.9,72.0,2.0,285.60177750977766
5.1,-1.8,72.0,3.0,282.94479315423416
5.1,-1.7,72.0,4.0,271.3207761133675
5.1,-1.6,72.0,5.0,308.29932794893955
5.1,-1.5,72.0,6.0,262.64420757596446
5.1,-1.4,72.0,7.0,262.1722066213202
5.1,-1.3,72.0,8.0,293.8403894006156
5.1,-1.2,72.0,9.0,291.80719463415255
5.1,-1.1,72.0,10.0,259.0396665090858
5.1,-1.0,72.0,11.0,269.2730762073927
5.1,-0.9,72.0,12.0,275.4552563947261
5.1,-0.8,72.0,13.0,250.2068417290226
5.1,-0.7,72.0,14.0,286.93316338404924
5.1,-0.6,72.0,15.0,284.8377280479007
5.1,-0.5,72.0,16.0,267.81758607361036
5.1,-0.4,72.0,17.0,262.2661305152484
5.1,-0.3,72.0,18.0,283.29038787695674
5.1,-0.2,72.0,19.0,250.75377024535499
5.1,-0.1,72.0,20.0,296.5003575047804
5.1,0.0,72.0,21.0,528.1654362600183
5.1,0.1,72.0,22.0,195.4140353499186
5.1,0.2,72.0,23.0,189.32663062059044
5.1,0.3,72.0,24.0,202.3226675621909
5.1,0.4,72.0,25.0,239.01485868026464
5.1,0.5,72.0,26.0,259.3738037896325
5.1,0.6,72.0,27.0,280.62606224883893
5.1,0.7,72.0,28.0,269.739711140604
5.1,0.8,72.0,29.0,294.37940717044523
5.1,0.9,72.0,30.0,583.3939321859857
5.1,1.0,72.0,31.0,232.48071155762926
5.1,1.1,72.0,32.0,247.88452007960495
5.1,1.2,72.0,33.0,234.40465162119412
5.1,1.3,72.0,34.0,219.41616242861204
5.1,1.4,72.0,35.0,334.6007325989301
5.1,1.5,72.0,36.0,225.8648487080698
5.1,1.6,72.0,37.0,224.40719526688164
5.1,1.7,72.0,38.0,242.42328228745447
5.1,1.8,72.0,39.0,253.7400371410071
5.1,1.9,72.0,40.0,239.51026894255583
5.1,2.0,72.0,41.0,249.7693850055211
5.1,2.1,72.0,42.0,236.74203829969602
5.1,2.2,72.0,43.0,262.7395368780097
5.1,2.3,72.0,44.0,238.86029300848458
5.1,2.4,72.0,45.0,266.1143138615026
5.1,2.5,72.0,46.0,233.1251272979855
5.1,2.6,72.0,47.0,303.9543794196115
5.1,2.7,72.0,48.0,244.92424364324987
5.1,2.8,72.0,49.0,240.11421760024382
5.1,2.9,72.0,50.0,244.21545254154543
5.1,3.0,72.0,51.0,234.07116524829166
5.1,3.1,72.0,52.0,256.00995412179407
5.1,3.2,72.0,53.0,253.38912693572516
5.1,3.3,72.0,54.0,228.72414113891256
5.1,3.4,72.0,55.0,277.8218136443837
5.1,3.5,72.0,56.0,286.99925896308616
5.1,3.6,72.0,57.0,238.53571085981642
5.1,3.7,72.0,58.0,243.45564898580866
5.1,3.8,72.0,59.0,222.018194928987
5.1,3.9,72.0,60.0,263.7086096117366
5.1,4.0,72.0,61.0,209.16116974332436
5.1,4.1,72.0,62.0,234.77483726422264
5.1,4.2,72.0,63.0,237.54356078393005
5.1,4.3,72.0,64.0,237.88795434294187
5.1,4.4,72.0,65.0,265.4879631566092
5.1,4.5,72.0,66.0,265.45652562387545
5.1,4.6,72.0,67.0,237.54272554989294
5.1,4.7,72.0,68.0,242.8456600475701
5.1,4.8,72.0,69.0,257.43128167115196
5.1,4.9,72.0,70.0,239.7772287459164
5.1,5.0,72.0,71.0,237.22786426599131
5.1,5.1,72.0,72.0,219.78651839024013
5.2,5.3,73.0,74.0,247.09516654223847
5.2,5.4,73.0,75.0,236.3569978982789
5.2,5.5,73.0,76.0,239.158159917897
5.2,5.6,73.0,77.0,259.54376568580057
5.2,5.7,73.0,78.0,265.8999539740019
5.2,5.8,73.0,79.0,255.61051925645754
5.2,5.9,73.0,80.0,236.34411152625177
5.2,6.0,73.0,81.0,384.0095035473071
5.2,6.1,73.0,82.0,255.6363271820095
5.2,6.2,73.0,83.0,282.5478068445964
5.2,6.3,73.0,84.0,289.3191967700527
5.2,6.4,73.0,85.0,254.69254433485054
5.2,6.5,73.0,86.0,275.643643760178
5.2,6.6,73.0,87.0,267.28616128928974
5.2,6.7,73.0,88.0,262.9847826859958
5.2,6.8,73.0,89.0,281.80900818395463
5.2,6.9,73.0,90.0,283.38849941539763
5.2,7.0,73.0,91.0,250.3034575965594
5.2,7.1,73.0,92.0,291.4744898970872
5.2,7.2,73.0,93.0,257.01476801280234
5.2,7.3,73.0,94.0,435.00055236845105
5.2,7.4,73.0,95.0,272.4933618844353
5.2,7.5,73.0,96.0,292.18123989588116
5.2,7.6,73.0,97.0,272.91211539731785
5.2,7.7,73.0,98.0,275.94793238374973
5.2,7.8,73.0,99.0,284.9865806343765
5.2,7.9,73.0,100.0,275.2194974136718
5.2,-2.0,73.0,1.0,242.8797746894493
5.2,-1.9,73.0,2.0,281.90601962104347
5.2,-1.8,73.0,3.0,286.79172653892505
5.2,-1.7,73.0,4.0,262.7581849292175
5.2,-1.6,73.0,5.0,283.3984238539336
5.2,-1.5,73.0,6.0,258.3996509123227
5.2,-1.4,73.0,7.0,270.82077342030954
5.2,-1.3,73.0,8.0,264.0935755299101
5.2,-1.2,73.0,9.0,279.5307138857807
5.2,-1.1,73.0,10.0,272.52441727035426
5.2,-1.0,73.0,11.0,276.0320040327983
5.2,-0.9,73.0,12.0,259.4472976423029
5.2,-0.8,73.0,13.0,283.7147461487932
5.2,-0.7,73.0,14.0,261.8805140349506
5.2,-0.6,73.0,15.0,275.6600772205281
5.2,-0.5,73.0,16.0,283.57671551931605
5.2,-0.4,73.0,17.0,290.74319493404346
5.2,-0.3,73.0,18.0,256.9847811257777
5.2,-0.2,73.0,19.0,269.1821838085431
5.2,-0.1,73.0,20.0,262.76170283706745
5.2,0.0,73.0,21.0,508.46350653807457
5.2,0.1,73.0,22.0,201.8122627394699
5.2,0.2,73.0,23.0,245.44663224359275
5.2,0.3,73.0,24.0,235.5469520581787
5.2,0.4,73.0,25.0,245.31629817326657
5.2,0.5,73.0,26.0,258.740995458217
5.2,0.6,73.0,27.0,267.2499024679941
5.2,0.7,73.0,28.0,268.33569061320725
5.2,0.8,73.0,29.0,655.5504785390333
5.2,0.9,73.0,30.0,227.8791777939521
5.2,1.0,73.0,31.0,236.01657292211016
5.2,1.1,73.0,32.0,220.50524092031938
5.2,1.2,73.0,33.0,248.58926289872096
5.2,1.3,73.0,34.0,223.01675078218133
5.2,1.4,73.0,35.0,234.86315775245254
5.2,1.5,73.0,36.0,255.83118015185735
5.2,1.6,73.0,37.0,220.76453691275645
5.2,1.7,73.0,38.0,236.42804727640325
5.2,1.8,73.0,39.0,239.02579190823081
5.2,1.9,73.0,40.0,234.91347916232058
5.2,2.0,73.0,41.0,263.63944839290053
5.2,2.1,73.0,42.0,257.96085833038285
5.2,2.2,73.0,43.0,231.54108864337533
5.2,2.3,73.0,44.0,251.622324604451
5.2,2.4,73.0,45.0,235.67244291699407
5.2,2.5,73.0,46.0,242.72246542889746
5.2,2.6,73.0,47.0,246.5242778654634
5.2,2.7,73.0,48.0,279.56244299860623
5.2,2.8,73.0,49.0,257.273743482678
5.2,2.9,73.0,50.0,253.2326812968397
5.2,3.0,73.0,51.0,223.98276376898812
5.2,3.1,73.0,52.0,253.41743365869428
5.2,3.2,73.0,53.0,238.52264833781322
5.2,3.3,73.0,54.0,220.6265323818345
5.2,3.4,73.0,55.0,239.70599782099669
5.2,3.5,73.0,56.0,249.6256367906108
5.2,3.6,73.0,57.0,226.94186834563465
5.2,3.7,73.0,58.0,265.7282067787163
5.2,3.8,73.0,59.0,251.81598482059647
5.2,3.9,73.0,60.0,226.45134363370386
5.2,4.0,73.0,61.0,250.58494080769862
5.2,4.1,73.0,62.0,227.29911617416977
5.2,4.2,73.0,63.0,252.76674270975974
5.2,4.3,73.0,64.0,235.59624143658837
5.2,4.4,73.0,65.0,257.462705820807
5.2,4.5,73.0,66.0,256.8487762261023
5.2,4.6,73.0,67.0,232.22145850768644
5.2,4.7,73.0,68.0,242.480336122711
5.2,4.8,73.0,69.0,248.5051476906898
5.2,4.9,73.0,70.0,250.1115121162016
5.2,5.0,73.0,71.0,255.0515459561847
5.2,5.1,73.0,72.0,237.01046611660126
5.2,5.2,73.0,73.0,241.61849467065005
5.3,5.4,74.0,75.0,241.94655785416967
5.3,5.5,74.0,76.0,253.97447788304038
5.3,5.6,74.0,77.0,266.07254487750254
5.3,5.7,74.0,78.0,254.08639821772647
5.3,5.8,74.0,79.0,221.2712232786828
5.3,5.9,74.0,80.0,276.97595767990146
5.3,6.0,74.0,81.0,438.0065012718333
5.3,6.1,74.0,82.0,302.5067119604836
5.3,6.2,74.0,83.0,292.43019518834114
5.3,6.3,74.0,84.0,281.2789485477888
5.3,6.4,74.0,85.0,279.2690965534731
5.3,6.5,74.0,86.0,283.38683661294374
5.3,6.6,74.0,87.0,304.81995223049677
5.3,6.7,74.0,88.0,269.2213995953143
5.3,6.8,74.0,89.0,255.225341000437
5.3,6.9,74.0,90.0,285.4355014013391
5.3,7.0,74.0,91.0,305.7152025125753
5.3,7.1,74.0,92.0,249.81685997021594
5.3,7.2,74.0,93.0,315.9878354750747
5.3,7.3,74.0,94.0,297.20051305251553
5.3,7.4,74.0,95.0,244.4378602726162
5.3,7.5,74.0,96.0,280.3896956468188
5.3,7.6,74.0,97.0,257.08115598604536
5.3,7.7,74.0,98.0,282.1129131533897
5.3,7.8,74.0,99.0,268.5586848648737
5.3,7.9,74.0,100.0,285.85378570979225
5.3,-2.0,74.0,1.0,263.19509731383096
5.3,-1.9,74.0,2.0,282.33211412682175
5.3,-1.8,74.0,3.0,277.4416432174104
5.3,-1.7,74.0,4.0,306.73365288678184
5.3,-1.6,74.0,5.0,269.53305103607414
5.3,-1.5,74.0,6.0,278.4723154733403
5.3,-1.4,74.0,7.0,269.6684006590308
5.3,-1.3,74.0,8.0,268.7335586364435
5.3,-1.2,74.0,9.0,285.83867672646636
5.3,-1.1,74.0,10.0,248.53407510263872
5.3,-1.0,74.0,11.0,240.43170842976977
5.3,-0.9,74.0,12.0,293.58095613409006
5.3,-0.8,74.0,13.0,260.5475923612681
5.3,-0.7,74.0,14.0,281.5318676937675
5.3,-0.6,74.0,15.0,270.30174714910197
5.3,-0.5,74.0,16.0,247.45648969902453
5.3,-0.4,74.0,17.0,270.02108930592215
5.3,-0.3,74.0,18.0,344.71305304040715
5.3,-0.2,74.0,19.0,265.8403547842881
5.3,-0.1,74.0,20.0,265.21787342892986
5.3,0.0,74.0,21.0,642.0547019228538
5.3,0.1,74.0,22.0,194.29897649621273
5.3,0.2,74.0,23.0,226.78507245368945
5.3,0.3,74.0,24.0,221.80333581112743
5.3,0.4,74.0,25.0,294.60187459839426
5.3,0.5,74.0,26.0,264.0747619619609
5.3,0.6,74.0,27.0,251.04522118646383
5.3,0.7,74.0,28.0,636.6657791812065
5.3,0.8,74.0,29.0,249.1256246921179
5.3,0.9,74.0,30.0,230.57948434671047
5.3,1.0,74.0,31.0,235.73351893573954
5.3,1.1,74.0,32.0,244.04525062018288
5.3,1.2,74.0,33.0,267.1760161418553
5.3,1.3,74.0,34.0,258.992720916456
5.3,1.4,74.0,35.0,242.43569546802564
5.3,1.5,74.0,36.0,225.58611382449502
5.3,1.6,74.0,37.0,236.8752779011703
5.3,1.7,74.0,38.0,229.04640656690182
5.3,1.8,74.0,39.0,229.53386151776763
5.3,1.9,74.0,40.0,216.50024514341757
5.3,2.0,74.0,41.0,265.468662029628
5.3,2.1,74.0,42.0,232.65211639813893
5.3,2.2,74.0,43.0,257.52827682702775
5.3,2.3,74.0,44.0,238.25383907695638
5.3,2.4,74.0,45.0,228.7093567405023
5.3,2.5,74.0,46.0,235.09058432361525
5.3,2.6,74.0,47.0,248.66340440450855
5.3,2.7,74.0,48.0,233.3512001882782
5.3,2.8,74.0,49.0,249.1111088729122
5.3,2.9,74.0,50.0,241.08728279705838
5.3,3.0,74.0,51.0,237.7761471183871
5.3,3.1,74.0,52.0,231.97948555221163
5.3,3.2,74.0,53.0,226.87498879301668
5.3,3.3,74.0,54.0,242.69131314984585
5.3,3.4,74.0,55.0,239.74839661668756
5.3,3.5,74.0,56.0,257.72968692387246
5.3,3.6,74.0,57.0,228.55115873090324
5.3,3.7,74.0,58.0,232.86999591677449
5.3,3.8,74.0,59.0,241.2917372962535
5.3,3.9,74.0,60.0,265.3546899183189
5.3,4.0,74.0,61.0,236.95619724179545
5.3,4.1,74.0,62.0,229.43035752354712
5.3,4.2,74.0,63.0,254.25964859802383
5.3,4.3,74.0,64.0,249.4184668712667
5.3,4.4,74.0,65.0,237.81791640643183
5.3,4.5,74.0,66.0,238.196458104256
5.3,4.6,74.0,67.0,229.77566290633797
5.3,4.7,74.0,68.0,249.6979636496991
5.3,4.8,74.0,69.0,235.0222714917197
5.3,4.9,74.0,70.0,339.96985801087646
5.3,5.0,74.0,71.0,232.10616667922292
5.3,5.1,74.0,72.0,230.344247990287
5.3,5.2,74.0,73.0,231.94147022321553
5.3,5.3,74.0,74.0,241.082984579014
5.4,5.5,75.0,76.0,260.2559903971606
5.4,5.6,75.0,77.0,217.42275283766503
5.4,5.7,75.0,78.0,302.8625109388627
5.4,5.8,75.0,79.0,238.14103659645087
5.4,5.9,75.0,80.0,233.16268889646048
5.4,6.0,75.0,81.0,488.2164221055051
5.4,6.1,75.0,82.0,285.7443352334957
5.4,6.2,75.0,83.0,267.1554571294252
5.4,6.3,75.0,84.0,295.21243375063074
5.4,6.4,75.0,85.0,265.55838150362797
5.4,6.5,75.0,86.0,279.45320265137144
5.4,6.6,75.0,87.0,274.70951047705034
5.4,6.7,75.0,88.0,293.98422429219045
5.4,6.8,75.0,89.0,326.35324267918025
5.4,6.9,75.0,90.0,280.40565363842705
5.4,7.0,75.0,91.0,265.10126334709406
5.4,7.1,75.0,92.0,270.76917854932253
5.4,7.2,75.0,93.0,253.33546080052275
5.4,7.3,75.0,94.0,276.507066817416
5.4,7.4,75.0,95.0,242.27292680933013
5.4,7.5,75.0,96.0,260.94532836326215
5.4,7.6,75.0,97.0,261.02262378493907
5.4,7.7,75.0,98.0,261.29058071076827
5.4,7.8,75.0,99.0,300.96114012297994
5.4,7.9,75.0,100.0,275.6258569844859
5.4,-2.0,75.0,1.0,282.9888407157004
5.4,-1.9,75.0,2.0,277.83929575836004
5.4,-1.8,75.0,3.0,271.22747926255107
5.4,-1.7,75.0,4.0,273.6861157419517
5.4,-1.6,75.0,5.0,249.87896419139187
5.4,-1.5,75.0,6.0,255.43725019561396
5.4,-1.4,75.0,7.0,269.1524299515951
5.4,-1.3,75.0,8.0,267.46399280919024
5.4,-1.2,75.0,9.0,313.69759777541776
5.4,-1.1,75.0,10.0,261.7987401154646
5.4,-1.0,75.0,11.0,341.9991831270793
5.4,-0.9,75.0,12.0,329.4650102425769
5.4,-0.8,75.0,13.0,262.2415804717788
5.4,-0.7,75.0,14.0,266.35687599596696
5.4,-0.6,75.0,15.0,245.82381311009493
5.4,-0.5,75.0,16.0,268.04262651077744
5.4,-0.4,75.0,17.0,310.06835602709344
5.4,-0.3,75.0,18.0,278.34522145966685
5.4,-0.2,75.0,19.0,256.59771990051246
5.4,-0.1,75.0,20.0,273.08915246414307
5.4,0.0,75.0,21.0,553.0566644156345
5.4,0.1,75.0,22.0,225.50723283607894
5.4,0.2,75.0,23.0,250.2901651491825
5.4,0.3,75.0,24.0,284.85795066338017
5.4,0.4,75.0,25.0,263.9862040496464
5.4,0.5,75.0,26.0,273.5842158079559
5.4,0.6,75.0,27.0,735.0946068063159
5.4,0.7,75.0,28.0,242.27979622590595
5.4,0.8,75.0,29.0,225.63437958786383
5.4,0.9,75.0,30.0,220.32551313676527
5.4,1.0,75.0,31.0,228.6792400832144
5.4,1.1,75.0,32.0,241.03445965865427
5.4,1.2,75.0,33.0,269.6699581802575
5.4,1.3,75.0,34.0,277.7056170006925
5.4,1.4,75.0,35.0,230.1939007339255
5.4,1.5,75.0,36.0,234.81451241321673
5.4,1.6,75.0,37.0,254.07038118664588
5.4,1.7,75.0,38.0,210.0002431605053
5.4,1.8,75.0,39.0,222.82500372749888
5.4,1.9,75.0,40.0,242.19002787296444
5.4,2.0,75.0,41.0,235.03702277531667
5.4,2.1,75.0,42.0,238.07561048440124
5.4,2.2,75.0,43.0,293.86247737054225
5.4,2.3,75.0,44.0,238.5551656607587
5.4,2.4,75.0,45.0,245.98262236508114
5.4,2.5,75.0,46.0,258.0948096240681
5.4,2.6,75.0,47.0,272.9823702130146
5.4,2.7,75.0,48.0,245.64742868890963
5.4,2.8,75.0,49.0,228.72110326127117
5.4,2.9,75.0,50.0,261.69430978808685
5.4,3.0,75.0,51.0,240.16736088733217
5.4,3.1,75.0,52.0,245.05388035985578
5.4,3.2,75.0,53.0,234.92821810641624
5.4,3.3,75.0,54.0,230.11146496059342
5.4,3.4,75.0,55.0,230.27074409425188
5.4,3.5,75.0,56.0,226.52515666615457
5.4,3.6,75.0,57.0,233.72979208912727
5.4,3.7,75.0,58.0,246.39064701277078
5.4,3.8,75.0,59.0,225.67509634075716
5.4,3.9,75.0,60.0,250.97906467615633
5.4,4.0,75.0,61.0,236.1740593057404
5.4,4.1,75.0,62.0,211.24378137083661
5.4,4.2,75.0,63.0,272.8557327752082
5.4,4.3,75.0,64.0,234.07505024922548
5.4,4.4,75.0,65.0,259.0147035466193
5.4,4.5,75.0,66.0,225.12679688983795
5.4,4.6,75.0,67.0,259.05100228476556
5.4,4.7,75.0,68.0,240.7430953317942
5.4,4.8,75.0,69.0,244.67246851808844
5.4,4.9,75.0,70.0,247.84224942462248
5.4,5.0,75.0,71.0,239.8100314808715
5.4,5.1,75.0,72.0,237.9504491107485
5.4,5.2,75.0,73.0,271.7346216776014
5.4,5.3,75.0,74.0,240.09376559239035
5.4,5.4,75.0,75.0,218.32275177407433
5.5,5.6,76.0,77.0,228.13455658871587
5.5,5.7,76.0,78.0,293.0039075126253
5.5,5.8,76.0,79.0,239.0212824635906
5.5,5.9,76.0,80.0,240.05158620248778
5.5,6.0,76.0,81.0,396.4883587264212
5.5,6.1,76.0,82.0,257.9117728627767
5.5,6.2,76.0,83.0,288.53928443701733
5.5,6.3,76.0,84.0,302.53724790939447
5.5,6.4,76.0,85.0,349.0177170075085
5.5,6.5,76.0,86.0,267.7069841468234
5.5,6.6,76.0,87.0,276.8228951871969
5.5,6.7,76.0,88.0,253.9067595815967
5.5,6.8,76.0,89.0,288.2088631512509
5.5,6.9,76.0,90.0,287.3646985945811
5.5,7.0,76.0,91.0,271.0168623624495
5.5,7.1,76.0,92.0,278.7015432175005
5.5,7.2,76.0,93.0,279.9009647016632
5.5,7.3,76.0,94.0,294.5035803464194
5.5,7.4,76.0,95.0,291.97233902555473
5.5,7.5,76.0,96.0,273.6055739057657
5.5,7.6,76.0,97.0,281.4453852013227
5.5,7.7,76.0,98.0,295.50554915280344
5.5,7.8,76.0,99.0,255.97524127534123
5.5,7.9,76.0,100.0,272.58366515172145
5.5,-2.0,76.0,1.0,261.329276463165
5.5,-1.9,76.0,2.0,360.68866098624284
5.5,-1.8,76.0,3.0,249.31656038535377
5.5,-1.7,76.0,4.0,277.7977178499048
5.5,-1.6,76.0,5.0,333.0118990686884
5.5,-1.5,76.0,6.0,276.991727131559
5.5,-1.4,76.0,7.0,257.3029065404301
5.5,-1.3,76.0,8.0,258.2449988308747
5.5,-1.2,76.0,9.0,266.5754915802065
5.5,-1.1,76.0,10.0,284.8414488025448
5.5,-1.0,76.0,11.0,274.05766971964255
5.5,-0.9,76.0,12.0,253.24557150320945
5.5,-0.8,76.0,13.0,283.9046892668743
5.5,-0.7,76.0,14.0,276.09294689747395
5.5,-0.6,76.0,15.0,278.9925634575334
5.5,-0.5,76.0,16.0,270.425323250496
5.5,-0.4,76.0,17.0,275.99418704024333
5.5,-0.3,76.0,18.0,258.54804573441265
5.5,-0.2,76.0,19.0,287.8089415593221
5.5,-0.1,76.0,20.0,268.0403779137449
5.5,0.0,76.0,21.0,612.4754092353883
5.5,0.1,76.0,22.0,215.7951735508603
5.5,0.2,76.0,23.0,261.0822269615929
5.5,0.3,76.0,24.0,258.9505220866035
5.5,0.4,76.0,25.0,264.79537993681345
5.5,0.5,76.0,26.0,649.915678979328
5.5,0.6,76.0,27.0,256.90575886930674
5.5,0.7,76.0,28.0,229.0995201940312
5.5,0.8,76.0,29.0,260.1003391598352
5.5,0.9,76.0,30.0,230.74889421480034
5.5,1.0,76.0,31.0,239.23814382108003
5.5,1.1,76.0,32.0,229.33098074318482
5.5,1.2,76.0,33.0,244.5855867594523
5.5,1.3,76.0,34.0,252.21898213743842
5.5,1.4,76.0,35.0,223.2826795150027
5.5,1.5,76.0,36.0,265.2788463276992
5.5,1.6,76.0,37.0,253.22063666581374
5.5,1.7,76.0,38.0,232.24904907842773
5.5,1.8,76.0,39.0,234.81962881837538
5.5,1.9,76.0,40.0,257.97714706148946
5.5,2.0,76.0,41.0,241.62276841943108
5.5,2.1,76.0,42.0,230.62269638598343
5.5,2.2,76.0,43.0,249.99658388010647
5.5,2.3,76.0,44.0,242.57087418434853
5.5,2.4,76.0,45.0,249.94648592909243
5.5,2.5,76.0,46.0,229.0880570964014
5.5,2.6,76.0,47.0,264.94748483345563
5.5,2.7,76.0,48.0,282.0539303012605
5.5,2.8,76.0,49.0,235.49711449840336
5.5,2.9,76.0,50.0,281.6699153106859
5.5,3.0,76.0,51.0,246.05996566734606
5.5,3.1,76.0,52.0,238.71231759384762
5.5,3.2,76.0,53.0,233.510293739147
5.5,3.3,76.0,54.0,244.8771425054938
5.5,3.4,76.0,55.0,234.7137937310537
5.5,3.5,76.0,56.0,254.49428331242265
5.5,3.6,76.0,57.0,279.06172543718554
5.5,3.7,76.0,58.0,242.8647721945644
5.5,3.8,76.0,59.0,242.541330086385
5.5,3.9,76.0,60.0,293.8200053344995
5.5,4.0,76.0,61.0,245.94180597852656
5.5,4.1,76.0,62.0,217.82006054872124
5.5,4.2,76.0,63.0,273.6168730823808
5.5,4.3,76.0,64.0,243.46561026681425
5.5,4.4,76.0,65.0,262.24025563377387
5.5,4.5,76.0,66.0,240.7074872137712
5.5,4.6,76.0,67.0,256.80113979617755
5.5,4.7,76.0,68.0,231.99936423798326
5.5,4.8,76.0,69.0,219.32543542230508
5.5,4.9,76.0,70.0,276.34143713017875
5.5,5.0,76.0,71.0,243.00513081643302
5.5,5.1,76.0,72.0,235.30361239068995
5.5,5.2,76.0,73.0,236.9616796388906
5.5,5.3,76.0,74.0,231.64335672433194
5.5,5.4,76.0,75.0,220.6550056430873
5.5,5.5,76.0,76.0,317.37833092878157
5.6,5.7,77.0,78.0,239.64098931962295
5.6,5.8,77.0,79.0,234.15521105746095
5.6,5.9,77.0,80.0,256.16396658897736
5.6,6.0,77.0,81.0,462.8505298236805
5.6,6.1,77.0,82.0,276.7016934256055
5.6,6.2,77.0,83.0,261.809536073582
5.6,6.3,77.0,84.0,261.09383233948074
5.6,6.4,77.0,85.0,253.59115049360665
5.6,6.5,77.0,86.0,274.46968290711806
5.6,6.6,77.0,87.0,296.8248798176172
5.6,6.7,77.0,88.0,278.8759314732702
5.6,6.8,77.0,89.0,313.99350113319554
5.6,6.9,77.0,90.0,253.02847220873522
5.6,7.0,77.0,91.0,259.99160085945385
5.6,7.1,77.0,92.0,281.7095203240784
5.6,7.2,77.0,93.0,301.3758711276317
5.6,7.3,77.0,94.0,255.6525295178237
5.6,7.4,77.0,95.0,281.70474685085094
5.6,7.5,77.0,96.0,266.6925083328447
5.6,7.6,77.0,97.0,322.3204734923333
5.6,7.7,77.0,98.0,286.371428308697
5.6,7.8,77.0,99.0,257.3279795422567
5.6,7.9,77.0,100.0,265.3603800387452
5.6,-2.0,77.0,1.0,292.2220858006217
5.6,-1.9,77.0,2.0,299.62954301683345
5.6,-1.8,77.0,3.0,263.5956132208964
5.6,-1.7,77.0,4.0,277.12479597633285
5.6,-1.6,77.0,5.0,269.2123353732565
5.6,-1.5,77.0,6.0,271.52463298071325
5.6,-1.4,77.0,7.0,278.1356765762124
5.6,-1.3,77.0,8.0,267.54407541053064
5.6,-1.2,77.0,9.0,262.7547845581351
5.6,-1.1,77.0,10.0,295.14173632205535
5.6,-1.0,77.0,11.0,264.00169014855
5.6,-0.9,77.0,12.0,271.36266391900654
5.6,-0.8,77.0,13.0,284.5949128117696
5.6,-0.7,77.0,14.0,250.97673854649307
5.6,-0.6,77.0,15.0,267.4392905291121
5.6,-0.5,77.0,16.0,277.9435666074499
5.6,-0.4,77.0,17.0,238.5643193489869
5.6,-0.3,77.0,18.0,279.7642283335107
5.6,-0.2,77.0,19.0,265.71775648202527
5.6,-0.1,77.0,20.0,289.17101761067164
5.6,0.0,77.0,21.0,552.5973682783415
5.6,0.1,77.0,22.0,252.67536635716928
5.6,0.2,77.0,23.0,259.22252774064833
5.6,0.3,77.0,24.0,272.2666694887982
5.6,0.4,77.0,25.0,701.4148058037384
5.6,0.5,77.0,26.0,228.3805198092462
5.6,0.6,77.0,27.0,246.8775449578667
5.6,0.7,77.0,28.0,244.75932069586543
5.6,0.8,77.0,29.0,258.9119403317601
5.6,0.9,77.0,30.0,260.3557697092946
5.6,1.0,77.0,31.0,258.0824535063751
5.6,1.1,77.0,32.0,238.28402599948865
5.6,1.2,77.0,33.0,238.40124042942008
5.6,1.3,77.0,34.0,232.92338616352885
5.6,1.4,77.0,35.0,234.00773948964397
5.6,1.5,77.0,36.0,259.08342194082064
5.6,1.6,77.0,37.0,228.92068656515576
5.6,1.7,77.0,38.0,237.34333134396124
5.6,1.8,77.0,39.0,213.20067134781698
5.6,1.9,77.0,40.0,246.49287465269444
5.6,2.0,77.0,41.0,218.16507555629536
5.6,2.1,77.0,42.0,236.23919653245432
5.6,2.2,77.0,43.0,243.6542773185604
5.6,2.3,77.0,44.0,255.2453169614999
5.6,2.4,77.0,45.0,243.01254437274244
5.6,2.5,77.0,46.0,230.1386795834711
5.6,2.6,77.0,47.0,237.12549548114598
5.6,2.7,77.0,48.0,249.55701005861764
5.6,2.8,77.0,49.0,211.65741053473252
5.6,2.9,77.0,50.0,239.57377531292764
5.6,3.0,77.0,51.0,230.36068566171207
5.6,3.1,77.0,52.0,227.0482291812566
5.6,3.2,77.0,53.0,239.56337499170246
5.6,3.3,77.0,54.0,294.770658942305
5.6,3.4,77.0,55.0,248.09517314724633
5.6,3.5,77.0,56.0,234.09349367743093
5.6,3.6,77.0,57.0,241.5225002051897
5.6,3.7,77.0,58.0,247.82432511052812
5.6,3.8,77.0,59.0,248.05705119669872
5.6,3.9,77.0,60.0,220.49038893282193
5.6,4.0,77.0,61.0,234.6285172869035
5.6,4.1,77.0,62.0,270.40278737331545
5.6,4.2,77.0,63.0,227.4686103408867
5.6,4.3,77.0,64.0,256.75344697034706
5.6,4.4,77.0,65.0,251.46197508373845
5.6,4.5,77.0,66.0,234.95790598766624
5.6,4.6,77.0,67.0,236.51563408350682
5.6,4.7,77.0,68.0,245.57718579752887
5.6,4.8,77.0,69.0,232.20029199245505
5.6,4.9,77.0,70.0,243.8902316083056
5.6,5.0,77.0,71.0,253.5228466457281
5.6,5.1,77.0,72.0,253.7350556734794
5.6,5.2,77.0,73.0,227.20985887141248
5.6,5.3,77.0,74.0,231.96622680963577
5.6,5.4,77.0,75.0,274.99960931141635
5.6,5.5,77.0,76.0,272.52977026698676
5.6,5.6,77.0,77.0,215.7720075871421
5.7,5.8,78.0,79.0,320.14782994855557
5.7,5.9,78.0,80.0,228.60106068740663
5.7,6.0,78.0,81.0,442.399403035022
5.7,6.1,78.0,82.0,286.13910037398756
5.7,6.2,78.0,83.0,272.71880476228296
5.7,6.3,78.0,84.0,266.05615889494266
5.7,6.4,78.0,85.0,299.5682375050069
5.7,6.5,78.0,86.0,260.6184934785775
5.7,6.6,78.0,87.0,321.08004033465227
5.7,6.7,78.0,88.0,264.69220103199723
5.7,6.8,78.0,89.0,292.591147070591
5.7,6.9,78.0,90.0,270.5327424581488
5.7,7.0,78.0,91.0,283.1219672550177
5.7,7.1,78.0,92.0,274.69244625634127
5.7,7.2,78.0,93.0,264.4171539122313
5.7,7.3,78.0,94.0,284.91851976818134
5.7,7.4,78.0,95.0,283.0658637599863
5.7,7.5,78.0,96.0,266.4777693558578
5.7,7.6,78.0,97.0,261.77532259077185
5.7,7.7,78.0,98.0,263.467946484721
5.7,7.8,78.0,99.0,465.02278723321257
5.7,7.9,78.0,100.0,248.68316318534556
5.7,-2.0,78.0,1.0,239.20754378561335
5.7,-1.9,78.0,2.0,266.9489965189046
5.7,-1.8,78.0,3.0,289.74645443952846
5.7,-1.7,78.0,4.0,244.43232587837147
5.7,-1.6,78.0,5.0,270.73800919758594
5.7,-1.5,78.0,6.0,268.82365770034517
5.7,-1.4,78.0,7.0,254.9993210025645
5.7,-1.3,78.0,8.0,249.86836929964377
5.7,-1.2,78.0,9.0,285.0015738848818
5.7,-1.1,78.0,10.0,300.442240338811
5.7,-1.0,78.0,11.0,247.17340938884567
5.7,-0.9,78.0,12.0,279.3263908167147
5.7,-0.8,78.0,13.0,261.68825339090245
5.7,-0.7,78.0,14.0,270.03027607587285
5.7,-0.6,78.0,15.0,279.48610205249275
5.7,-0.5,78.0,16.0,272.50718431666314
5.7,-0.4,78.0,17.0,273.64437431945066
5.7,-0.3,78.0,18.0,256.7032420520352
5.7,-0.2,78.0,19.0,271.8507479735182
5.7,-0.1,78.0,20.0,276.7224829479659
5.7,0.0,78.0,21.0,609.770057804366
5.7,0.1,78.0,22.0,285.958784619381
5.7,0.2,78.0,23.0,273.2415304000016
5.7,0.3,78.0,24.0,693.4525247860329
5.7,0.4,78.0,25.0,238.75863526813868
5.7,0.5,78.0,26.0,239.41113331551085
5.7,0.6,78.0,27.0,241.7208283160218
5.7,0.7,78.0,28.0,232.6672383533935
5.7,0.8,78.0,29.0,258.7674525063795
5.7,0.9,78.0,30.0,259.35903637294166
5.7,1.0,78.0,31.0,226.78724376177686
5.7,1.1,78.0,32.0,229.58821267172436
5.7,1.2,78.0,33.0,219.60745530099734
5.7,1.3,78.0,34.0,238.73511635608895
5.7,1.4,78.0,35.0,268.3156805616018
5.7,1.5,78.0,36.0,220.8974969518549
5.7,1.6,78.0,37.0,254.25152722840502
5.7,1.7,78.0,38.0,213.9987661920039
5.7,1.8,78.0,39.0,237.22565947779765
5.7,1.9,78.0,40.0,262.89171881862865
5.7,2.0,78.0,41.0,244.03609084514014
5.7,2.1,78.0,42.0,233.2649012956056
5.7,2.2,78.0,43.0,244.78040088384375
5.7,2.3,78.0,44.0,248.22243800999476
5.7,2.4,78.0,45.0,261.02796619801893
5.7,2.5,78.0,46.0,227.96890374599948
5.7,2.6,78.0,47.0,247.27852276985132
5.7,2.7,78.0,48.0,260.09591020183785
5.7,2.8,78.0,49.0,236.7774329146984
5.7,2.9,78.0,50.0,263.8640665075301
5.7,3.0,78.0,51.0,285.3358345018771
5.7,3.1,78.0,52.0,220.39538409369598
5.7,3.2,78.0,53.0,238.53188405832188
5.7,3.3,78.0,54.0,260.1421940649563
5.7,3.4,78.0,55.0,269.69993252103933
5.7,3.5,78.0,56.0,222.93511217092734
5.7,3.6,78.0,57.0,245.84317435776327
5.7,3.7,78.0,58.0,218.476533509026
5.7,3.8,78.0,59.0,235.75245753179965
5.7,3.9,78.0,60.0,247.17672476681759
5.7,4.0,78.0,61.0,242.6602823038413
5.7,4.1,78.0,62.0,225.86629707344647
5.7,4.2,78.0,63.0,282.9295652482594
5.7,4.3,78.0,64.0,261.17343470347424
5.7,4.4,78.0,65.0,264.46044140945025
5.7,4.5,78.0,66.0,249.33032547856587
5.7,4.6,78.0,67.0,226.84566882097835
5.7,4.7,78.0,68.0,251.7948612284078
5.7,4.8,78.0,69.0,245.3885316178982
5.7,4.9,78.0,70.0,244.98892455066246
5.7,5.0,78.0,71.0,225.75534803971232
5.7,5.1,78.0,72.0,248.18406794947074
5.7,5.2,78.0,73.0,283.4023910600465
5.7,5.3,78.0,74.0,255.9078068943504
5.7,5.4,78.0,75.0,229.32733985490714
5.7,5.5,78.0,76.0,253.46936420212364
5.7,5.6,78.0,77.0,246.6435811971294
5.7,5.7,78.0,78.0,225.21782265267564
5.8,5.9,79.0,80.0,252.2287499063359
5.8,6.0,79.0,81.0,419.56996236034104
5.8,6.1,79.0,82.0,295.93785823249755
5.8,6.2,79.0,83.0,273.5168888333064
5.8,6.3,79.0,84.0,267.09701421372824
5.8,6.4,79.0,85.0,263.7817387518944
5.8,6.5,79.0,86.0,270.88079389477195
5.8,6.6,79.0,87.0,264.7939373429218
5.8,6.7,79.0,88.0,280.79330599871196
5.8,6.8,79.0,89.0,299.6735515035134
5.8,6.9,79.0,90.0,269.73146238149917
5.8,7.0,79.0,91.0,278.66808330014635
5.8,7.1,79.0,92.0,311.0321907934724
5.8,7.2,79.0,93.0,248.53237443921662
5.8,7.3,79.0,94.0,289.9483941315846
5.8,7.4,79.0,95.0,315.931632389695
5.8,7.5,79.0,96.0,278.4474789058405
5.8,7.6,79.0,97.0,298.5206464928119
5.8,7.7,79.0,98.0,260.3468344999637
5.8,7.8,79.0,99.0,286.1561006706807
5.8,7.9,79.0,100.0,308.7765788103904
5.8,-2.0,79.0,1.0,273.52967805484707
5.8,-1.9,79.0,2.0,266.9818091029674
5.8,-1.8,79.0,3.0,287.3704178295689
5.8,-1.7,79.0,4.0,284.70186298427984
5.8,-1.6,79.0,5.0,266.6768718250786
5.8,-1.5,79.0,6.0,260.2068751034677
5.8,-1.4,79.0,7.0,349.85385707521937
5.8,-1.3,79.0,8.0,296.1847688609997
5.8,-1.2,79.0,9.0,258.79535805099033
5.8,-1.1,79.0,10.0,295.96238477113536
5.8,-1.0,79.0,11.0,261.8786808322308
5.8,-0.9,79.0,12.0,258.1169796600862
5.8,-0.8,79.0,13.0,263.81970698203304
5.8,-0.7,79.0,14.0,272.59763261365896
5.8,-0.6,79.0,15.0,260.8886781754129
5.8,-0.5,79.0,16.0,248.53158346545337
5.8,-0.4,79.0,17.0,270.0904930323032
5.8,-0.3,79.0,18.0,299.82609979783615
5.8,-0.2,79.0,19.0,257.55003006675645
5.8,-0.1,79.0,20.0,288.46548279624557
5.8,0.0,79.0,21.0,606.7894186466152
5.8,0.1,79.0,22.0,247.11849005541376
5.8,0.2,79.0,23.0,686.2172388773638
5.8,0.3,79.0,24.0,247.27530336737556
5.8,0.4,79.0,25.0,213.82113024443052
5.8,0.5,79.0,26.0,232.0939541115233
5.8,0.6,79.0,27.0,270.42047914143546
5.8,0.7,79.0,28.0,268.61117235249066
5.8,0.8,79.0,29.0,237.629475344311
5.8,0.9,79.0,30.0,255.07299308895713
5.8,1.0,79.0,31.0,213.97271465365705
5.8,1.1,79.0,32.0,225.95886694447105
5.8,1.2,79.0,33.0,237.31663303597495
5.8,1.3,79.0,34.0,231.92351681074098
5.8,1.4,79.0,35.0,284.5729794274878
5.8,1.5,79.0,36.0,242.33948006482535
5.8,1.6,79.0,37.0,240.24485891221366
5.8,1.7,79.0,38.0,237.37777048974863
5.8,1.8,79.0,39.0,237.35870610260372
5.8,1.9,79.0,40.0,243.55714279845753
5.8,2.0,79.0,41.0,255.92138184167504
5.8,2.1,79.0,42.0,232.68986305057484
5.8,2.2,79.0,43.0,252.7644397957116
5.8,2.3,79.0,44.0,230.42272115749472
5.8,2.4,79.0,45.0,259.369488452803
5.8,2.5,79.0,46.0,226.2410770292923
5.8,2.6,79.0,47.0,229.08149951979016
5.8,2.7,79.0,48.0,256.6339970937809
5.8,2.8,79.0,49.0,240.89969091449908
5.8,2.9,79.0,50.0,237.09372988478236
5.8,3.0,79.0,51.0,253.47933945089457
5.8,3.1,79.0,52.0,240.89327414280004
5.8,3.2,79.0,53.0,246.71907038208906
5.8,3.3,79.0,54.0,222.86209982820245
5.8,3.4,79.0,55.0,250.19363374295648
5.8,3.5,79.0,56.0,240.6929604385805
5.8,3.6,79.0,57.0,240.704128327359
5.8,3.7,79.0,58.0,230.77068474076876
5.8,3.8,79.0,59.0,232.47816644930126
5.8,3.9,79.0,60.0,236.35152396180357
5.8,4.0,79.0,61.0,255.02248379779056
5.8,4.1,79.0,62.0,236.08083294277822
5.8,4.2,79.0,63.0,227.18084930001672
5.8,4.3,79.0,64.0,232.59980056246454
5.8,4.4,79.0,65.0,239.30569742119206
5.8,4.5,79.0,66.0,230.33359531579205
5.8,4.6,79.0,67.0,213.01086626107616
5.8,4.7,79.0,68.0,239.6907730115267
5.8,4.8,79.0,69.0,232.0889025359591
5.8,4.9,79.0,70.0,231.8432942100034
5.8,5.0,79.0,71.0,238.71240008501022
5.8,5.1,79.0,72.0,237.5451624727652
5.8,5.2,79.0,73.0,231.5391918741608
5.8,5.3,79.0,74.0,240.03638386733445
5.8,5.4,79.0,75.0,242.19025844760478
5.8,5.5,79.0,76.0,229.99715005501437
5.8,5.6,79.0,77.0,236.76973176291966
5.8,5.7,79.0,78.0,234.79778718263702
5.8,5.8,79.0,79.0,229.47062183389437
5.9,6.0,80.0,81.0,416.93108660567555
5.9,6.1,80.0,82.0,278.29741371314213
5.9,6.2,80.0,83.0,277.11639014109284
5.9,6.3,80.0,84.0,273.11148841884176
5.9,6.4,80.0,85.0,281.7325642050188
5.9,6.5,80.0,86.0,301.16831974467306
5.9,6.6,80.0,87.0,261.89567560634663
5.9,6.7,80.0,88.0,303.79042233364305
5.9,6.8,80.0,89.0,294.9366659022021
5.9,6.9,80.0,90.0,320.8368710999198
5.9,7.0,80.0,91.0,299.1997628260238
5.9,7.1,80.0,92.0,260.4672678215036
5.9,7.2,80.0,93.0,275.93157616308605
5.9,7.3,80.0,94.0,273.5701163805044
5.9,7.4,80.0,95.0,292.1283680307842
5.9,7.5,80.0,96.0,268.1460157522698
5.9,7.6,80.0,97.0,250.74991530875496
5.9,7.7,80.0,98.0,288.9523270093741
5.9,7.8,80.0,99.0,279.13574998551246
5.9,7.9,80.0,100.0,278.3449556032348
5.9,-2.0,80.0,1.0,255.03692241177504
5.9,-1.9,80.0,2.0,265.93090258032595
5.9,-1.8,80.0,3.0,249.59780630926386
5.9,-1.7,80.0,4.0,283.6955026510856
5.9,-1.6,80.0,5.0,254.5677912028236
5.9,-1.5,80.0,6.0,284.69636829754694
5.9,-1.4,80.0,7.0,281.59921132307915
5.9,-1.3,80.0,8.0,259.09587489332836
5.9,-1.2,80.0,9.0,271.6017771145564
5.9,-1.1,80.0,10.0,275.72052687123454
5.9,-1.0,80.0,11.0,295.83132189133397
5.9,-0.9,80.0,12.0,255.96522498858613
5.9,-0.8,80.0,13.0,267.4759457667731
5.9,-0.7,80.0,14.0,284.16380033871604
5.9,-0.6,80.0,15.0,279.46710804065424
5.9,-0.5,80.0,16.0,283.7956410359756
5.9,-0.4,80.0,17.0,274.35588216794036
5.9,-0.3,80.0,18.0,307.59756140375777
5.9,-0.2,80.0,19.0,266.8711947645543
5.9,-0.1,80.0,20.0,283.47577088389454
5.9,0.0,80.0,21.0,749.676868870358
5.9,0.1,80.0,22.0,709.3113656075828
5.9,0.2,80.0,23.0,233.19279509538694
5.9,0.3,80.0,24.0,243.76974803356728
5.9,0.4,80.0,25.0,234.4703337488122
5.9,0.5,80.0,26.0,239.7096786202587
5.9,0.6,80.0,27.0,263.7462328560007
5.9,0.7,80.0,28.0,260.47957815801385
5.9,0.8,80.0,29.0,281.40110536134773
5.9,0.9,80.0,30.0,242.41507460105197
5.9,1.0,80.0,31.0,286.4507820787569
5.9,1.1,80.0,32.0,297.454984919444
5.9,1.2,80.0,33.0,257.23718457810037
5.9,1.3,80.0,34.0,228.1032762510764
5.9,1.4,80.0,35.0,240.73912385169695
5.9,1.5,80.0,36.0,264.8114369820256
5.9,1.6,80.0,37.0,242.06086113850367
5.9,1.7,80.0,38.0,243.9720227250393
5.9,1.8,80.0,39.0,220.16287865098332
5.9,1.9,80.0,40.0,228.67786363842941
5.9,2.0,80.0,41.0,235.09834180899526
5.9,2.1,80.0,42.0,239.89053417611055
5.9,2.2,80.0,43.0,246.97143699844082
5.9,2.3,80.0,44.0,234.28700661312786
5.9,2.4,80.0,45.0,225.64371803102262
5.9,2.5,80.0,46.0,224.79364450934222
5.9,2.6,80.0,47.0,265.41237595910644
5.9,2.7,80.0,48.0,228.08832491623443
5.9,2.8,80.0,49.0,345.8617749307654
5.9,2.9,80.0,50.0,229.83650750381253
5.9,3.0,80.0,51.0,241.30767995899524
5.9,3.1,80.0,52.0,248.10960666419203
5.9,3.2,80.0,53.0,254.7745676409688
5.9,3.3,80.0,54.0,254.70971589551678
5.9,3.4,80.0,55.0,250.1379325656719
5.9,3.5,80.0,56.0,284.3236202379339
5.9,3.6,80.0,57.0,214.326957414282
5.9,3.7,80.0,58.0,231.86898455468372
5.9,3.8,80.0,59.0,234.0266915903078
5.9,3.9,80.0,60.0,228.64120752659844
5.9,4.0,80.0,61.0,276.23764560395006
5.9,4.1,80.0,62.0,253.4769661639306
5.9,4.2,80.0,63.0,252.64171878382194
5.9,4.3,80.0,64.0,236.42414471775027
5.9,4.4,80.0,65.0,236.82421375875586
5.9,4.5,80.0,66.0,229.42025356930898
5.9,4.6,80.0,67.0,234.49906332421602
5.9,4.7,80.0,68.0,245.80728092504495
5.9,4.8,80.0,69.0,236.1520658970734
5.9,4.9,80.0,70.0,248.89991506925696
5.9,5.0,80.0,71.0,247.4502571770367
5.9,5.1,80.0,72.0,263.47599432481394
5.9,5.2,80.0,73.0,244.4598510203509
5.9,5.3,80.0,74.0,306.9567813342499
5.9,5.4,80.0,75.0,224.26468800421966
5.9,5.5,80.0,76.0,265.33665133763407
5.9,5.6,80.0,77.0,216.79220716200146
5.9,5.7,80.0,78.0,243.32084039369718
5.9,5.8,80.0,79.0,234.92278070764934
5.9,5.9,80.0,80.0,285.7273045730933
6.0,6.1,81.0,82.0,306.03371838575134
6.0,6.2,81.0,83.0,258.40692800470316
6.0,6.3,81.0,84.0,278.79739746726864
6.0,6.4,81.0,85.0,263.8963602610112
6.0,6.5,81.0,86.0,279.15195019498776
6.0,6.6,81.0,87.0,268.29078799289806
6.0,6.7,81.0,88.0,263.4236312548278
6.0,6.8,81.0,89.0,255.73562188793554
6.0,6.9,81.0,90.0,274.78583156393125
6.0,7.0,81.0,91.0,290.2051058813192
6.0,7.1,81.0,92.0,294.89280392912025
6.0,7.2,81.0,93.0,267.2114383128257
6.0,7.3,81.0,94.0,257.4442538392685
6.0,7.4,81.0,95.0,558.1906020107954
6.0,7.5,81.0,96.0,286.3379019567906
6.0,7.6,81.0,97.0,273.64776908379565
6.0,7.7,81.0,98.0,275.8618808452187
6.0,7.8,81.0,99.0,280.0657133005495
6.0,7.9,81.0,100.0,278.0073126447134
6.0,-2.0,81.0,1.0,404.1899833923214
6.0,-1.9,81.0,2.0,384.99523913856837
6.0,-1.8,81.0,3.0,358.42853219164977
6.0,-1.7,81.0,4.0,414.81606114952893
6.0,-1.6,81.0,5.0,382.21071640424657
6.0,-1.5,81.0,6.0,381.15067422477193
6.0,-1.4,81.0,7.0,401.809605334213
6.0,-1.3,81.0,8.0,418.71082204770994
6.0,-1.2,81.0,9.0,465.1453047695237
6.0,-1.1,81.0,10.0,375.8951692486559
6.0,-1.0,81.0,11.0,395.6395780875057
6.0,-0.9,81.0,12.0,364.8028621343366
6.0,-0.8,81.0,13.0,410.50512340645133
6.0,-0.7,81.0,14.0,420.7401023400808
6.0,-0.6,81.0,15.0,368.7425543146166
6.0,-0.5,81.0,16.0,411.0426707764826
6.0,-0.4,81.0,17.0,413.62851885530534
6.0,-0.3,81.0,18.0,428.50950239196817
6.0,-0.2,81.0,19.0,552.7042946533669
6.0,-0.1,81.0,20.0,378.306236513165
6.0,0.0,81.0,21.0,850.9210116285848
6.0,0.1,81.0,22.0,490.46855940047396
6.0,0.2,81.0,23.0,413.14984968220284
6.0,0.3,81.0,24.0,459.54789225344143
6.0,0.4,81.0,25.0,426.2728270045477
6.0,0.5,81.0,26.0,482.8900446358796
6.0,0.6,81.0,27.0,412.4472175255418
6.0,0.7,81.0,28.0,382.0582399832354
6.0,0.8,81.0,29.0,380.3167297242181
6.0,0.9,81.0,30.0,457.5045126813988
6.0,1.0,81.0,31.0,449.08652296598405
6.0,1.1,81.0,32.0,420.2315275398184
6.0,1.2,81.0,33.0,387.4763042918852
6.0,1.3,81.0,34.0,411.4128039501405
6.0,1.4,81.0,35.0,411.27945905198055
6.0,1.5,81.0,36.0,404.6414847982975
6.0,1.6,81.0,37.0,427.63651630713065
6.0,1.7,81.0,38.0,431.2572103747372
6.0,1.8,81.0,39.0,414.15640611590675
6.0,1.9,81.0,40.0,456.6519873273648
6.0,2.0,81.0,41.0,391.62840441927625
6.0,2.1,81.0,42.0,409.6424548206344
6.0,2.2,81.0,43.0,417.66283875195137
6.0,2.3,81.0,44.0,389.6886844566067
6.0,2.4,81.0,45.0,403.52359729627847
6.0,2.5,81.0,46.0,431.20053021934376
6.0,2.6,81.0,47.0,418.210740583662
6.0,2.7,81.0,48.0,434.41081481740224
6.0,2.8,81.0,49.0,358.77437141413805
6.0,2.9,81.0,50.0,390.49700049779136
6.0,3.0,81.0,51.0,387.66500637682486
6.0,3.1,81.0,52.0,368.13526039944884
6.0,3.2,81.0,53.0,399.8024692568799
6.0,3.3,81.0,54.0,397.0699729372762
6.0,3.4,81.0,55.0,462.4551174227423
6.0,3.5,81.0,56.0,423.94677573124244
6.0,3.6,81.0,57.0,354.67195800804274
6.0,3.7,81.0,58.0,429.1040211151914
6.0,3.8,81.0,59.0,401.79909668898273
6.0,3.9,81.0,60.0,413.40143645913133
6.0,4.0,81.0,61.0,372.85747787177917
6.0,4.1,81.0,62.0,412.2329388784645
6.0,4.2,81.0,63.0,390.95460166396305
6.0,4.3,81.0,64.0,419.54427433077797
6.0,4.4,81.0,65.0,497.25051461320555
6.0,4.5,81.0,66.0,416.4604696426554
6.0,4.6,81.0,67.0,407.20580763631466
6.0,4.7,81.0,68.0,457.2614610720175
6.0,4.8,81.0,69.0,393.8859036566407
6.0,4.9,81.0,70.0,400.4570240375113
6.0,5.0,81.0,71.0,410.2983379412084
6.0,5.1,81.0,72.0,480.75703864690666
6.0,5.2,81.0,73.0,403.8211228829851
6.0,5.3,81.0,74.0,392.2421348852679
6.0,5.4,81.0,75.0,463.51985598565034
6.0,5.5,81.0,76.0,414.47196122443825
6.0,5.6,81.0,77.0,391.0036841001704
6.0,5.7,81.0,78.0,385.32991092100633
6.0,5.8,81.0,79.0,409.309733971781
6.0,5.9,81.0,80.0,406.8318091068193
6.0,6.0,81.0,81.0,454.37743790773374
6.1,6.2,82.0,83.0,266.64313111492817
6.1,6.3,82.0,84.0,280.0581814324836
6.1,6.4,82.0,85.0,292.827772289715
6.1,6.5,82.0,86.0,289.61861120032967
6.1,6.6,82.0,87.0,270.0832447631917
6.1,6.7,82.0,88.0,289.8168119931727
6.1,6.8,82.0,89.0,270.55471728578493
6.1,6.9,82.0,90.0,273.28737541935055
6.1,7.0,82.0,91.0,305.860255081688
6.1,7.1,82.0,92.0,281.17271922255406
6.1,7.2,82.0,93.0,307.4578595266359
6.1,7.3,82.0,94.0,280.4199553970728
6.1,7.4,82.0,95.0,263.7394545483964
6.1,7.5,82.0,96.0,303.8484077369248
6.1,7.6,82.0,97.0,292.5122870536155
6.1,7.7,82.0,98.0,268.24847918646697
6.1,7.8,82.0,99.0,253.6463431936672
6.1,7.9,82.0,100.0,275.6712914173474
6.1,-2.0,82.0,1.0,278.35735784797726
6.1,-1.9,82.0,2.0,256.749098493803
6.1,-1.8,82.0,3.0,317.58736615868565
6.1,-1.7,82.0,4.0,268.82602020168133
6.1,-1.6,82.0,5.0,269.28739040297864
6.1,-1.5,82.0,6.0,278.80182157051206
6.1,-1.4,82.0,7.0,275.0999245009654
6.1,-1.3,82.0,8.0,269.81009936884567
6.1,-1.2,82.0,9.0,307.56256170918687
6.1,-1.1,82.0,10.0,280.60851355922256
6.1,-1.0,82.0,11.0,267.53705272054435
6.1,-0.9,82.0,12.0,257.7679238404613
6.1,-0.8,82.0,13.0,285.693389727173
6.1,-0.7,82.0,14.0,294.100729005435
6.1,-0.6,82.0,15.0,293.3969525973113
6.1,-0.5,82.0,16.0,267.8857427603919
6.1,-0.4,82.0,17.0,261.92668084413424
6.1,-0.3,82.0,18.0,276.9197119602122
6.1,-0.2,82.0,19.0,314.01950068060876
6.1,-0.1,82.0,20.0,286.4148207681726
6.1,0.0,82.0,21.0,274.3733368127176
6.1,0.1,82.0,22.0,270.2207328250349
6.1,0.2,82.0,23.0,263.20672597145665
6.1,0.3,82.0,24.0,293.05110408714626
6.1,0.4,82.0,25.0,305.87551595506966
6.1,0.5,82.0,26.0,263.70042895749486
6.1,0.6,82.0,27.0,264.8763718058125
6.1,0.7,82.0,28.0,257.62403139376715
6.1,0.8,82.0,29.0,256.8601185029925
6.1,0.9,82.0,30.0,275.18846441609986
6.1,1.0,82.0,31.0,268.30513201477726
6.1,1.1,82.0,32.0,316.45265550274286
6.1,1.2,82.0,33.0,264.79072752115593
6.1,1.3,82.0,34.0,293.24224845606096
6.1,1.4,82.0,35.0,259.521893721938
6.1,1.5,82.0,36.0,246.8240427709739
6.1,1.6,82.0,37.0,273.0609147970643
6.1,1.7,82.0,38.0,267.866335878375
6.1,1.8,82.0,39.0,274.52622978122173
6.1,1.9,82.0,40.0,277.97072627173975
6.1,2.0,82.0,41.0,278.7240229517066
6.1,2.1,82.0,42.0,285.71294617603274
6.1,2.2,82.0,43.0,269.8499855503489
6.1,2.3,82.0,44.0,302.1831387594767
6.1,2.4,82.0,45.0,256.1036679169126
6.1,2.5,82.0,46.0,279.588772424897
6.1,2.6,82.0,47.0,278.1430363040625
6.1,2.7,82.0,48.0,296.31552477731327
6.1,2.8,82.0,49.0,273.1237116473561
6.1,2.9,82.0,50.0,272.36693579032044
6.1,3.0,82.0,51.0,264.9244280892345
6.1,3.1,82.0,52.0,297.3225507490855
6.1,3.2,82.0,53.0,369.828184622837
6.1,3.3,82.0,54.0,269.1741549388711
6.1,3.4,82.0,55.0,264.29811216961224
6.1,3.5,82.0,56.0,288.42347660912816
6.1,3.6,82.0,57.0,291.1295509902742
6.1,3.7,82.0,58.0,296.85027858750357
6.1,3.8,82.0,59.0,308.46017449601374
6.1,3.9,82.0,60.0,275.82660554720127
6.1,4.0,82.0,61.0,266.2653580248752
6.1,4.1,82.0,62.0,239.7218279088934
6.1,4.2,82.0,63.0,256.6015139077805
6.1,4.3,82.0,64.0,351.71409137722907
6.1,4.4,82.0,65.0,304.64906753411793
6.1,4.5,82.0,66.0,276.1450892343169
6.1,4.6,82.0,67.0,292.0567651698083
6.1,4.7,82.0,68.0,283.8899472929462
6.1,4.8,82.0,69.0,258.15375081721703
6.1,4.9,82.0,70.0,283.6507105711713
6.1,5.0,82.0,71.0,288.3894586896061
6.1,5.1,82.0,72.0,266.34813011614045
6.1,5.2,82.0,73.0,288.0096375778247
6.1,5.3,82.0,74.0,301.5402510261938
6.1,5.4,82.0,75.0,302.5645436165537
6.1,5.5,82.0,76.0,285.02086953944314
6.1,5.6,82.0,77.0,299.92960566118376
6.1,5.7,82.0,78.0,261.0009993112166
6.1,5.8,82.0,79.0,300.285586361426
6.1,5.9,82.0,80.0,302.90121301052136
6.1,6.0,82.0,81.0,276.3899435721592
6.1,6.1,82.0,82.0,290.11324388043596
6.2,6.3,83.0,84.0,325.87455450791293
6.2,6.4,83.0,85.0,258.4766646496449
6.2,6.5,83.0,86.0,347.07870354233677
6.2,6.6,83.0,87.0,258.91410517858293
6.2,6.7,83.0,88.0,307.5799342736885
6.2,6.8,83.0,89.0,305.97238773722864
6.2,6.9,83.0,90.0,254.3777372642755
6.2,7.0,83.0,91.0,338.2940683871588
6.2,7.1,83.0,92.0,259.4464779909754
6.2,7.2,83.0,93.0,260.21215543235627
6.2,7.3,83.0,94.0,309.17683746107593
6.2,7.4,83.0,95.0,290.6084189011522
6.2,7.5,83.0,96.0,260.822319795468
6.2,7.6,83.0,97.0,307.9542568710436
6.2,7.7,83.0,98.0,284.2325275705273
6.2,7.8,83.0,99.0,308.78515333355404
6.2,7.9,83.0,100.0,266.9242819254798
6.2,-2.0,83.0,1.0,309.86129906470177
6.2,-1.9,83.0,2.0,259.5036924184375
6.2,-1.8,83.0,3.0,321.42549720166875
6.2,-1.7,83.0,4.0,291.5977779433326
6.2,-1.6,83.0,5.0,270.916076246069
6.2,-1.5,83.0,6.0,293.07929000851414
6.2,-1.4,83.0,7.0,271.6736889324159
6.2,-1.3,83.0,8.0,310.05709658172265
6.2,-1.2,83.0,9.0,291.7222569079705
6.2,-1.1,83.0,10.0,280.36947369066405
6.2,-1.0,83.0,11.0,273.98939973725567
6.2,-0.9,83.0,12.0,276.86543191866696
6.2,-0.8,83.0,13.0,360.3808350899952
6.2,-0.7,83.0,14.0,262.8646922630259
6.2,-0.6,83.0,15.0,274.1392265900851
6.2,-0.5,83.0,16.0,284.2358629800915
6.2,-0.4,83.0,17.0,265.5163003373769
6.2,-0.3,83.0,18.0,262.4796361040392
6.2,-0.2,83.0,19.0,273.3740850897001
6.2,-0.1,83.0,20.0,258.8249694330672
6.2,0.0,83.0,21.0,275.9189436608313
6.2,0.1,83.0,22.0,288.4189541369617
6.2,0.2,83.0,23.0,277.6203430040199
6.2,0.3,83.0,24.0,281.0784224069227
6.2,0.4,83.0,25.0,311.8025147476406
6.2,0.5,83.0,26.0,264.6969660524915
6.2,0.6,83.0,27.0,323.4660334421549
6.2,0.7,83.0,28.0,262.54926575791774
6.2,0.8,83.0,29.0,256.5035657089282
6.2,0.9,83.0,30.0,272.85128176706127
6.2,1.0,83.0,31.0,281.9702109451442
6.2,1.1,83.0,32.0,292.15271890806144
6.2,1.2,83.0,33.0,294.42602220759215
6.2,1.3,83.0,34.0,284.2422616720644
6.2,1.4,83.0,35.0,289.36972416174007
6.2,1.5,83.0,36.0,271.10954397492077
6.2,1.6,83.0,37.0,276.63289481325995
6.2,1.7,83.0,38.0,279.1149191410621
6.2,1.8,83.0,39.0,261.69388864958944
6.2,1.9,83.0,40.0,278.0960358855037
6.2,2.0,83.0,41.0,478.4271500943118
6.2,2.1,83.0,42.0,275.42274937081237
6.2,2.2,83.0,43.0,287.81867662505897
6.2,2.3,83.0,44.0,256.78263374902025
6.2,2.4,83.0,45.0,272.08540463427875
6.2,2.5,83.0,46.0,297.71012210752116
6.2,2.6,83.0,47.0,265.290060899848
6.2,2.7,83.0,48.0,268.9499073573962
6.2,2.8,83.0,49.0,271.42748667595436
6.2,2.9,83.0,50.0,317.9223036609893
6.2,3.0,83.0,51.0,281.76108835908605
6.2,3.1,83.0,52.0,265.5615838432336
6.2,3.2,83.0,53.0,315.59223475729334
6.2,3.3,83.0,54.0,279.70745765469235
6.2,3.4,83.0,55.0,311.87096611010776
6.2,3.5,83.0,56.0,264.1651039173835
6.2,3.6,83.0,57.0,263.2547151692632
6.2,3.7,83.0,58.0,261.2846209283136
6.2,3.8,83.0,59.0,304.27524674699134
6.2,3.9,83.0,60.0,293.5364613543912
6.2,4.0,83.0,61.0,273.80468471468754
6.2,4.1,83.0,62.0,293.0106154932637
6.2,4.2,83.0,63.0,278.6953237518759
6.2,4.3,83.0,64.0,249.61573795607228
6.2,4.4,83.0,65.0,301.0069318190909
6.2,4.5,83.0,66.0,297.79200271807525
6.2,4.6,83.0,67.0,268.5458457834073
6.2,4.7,83.0,68.0,286.7796870340991
6.2,4.8,83.0,69.0,296.97080107197655
6.2,4.9,83.0,70.0,258.26630732476764
6.2,5.0,83.0,71.0,294.2274925502026
6.2,5.1,83.0,72.0,281.70903045624607
6.2,5.2,83.0,73.0,306.826282215326
6.2,5.3,83.0,74.0,280.10006065834096
6.2,5.4,83.0,75.0,287.2675234571777
6.2,5.5,83.0,76.0,298.2875612550385
6.2,5.6,83.0,77.0,321.5464203499148
6.2,5.7,83.0,78.0,275.64415513612823
6.2,5.8,83.0,79.0,257.59384915390416
6.2,5.9,83.0,80.0,266.77765657808624
6.2,6.0,83.0,81.0,274.90222977084676
6.2,6.1,83.0,82.0,296.0482963474752
6.2,6.2,83.0,83.0,268.19990175045666
6.3,6.4,84.0,85.0,276.46988224951554
6.3,6.5,84.0,86.0,270.45034962041575
6.3,6.6,84.0,87.0,270.43152489745137
6.3,6.7,84.0,88.0,269.0943310526313
6.3,6.8,84.0,89.0,301.9872318710613
6.3,6.9,84.0,90.0,279.58921221588616
6.3,7.0,84.0,91.0,303.3273403518106
6.3,7.1,84.0,92.0,317.60388225263034
6.3,7.2,84.0,93.0,267.70596387917203
6.3,7.3,84.0,94.0,290.39330989499945
6.3,7.4,84.0,95.0,251.44267078538667
6.3,7.5,84.0,96.0,303.30767382243516
6.3,7.6,84.0,97.0,254.4644197330362
6.3,7.7,84.0,98.0,293.51026592066756
6.3,7.8,84.0,99.0,282.4338518683386
6.3,7.9,84.0,100.0,273.02373148994167
6.3,-2.0,84.0,1.0,317.45451602476845
6.3,-1.9,84.0,2.0,260.6492816825166
6.3,-1.8,84.0,3.0,315.894905190617
6.3,-1.7,84.0,4.0,287.30759695108486
6.3,-1.6,84.0,5.0,271.4856340982546
6.3,-1.5,84.0,6.0,242.52316777475866
6.3,-1.4,84.0,7.0,289.32837440250165
6.3,-1.3,84.0,8.0,268.6333627915902
6.3,-1.2,84.0,9.0,310.7563211561432
6.3,-1.1,84.0,10.0,291.0959566734172
6.3,-1.0,84.0,11.0,283.48432704582666
6.3,-0.9,84.0,12.0,262.15769948723096
6.3,-0.8,84.0,13.0,297.32194996266315
6.3,-0.7,84.0,14.0,273.48285014868236
6.3,-0.6,84.0,15.0,271.4107027104372
6.3,-0.5,84.0,16.0,300.917756955879
6.3,-0.4,84.0,17.0,260.85113881260384
6.3,-0.3,84.0,18.0,266.03109783383076
6.3,-0.2,84.0,19.0,296.0283122242721
6.3,-0.1,84.0,20.0,277.7392349479137
6.3,0.0,84.0,21.0,268.52146450952665
6.3,0.1,84.0,22.0,271.69648562427085
6.3,0.2,84.0,23.0,270.0928195522107
6.3,0.3,84.0,24.0,285.31886945858207
6.3,0.4,84.0,25.0,303.6516788374995
6.3,0.5,84.0,26.0,279.188604434627
6.3,0.6,84.0,27.0,258.2182910023801
6.3,0.7,84.0,28.0,271.6410989433299
6.3,0.8,84.0,29.0,277.19790706895685
6.3,0.9,84.0,30.0,269.3930891949894
6.3,1.0,84.0,31.0,280.50274295727127
6.3,1.1,84.0,32.0,284.259116504746
6.3,1.2,84.0,33.0,259.67572278472767
6.3,1.3,84.0,34.0,283.2590911271886
6.3,1.4,84.0,35.0,260.93850234011296
6.3,1.5,84.0,36.0,264.8756516473323
6.3,1.6,84.0,37.0,277.68914628173565
6.3,1.7,84.0,38.0,352.74660049111316
6.3,1.8,84.0,39.0,306.3863817677551
6.3,1.9,84.0,40.0,266.6212542393996
6.3,2.0,84.0,41.0,286.18268415196354
6.3,2.1,84.0,42.0,293.41162964818625
6.3,2.2,84.0,43.0,270.87465857815795
6.3,2.3,84.0,44.0,277.61226132393034
6.3,2.4,84.0,45.0,279.6448453492513
6.3,2.5,84.0,46.0,282.59887378973383
6.3,2.6,84.0,47.0,272.7917397990761
6.3,2.7,84.0,48.0,345.9260800191581
6.3,2.8,84.0,49.0,277.65715307693205
6.3,2.9,84.0,50.0,266.1907927500306
6.3,3.0,84.0,51.0,274.86994245087004
6.3,3.1,84.0,52.0,272.3651454927484
6.3,3.2,84.0,53.0,276.30520791327535
6.3,3.3,84.0,54.0,307.97414673546825
6.3,3.4,84.0,55.0,267.4769178965032
6.3,3.5,84.0,56.0,261.7655089652099
6.3,3.6,84.0,57.0,293.69074581760907
6.3,3.7,84.0,58.0,273.0705190657504
6.3,3.8,84.0,59.0,306.08974148988625
6.3,3.9,84.0,60.0,268.36979712532906
6.3,4.0,84.0,61.0,289.6717246415077
6.3,4.1,84.0,62.0,317.1702635521961
6.3,4.2,84.0,63.0,308.90984568881527
6.3,4.3,84.0,64.0,311.2269839480751
6.3,4.4,84.0,65.0,287.7248791508275
6.3,4.5,84.0,66.0,284.8864920176507
6.3,4.6,84.0,67.0,292.27873275906813
6.3,4.7,84.0,68.0,275.9817340317606
6.3,4.8,84.0,69.0,276.06751635213806
6.3,4.9,84.0,70.0,279.3777992810329
6.3,5.0,84.0,71.0,271.2960239884492
6.3,5.1,84.0,72.0,297.7542332689524
6.3,5.2,84.0,73.0,269.9171710405744
6.3,5.3,84.0,74.0,255.97831197713037
6.3,5.4,84.0,75.0,276.9270975167292
6.3,5.5,84.0,76.0,294.0594128086967
6.3,5.6,84.0,77.0,283.90601247205575
6.3,5.7,84.0,78.0,303.07019839865745
6.3,5.8,84.0,79.0,277.90545128057875
6.3,5.9,84.0,80.0,320.1197497731832
6.3,6.0,84.0,81.0,258.98816800237785
6.3,6.1,84.0,82.0,262.2458786248236
6.3,6.2,84.0,83.0,277.9536344668209
6.3,6.3,84.0,84.0,284.65757855488636
6.4,6.5,85.0,86.0,356.432306006125
6.4,6.6,85.0,87.0,280.4494260618459
6.4,6.7,85.0,88.0,273.2956862209736
6.4,6.8,85.0,89.0,284.6631264045522
6.4,6.9,85.0,90.0,271.21988081736356
6.4,7.0,85.0,91.0,268.68718030464197
6.4,7.1,85.0,92.0,275.34092702204003
6.4,7.2,85.0,93.0,253.04015190718533
6.4,7.3,85.0,94.0,286.425399497188
6.4,7.4,85.0,95.0,279.9411904397765
6.4,7.5,85.0,96.0,241.47699734292436
6.4,7.6,85.0,97.0,278.6907056361474
6.4,7.7,85.0,98.0,266.58296967253744
6.4,7.8,85.0,99.0,276.4985278905893
6.4,7.9,85.0,100.0,287.36625903677947
6.4,-2.0,85.0,1.0,261.53140987187777
6.4,-1.9,85.0,2.0,248.59998756274123
6.4,-1.8,85.0,3.0,281.81891037508893
6.4,-1.7,85.0,4.0,263.61514085353076
6.4,-1.6,85.0,5.0,275.57075072574486
6.4,-1.5,85.0,6.0,318.4404804907062
6.4,-1.4,85.0,7.0,262.76916335057643
6.4,-1.3,85.0,8.0,274.5984270818772
6.4,-1.2,85.0,9.0,272.2876038504538
6.4,-1.1,85.0,10.0,278.15753192930634
6.4,-1.0,85.0,11.0,284.4649935109787
6.4,-0.9,85.0,12.0,289.86413186749235
6.4,-0.8,85.0,13.0,246.74514015429804
6.4,-0.7,85.0,14.0,272.68919972192094
6.4,-0.6,85.0,15.0,311.8200780247895
6.4,-0.5,85.0,16.0,282.5857889010049
6.4,-0.4,85.0,17.0,291.66751024362026
6.4,-0.3,85.0,18.0,305.4171186331462
6.4,-0.2,85.0,19.0,288.37003413379074
6.4,-0.1,85.0,20.0,265.2987379453507
6.4,0.0,85.0,21.0,261.4610475566443
6.4,0.1,85.0,22.0,277.77386530405147
6.4,0.2,85.0,23.0,260.5180103330277
6.4,0.3,85.0,24.0,282.8209963037113
6.4,0.4,85.0,25.0,275.3389731762562
6.4,0.5,85.0,26.0,282.9558981506946
6.4,0.6,85.0,27.0,258.22937963486265
6.4,0.7,85.0,28.0,270.58692494741945
6.4,0.8,85.0,29.0,261.86083204962375
6.4,0.9,85.0,30.0,253.3034893882031
6.4,1.0,85.0,31.0,292.3907362597756
6.4,1.1,85.0,32.0,295.2190754679898
6.4,1.2,85.0,33.0,279.1401490119577
6.4,1.3,85.0,34.0,267.3685791605972
6.4,1.4,85.0,35.0,273.1233680811445
6.4,1.5,85.0,36.0,300.1079308841267
6.4,1.6,85.0,37.0,335.9787986519324
6.4,1.7,85.0,38.0,259.20756809107996
6.4,1.8,85.0,39.0,283.8591238739564
6.4,1.9,85.0,40.0,287.6833969534953
6.4,2.0,85.0,41.0,259.4807929649055
6.4,2.1,85.0,42.0,277.86628055519145
6.4,2.2,85.0,43.0,299.9609740875515
6.4,2.3,85.0,44.0,250.86290167524248
6.4,2.4,85.0,45.0,268.24758194432957
6.4,2.5,85.0,46.0,257.95211865798626
6.4,2.6,85.0,47.0,287.440014619745
6.4,2.7,85.0,48.0,301.1337436191387
6.4,2.8,85.0,49.0,302.44048120684096
6.4,2.9,85.0,50.0,268.62848531611644
6.4,3.0,85.0,51.0,281.75601900348903
6.4,3.1,85.0,52.0,264.09271145280303
6.4,3.2,85.0,53.0,276.16138208702375
6.4,3.3,85.0,54.0,279.9080931542319
6.4,3.4,85.0,55.0,291.6034083624864
6.4,3.5,85.0,56.0,270.16673280107943
6.4,3.6,85.0,57.0,283.5717291485345
6.4,3.7,85.0,58.0,309.10078360568616
6.4,3.8,85.0,59.0,287.815221785014
6.4,3.9,85.0,60.0,265.4020278822704
6.4,4.0,85.0,61.0,292.6670838219531
6.4,4.1,85.0,62.0,290.2281305721354
6.4,4.2,85.0,63.0,262.8794659590614
6.4,4.3,85.0,64.0,340.94713894608265
6.4,4.4,85.0,65.0,271.8832546900082
6.4,4.5,85.0,66.0,272.7734534572949
6.4,4.6,85.0,67.0,298.07048962968753
6.4,4.7,85.0,68.0,285.6912266223445
6.4,4.8,85.0,69.0,257.3655417479568
6.4,4.9,85.0,70.0,279.7148383394884
6.4,5.0,85.0,71.0,303.91038068641365
6.4,5.1,85.0,72.0,276.3281526810661
6.4,5.2,85.0,73.0,409.9348341351938
6.4,5.3,85.0,74.0,287.6846992902313
6.4,5.4,85.0,75.0,290.33875305888574
6.4,5.5,85.0,76.0,307.1987376236988
6.4,5.6,85.0,77.0,286.4439175002577
6.4,5.7,85.0,78.0,278.22625248127173
6.4,5.8,85.0,79.0,270.21158081989506
6.4,5.9,85.0,80.0,291.1949116197402
6.4,6.0,85.0,81.0,280.5513925127392
6.4,6.1,85.0,82.0,262.71120146340803
6.4,6.2,85.0,83.0,318.3473355713095
6.4,6.3,85.0,84.0,328.84893455917626
6.4,6.4,85.0,85.0,297.13027796304794
6.5,6.6,86.0,87.0,263.77850164461216
6.5,6.7,86.0,88.0,310.036789447469
6.5,6.8,86.0,89.0,291.65847348591865
6.5,6.9,86.0,90.0,342.8633361716621
6.5,7.0,86.0,91.0,297.90881266660233
6.5,7.1,86.0,92.0,262.06697422039474
6.5,7.2,86.0,93.0,291.1405359142105
6.5,7.3,86.0,94.0,277.8444823548367
6.5,7.4,86.0,95.0,317.3317927273397
6.5,7.5,86.0,96.0,278.62393757264715
6.5,7.6,86.0,97.0,301.33258697376044
6.5,7.7,86.0,98.0,283.8187645627729
6.5,7.8,86.0,99.0,264.0240263081878
6.5,7.9,86.0,100.0,288.22681823944407
6.5,-2.0,86.0,1.0,287.6990022850252
6.5,-1.9,86.0,2.0,274.6459791072542
6.5,-1.8,86.0,3.0,299.1401498064122
6.5,-1.7,86.0,4.0,276.01335411324703
6.5,-1.6,86.0,5.0,276.30256088575953
6.5,-1.5,86.0,6.0,285.3483333264958
6.5,-1.4,86.0,7.0,273.95598644440366
6.5,-1.3,86.0,8.0,246.8553377710385
6.5,-1.2,86.0,9.0,272.78557059977965
6.5,-1.1,86.0,10.0,272.42041934619954
6.5,-1.0,86.0,11.0,279.3466787747997
6.5,-0.9,86.0,12.0,283.2755665838318
6.5,-0.8,86.0,13.0,276.6722398446933
6.5,-0.7,86.0,14.0,304.64302829749727
6.5,-0.6,86.0,15.0,281.9544655983694
6.5,-0.5,86.0,16.0,280.5649768679404
6.5,-0.4,86.0,17.0,264.7471402095209
6.5,-0.3,86.0,18.0,301.24947075059805
6.5,-0.2,86.0,19.0,296.1162631512296
6.5,-0.1,86.0,20.0,279.36640635191463
6.5,0.0,86.0,21.0,272.5750306637702
6.5,0.1,86.0,22.0,306.6605630797859
6.5,0.2,86.0,23.0,302.603095373495
6.5,0.3,86.0,24.0,263.1386432482358
6.5,0.4,86.0,25.0,291.85017696510977
6.5,0.5,86.0,26.0,271.037561949135
6.5,0.6,86.0,27.0,393.8952616424257
6.5,0.7,86.0,28.0,290.11547127243995
6.5,0.8,86.0,29.0,266.79643187849024
6.5,0.9,86.0,30.0,306.406825697649
6.5,1.0,86.0,31.0,271.7131274940262
6.5,1.1,86.0,32.0,267.0759662152971
6.5,1.2,86.0,33.0,282.57776813854264
6.5,1.3,86.0,34.0,286.3181297148614
6.5,1.4,86.0,35.0,283.5579843734625
6.5,1.5,86.0,36.0,275.2330137441201
6.5,1.6,86.0,37.0,330.7635206174207
6.5,1.7,86.0,38.0,251.7250521505552
6.5,1.8,86.0,39.0,303.68639587117826
6.5,1.9,86.0,40.0,274.3818402467197
6.5,2.0,86.0,41.0,295.6953821620168
6.5,2.1,86.0,42.0,267.8726678794113
6.5,2.2,86.0,43.0,262.9906839135787
6.5,2.3,86.0,44.0,276.55805654646934
6.5,2.4,86.0,45.0,296.96075171576956
6.5,2.5,86.0,46.0,279.9866333218625
6.5,2.6,86.0,47.0,272.50736730251145
6.5,2.7,86.0,48.0,265.2437107873007
6.5,2.8,86.0,49.0,298.9560413989409
6.5,2.9,86.0,50.0,282.0684780810247
6.5,3.0,86.0,51.0,282.03026123935007
6.5,3.1,86.0,52.0,241.27378393498213
6.5,3.2,86.0,53.0,283.24529553608266
6.5,3.3,86.0,54.0,271.53233200457095
6.5,3.4,86.0,55.0,279.45303776385407
6.5,3.5,86.0,56.0,291.0055858976432
6.5,3.6,86.0,57.0,279.07922139559713
6.5,3.7,86.0,58.0,254.87051692998315
6.5,3.8,86.0,59.0,298.9361713355696
6.5,3.9,86.0,60.0,262.69115816994304
6.5,4.0,86.0,61.0,289.07286481445954
6.5,4.1,86.0,62.0,272.97514012402326
6.5,4.2,86.0,63.0,275.7753149214116
6.5,4.3,86.0,64.0,272.81260586638837
6.5,4.4,86.0,65.0,289.74733674924863
6.5,4.5,86.0,66.0,291.0445071573353
6.5,4.6,86.0,67.0,270.1203643884059
6.5,4.7,86.0,68.0,271.76280921345233
6.5,4.8,86.0,69.0,348.8195315291381
6.5,4.9,86.0,70.0,302.80164284035095
6.5,5.0,86.0,71.0,260.88034661074494
6.5,5.1,86.0,72.0,285.392896868244
6.5,5.2,86.0,73.0,269.7393492491309
6.5,5.3,86.0,74.0,270.0637995000829
6.5,5.4,86.0,75.0,301.31833171847063
6.5,5.5,86.0,76.0,275.99939266746225
6.5,5.6,86.0,77.0,281.9738691101784
6.5,5.7,86.0,78.0,276.6681995823569
6.5,5.8,86.0,79.0,257.35363103236625
6.5,5.9,86.0,80.0,258.4001848000043
6.5,6.0,86.0,81.0,276.91749119522706
6.5,6.1,86.0,82.0,269.9896581760261
6.5,6.2,86.0,83.0,289.14849805157894
6.5,6.3,86.0,84.0,269.84405463316887
6.5,6.4,86.0,85.0,267.308384121428
6.5,6.5,86.0,86.0,309.66636194134065
6.6,6.7,87.0,88.0,292.82324301984045
6.6,6.8,87.0,89.0,277.6137315966737
6.6,6.9,87.0,90.0,316.3174141640154
6.6,7.0,87.0,91.0,251.65977295780965
6.6,7.1,87.0,92.0,283.52653556772276
6.6,7.2,87.0,93.0,298.39390550506937
6.6,7.3,87.0,94.0,295.43933452769863
6.6,7.4,87.0,95.0,325.31453717560294
6.6,7.5,87.0,96.0,288.0436471841241
6.6,7.6,87.0,97.0,278.2647734753833
6.6,7.7,87.0,98.0,247.74435554744662
6.6,7.8,87.0,99.0,293.5384741580863
6.6,7.9,87.0,100.0,273.3015706991813
6.6,-2.0,87.0,1.0,281.7223047511016
6.6,-1.9,87.0,2.0,276.7945306745034
6.6,-1.8,87.0,3.0,256.78376490387706
6.6,-1.7,87.0,4.0,269.74468781970666
6.6,-1.6,87.0,5.0,258.0725829438701
6.6,-1.5,87.0,6.0,271.9511242197873
6.6,-1.4,87.0,7.0,286.8187835143562
6.6,-1.3,87.0,8.0,300.9026336914715
6.6,-1.2,87.0,9.0,317.36195263690763
6.6,-1.1,87.0,10.0,284.6652900219972
6.6,-1.0,87.0,11.0,276.2119916816706
6.6,-0.9,87.0,12.0,260.67902695304156
6.6,-0.8,87.0,13.0,264.6447554971479
6.6,-0.7,87.0,14.0,279.6099659677528
6.6,-0.6,87.0,15.0,266.6554469672432
6.6,-0.5,87.0,16.0,268.33008248773496
6.6,-0.4,87.0,17.0,268.26992498708654
6.6,-0.3,87.0,18.0,349.66369688358674
6.6,-0.2,87.0,19.0,305.33051749831907
6.6,-0.1,87.0,20.0,287.73814680731755
6.6,0.0,87.0,21.0,256.4141184411506
6.6,0.1,87.0,22.0,283.43598608048285
6.6,0.2,87.0,23.0,280.8791817258609
6.6,0.3,87.0,24.0,294.0716333322319
6.6,0.4,87.0,25.0,250.18884554158393
6.6,0.5,87.0,26.0,269.16686762184713
6.6,0.6,87.0,27.0,284.998726317935
6.6,0.7,87.0,28.0,268.55916226393555
6.6,0.8,87.0,29.0,275.9840596948471
6.6,0.9,87.0,30.0,293.2974849171734
6.6,1.0,87.0,31.0,269.811390660027
6.6,1.1,87.0,32.0,265.79242951133796
6.6,1.2,87.0,33.0,257.3420926701091
6.6,1.3,87.0,34.0,262.13786477695373
6.6,1.4,87.0,35.0,276.0573303270261
6.6,1.5,87.0,36.0,288.158810845574
6.6,1.6,87.0,37.0,266.3906833614714
6.6,1.7,87.0,38.0,274.39094677691133
6.6,1.8,87.0,39.0,267.05708548673147
6.6,1.9,87.0,40.0,268.3390596166824
6.6,2.0,87.0,41.0,267.9676267853745
6.6,2.1,87.0,42.0,272.6366647297834
6.6,2.2,87.0,43.0,280.5463491116998
6.6,2.3,87.0,44.0,266.9774228905972
6.6,2.4,87.0,45.0,252.51272856518207
6.6,2.5,87.0,46.0,285.71357390201825
6.6,2.6,87.0,47.0,253.77955760835414
6.6,2.7,87.0,48.0,284.69514809427113
6.6,2.8,87.0,49.0,281.6474415012839
6.6,2.9,87.0,50.0,284.4548807935982
6.6,3.0,87.0,51.0,279.4723722747793
6.6,3.1,87.0,52.0,272.5823121885745
6.6,3.2,87.0,53.0,267.41723079974304
6.6,3.3,87.0,54.0,271.0794718173095
6.6,3.4,87.0,55.0,273.9531061359875
6.6,3.5,87.0,56.0,297.0196751664081
6.6,3.6,87.0,57.0,269.22816234726224
6.6,3.7,87.0,58.0,256.54102361853313
6.6,3.8,87.0,59.0,252.46199863152088
6.6,3.9,87.0,60.0,278.2842529290284
6.6,4.0,87.0,61.0,260.79473321252215
6.6,4.1,87.0,62.0,294.3513444971821
6.6,4.2,87.0,63.0,261.56498429447635
6.6,4.3,87.0,64.0,332.87665014869197
6.6,4.4,87.0,65.0,263.1527708113974
6.6,4.5,87.0,66.0,297.45179248987495
6.6,4.6,87.0,67.0,280.6021085006608
6.6,4.7,87.0,68.0,291.45590275079456
6.6,4.8,87.0,69.0,276.9351098740216
6.6,4.9,87.0,70.0,274.7948078599898
6.6,5.0,87.0,71.0,259.96230283207
6.6,5.1,87.0,72.0,286.0824154929691
6.6,5.2,87.0,73.0,289.8734855631919
6.6,5.3,87.0,74.0,282.03393270704794
6.6,5.4,87.0,75.0,275.42628875258276
6.6,5.5,87.0,76.0,297.65917481730975
6.6,5.6,87.0,77.0,297.2822422190861
6.6,5.7,87.0,78.0,269.43137184533197
6.6,5.8,87.0,79.0,297.5454734714026
6.6,5.9,87.0,80.0,257.73424809854276
6.6,6.0,87.0,81.0,271.26100854451
6.6,6.1,87.0,82.0,273.3451544047378
6.6,6.2,87.0,83.0,274.5156660382063
6.6,6.3,87.0,84.0,270.151732836707
6.6,6.4,87.0,85.0,313.0956491517229
6.6,6.5,87.0,86.0,281.4014609504149
6.6,6.6,87.0,87.0,281.46481645716153
6.7,6.8,88.0,89.0,306.70597475726123
6.7,6.9,88.0,90.0,325.13700520085763
6.7,7.0,88.0,91.0,303.9637990963281
6.7,7.1,88.0,92.0,283.72323183132954
6.7,7.2,88.0,93.0,290.1615480982968
6.7,7.3,88.0,94.0,271.0892196504856
6.7,7.4,88.0,95.0,285.77134099040495
6.7,7.5,88.0,96.0,273.58690398583605
6.7,7.6,88.0,97.0,296.1440489421118
6.7,7.7,88.0,98.0,242.24443932643325
6.7,7.8,88.0,99.0,290.8846394558426
6.7,7.9,88.0,100.0,279.96905352009685
6.7,-2.0,88.0,1.0,308.5371925634585
6.7,-1.9,88.0,2.0,266.2012373278328
6.7,-1.8,88.0,3.0,270.04732401644
6.7,-1.7,88.0,4.0,266.9961635921978
6.7,-1.6,88.0,5.0,258.18187228818954
6.7,-1.5,88.0,6.0,253.25988115458406
6.7,-1.4,88.0,7.0,277.46735062112907
6.7,-1.3,88.0,8.0,282.0985272954318
6.7,-1.2,88.0,9.0,285.69182022114086
6.7,-1.1,88.0,10.0,269.8031053654246
6.7,-1.0,88.0,11.0,298.993684054118
6.7,-0.9,88.0,12.0,272.09995860503983
6.7,-0.8,88.0,13.0,276.4845515853483
6.7,-0.7,88.0,14.0,267.0684040255872
6.7,-0.6,88.0,15.0,251.19963388437736
6.7,-0.5,88.0,16.0,268.4771150361252
6.7,-0.4,88.0,17.0,254.22314846486
6.7,-0.3,88.0,18.0,278.2601433089848
6.7,-0.2,88.0,19.0,267.9675866044925
6.7,-0.1,88.0,20.0,285.8063655558969
6.7,0.0,88.0,21.0,280.3062315663171
6.7,0.1,88.0,22.0,285.7021188717401
6.7,0.2,88.0,23.0,297.36836888718835
6.7,0.3,88.0,24.0,283.2924932293775
6.7,0.4,88.0,25.0,285.5841825164385
6.7,0.5,88.0,26.0,274.55387689550747
6.7,0.6,88.0,27.0,295.58210274436874
6.7,0.7,88.0,28.0,359.95559359155635
6.7,0.8,88.0,29.0,283.5235276900105
6.7,0.9,88.0,30.0,306.02907981570763
6.7,1.0,88.0,31.0,278.79194022892733
6.7,1.1,88.0,32.0,334.56097508018917
6.7,1.2,88.0,33.0,265.3552856777295
6.7,1.3,88.0,34.0,301.05353062419135
6.7,1.4,88.0,35.0,302.7519818703206
6.7,1.5,88.0,36.0,266.1750203581143
6.7,1.6,88.0,37.0,278.85807788285655
6.7,1.7,88.0,38.0,389.41579256818625
6.7,1.8,88.0,39.0,277.5855169613799
6.7,1.9,88.0,40.0,321.4488595152274
6.7,2.0,88.0,41.0,268.9458764427617
6.7,2.1,88.0,42.0,271.28186049815105
6.7,2.2,88.0,43.0,278.8631830257003
6.7,2.3,88.0,44.0,308.6819007819829
6.7,2.4,88.0,45.0,263.0504517438751
6.7,2.5,88.0,46.0,301.2500097892871
6.7,2.6,88.0,47.0,262.9580054354788
6.7,2.7,88.0,48.0,251.4802277478279
6.7,2.8,88.0,49.0,317.0974618006158
6.7,2.9,88.0,50.0,253.54893142337352
6.7,3.0,88.0,51.0,288.5875600066042
6.7,3.1,88.0,52.0,283.26582570180267
6.7,3.2,88.0,53.0,298.9637414435827
6.7,3.3,88.0,54.0,256.43823910539373
6.7,3.4,88.0,55.0,276.87036182629987
6.7,3.5,88.0,56.0,318.16846099202525
6.7,3.6,88.0,57.0,372.0727374008176
6.7,3.7,88.0,58.0,261.7579323320124
6.7,3.8,88.0,59.0,262.29436262954863
6.7,3.9,88.0,60.0,247.70014491160646
6.7,4.0,88.0,61.0,266.3916282638953
6.7,4.1,88.0,62.0,272.6874874429926
6.7,4.2,88.0,63.0,266.74041442053726
6.7,4.3,88.0,64.0,301.37428273164653
6.7,4.4,88.0,65.0,273.12061861136624
6.7,4.5,88.0,66.0,264.19902180221624
6.7,4.6,88.0,67.0,264.3033099220303
6.7,4.7,88.0,68.0,262.3903223119739
6.7,4.8,88.0,69.0,263.55872786521076
6.7,4.9,88.0,70.0,288.53213214634377
6.7,5.0,88.0,71.0,297.82532539475847
6.7,5.1,88.0,72.0,278.8894427521254
6.7,5.2,88.0,73.0,276.0578655219705
6.7,5.3,88.0,74.0,276.3260193477601
6.7,5.4,88.0,75.0,262.4626592915336
6.7,5.5,88.0,76.0,277.61288933524185
6.7,5.6,88.0,77.0,302.29383195637
6.7,5.7,88.0,78.0,334.630692512524
6.7,5.8,88.0,79.0,262.59490671887994
6.7,5.9,88.0,80.0,273.85194013843096
6.7,6.0,88.0,81.0,263.8035032111923
6.7,6.1,88.0,82.0,282.7282491760345
6.7,6.2,88.0,83.0,289.5218298493961
6.7,6.3,88.0,84.0,269.92904487758165
6.7,6.4,88.0,85.0,284.4490980071596
6.7,6.5,88.0,86.0,329.43553844020863
6.7,6.6,88.0,87.0,246.55907729537967
6.7,6.7,88.0,88.0,292.8052171898866
6.8,6.9,89.0,90.0,286.7331297881296
6.8,7.0,89.0,91.0,259.2152536449933
6.8,7.1,89.0,92.0,273.36275135189686
6.8,7.2,89.0,93.0,285.08287486487245
6.8,7.3,89.0,94.0,245.66322200935878
6.8,7.4,89.0,95.0,272.4823866062065
6.8,7.5,89.0,96.0,297.2367755233431
6.8,7.6,89.0,97.0,251.13529243107337
6.8,7.7,89.0,98.0,272.86216328841374
6.8,7.8,89.0,99.0,297.37603423033414
6.8,7.9,89.0,100.0,285.9579843721944
6.8,-2.0,89.0,1.0,254.68737430435772
6.8,-1.9,89.0,2.0,258.24027265155377
6.8,-1.8,89.0,3.0,280.85495857086534
6.8,-1.7,89.0,4.0,252.30433477957976
6.8,-1.6,89.0,5.0,263.1276490198788
6.8,-1.5,89.0,6.0,275.3282943442278
6.8,-1.4,89.0,7.0,289.078945079216
6.8,-1.3,89.0,8.0,271.4677324995619
6.8,-1.2,89.0,9.0,303.8249090843296
6.8,-1.1,89.0,10.0,261.9118344008988
6.8,-1.0,89.0,11.0,281.41931028826434
6.8,-0.9,89.0,12.0,274.3726211503942
6.8,-0.8,89.0,13.0,265.1944860375796
6.8,-0.7,89.0,14.0,288.9277034904363
6.8,-0.6,89.0,15.0,252.3312784438594
6.8,-0.5,89.0,16.0,301.1086654645379
6.8,-0.4,89.0,17.0,279.88858591831706
6.8,-0.3,89.0,18.0,264.40970827383376
6.8,-0.2,89.0,19.0,258.5204186810511
6.8,-0.1,89.0,20.0,296.5377190243376
6.8,0.0,89.0,21.0,270.5764065632932
6.8,0.1,89.0,22.0,282.9392297788712
6.8,0.2,89.0,23.0,269.27131942350775
6.8,0.3,89.0,24.0,264.3574707341195
6.8,0.4,89.0,25.0,272.64900115857245
6.8,0.5,89.0,26.0,264.36507535993906
6.8,0.6,89.0,27.0,261.9141021767913
6.8,0.7,89.0,28.0,271.7456516926906
6.8,0.8,89.0,29.0,259.03775830750874
6.8,0.9,89.0,30.0,277.73598825298336
6.8,1.0,89.0,31.0,288.32608163604243
6.8,1.1,89.0,32.0,287.0671622422976
6.8,1.2,89.0,33.0,313.1416927663244
6.8,1.3,89.0,34.0,253.3845921050331
6.8,1.4,89.0,35.0,270.83110371885203
6.8,1.5,89.0,36.0,267.1184985873952
6.8,1.6,89.0,37.0,317.80150935947796
6.8,1.7,89.0,38.0,271.5045467918358
6.8,1.8,89.0,39.0,276.54470586723164
6.8,1.9,89.0,40.0,303.6785849725474
6.8,2.0,89.0,41.0,298.5215344454684
6.8,2.1,89.0,42.0,290.20006711421064
6.8,2.2,89.0,43.0,292.8046607558654
6.8,2.3,89.0,44.0,290.6633448401107
6.8,2.4,89.0,45.0,273.23944194602393
6.8,2.5,89.0,46.0,256.93640545956004
6.8,2.6,89.0,47.0,264.50121095214195
6.8,2.7,89.0,48.0,258.9342756363968
6.8,2.8,89.0,49.0,268.0179166216551
6.8,2.9,89.0,50.0,251.55392813602484
6.8,3.0,89.0,51.0,310.62576984080727
6.8,3.1,89.0,52.0,268.68033268360165
6.8,3.2,89.0,53.0,271.8322220099518
6.8,3.3,89.0,54.0,293.40700896275837
6.8,3.4,89.0,55.0,284.6018938111505
6.8,3.5,89.0,56.0,262.9061519067403
6.8,3.6,89.0,57.0,268.282847569555
6.8,3.7,89.0,58.0,297.9030508452877
6.8,3.8,89.0,59.0,264.7543693205339
6.8,3.9,89.0,60.0,248.6126477986699
6.8,4.0,89.0,61.0,268.1094310663161
6.8,4.1,89.0,62.0,246.96277692142806
6.8,4.2,89.0,63.0,278.70481227946686
6.8,4.3,89.0,64.0,302.5882315201111
6.8,4.4,89.0,65.0,292.5698113528651
6.8,4.5,89.0,66.0,328.87535153216874
6.8,4.6,89.0,67.0,291.4826778151347
6.8,4.7,89.0,68.0,322.3559661848521
6.8,4.8,89.0,69.0,263.7450597319016
6.8,4.9,89.0,70.0,286.5947715864939
6.8,5.0,89.0,71.0,292.39658254182024
6.8,5.1,89.0,72.0,295.6637477009008
6.8,5.2,89.0,73.0,295.13330168195085
6.8,5.3,89.0,74.0,314.65152359561563
6.8,5.4,89.0,75.0,267.4357681398064
6.8,5.5,89.0,76.0,263.03110924334504
6.8,5.6,89.0,77.0,307.5502130127123
6.8,5.7,89.0,78.0,255.23760935256408
6.8,5.8,89.0,79.0,260.07518173437285
6.8,5.9,89.0,80.0,291.4300563399405
6.8,6.0,89.0,81.0,266.3151743272422
6.8,6.1,89.0,82.0,255.46135382083116
6.8,6.2,89.0,83.0,292.06437441135716
6.8,6.3,89.0,84.0,281.8112068183575
6.8,6.4,89.0,85.0,285.71363625014067
6.8,6.5,89.0,86.0,288.2506828691962
6.8,6.6,89.0,87.0,267.3976386764269
6.8,6.7,89.0,88.0,306.95241154595715
6.8,6.8,89.0,89.0,274.82664244677125
6.9,7.0,90.0,91.0,268.1632421587638
6.9,7.1,90.0,92.0,282.2723479136956
6.9,7.2,90.0,93.0,276.515546048714
6.9,7.3,90.0,94.0,270.1876792389176
6.9,7.4,90.0,95.0,304.4093992044588
6.9,7.5,90.0,96.0,288.8150800285836
6.9,7.6,90.0,97.0,274.27133265533683
6.9,7.7,90.0,98.0,273.92900067847154
6.9,7.8,90.0,99.0,278.7693132707256
6.9,7.9,90.0,100.0,289.9483013448286
6.9,-2.0,90.0,1.0,277.84375367549336
6.9,-1.9,90.0,2.0,297.4727212327566
6.9,-1.8,90.0,3.0,297.0344083964562
6.9,-1.7,90.0,4.0,275.82624656437946
6.9,-1.6,90.0,5.0,288.60117051134137
6.9,-1.5,90.0,6.0,311.4545629585014
6.9,-1.4,90.0,7.0,261.4386403509276
6.9,-1.3,90.0,8.0,293.10860558655725
6.9,-1.2,90.0,9.0,293.60692456601674
6.9,-1.1,90.0,10.0,310.5624469546852
6.9,-1.0,90.0,11.0,358.07017723727535
6.9,-0.9,90.0,12.0,253.00090375107845
6.9,-0.8,90.0,13.0,245.68117795569609
6.9,-0.7,90.0,14.0,299.2069484770767
6.9,-0.6,90.0,15.0,297.7822622888854
6.9,-0.5,90.0,16.0,273.8873762154017
6.9,-0.4,90.0,17.0,275.4994760783503
6.9,-0.3,90.0,18.0,250.16761441093732
6.9,-0.2,90.0,19.0,256.07435393036957
6.9,-0.1,90.0,20.0,290.4382275434571
6.9,0.0,90.0,21.0,304.2152920192355
6.9,0.1,90.0,22.0,271.737692364401
6.9,0.2,90.0,23.0,283.81852321751927
6.9,0.3,90.0,24.0,261.365587075791
6.9,0.4,90.0,25.0,289.83566309790825
6.9,0.5,90.0,26.0,277.3952985937225
6.9,0.6,90.0,27.0,285.68902941599833
6.9,0.7,90.0,28.0,268.50798565749363
6.9,0.8,90.0,29.0,267.37291950820054
6.9,0.9,90.0,30.0,311.6367025306217
6.9,1.0,90.0,31.0,263.61039439011796
6.9,1.1,90.0,32.0,266.109104837149
6.9,1.2,90.0,33.0,260.5965794334501
6.9,1.3,90.0,34.0,262.91056573541397
6.9,1.4,90.0,35.0,269.0907533496604
6.9,1.5,90.0,36.0,291.32596787526876
6.9,1.6,90.0,37.0,279.77075859039707
6.9,1.7,90.0,38.0,274.90721469621167
6.9,1.8,90.0,39.0,328.75243446066605
6.9,1.9,90.0,40.0,272.0923329852866
6.9,2.0,90.0,41.0,277.0696146829121
6.9,2.1,90.0,42.0,241.3773680859386
6.9,2.2,90.0,43.0,341.4474322836758
6.9,2.3,90.0,44.0,284.27390294015345
6.9,2.4,90.0,45.0,313.82784393129583
6.9,2.5,90.0,46.0,262.6695719282821
6.9,2.6,90.0,47.0,260.2509969080191
6.9,2.7,90.0,48.0,269.5136255445866
6.9,2.8,90.0,49.0,261.0709234117716
6.9,2.9,90.0,50.0,255.20303727502366
6.9,3.0,90.0,51.0,298.9022914631993
6.9,3.1,90.0,52.0,265.0276449291367
6.9,3.2,90.0,53.0,273.19065372176607
6.9,3.3,90.0,54.0,292.41074146855976
6.9,3.4,90.0,55.0,292.6747208002312
6.9,3.5,90.0,56.0,282.01869152566474
6.9,3.6,90.0,57.0,285.9715568744521
6.9,3.7,90.0,58.0,280.3755599670327
6.9,3.8,90.0,59.0,284.0711869082242
6.9,3.9,90.0,60.0,246.13641790460775
6.9,4.0,90.0,61.0,289.5895976090679
6.9,4.1,90.0,62.0,277.92397695360125
6.9,4.2,90.0,63.0,303.9695436435994
6.9,4.3,90.0,64.0,295.91132830704663
6.9,4.4,90.0,65.0,279.44293980104084
6.9,4.5,90.0,66.0,303.1329749481568
6.9,4.6,90.0,67.0,278.85034203164656
6.9,4.7,90.0,68.0,311.07088288799685
6.9,4.8,90.0,69.0,306.06418063959296
6.9,4.9,90.0,70.0,305.16142037670426
6.9,5.0,90.0,71.0,266.64870381806577
6.9,5.1,90.0,72.0,260.63292466625427
6.9,5.2,90.0,73.0,272.462053635882
6.9,5.3,90.0,74.0,257.9485560260248
6.9,5.4,90.0,75.0,267.3113158408117
6.9,5.5,90.0,76.0,261.99111225190484
6.9,5.6,90.0,77.0,317.55441334045446
6.9,5.7,90.0,78.0,273.176900446266
6.9,5.8,90.0,79.0,275.8476100897328
6.9,5.9,90.0,80.0,284.9566060597557
6.9,6.0,90.0,81.0,278.64728249613285
6.9,6.1,90.0,82.0,282.1398950417027
6.9,6.2,90.0,83.0,256.3007732862239
6.9,6.3,90.0,84.0,283.71937421917386
6.9,6.4,90.0,85.0,290.5745623673037
6.9,6.5,90.0,86.0,282.62903939108264
6.9,6.6,90.0,87.0,268.04196416474815
6.9,6.7,90.0,88.0,265.9231913008917
6.9,6.8,90.0,89.0,311.7347757243525
6.9,6.9,90.0,90.0,276.5014430272286
7.0,7.1,91.0,92.0,295.46545991777276
7.0,7.2,91.0,93.0,287.73254053834313
7.0,7.3,91.0,94.0,277.11371053042126
7.0,7.4,91.0,95.0,320.98764914165537
7.0,7.5,91.0,96.0,261.8415282218817
7.0,7.6,91.0,97.0,306.1013198098935
7.0,7.7,91.0,98.0,274.33968194351814
7.0,7.8,91.0,99.0,280.92140728620296
7.0,7.9,91.0,100.0,304.53789989321024
7.0,-2.0,91.0,1.0,271.9747689038421
7.0,-1.9,91.0,2.0,307.0424358243011
7.0,-1.8,91.0,3.0,270.4985050901439
7.0,-1.7,91.0,4.0,255.91938527062254
7.0,-1.6,91.0,5.0,316.7896680573807
7.0,-1.5,91.0,6.0,255.6481275375857
7.0,-1.4,91.0,7.0,293.47587468316215
7.0,-1.3,91.0,8.0,262.7581066197022
7.0,-1.2,91.0,9.0,261.90786272073336
7.0,-1.1,91.0,10.0,261.68746200482525
7.0,-1.0,91.0,11.0,273.9980257343378
7.0,-0.9,91.0,12.0,293.0315688879281
7.0,-0.8,91.0,13.0,293.6838642962086
7.0,-0.7,91.0,14.0,284.3127902919984
7.0,-0.6,91.0,15.0,275.87152909322526
7.0,-0.5,91.0,16.0,265.20515094388617
7.0,-0.4,91.0,17.0,271.136970674801
7.0,-0.3,91.0,18.0,373.88701740616284
7.0,-0.2,91.0,19.0,268.48878779882534
7.0,-0.1,91.0,20.0,285.0907842714654
7.0,0.0,91.0,21.0,290.70050664880216
7.0,0.1,91.0,22.0,330.87387183888904
7.0,0.2,91.0,23.0,320.7862895302249
7.0,0.3,91.0,24.0,269.6135470236096
7.0,0.4,91.0,25.0,281.8744745372482
7.0,0.5,91.0,26.0,275.7000147130657
7.0,0.6,91.0,27.0,270.91922954266295
7.0,0.7,91.0,28.0,477.2985933952084
7.0,0.8,91.0,29.0,263.80045166380484
7.0,0.9,91.0,30.0,286.86131114977064
7.0,1.0,91.0,31.0,263.68694980636707
7.0,1.1,91.0,32.0,277.7946482915883
7.0,1.2,91.0,33.0,260.0492200404645
7.0,1.3,91.0,34.0,260.3836166178674
7.0,1.4,91.0,35.0,336.642612488532
7.0,1.5,91.0,36.0,265.37216195199596
7.0,1.6,91.0,37.0,282.19661422442135
7.0,1.7,91.0,38.0,273.04983389510454
7.0,1.8,91.0,39.0,294.8479566736838
7.0,1.9,91.0,40.0,273.36764495439223
7.0,2.0,91.0,41.0,299.1391002400333
7.0,2.1,91.0,42.0,272.85276097453266
7.0,2.2,91.0,43.0,259.82597332885706
7.0,2.3,91.0,44.0,272.4026542329016
7.0,2.4,91.0,45.0,319.4401187449985
7.0,2.5,91.0,46.0,296.17137077510927
7.0,2.6,91.0,47.0,258.32296983921344
7.0,2.7,91.0,48.0,286.5189239964214
7.0,2.8,91.0,49.0,261.487158788728
7.0,2.9,91.0,50.0,261.6602070858754
7.0,3.0,91.0,51.0,274.08048024284983
7.0,3.1,91.0,52.0,265.07700592476766
7.0,3.2,91.0,53.0,273.70617784779773
7.0,3.3,91.0,54.0,282.61867672529235
7.0,3.4,91.0,55.0,279.17397124372786
7.0,3.5,91.0,56.0,279.5167759430777
7.0,3.6,91.0,57.0,281.86076499159304
7.0,3.7,91.0,58.0,294.75311147904443
7.0,3.8,91.0,59.0,270.20781644706557
7.0,3.9,91.0,60.0,298.1043701906206
7.0,4.0,91.0,61.0,256.5882707700535
7.0,4.1,91.0,62.0,280.93896393117905
7.0,4.2,91.0,63.0,306.6271676602321
7.0,4.3,91.0,64.0,277.55242806077274
7.0,4.4,91.0,65.0,296.12842999842974
7.0,4.5,91.0,66.0,259.0050011308608
7.0,4.6,91.0,67.0,293.1741088138777
7.0,4.7,91.0,68.0,283.91491276443674
7.0,4.8,91.0,69.0,272.9067206670998
7.0,4.9,91.0,70.0,314.35148974409316
7.0,5.0,91.0,71.0,254.6793953762504
7.0,5.1,91.0,72.0,277.50639393555275
7.0,5.2,91.0,73.0,293.63785137997274
7.0,5.3,91.0,74.0,293.0015637233751
7.0,5.4,91.0,75.0,276.17712263539033
7.0,5.5,91.0,76.0,308.82664226177263
7.0,5.6,91.0,77.0,288.5534042033326
7.0,5.7,91.0,78.0,271.0799994293639
7.0,5.8,91.0,79.0,294.22213949697675
7.0,5.9,91.0,80.0,271.88386559272016
7.0,6.0,91.0,81.0,289.09498921512795
7.0,6.1,91.0,82.0,271.65064441805373
7.0,6.2,91.0,83.0,278.8651816242736
7.0,6.3,91.0,84.0,300.4772772339754
7.0,6.4,91.0,85.0,310.33291906641983
7.0,6.5,91.0,86.0,274.6350956727685
7.0,6.6,91.0,87.0,251.14038841710732
7.0,6.7,91.0,88.0,274.3092048881753
7.0,6.8,91.0,89.0,277.41072499589853
7.0,6.9,91.0,90.0,275.02244297100236
7.0,7.0,91.0,91.0,292.05902515006693
7.1,7.2,92.0,93.0,290.77896535001287
7.1,7.3,92.0,94.0,287.8857086038563
7.1,7.4,92.0,95.0,334.2272621068917
7.1,7.5,92.0,96.0,266.3607130190315
7.1,7.6,92.0,97.0,362.8086074376494
7.1,7.7,92.0,98.0,286.3804479223709
7.1,7.8,92.0,99.0,276.9516454969843
7.1,7.9,92.0,100.0,274.762298765688
7.1,-2.0,92.0,1.0,281.3050291445998
7.1,-1.9,92.0,2.0,303.3140024289794
7.1,-1.8,92.0,3.0,274.76796222559017
7.1,-1.7,92.0,4.0,267.8365996491099
7.1,-1.6,92.0,5.0,265.3622096851684
7.1,-1.5,92.0,6.0,285.25765503199136
7.1,-1.4,92.0,7.0,275.4290184222997
7.1,-1.3,92.0,8.0,329.1200131809995
7.1,-1.2,92.0,9.0,277.49755802608087
7.1,-1.1,92.0,10.0,258.6508504296674
7.1,-1.0,92.0,11.0,273.95418986873904
7.1,-0.9,92.0,12.0,312.9017418024742
7.1,-0.8,92.0,13.0,359.64272460663756
7.1,-0.7,92.0,14.0,264.2820271571806
7.1,-0.6,92.0,15.0,276.974415607932
7.1,-0.5,92.0,16.0,259.9089535741845
7.1,-0.4,92.0,17.0,269.6057824638523
7.1,-0.3,92.0,18.0,284.3907131695376
7.1,-0.2,92.0,19.0,279.78499767024476
7.1,-0.1,92.0,20.0,273.96201924229916
7.1,0.0,92.0,21.0,313.88014017296416
7.1,0.1,92.0,22.0,272.23744519000496
7.1,0.2,92.0,23.0,282.0823789089136
7.1,0.3,92.0,24.0,285.9086077989896
7.1,0.4,92.0,25.0,266.99113518213034
7.1,0.5,92.0,26.0,279.40722160485365
7.1,0.6,92.0,27.0,313.80989449802183
7.1,0.7,92.0,28.0,290.79373548477344
7.1,0.8,92.0,29.0,273.61186531022327
7.1,0.9,92.0,30.0,255.66462229031148
7.1,1.0,92.0,31.0,279.68849996948785
7.1,1.1,92.0,32.0,260.06714744529836
7.1,1.2,92.0,33.0,279.92836164865884
7.1,1.3,92.0,34.0,246.65422938926875
7.1,1.4,92.0,35.0,283.2074314071517
7.1,1.5,92.0,36.0,267.0562305976694
7.1,1.6,92.0,37.0,257.2469191732074
7.1,1.7,92.0,38.0,314.83162898423103
7.1,1.8,92.0,39.0,258.59258752112044
7.1,1.9,92.0,40.0,271.64763836459343
7.1,2.0,92.0,41.0,275.4006736903219
7.1,2.1,92.0,42.0,294.6668933861193
7.1,2.2,92.0,43.0,294.9987003782024
7.1,2.3,92.0,44.0,320.8142924543356
7.1,2.4,92.0,45.0,288.750089864364
7.1,2.5,92.0,46.0,295.7205956091276
7.1,2.6,92.0,47.0,269.3035932148033
7.1,2.7,92.0,48.0,294.26976052550367
7.1,2.8,92.0,49.0,268.87977943544655
7.1,2.9,92.0,50.0,297.55279281397554
7.1,3.0,92.0,51.0,281.84409441449117
7.1,3.1,92.0,52.0,281.06178602552114
7.1,3.2,92.0,53.0,271.24054526066357
7.1,3.3,92.0,54.0,258.3285695004162
7.1,3.4,92.0,55.0,259.5273838651941
7.1,3.5,92.0,56.0,274.58697852890117
7.1,3.6,92.0,57.0,288.05576953024087
7.1,3.7,92.0,58.0,352.7295626616669
7.1,3.8,92.0,59.0,311.9335160186219
7.1,3.9,92.0,60.0,291.82940766074694
7.1,4.0,92.0,61.0,267.8459107861395
7.1,4.1,92.0,62.0,302.4996959053626
7.1,4.2,92.0,63.0,264.7243129218322
7.1,4.3,92.0,64.0,291.00260190884535
7.1,4.4,92.0,65.0,285.1898321530513
7.1,4.5,92.0,66.0,261.009825464837
7.1,4.6,92.0,67.0,254.91190694975427
7.1,4.7,92.0,68.0,283.660130912201
7.1,4.8,92.0,69.0,269.43556586121065
7.1,4.9,92.0,70.0,284.2923224751858
7.1,5.0,92.0,71.0,285.30459231656755
7.1,5.1,92.0,72.0,270.95109407543396
7.1,5.2,92.0,73.0,288.42957165201204
7.1,5.3,92.0,74.0,271.9335445131595
7.1,5.4,92.0,75.0,265.04854259619293
7.1,5.5,92.0,76.0,256.6294835434269
7.1,5.6,92.0,77.0,287.6305916876386
7.1,5.7,92.0,78.0,280.71749308696667
7.1,5.8,92.0,79.0,273.81322174482824
7.1,5.9,92.0,80.0,254.20736194068434
7.1,6.0,92.0,81.0,264.66420836318997
7.1,6.1,92.0,82.0,286.81802564928546
7.1,6.2,92.0,83.0,279.33248460319066
7.1,6.3,92.0,84.0,289.48487015654536
7.1,6.4,92.0,85.0,277.6811610481658
7.1,6.5,92.0,86.0,295.2295574557347
7.1,6.6,92.0,87.0,280.4186036649052
7.1,6.7,92.0,88.0,244.46657293720708
7.1,6.8,92.0,89.0,297.988508635487
7.1,6.9,92.0,90.0,285.77345328442544
7.1,7.0,92.0,91.0,289.9211023783583
7.1,7.1,92.0,92.0,432.88756944763986
7.2,7.3,93.0,94.0,271.94526717071653
7.2,7.4,93.0,95.0,327.94127718403803
7.2,7.5,93.0,96.0,285.7795783131089
7.2,7.6,93.0,97.0,253.6827592808282
7.2,7.7,93.0,98.0,286.5576676696705
7.2,7.8,93.0,99.0,258.85613584961186
7.2,7.9,93.0,100.0,266.4293539575721
7.2,-2.0,93.0,1.0,289.78335122996504
7.2,-1.9,93.0,2.0,337.82637807371003
7.2,-1.8,93.0,3.0,269.6528839380646
7.2,-1.7,93.0,4.0,268.9181065089794
7.2,-1.6,93.0,5.0,270.2649144006289
7.2,-1.5,93.0,6.0,274.03688671911794
7.2,-1.4,93.0,7.0,256.38027455247936
7.2,-1.3,93.0,8.0,330.2960434763518
7.2,-1.2,93.0,9.0,272.61430498457054
7.2,-1.1,93.0,10.0,255.01923716653712
7.2,-1.0,93.0,11.0,289.915193469627
7.2,-0.9,93.0,12.0,266.3210905718848
7.2,-0.8,93.0,13.0,286.9335155863046
7.2,-0.7,93.0,14.0,285.0690077698211
7.2,-0.6,93.0,15.0,273.65567874866275
7.2,-0.5,93.0,16.0,288.63387289166826
7.2,-0.4,93.0,17.0,272.46787798131845
7.2,-0.3,93.0,18.0,264.97204450932696
7.2,-0.2,93.0,19.0,284.8783031238907
7.2,-0.1,93.0,20.0,276.43225972347886
7.2,0.0,93.0,21.0,302.72449838338457
7.2,0.1,93.0,22.0,288.35239202159715
7.2,0.2,93.0,23.0,286.94269591445703
7.2,0.3,93.0,24.0,272.34110422370185
7.2,0.4,93.0,25.0,263.145017278329
7.2,0.5,93.0,26.0,271.96601607628014
7.2,0.6,93.0,27.0,262.13336676632457
7.2,0.7,93.0,28.0,295.54963625086634
7.2,0.8,93.0,29.0,291.9029938492956
7.2,0.9,93.0,30.0,268.5622939620835
7.2,1.0,93.0,31.0,278.7108984984886
7.2,1.1,93.0,32.0,288.15118921810216
7.2,1.2,93.0,33.0,297.3295490140974
7.2,1.3,93.0,34.0,264.6754888625847
7.2,1.4,93.0,35.0,274.4778164119136
7.2,1.5,93.0,36.0,296.1214354318843
7.2,1.6,93.0,37.0,258.5496539404004
7.2,1.7,93.0,38.0,290.31823276493475
7.2,1.8,93.0,39.0,300.14231158399843
7.2,1.9,93.0,40.0,287.8504978466876
7.2,2.0,93.0,41.0,271.78605686954904
7.2,2.1,93.0,42.0,294.5177108443129
7.2,2.2,93.0,43.0,292.1837417122265
7.2,2.3,93.0,44.0,295.6576426046484
7.2,2.4,93.0,45.0,299.4903503626687
7.2,2.5,93.0,46.0,291.11238739341206
7.2,2.6,93.0,47.0,285.2905682212554
7.2,2.7,93.0,48.0,331.4615476124387
7.2,2.8,93.0,49.0,279.55656054932314
7.2,2.9,93.0,50.0,296.664203549517
7.2,3.0,93.0,51.0,292.27112555239734
7.2,3.1,93.0,52.0,320.9600723031251
7.2,3.2,93.0,53.0,260.16705954943296
7.2,3.3,93.0,54.0,266.47855543935515
7.2,3.4,93.0,55.0,300.25858028393424
7.2,3.5,93.0,56.0,310.95919615724665
7.2,3.6,93.0,57.0,270.6509761868394
7.2,3.7,93.0,58.0,277.42827896201504
7.2,3.8,93.0,59.0,275.30148592773077
7.2,3.9,93.0,60.0,286.46998624731043
7.2,4.0,93.0,61.0,294.9862631083995
7.2,4.1,93.0,62.0,257.25754120945265
7.2,4.2,93.0,63.0,296.87990195106056
7.2,4.3,93.0,64.0,259.43547159601167
7.2,4.4,93.0,65.0,253.2092233912332
7.2,4.5,93.0,66.0,255.26646749350635
7.2,4.6,93.0,67.0,279.0135228144878
7.2,4.7,93.0,68.0,300.9569019130644
7.2,4.8,93.0,69.0,271.34065069696925
7.2,4.9,93.0,70.0,280.8744023673428
7.2,5.0,93.0,71.0,270.6565551454479
7.2,5.1,93.0,72.0,284.55919668427924
7.2,5.2,93.0,73.0,296.4274967470076
7.2,5.3,93.0,74.0,265.3043752446713
7.2,5.4,93.0,75.0,290.4290446756916
7.2,5.5,93.0,76.0,260.1451656385318
7.2,5.6,93.0,77.0,280.53931463065766
7.2,5.7,93.0,78.0,307.5772216880399
7.2,5.8,93.0,79.0,267.3124121906521
7.2,5.9,93.0,80.0,296.4850462607449
7.2,6.0,93.0,81.0,276.69829525644235
7.2,6.1,93.0,82.0,252.37409563798272
7.2,6.2,93.0,83.0,264.17007312911005
7.2,6.3,93.0,84.0,321.2186167801499
7.2,6.4,93.0,85.0,297.6189102685536
7.2,6.5,93.0,86.0,259.3037198590449
7.2,6.6,93.0,87.0,262.3316599385433
7.2,6.7,93.0,88.0,268.52550484453565
7.2,6.8,93.0,89.0,262.312305679668
7.2,6.9,93.0,90.0,274.71571018491466
7.2,7.0,93.0,91.0,321.6141769436609
7.2,7.1,93.0,92.0,301.731930356111
7.2,7.2,93.0,93.0,332.1503467558581
7.3,7.4,94.0,95.0,288.5437266686809
7.3,7.5,94.0,96.0,275.46514165526395
7.3,7.6,94.0,97.0,277.401228266458
7.3,7.7,94.0,98.0,288.3629240753161
7.3,7.8,94.0,99.0,273.89945436996493
7.3,7.9,94.0,100.0,272.3626532036778
7.3,-2.0,94.0,1.0,281.6301979164777
7.3,-1.9,94.0,2.0,259.6524466434443
7.3,-1.8,94.0,3.0,270.11489916374666
7.3,-1.7,94.0,4.0,282.99280472218214
7.3,-1.6,94.0,5.0,276.58293773258697
7.3,-1.5,94.0,6.0,291.39639390232713
7.3,-1.4,94.0,7.0,274.05652875686684
7.3,-1.3,94.0,8.0,302.8923599191976
7.3,-1.2,94.0,9.0,254.8384105008397
7.3,-1.1,94.0,10.0,266.0850827670879
7.3,-1.0,94.0,11.0,300.1457583254719
7.3,-0.9,94.0,12.0,281.14722027312126
7.3,-0.8,94.0,13.0,273.6223425669914
7.3,-0.7,94.0,14.0,304.82670963150673
7.3,-0.6,94.0,15.0,269.83901569262576
7.3,-0.5,94.0,16.0,262.8050711620068
7.3,-0.4,94.0,17.0,280.7751430023072
7.3,-0.3,94.0,18.0,281.64151476802283
7.3,-0.2,94.0,19.0,278.37007755748925
7.3,-0.1,94.0,20.0,276.8463653360204
7.3,0.0,94.0,21.0,263.5321551928857
7.3,0.1,94.0,22.0,284.07204379974377
7.3,0.2,94.0,23.0,288.73822890975197
7.3,0.3,94.0,24.0,285.63469116922295
7.3,0.4,94.0,25.0,275.6405877314035
7.3,0.5,94.0,26.0,359.4781552842121
7.3,0.6,94.0,27.0,324.02833683493594
7.3,0.7,94.0,28.0,272.97344799181514
7.3,0.8,94.0,29.0,274.6241668250436
7.3,0.9,94.0,30.0,249.0855007419985
7.3,1.0,94.0,31.0,289.58665221415254
7.3,1.1,94.0,32.0,295.071153381331
7.3,1.2,94.0,33.0,273.5601547089198
7.3,1.3,94.0,34.0,271.287668903549
7.3,1.4,94.0,35.0,263.6530371251624
7.3,1.5,94.0,36.0,301.90609777639474
7.3,1.6,94.0,37.0,265.49224033960456
7.3,1.7,94.0,38.0,292.4987774945493
7.3,1.8,94.0,39.0,266.2374840773608
7.3,1.9,94.0,40.0,301.02736747835917
7.3,2.0,94.0,41.0,319.74810260658603
7.3,2.1,94.0,42.0,272.9320268399458
7.3,2.2,94.0,43.0,315.8356366257559
7.3,2.3,94.0,44.0,271.06540936109843
7.3,2.4,94.0,45.0,271.1804512999844
7.3,2.5,94.0,46.0,285.45259188733394
7.3,2.6,94.0,47.0,298.9146182533905
7.3,2.7,94.0,48.0,320.4435411999507
7.3,2.8,94.0,49.0,271.1483496761815
7.3,2.9,94.0,50.0,362.1564961222904
7.3,3.0,94.0,51.0,319.4250147448879
7.3,3.1,94.0,52.0,280.21432039243473
7.3,3.2,94.0,53.0,278.68861029857715
7.3,3.3,94.0,54.0,255.0680332911522
7.3,3.4,94.0,55.0,310.2177793383332
7.3,3.5,94.0,56.0,282.6303142515513
7.3,3.6,94.0,57.0,302.0938118420001
7.3,3.7,94.0,58.0,273.63473783298315
7.3,3.8,94.0,59.0,261.03990779129884
7.3,3.9,94.0,60.0,276.7375196604465
7.3,4.0,94.0,61.0,312.3238751973696
7.3,4.1,94.0,62.0,285.07555180662433
7.3,4.2,94.0,63.0,275.4505667038225
7.3,4.3,94.0,64.0,332.5937760266062
7.3,4.4,94.0,65.0,268.6196907664596
7.3,4.5,94.0,66.0,261.42748347498133
7.3,4.6,94.0,67.0,257.2358210707424
7.3,4.7,94.0,68.0,256.0426330665691
7.3,4.8,94.0,69.0,277.9508502120957
7.3,4.9,94.0,70.0,236.9797296610381
7.3,5.0,94.0,71.0,303.199384466
7.3,5.1,94.0,72.0,287.0304176669601
7.3,5.2,94.0,73.0,269.1870560086673
7.3,5.3,94.0,74.0,279.174654097387
7.3,5.4,94.0,75.0,297.4201756558132
7.3,5.5,94.0,76.0,295.07946060355704
7.3,5.6,94.0,77.0,310.81899722056556
7.3,5.7,94.0,78.0,283.1588285620715
7.3,5.8,94.0,79.0,280.1057589917913
7.3,5.9,94.0,80.0,273.73910163254857
7.3,6.0,94.0,81.0,277.8195016710909
7.3,6.1,94.0,82.0,282.0835616481714
7.3,6.2,94.0,83.0,281.285024191178
7.3,6.3,94.0,84.0,287.89602481433354
7.3,6.4,94.0,85.0,275.07002234996037
7.3,6.5,94.0,86.0,284.6644529775689
7.3,6.6,94.0,87.0,266.41655790614686
7.3,6.7,94.0,88.0,306.23410044534063
7.3,6.8,94.0,89.0,304.50595704565524
7.3,6.9,94.0,90.0,280.5729572503572
7.3,7.0,94.0,91.0,269.4607251006052
7.3,7.1,94.0,92.0,282.46456969719065
7.3,7.2,94.0,93.0,305.31893888342
7.3,7.3,94.0,94.0,268.33498178775227
7.4,7.5,95.0,96.0,274.62320873876365
7.4,7.6,95.0,97.0,309.273473761011
7.4,7.7,95.0,98.0,272.69648923685224
7.4,7.8,95.0,99.0,384.7744288963382
7.4,7.9,95.0,100.0,256.9382702157163
7.4,-2.0,95.0,1.0,313.18349203624444
7.4,-1.9,95.0,2.0,263.2752074676201
7.4,-1.8,95.0,3.0,298.31115698182236
7.4,-1.7,95.0,4.0,285.502861805706
7.4,-1.6,95.0,5.0,270.75933694422645
7.4,-1.5,95.0,6.0,302.61752483549463
7.4,-1.4,95.0,7.0,260.9698333142488
7.4,-1.3,95.0,8.0,269.83701377981413
7.4,-1.2,95.0,9.0,267.9465999990442
7.4,-1.1,95.0,10.0,262.963312575986
7.4,-1.0,95.0,11.0,335.7048522252389
7.4,-0.9,95.0,12.0,261.79718007495853
7.4,-0.8,95.0,13.0,302.5523963417664
7.4,-0.7,95.0,14.0,307.00157036989475
7.4,-0.6,95.0,15.0,298.0128988676606
7.4,-0.5,95.0,16.0,318.10929164300643
7.4,-0.4,95.0,17.0,300.27556231862565
7.4,-0.3,95.0,18.0,280.2472749363764
7.4,-0.2,95.0,19.0,292.50081733869735
7.4,-0.1,95.0,20.0,313.8849730443559
7.4,0.0,95.0,21.0,277.9623943111749
7.4,0.1,95.0,22.0,256.9306337971522
7.4,0.2,95.0,23.0,298.8964017354987
7.4,0.3,95.0,24.0,246.17479723675882
7.4,0.4,95.0,25.0,294.07113132906443
7.4,0.5,95.0,26.0,278.565030858122
7.4,0.6,95.0,27.0,284.25107065810704
7.4,0.7,95.0,28.0,294.5685511521248
7.4,0.8,95.0,29.0,275.8088562284678
7.4,0.9,95.0,30.0,252.79720061658253
7.4,1.0,95.0,31.0,241.56092354439508
7.4,1.1,95.0,32.0,277.1356283669568
7.4,1.2,95.0,33.0,294.9287600390538
7.4,1.3,95.0,34.0,278.7839199292254
7.4,1.4,95.0,35.0,274.35118493918725
7.4,1.5,95.0,36.0,281.48198115382786
7.4,1.6,95.0,37.0,273.12996369786487
7.4,1.7,95.0,38.0,316.1739450419984
7.4,1.8,95.0,39.0,278.4957783717314
7.4,1.9,95.0,40.0,281.64728984227673
7.4,2.0,95.0,41.0,332.05232972720813
7.4,2.1,95.0,42.0,271.62590085141306
7.4,2.2,95.0,43.0,293.19142664899687
7.4,2.3,95.0,44.0,296.91597076482356
7.4,2.4,95.0,45.0,318.58737631990186
7.4,2.5,95.0,46.0,273.6777709069678
7.4,2.6,95.0,47.0,316.73579016187284
7.4,2.7,95.0,48.0,323.61562772169793
7.4,2.8,95.0,49.0,310.4889465196485
7.4,2.9,95.0,50.0,264.810828067984
7.4,3.0,95.0,51.0,311.14731488331245
7.4,3.1,95.0,52.0,281.1635754903928
7.4,3.2,95.0,53.0,267.1630022551079
7.4,3.3,95.0,54.0,260.6032823016798
7.4,3.4,95.0,55.0,253.8123561595234
7.4,3.5,95.0,56.0,286.2020551719826
7.4,3.6,95.0,57.0,317.3207082406714
7.4,3.7,95.0,58.0,269.5426760750032
7.4,3.8,95.0,59.0,293.65827858696775
7.4,3.9,95.0,60.0,292.708937595754
7.4,4.0,95.0,61.0,251.5510842569984
7.4,4.1,95.0,62.0,314.2094218113864
7.4,4.2,95.0,63.0,281.8750190638044
7.4,4.3,95.0,64.0,293.6513804483861
7.4,4.4,95.0,65.0,266.64203808197294
7.4,4.5,95.0,66.0,274.1476883863181
7.4,4.6,95.0,67.0,270.54166036042534
7.4,4.7,95.0,68.0,273.76899732719096
7.4,4.8,95.0,69.0,255.59015478323843
7.4,4.9,95.0,70.0,315.6274645374238
7.4,5.0,95.0,71.0,269.20405285566153
7.4,5.1,95.0,72.0,277.3265041802006
7.4,5.2,95.0,73.0,277.35821677374616
7.4,5.3,95.0,74.0,289.94657469009246
7.4,5.4,95.0,75.0,280.2122240927146
7.4,5.5,95.0,76.0,260.26790604428595
7.4,5.6,95.0,77.0,284.1588980823178
7.4,5.7,95.0,78.0,282.08833498589803
7.4,5.8,95.0,79.0,289.37863764565634
7.4,5.9,95.0,80.0,276.5871074011495
7.4,6.0,95.0,81.0,256.0807763322053
7.4,6.1,95.0,82.0,271.68333306080075
7.4,6.2,95.0,83.0,249.1930762594246
7.4,6.3,95.0,84.0,291.05178326014055
7.4,6.4,95.0,85.0,295.7980489218382
7.4,6.5,95.0,86.0,270.8449191018156
7.4,6.6,95.0,87.0,294.6726440050723
7.4,6.7,95.0,88.0,262.70305623966226
7.4,6.8,95.0,89.0,343.2752424734647
7.4,6.9,95.0,90.0,333.82611281608786
7.4,7.0,95.0,91.0,264.23205912095506
7.4,7.1,95.0,92.0,280.2936603920136
7.4,7.2,95.0,93.0,298.90095136296156
7.4,7.3,95.0,94.0,282.4369521577136
7.4,7.4,95.0,95.0,276.5232016164151
7.5,7.6,96.0,97.0,297.1967874638656
7.5,7.7,96.0,98.0,277.15657083734106
7.5,7.8,96.0,99.0,355.5905593267192
7.5,7.9,96.0,100.0,250.28817306386338
7.5,-2.0,96.0,1.0,270.14163292732417
7.5,-1.9,96.0,2.0,264.5169608766053
7.5,-1.8,96.0,3.0,291.15677141581085
7.5,-1.7,96.0,4.0,291.14782757662414
7.5,-1.6,96.0,5.0,298.89246203193
7.5,-1.5,96.0,6.0,284.12702611465465
7.5,-1.4,96.0,7.0,280.4754232226023
7.5,-1.3,96.0,8.0,280.07543121486486
7.5,-1.2,96.0,9.0,284.40617526558066
7.5,-1.1,96.0,10.0,303.3887475438941
7.5,-1.0,96.0,11.0,284.35948967398457
7.5,-0.9,96.0,12.0,303.4719513570806
7.5,-0.8,96.0,13.0,298.9823309515219
7.5,-0.7,96.0,14.0,279.3383962537484
7.5,-0.6,96.0,15.0,273.09686018425225
7.5,-0.5,96.0,16.0,288.67441134517225
7.5,-0.4,96.0,17.0,259.36378653470143
7.5,-0.3,96.0,18.0,262.7185207091592
7.5,-0.2,96.0,19.0,254.99887897937856
7.5,-0.1,96.0,20.0,292.5788823034572
7.5,0.0,96.0,21.0,265.93163972317683
7.5,0.1,96.0,22.0,256.0428350498291
7.5,0.2,96.0,23.0,285.406214210552
7.5,0.3,96.0,24.0,280.4979148905991
7.5,0.4,96.0,25.0,285.96919336144106
7.5,0.5,96.0,26.0,263.1705347289528
7.5,0.6,96.0,27.0,292.21095187382764
7.5,0.7,96.0,28.0,292.99350726910717
7.5,0.8,96.0,29.0,281.00914856894343
7.5,0.9,96.0,30.0,273.1110169771956
7.5,1.0,96.0,31.0,258.817941398302
7.5,1.1,96.0,32.0,278.1467025026659
7.5,1.2,96.0,33.0,307.4338440472374
7.5,1.3,96.0,34.0,314.0201505777799
7.5,1.4,96.0,35.0,246.77005320546905
7.5,1.5,96.0,36.0,279.5021621809676
7.5,1.6,96.0,37.0,265.25306257300446
7.5,1.7,96.0,38.0,292.86332305115025
7.5,1.8,96.0,39.0,278.5552081613378
7.5,1.9,96.0,40.0,274.85448156503736
7.5,2.0,96.0,41.0,286.8300510881622
7.5,2.1,96.0,42.0,278.2038733408497
7.5,2.2,96.0,43.0,291.86304139604437
7.5,2.3,96.0,44.0,307.55622242245573
7.5,2.4,96.0,45.0,296.5325861348184
7.5,2.5,96.0,46.0,290.17693263373076
7.5,2.6,96.0,47.0,277.9147738508385
7.5,2.7,96.0,48.0,263.6365872416018
7.5,2.8,96.0,49.0,277.87449037053443
7.5,2.9,96.0,50.0,273.6687695800758
7.5,3.0,96.0,51.0,268.7532322692635
7.5,3.1,96.0,52.0,275.1779490348332
7.5,3.2,96.0,53.0,275.2601301680016
7.5,3.3,96.0,54.0,268.2201023040952
7.5,3.4,96.0,55.0,314.683445161071
7.5,3.5,96.0,56.0,295.68326167440273
7.5,3.6,96.0,57.0,256.4039120289098
7.5,3.7,96.0,58.0,337.32773316924823
7.5,3.8,96.0,59.0,310.4876185588854
7.5,3.9,96.0,60.0,292.02738922230884
7.5,4.0,96.0,61.0,283.90109481550957
7.5,4.1,96.0,62.0,260.16694042871666
7.5,4.2,96.0,63.0,277.0648639499744
7.5,4.3,96.0,64.0,323.1686162741316
7.5,4.4,96.0,65.0,302.7092047066411
7.5,4.5,96.0,66.0,266.16438436082126
7.5,4.6,96.0,67.0,253.28538524154655
7.5,4.7,96.0,68.0,310.2651064815452
7.5,4.8,96.0,69.0,259.5383413497381
7.5,4.9,96.0,70.0,284.02113987619515
7.5,5.0,96.0,71.0,286.9888652024807
7.5,5.1,96.0,72.0,292.87415447147157
7.5,5.2,96.0,73.0,276.0628928392531
7.5,5.3,96.0,74.0,256.8276363576997
7.5,5.4,96.0,75.0,293.45902014536296
7.5,5.5,96.0,76.0,281.4660303456656
7.5,5.6,96.0,77.0,271.41461640359836
7.5,5.7,96.0,78.0,283.1824059856987
7.5,5.8,96.0,79.0,287.9959721761318
7.5,5.9,96.0,80.0,290.1546770367467
7.5,6.0,96.0,81.0,285.2463390921848
7.5,6.1,96.0,82.0,276.2832944183674
7.5,6.2,96.0,83.0,285.61795491273534
7.5,6.3,96.0,84.0,311.9417143292032
7.5,6.4,96.0,85.0,270.3508557887729
7.5,6.5,96.0,86.0,273.9230947323836
7.5,6.6,96.0,87.0,303.6693292947773
7.5,6.7,96.0,88.0,281.0707215297069
7.5,6.8,96.0,89.0,274.79231792433774
7.5,6.9,96.0,90.0,289.4076634600267
7.5,7.0,96.0,91.0,288.13710777746365
7.5,7.1,96.0,92.0,278.582966745563
7.5,7.2,96.0,93.0,282.33511770950247
7.5,7.3,96.0,94.0,266.56670881224056
7.5,7.4,96.0,95.0,272.58126204241694
7.5,7.5,96.0,96.0,286.4553886793899
7.6,7.7,97.0,98.0,250.24195118959582
7.6,7.8,97.0,99.0,305.2911228063067
7.6,7.9,97.0,100.0,300.98449796795296
7.6,-2.0,97.0,1.0,284.7803947345074
7.6,-1.9,97.0,2.0,289.20089762314484
7.6,-1.8,97.0,3.0,352.49650634604194
7.6,-1.7,97.0,4.0,291.1017501626158
7.6,-1.6,97.0,5.0,252.60157723375767
7.6,-1.5,97.0,6.0,266.30383552336593
7.6,-1.4,97.0,7.0,275.0938021489211
7.6,-1.3,97.0,8.0,264.5518812009019
7.6,-1.2,97.0,9.0,247.9612433703789
7.6,-1.1,97.0,10.0,314.50675971053624
7.6,-1.0,97.0,11.0,270.9157942999661
7.6,-0.9,97.0,12.0,272.8745902677098
7.6,-0.8,97.0,13.0,294.0414046372703
7.6,-0.7,97.0,14.0,259.4351056818285
7.6,-0.6,97.0,15.0,268.6958047450434
7.6,-0.5,97.0,16.0,302.9704384777198
7.6,-0.4,97.0,17.0,250.690205898904
7.6,-0.3,97.0,18.0,279.3093983948209
7.6,-0.2,97.0,19.0,273.7575453879758
7.6,-0.1,97.0,20.0,274.81834454078916
7.6,0.0,97.0,21.0,264.45169858934133
7.6,0.1,97.0,22.0,280.8428012177998
7.6,0.2,97.0,23.0,262.38438074846783
7.6,0.3,97.0,24.0,276.888311535367
7.6,0.4,97.0,25.0,232.98774109742808
7.6,0.5,97.0,26.0,274.85869809824146
7.6,0.6,97.0,27.0,261.9739074147542
7.6,0.7,97.0,28.0,296.72985792243077
7.6,0.8,97.0,29.0,273.12825818496606
7.6,0.9,97.0,30.0,257.3736364263808
7.6,1.0,97.0,31.0,293.8760592097319
7.6,1.1,97.0,32.0,271.6499073064284
7.6,1.2,97.0,33.0,262.5790716774995
7.6,1.3,97.0,34.0,328.2163680812302
7.6,1.4,97.0,35.0,284.32150319597264
7.6,1.5,97.0,36.0,253.64335601291984
7.6,1.6,97.0,37.0,271.5764217566576
7.6,1.7,97.0,38.0,260.9696656381059
7.6,1.8,97.0,39.0,271.80587256052524
7.6,1.9,97.0,40.0,264.9118236154475
7.6,2.0,97.0,41.0,285.716920059972
7.6,2.1,97.0,42.0,283.40890253602333
7.6,2.2,97.0,43.0,298.9226465832636
7.6,2.3,97.0,44.0,307.6415345603986
7.6,2.4,97.0,45.0,275.8410065894917
7.6,2.5,97.0,46.0,276.7605707341709
7.6,2.6,97.0,47.0,275.21114576551713
7.6,2.7,97.0,48.0,275.84188880937467
7.6,2.8,97.0,49.0,277.2282162780111
7.6,2.9,97.0,50.0,269.7382455863082
7.6,3.0,97.0,51.0,255.82623834535707
7.6,3.1,97.0,52.0,305.76141140313206
7.6,3.2,97.0,53.0,323.90518252205965
7.6,3.3,97.0,54.0,271.1860583220392
7.6,3.4,97.0,55.0,289.0997979193111
7.6,3.5,97.0,56.0,304.938949138667
7.6,3.6,97.0,57.0,273.4854090964947
7.6,3.7,97.0,58.0,279.8606198476671
7.6,3.8,97.0,59.0,277.0354818551626
7.6,3.9,97.0,60.0,296.8910218685756
7.6,4.0,97.0,61.0,280.2635871461363
7.6,4.1,97.0,62.0,267.1301498211561
7.6,4.2,97.0,63.0,430.6768594395403
7.6,4.3,97.0,64.0,257.9399506674819
7.6,4.4,97.0,65.0,305.55584168832536
7.6,4.5,97.0,66.0,332.7510070044607
7.6,4.6,97.0,67.0,288.45120986533806
7.6,4.7,97.0,68.0,291.0442163320883
7.6,4.8,97.0,69.0,290.5594387527422
7.6,4.9,97.0,70.0,286.95119683724886
7.6,5.0,97.0,71.0,265.81443015724443
7.6,5.1,97.0,72.0,250.16117144844193
7.6,5.2,97.0,73.0,318.74033692720633
7.6,5.3,97.0,74.0,285.6649322841444
7.6,5.4,97.0,75.0,247.82718724838315
7.6,5.5,97.0,76.0,287.4306705952136
7.6,5.6,97.0,77.0,262.5978024403893
7.6,5.7,97.0,78.0,267.0989701411524
7.6,5.8,97.0,79.0,304.7063036635833
7.6,5.9,97.0,80.0,301.3637785004979
7.6,6.0,97.0,81.0,286.71073542589164
7.6,6.1,97.0,82.0,262.38833873224945
7.6,6.2,97.0,83.0,273.69692130748274
7.6,6.3,97.0,84.0,316.64638776944787
7.6,6.4,97.0,85.0,262.03648616841855
7.6,6.5,97.0,86.0,258.3218956761988
7.6,6.6,97.0,87.0,269.5521290171805
7.6,6.7,97.0,88.0,267.17529494183896
7.6,6.8,97.0,89.0,274.6606286836164
7.6,6.9,97.0,90.0,247.0939729006536
7.6,7.0,97.0,91.0,256.1515482751708
7.6,7.1,97.0,92.0,292.64717092708264
7.6,7.2,97.0,93.0,287.6047539553283
7.6,7.3,97.0,94.0,273.8235742660935
7.6,7.4,97.0,95.0,282.32634002899886
7.6,7.5,97.0,96.0,289.1573877248165
7.6,7.6,97.0,97.0,260.87345528607693
7.7,7.8,98.0,99.0,278.0035548980649
7.7,7.9,98.0,100.0,293.10662946325493
7.7,-2.0,98.0,1.0,247.37311084298946
7.7,-1.9,98.0,2.0,258.5817622323164
7.7,-1.8,98.0,3.0,295.4113608148612
7.7,-1.7,98.0,4.0,271.41707859880466
7.7,-1.6,98.0,5.0,263.82531734180475
7.7,-1.5,98.0,6.0,287.9139169081676
7.7,-1.4,98.0,7.0,294.0780471590353
7.7,-1.3,98.0,8.0,263.3540863270813
7.7,-1.2,98.0,9.0,291.7427202761879
7.7,-1.1,98.0,10.0,261.3479477303359
7.7,-1.0,98.0,11.0,270.07075922939634
7.7,-0.9,98.0,12.0,261.3361370435142
7.7,-0.8,98.0,13.0,297.2135280876563
7.7,-0.7,98.0,14.0,269.9641378729048
7.7,-0.6,98.0,15.0,274.31437415846557
7.7,-0.5,98.0,16.0,302.9103932993386
7.7,-0.4,98.0,17.0,261.19680716348233
7.7,-0.3,98.0,18.0,284.21645869807867
7.7,-0.2,98.0,19.0,272.41923538666634
7.7,-0.1,98.0,20.0,268.1369305628498
7.7,0.0,98.0,21.0,272.20168186753176
7.7,0.1,98.0,22.0,274.798303351742
7.7,0.2,98.0,23.0,284.2247146889549
7.7,0.3,98.0,24.0,277.9768767535914
7.7,0.4,98.0,25.0,318.5073752384389
7.7,0.5,98.0,26.0,257.2119167916039
7.7,0.6,98.0,27.0,283.45241420657936
7.7,0.7,98.0,28.0,351.45372480170255
7.7,0.8,98.0,29.0,296.5743740086958
7.7,0.9,98.0,30.0,302.51651857775073
7.7,1.0,98.0,31.0,249.07361240892695
7.7,1.1,98.0,32.0,276.1805142665818
7.7,1.2,98.0,33.0,264.2702079120024
7.7,1.3,98.0,34.0,279.94494289107075
7.7,1.4,98.0,35.0,272.6693332294638
7.7,1.5,98.0,36.0,267.36079156393527
7.7,1.6,98.0,37.0,285.5788978753998
7.7,1.7,98.0,38.0,272.9639597798098
7.7,1.8,98.0,39.0,290.39447609721367
7.7,1.9,98.0,40.0,255.58508450726768
7.7,2.0,98.0,41.0,295.74864091701596
7.7,2.1,98.0,42.0,293.0110377302247
7.7,2.2,98.0,43.0,276.76493128071616
7.7,2.3,98.0,44.0,320.9127218763803
7.7,2.4,98.0,45.0,281.31433825160866
7.7,2.5,98.0,46.0,302.8388242637808
7.7,2.6,98.0,47.0,258.44026729311184
7.7,2.7,98.0,48.0,273.8137037628235
7.7,2.8,98.0,49.0,258.49007623621026
7.7,2.9,98.0,50.0,246.26988361386142
7.7,3.0,98.0,51.0,277.2306112058486
7.7,3.1,98.0,52.0,246.08389559196178
7.7,3.2,98.0,53.0,262.5793321575506
7.7,3.3,98.0,54.0,283.7311980468787
7.7,3.4,98.0,55.0,277.5983764492148
7.7,3.5,98.0,56.0,272.7986943983472
7.7,3.6,98.0,57.0,280.1514636289291
7.7,3.7,98.0,58.0,303.9331291572318
7.7,3.8,98.0,59.0,267.4983401905593
7.7,3.9,98.0,60.0,247.7833244229997
7.7,4.0,98.0,61.0,290.3928741409697
7.7,4.1,98.0,62.0,288.42162407280034
7.7,4.2,98.0,63.0,277.60220129949914
7.7,4.3,98.0,64.0,279.6158351134677
7.7,4.4,98.0,65.0,265.4537502810936
7.7,4.5,98.0,66.0,284.6565260703945
7.7,4.6,98.0,67.0,266.3272084708786
7.7,4.7,98.0,68.0,331.43223814107927
7.7,4.8,98.0,69.0,250.1437408913584
7.7,4.9,98.0,70.0,295.7136103970447
7.7,5.0,98.0,71.0,287.7810208118941
7.7,5.1,98.0,72.0,280.7850644911558
7.7,5.2,98.0,73.0,270.07210131026164
7.7,5.3,98.0,74.0,298.9112266313463
7.7,5.4,98.0,75.0,321.1504412782447
7.7,5.5,98.0,76.0,265.657760738923
7.7,5.6,98.0,77.0,284.40655189134077
7.7,5.7,98.0,78.0,274.62616689081426
7.7,5.8,98.0,79.0,264.6714670174864
7.7,5.9,98.0,80.0,302.5414729533029
7.7,6.0,98.0,81.0,280.8803718173901
7.7,6.1,98.0,82.0,287.8373622538645
7.7,6.2,98.0,83.0,305.9961041423051
7.7,6.3,98.0,84.0,264.5825405853411
7.7,6.4,98.0,85.0,248.90815062529842
7.7,6.5,98.0,86.0,271.12905914398556
7.7,6.6,98.0,87.0,278.10405741563676
7.7,6.7,98.0,88.0,260.23678568098535
7.7,6.8,98.0,89.0,282.7233455434761
7.7,6.9,98.0,90.0,302.46448371561354
7.7,7.0,98.0,91.0,288.6888441293924
7.7,7.1,98.0,92.0,282.7860263773324
7.7,7.2,98.0,93.0,278.2337319973143
7.7,7.3,98.0,94.0,274.73601971151805
7.7,7.4,98.0,95.0,260.0463414977753
7.7,7.5,98.0,96.0,286.4082737792467
7.7,7.6,98.0,97.0,294.3659656830732
7.7,7.7,98.0,98.0,265.3383429997027
7.8,7.9,99.0,100.0,263.6597441455613
7.8,-2.0,99.0,1.0,301.03166590389895
7.8,-1.9,99.0,2.0,317.9917312356787
7.8,-1.8,99.0,3.0,282.97753922629545
7.8,-1.7,99.0,4.0,302.12062230013225
7.8,-1.6,99.0,5.0,324.24384204187965
7.8,-1.5,99.0,6.0,279.5220423931265
7.8,-1.4,99.0,7.0,291.547377419795
7.8,-1.3,99.0,8.0,281.9121052691117
7.8,-1.2,99.0,9.0,272.0396638046275
7.8,-1.1,99.0,10.0,261.21773991448595
7.8,-1.0,99.0,11.0,284.99701515179896
7.8,-0.9,99.0,12.0,293.89606893660044
7.8,-0.8,99.0,13.0,274.3900213422489
7.8,-0.7,99.0,14.0,237.75574069467382
7.8,-0.6,99.0,15.0,273.4720988154379
7.8,-0.5,99.0,16.0,299.4446767477788
7.8,-0.4,99.0,17.0,262.5637269124671
7.8,-0.3,99.0,18.0,343.79831796395604
7.8,-0.2,99.0,19.0,264.19968418932683
7.8,-0.1,99.0,20.0,269.06502725450105
7.8,0.0,99.0,21.0,288.4074609200619
7.8,0.1,99.0,22.0,294.9039772844017
7.8,0.2,99.0,23.0,266.1863891102054
7.8,0.3,99.0,24.0,320.20706650264674
7.8,0.4,99.0,25.0,280.2478495222461
7.8,0.5,99.0,26.0,298.6208763952027
7.8,0.6,99.0,27.0,324.426276364397
7.8,0.7,99.0,28.0,297.47164572965033
7.8,0.8,99.0,29.0,264.2099821117875
7.8,0.9,99.0,30.0,289.47800028417436
7.8,1.0,99.0,31.0,282.923138650838
7.8,1.1,99.0,32.0,292.13022274683254
7.8,1.2,99.0,33.0,264.2275631105841
7.8,1.3,99.0,34.0,261.5776652701387
7.8,1.4,99.0,35.0,268.0652851947102
7.8,1.5,99.0,36.0,281.9079428220337
7.8,1.6,99.0,37.0,262.9729971305845
7.8,1.7,99.0,38.0,275.81467813293955
7.8,1.8,99.0,39.0,262.4744475476019
7.8,1.9,99.0,40.0,301.2659306654944
7.8,2.0,99.0,41.0,292.415127488338
7.8,2.1,99.0,42.0,327.2214951301466
7.8,2.2,99.0,43.0,256.5233272307207
7.8,2.3,99.0,44.0,283.87460599149114
7.8,2.4,99.0,45.0,272.3298358876306
7.8,2.5,99.0,46.0,269.5823562301546
7.8,2.6,99.0,47.0,297.8178669324444
7.8,2.7,99.0,48.0,301.53085247476736
7.8,2.8,99.0,49.0,294.5469221714764
7.8,2.9,99.0,50.0,269.0653807456975
7.8,3.0,99.0,51.0,253.04106599579603
7.8,3.1,99.0,52.0,266.7118515088207
7.8,3.2,99.0,53.0,273.04124265896235
7.8,3.3,99.0,54.0,277.8408889593044
7.8,3.4,99.0,55.0,269.64055843375127
7.8,3.5,99.0,56.0,262.3883125240056
7.8,3.6,99.0,57.0,288.9383501899827
7.8,3.7,99.0,58.0,289.63107241403515
7.8,3.8,99.0,59.0,263.92782430406356
7.8,3.9,99.0,60.0,328.94107961847095
7.8,4.0,99.0,61.0,259.5506346844603
7.8,4.1,99.0,62.0,273.24640388240493
7.8,4.2,99.0,63.0,263.14787561689246
7.8,4.3,99.0,64.0,269.709260087516
7.8,4.4,99.0,65.0,300.5553284535269
7.8,4.5,99.0,66.0,293.16276066948086
7.8,4.6,99.0,67.0,269.52239437750194
7.8,4.7,99.0,68.0,296.2350629260919
7.8,4.8,99.0,69.0,281.4886623113894
7.8,4.9,99.0,70.0,294.53298871808954
7.8,5.0,99.0,71.0,270.5857992741246
7.8,5.1,99.0,72.0,262.7545794416448
7.8,5.2,99.0,73.0,280.58485134604723
7.8,5.3,99.0,74.0,313.1002343301038
7.8,5.4,99.0,75.0,254.94822956541478
7.8,5.5,99.0,76.0,268.88624227922935
7.8,5.6,99.0,77.0,255.03965412105538
7.8,5.7,99.0,78.0,274.8664012518385
7.8,5.8,99.0,79.0,255.87494240322127
7.8,5.9,99.0,80.0,295.42991266991635
7.8,6.0,99.0,81.0,267.7528679646382
7.8,6.1,99.0,82.0,298.26365287035077
7.8,6.2,99.0,83.0,260.0201279911497
7.8,6.3,99.0,84.0,257.73446605383907
7.8,6.4,99.0,85.0,288.4506173528624
7.8,6.5,99.0,86.0,288.6172797747243
7.8,6.6,99.0,87.0,253.43436778688584
7.8,6.7,99.0,88.0,303.4512025513347
7.8,6.8,99.0,89.0,289.8046480209889
7.8,6.9,99.0,90.0,264.56264269975173
7.8,7.0,99.0,91.0,262.2891871344451
7.8,7.1,99.0,92.0,282.23315480163734
7.8,7.2,99.0,93.0,299.5147770958949
7.8,7.3,99.0,94.0,284.4348597807284
7.8,7.4,99.0,95.0,272.44131028175104
7.8,7.5,99.0,96.0,271.96192879454645
7.8,7.6,99.0,97.0,255.22540972925879
7.8,7.7,99.0,98.0,270.1765383918648
7.8,7.8,99.0,99.0,281.10966643469055
7.9,-2.0,100.0,1.0,291.54336680312235
7.9,-1.9,100.0,2.0,293.2241392095117
7.9,-1.8,100.0,3.0,282.45267895428213
7.9,-1.7,100.0,4.0,274.1576523882153
7.9,-1.6,100.0,5.0,264.57303389440864
7.9,-1.5,100.0,6.0,267.0368421363426
7.9,-1.4,100.0,7.0,275.9311147240581
7.9,-1.3,100.0,8.0,253.36695966384215
7.9,-1.2,100.0,9.0,266.2473856728961
7.9,-1.1,100.0,10.0,288.38444803314746
7.9,-1.0,100.0,11.0,275.29854527043074
7.9,-0.9,100.0,12.0,250.17230309456647
7.9,-0.8,100.0,13.0,239.57788165361805
7.9,-0.7,100.0,14.0,293.40799244557
7.9,-0.6,100.0,15.0,324.9083249312144
7.9,-0.5,100.0,16.0,287.58808894364654
7.9,-0.4,100.0,17.0,251.42127588787787
7.9,-0.3,100.0,18.0,301.1799795126341
7.9,-0.2,100.0,19.0,276.47752912266907
7.9,-0.1,100.0,20.0,293.5674883972768
7.9,0.0,100.0,21.0,270.4628971512032
7.9,0.1,100.0,22.0,294.7071163719312
7.9,0.2,100.0,23.0,276.65240481298395
7.9,0.3,100.0,24.0,278.7565976392855
7.9,0.4,100.0,25.0,277.1776893409014
7.9,0.5,100.0,26.0,273.98854349264496
7.9,0.6,100.0,27.0,265.90423176399526
7.9,0.7,100.0,28.0,254.5063953828375
7.9,0.8,100.0,29.0,279.3536950635348
7.9,0.9,100.0,30.0,283.6045788855354
7.9,1.0,100.0,31.0,258.28015632673106
7.9,1.1,100.0,32.0,253.87323931984992
7.9,1.2,100.0,33.0,270.81552861064847
7.9,1.3,100.0,34.0,311.1601592233444
7.9,1.4,100.0,35.0,283.5642860522112
7.9,1.5,100.0,36.0,298.0458203834297
7.9,1.6,100.0,37.0,265.8685838781434
7.9,1.7,100.0,38.0,276.4640537530413
7.9,1.8,100.0,39.0,274.9317911075414
7.9,1.9,100.0,40.0,258.25457841708584
7.9,2.0,100.0,41.0,289.57934578772915
7.9,2.1,100.0,42.0,257.85258592927687
7.9,2.2,100.0,43.0,297.9074631051551
7.9,2.3,100.0,44.0,259.0111762426922
7.9,2.4,100.0,45.0,277.647044473294
7.9,2.5,100.0,46.0,281.22275285026353
7.9,2.6,100.0,47.0,270.5714010632918
7.9,2.7,100.0,48.0,266.9960731040213
7.9,2.8,100.0,49.0,329.9934574097029
7.9,2.9,100.0,50.0,277.6444260548617
7.9,3.0,100.0,51.0,275.5402416557714
7.9,3.1,100.0,52.0,277.4082979122442
7.9,3.2,100.0,53.0,266.15994575120936
7.9,3.3,100.0,54.0,271.89102709127974
7.9,3.4,100.0,55.0,324.8777695194712
7.9,3.5,100.0,56.0,271.7512142552083
7.9,3.6,100.0,57.0,303.3251428482624
7.9,3.7,100.0,58.0,307.1356353582454
7.9,3.8,100.0,59.0,258.8673216579144
7.9,3.9,100.0,60.0,289.1502318848965
7.9,4.0,100.0,61.0,297.5760232691044
7.9,4.1,100.0,62.0,299.4815334580896
7.9,4.2,100.0,63.0,270.70273498317863
7.9,4.3,100.0,64.0,313.03896435996285
7.9,4.4,100.0,65.0,263.9711508987565
7.9,4.5,100.0,66.0,282.84167763428644
7.9,4.6,100.0,67.0,306.5063138266581
7.9,4.7,100.0,68.0,275.76557801050376
7.9,4.8,100.0,69.0,297.96104301262915
7.9,4.9,100.0,70.0,259.42485629473623
7.9,5.0,100.0,71.0,316.00948532572204
7.9,5.1,100.0,72.0,270.6851170985061
7.9,5.2,100.0,73.0,320.39155795348336
7.9,5.3,100.0,74.0,290.72824515859844
7.9,5.4,100.0,75.0,279.67224623393366
7.9,5.5,100.0,76.0,263.9387905985066
7.9,5.6,100.0,77.0,278.45705805193273
7.9,5.7,100.0,78.0,277.9194804234994
7.9,5.8,100.0,79.0,274.9680988684114
7.9,5.9,100.0,80.0,294.2260652637545
7.9,6.0,100.0,81.0,274.4595154390356
7.9,6.1,100.0,82.0,259.21345967718923
7.9,6.2,100.0,83.0,268.7334079607127
7.9,6.3,100.0,84.0,261.87174353439684
7.9,6.4,100.0,85.0,308.90999248385646
7.9,6.5,100.0,86.0,276.10661828762534
7.9,6.6,100.0,87.0,298.2627845720751
7.9,6.7,100.0,88.0,254.82716728905646
7.9,6.8,100.0,89.0,296.21127100124096
7.9,6.9,100.0,90.0,268.1751525017197
7.9,7.0,100.0,91.0,267.23683164164794
7.9,7.1,100.0,92.0,262.2094729869584
7.9,7.2,100.0,93.0,315.6467005071568
7.9,7.3,100.0,94.0,266.97598843556426
7.9,7.4,100.0,95.0,268.79520800455026
7.9,7.5,100.0,96.0,282.8526948574045
7.9,7.6,100.0,97.0,274.36030442255645
7.9,7.7,100.0,98.0,287.4287883692597
7.9,7.8,100.0,99.0,289.94685168932966
7.9,7.9,100.0,100.0,272.8892876041674


==> spikes/illustrative_example/sut1_100vals_500samples_divisor200_error.csv <==
xArg,yArg,xOrder,yOrder,AvgBorderFocus
-2.0,-1.9,1.0,2.0,251.78126631812725
-2.0,-1.8,1.0,3.0,304.2708563513697
-2.0,-1.7,1.0,4.0,248.20802720256933
-2.0,-1.6,1.0,5.0,252.35731991917382
-2.0,-1.5,1.0,6.0,288.8935540136996
-2.0,-1.4,1.0,7.0,275.79789056629227
-2.0,-1.3,1.0,8.0,264.7635112261918
-2.0,-1.2,1.0,9.0,264.0409839289105
-2.0,-1.1,1.0,10.0,263.4859846546796
-2.0,-1.0,1.0,11.0,268.4942322690672
-2.0,-0.9,1.0,12.0,277.5630802270431
-2.0,-0.8,1.0,13.0,285.9432041155749
-2.0,-0.7,1.0,14.0,258.25371767189836
-2.0,-0.6,1.0,15.0,267.0624694608496
-2.0,-0.5,1.0,16.0,278.2892782866883
-2.0,-0.4,1.0,17.0,259.9098276200913
-2.0,-0.3,1.0,18.0,270.6816333400894
-2.0,-0.2,1.0,19.0,280.56377330015926
-2.0,-0.1,1.0,20.0,280.2775746568717
-2.0,0.0,1.0,21.0,241.70394931088046
-2.0,0.1,1.0,22.0,252.88758357870364
-2.0,0.2,1.0,23.0,288.931034746982
-2.0,0.3,1.0,24.0,253.20847988467477
-2.0,0.4,1.0,25.0,263.87038117332145
-2.0,0.5,1.0,26.0,257.9951742920536
-2.0,0.6,1.0,27.0,281.5490890089175
-2.0,0.7,1.0,28.0,272.967797358923
-2.0,0.8,1.0,29.0,281.760994030364
-2.0,0.9,1.0,30.0,316.5466144702562
-2.0,1.0,1.0,31.0,282.0397088571062
-2.0,1.1,1.0,32.0,291.6198690023239
-2.0,1.2,1.0,33.0,259.22580022088096
-2.0,1.3,1.0,34.0,306.5250629020132
-2.0,1.4,1.0,35.0,260.59916993880466
-2.0,1.5,1.0,36.0,262.5295808779929
-2.0,1.6,1.0,37.0,293.55022685194956
-2.0,1.7,1.0,38.0,256.0642692556558
-2.0,1.8,1.0,39.0,275.15211972083006
-2.0,1.9,1.0,40.0,244.36766024917375
-2.0,2.0,1.0,41.0,270.9915735848284
-2.0,2.1,1.0,42.0,274.3958634863075
-2.0,2.2,1.0,43.0,258.571514350127
-2.0,2.3,1.0,44.0,276.3578891110357
-2.0,2.4,1.0,45.0,250.1515340366349
-2.0,2.5,1.0,46.0,301.7026707124449
-2.0,2.6,1.0,47.0,301.104131092511
-2.0,2.7,1.0,48.0,260.4166814172292
-2.0,2.8,1.0,49.0,277.4099240973081
-2.0,2.9,1.0,50.0,272.62636139718336
-2.0,3.0,1.0,51.0,271.89893258933677
-2.0,3.1,1.0,52.0,263.63447746585507
-2.0,3.2,1.0,53.0,252.56966159320865
-2.0,3.3,1.0,54.0,255.1004561521353
-2.0,3.4,1.0,55.0,254.7269817300426
-2.0,3.5,1.0,56.0,271.63972845193115
-2.0,3.6,1.0,57.0,258.9743266865788
-2.0,3.7,1.0,58.0,267.0888432709041
-2.0,3.8,1.0,59.0,259.35309583841513
-2.0,3.9,1.0,60.0,278.2625810635172
-2.0,4.0,1.0,61.0,317.5803866841907
-2.0,4.1,1.0,62.0,279.79411674600135
-2.0,4.2,1.0,63.0,276.43679117163396
-2.0,4.3,1.0,64.0,272.1975010049423
-2.0,4.4,1.0,65.0,265.07477360282707
-2.0,4.5,1.0,66.0,269.7787043323517
-2.0,4.6,1.0,67.0,269.5238086874661
-2.0,4.7,1.0,68.0,256.0758806137863
-2.0,4.8,1.0,69.0,264.2539175299726
-2.0,4.9,1.0,70.0,307.24841793592867
-2.0,5.0,1.0,71.0,268.86630839113764
-2.0,5.1,1.0,72.0,267.0603279853839
-2.0,5.2,1.0,73.0,259.88274763483736
-2.0,5.3,1.0,74.0,267.0600823823385
-2.0,5.4,1.0,75.0,265.15507841692
-2.0,5.5,1.0,76.0,268.1457809827088
-2.0,5.6,1.0,77.0,265.43549258733464
-2.0,5.7,1.0,78.0,294.256930371329
-2.0,5.8,1.0,79.0,283.4338333369457
-2.0,5.9,1.0,80.0,280.78725630070375
-2.0,6.0,1.0,81.0,295.4641006911846
-2.0,6.1,1.0,82.0,259.3009693830556
-2.0,6.2,1.0,83.0,248.64982002265475
-2.0,6.3,1.0,84.0,326.92037118628326
-2.0,6.4,1.0,85.0,254.30533461977572
-2.0,6.5,1.0,86.0,305.96033918502604
-2.0,6.6,1.0,87.0,258.02749754983785
-2.0,6.7,1.0,88.0,282.3367487933218
-2.0,6.8,1.0,89.0,270.6991773718244
-2.0,6.9,1.0,90.0,280.1933072942158
-2.0,7.0,1.0,91.0,250.05305070612923
-2.0,7.1,1.0,92.0,242.1059194769597
-2.0,7.2,1.0,93.0,282.2522526762225
-2.0,7.3,1.0,94.0,270.28909741585335
-2.0,7.4,1.0,95.0,258.2843696793836
-2.0,7.5,1.0,96.0,265.5574095947845
-2.0,7.6,1.0,97.0,257.0799271459198
-2.0,7.7,1.0,98.0,272.26776930705086
-2.0,7.8,1.0,99.0,265.4199317441934
-2.0,7.9,1.0,100.0,291.25375733080665
-2.0,-2.0,1.0,1.0,251.78342241961911
-1.9,-1.8,2.0,3.0,285.1001498823949
-1.9,-1.7,2.0,4.0,267.3368909141893
-1.9,-1.6,2.0,5.0,265.11676088016304
-1.9,-1.5,2.0,6.0,266.3429709243655
-1.9,-1.4,2.0,7.0,390.2382589826942
-1.9,-1.3,2.0,8.0,269.91814480186855
-1.9,-1.2,2.0,9.0,267.2884507571541
-1.9,-1.1,2.0,10.0,304.2389674250344
-1.9,-1.0,2.0,11.0,256.76826172392026
-1.9,-0.9,2.0,12.0,280.5849941936413
-1.9,-0.8,2.0,13.0,262.68888741465787
-1.9,-0.7,2.0,14.0,252.6798736897947
-1.9,-0.6,2.0,15.0,280.273381811292
-1.9,-0.5,2.0,16.0,298.92588963990687
-1.9,-0.4,2.0,17.0,258.44367443082393
-1.9,-0.3,2.0,18.0,295.7694616566943
-1.9,-0.2,2.0,19.0,248.82901701665762
-1.9,-0.1,2.0,20.0,276.81615314270624
-1.9,0.0,2.0,21.0,274.41593253733316
-1.9,0.1,2.0,22.0,254.39898607319594
-1.9,0.2,2.0,23.0,254.14216314293344
-1.9,0.3,2.0,24.0,302.37848005636556
-1.9,0.4,2.0,25.0,258.6774639179721
-1.9,0.5,2.0,26.0,263.17656065015893
-1.9,0.6,2.0,27.0,305.7329960332654
-1.9,0.7,2.0,28.0,255.9059089645233
-1.9,0.8,2.0,29.0,247.3394224823218
-1.9,0.9,2.0,30.0,269.82619506272056
-1.9,1.0,2.0,31.0,297.59721715100795
-1.9,1.1,2.0,32.0,265.66611716817886
-1.9,1.2,2.0,33.0,256.78047068230507
-1.9,1.3,2.0,34.0,251.12916996566972
-1.9,1.4,2.0,35.0,281.7915793757566
-1.9,1.5,2.0,36.0,252.80158510828718
-1.9,1.6,2.0,37.0,256.6305798237845
-1.9,1.7,2.0,38.0,291.70751158629116
-1.9,1.8,2.0,39.0,286.0795353720389
-1.9,1.9,2.0,40.0,240.7681228530072
-1.9,2.0,2.0,41.0,272.42734047251486
-1.9,2.1,2.0,42.0,270.67278394531684
-1.9,2.2,2.0,43.0,254.21671520222435
-1.9,2.3,2.0,44.0,264.5640420424609
-1.9,2.4,2.0,45.0,274.02257123929
-1.9,2.5,2.0,46.0,267.62476565109324
-1.9,2.6,2.0,47.0,316.5869520765219
-1.9,2.7,2.0,48.0,254.1623702984767
-1.9,2.8,2.0,49.0,249.64386476114208
-1.9,2.9,2.0,50.0,274.6091276838413
-1.9,3.0,2.0,51.0,274.0508042953126
-1.9,3.1,2.0,52.0,252.40057288310115
-1.9,3.2,2.0,53.0,279.5960736883566
-1.9,3.3,2.0,54.0,285.5179800038709
-1.9,3.4,2.0,55.0,277.5204239645411
-1.9,3.5,2.0,56.0,271.437149739401
-1.9,3.6,2.0,57.0,309.7378220146395
-1.9,3.7,2.0,58.0,282.0688092787195
-1.9,3.8,2.0,59.0,289.33729777352687
-1.9,3.9,2.0,60.0,285.49471116986257
-1.9,4.0,2.0,61.0,274.5776036221494
-1.9,4.1,2.0,62.0,255.64768367504783
-1.9,4.2,2.0,63.0,275.688758211047
-1.9,4.3,2.0,64.0,260.3186877414732
-1.9,4.4,2.0,65.0,255.01341274255626
-1.9,4.5,2.0,66.0,279.2341952390388
-1.9,4.6,2.0,67.0,268.69558887048345
-1.9,4.7,2.0,68.0,274.8694406964644
-1.9,4.8,2.0,69.0,286.80981122151087
-1.9,4.9,2.0,70.0,280.393916630839
-1.9,5.0,2.0,71.0,276.49624524280915
-1.9,5.1,2.0,72.0,265.9615850081098
-1.9,5.2,2.0,73.0,285.44484494837263
-1.9,5.3,2.0,74.0,265.0259901773525
-1.9,5.4,2.0,75.0,279.78101901953283
-1.9,5.5,2.0,76.0,255.46562262671912
-1.9,5.6,2.0,77.0,258.64762123473275
-1.9,5.7,2.0,78.0,351.4895593893702
-1.9,5.8,2.0,79.0,283.75534679724416
-1.9,5.9,2.0,80.0,275.12866117379673
-1.9,6.0,2.0,81.0,283.8184536726455
-1.9,6.1,2.0,82.0,263.49684909347644
-1.9,6.2,2.0,83.0,261.42115693717653
-1.9,6.3,2.0,84.0,262.24461922349815
-1.9,6.4,2.0,85.0,265.59993952006494
-1.9,6.5,2.0,86.0,295.6967141214039
-1.9,6.6,2.0,87.0,274.83074443347743
-1.9,6.7,2.0,88.0,254.9861939457248
-1.9,6.8,2.0,89.0,259.6969867931404
-1.9,6.9,2.0,90.0,306.37254083913
-1.9,7.0,2.0,91.0,295.58056936193225
-1.9,7.1,2.0,92.0,279.5795387215062
-1.9,7.2,2.0,93.0,258.29052875378346
-1.9,7.3,2.0,94.0,251.83385696955082
-1.9,7.4,2.0,95.0,261.76999529889554
-1.9,7.5,2.0,96.0,275.42880357473257
-1.9,7.6,2.0,97.0,281.3886062544106
-1.9,7.7,2.0,98.0,283.937533649725
-1.9,7.8,2.0,99.0,269.2791672597345
-1.9,7.9,2.0,100.0,273.1551894504266
-1.9,-2.0,2.0,1.0,261.9190284054165
-1.9,-1.9,2.0,2.0,276.82617612009483
-1.8,-1.7,3.0,4.0,263.6641141724016
-1.8,-1.6,3.0,5.0,265.7959281582472
-1.8,-1.5,3.0,6.0,320.29137081917713
-1.8,-1.4,3.0,7.0,254.4780095333927
-1.8,-1.3,3.0,8.0,271.12258144571206
-1.8,-1.2,3.0,9.0,249.0799438117581
-1.8,-1.1,3.0,10.0,252.49238725059706
-1.8,-1.0,3.0,11.0,263.1438084762962
-1.8,-0.9,3.0,12.0,253.3728518219908
-1.8,-0.8,3.0,13.0,276.2454074652173
-1.8,-0.7,3.0,14.0,280.6160181571462
-1.8,-0.6,3.0,15.0,309.2073989412414
-1.8,-0.5,3.0,16.0,291.8462743640769
-1.8,-0.4,3.0,17.0,271.4120234431024
-1.8,-0.3,3.0,18.0,269.7576424076333
-1.8,-0.2,3.0,19.0,315.05207970996133
-1.8,-0.1,3.0,20.0,272.5246606565925
-1.8,0.0,3.0,21.0,264.1575008172281
-1.8,0.1,3.0,22.0,253.2620350278068
-1.8,0.2,3.0,23.0,280.0321797339343
-1.8,0.3,3.0,24.0,279.35276319233526
-1.8,0.4,3.0,25.0,266.63234461989043
-1.8,0.5,3.0,26.0,278.0890058859441
-1.8,0.6,3.0,27.0,293.5666620801484
-1.8,0.7,3.0,28.0,252.85121944195677
-1.8,0.8,3.0,29.0,245.88865230308605
-1.8,0.9,3.0,30.0,253.37548096565678
-1.8,1.0,3.0,31.0,281.3600465907659
-1.8,1.1,3.0,32.0,280.3606021817937
-1.8,1.2,3.0,33.0,268.17825290974287
-1.8,1.3,3.0,34.0,278.8125354665141
-1.8,1.4,3.0,35.0,235.63291158355761
-1.8,1.5,3.0,36.0,261.66909475392
-1.8,1.6,3.0,37.0,277.0341284718178
-1.8,1.7,3.0,38.0,314.03550529647737
-1.8,1.8,3.0,39.0,266.60450531065254
-1.8,1.9,3.0,40.0,277.67343674211486
-1.8,2.0,3.0,41.0,274.1320691338658
-1.8,2.1,3.0,42.0,331.57507554187174
-1.8,2.2,3.0,43.0,273.5094043230635
-1.8,2.3,3.0,44.0,270.167515980485
-1.8,2.4,3.0,45.0,249.53715378494041
-1.8,2.5,3.0,46.0,283.20794367820025
-1.8,2.6,3.0,47.0,274.1737625795368
-1.8,2.7,3.0,48.0,278.47517935558517
-1.8,2.8,3.0,49.0,280.50611202981594
-1.8,2.9,3.0,50.0,301.97886483049757
-1.8,3.0,3.0,51.0,295.18155197883357
-1.8,3.1,3.0,52.0,302.0794475342987
-1.8,3.2,3.0,53.0,303.56913655156376
-1.8,3.3,3.0,54.0,266.6980323234228
-1.8,3.4,3.0,55.0,263.60554561356344
-1.8,3.5,3.0,56.0,270.62178843824546
-1.8,3.6,3.0,57.0,270.70951200838533
-1.8,3.7,3.0,58.0,264.87676752209643
-1.8,3.8,3.0,59.0,288.622791415372
-1.8,3.9,3.0,60.0,257.3587767700319
-1.8,4.0,3.0,61.0,273.1386956860655
-1.8,4.1,3.0,62.0,272.92887044164144
-1.8,4.2,3.0,63.0,272.157433749997
-1.8,4.3,3.0,64.0,287.013987734459
-1.8,4.4,3.0,65.0,289.5009938842329
-1.8,4.5,3.0,66.0,285.3994668706573
-1.8,4.6,3.0,67.0,255.50955089523848
-1.8,4.7,3.0,68.0,263.9784142960758
-1.8,4.8,3.0,69.0,260.34940864594114
-1.8,4.9,3.0,70.0,263.84484005721293
-1.8,5.0,3.0,71.0,253.99308235722424
-1.8,5.1,3.0,72.0,238.83245780253813
-1.8,5.2,3.0,73.0,284.90056042998225
-1.8,5.3,3.0,74.0,247.28484964154921
-1.8,5.4,3.0,75.0,263.9135057221966
-1.8,5.5,3.0,76.0,263.00257849056686
-1.8,5.6,3.0,77.0,262.90996615021896
-1.8,5.7,3.0,78.0,290.27284653711314
-1.8,5.8,3.0,79.0,281.24635694157763
-1.8,5.9,3.0,80.0,309.1176088146667
-1.8,6.0,3.0,81.0,281.4675973221676
-1.8,6.1,3.0,82.0,273.55861542035973
-1.8,6.2,3.0,83.0,303.12917894868036
-1.8,6.3,3.0,84.0,270.5567373083125
-1.8,6.4,3.0,85.0,302.8452771719591
-1.8,6.5,3.0,86.0,267.48649134642085
-1.8,6.6,3.0,87.0,279.0533997090865
-1.8,6.7,3.0,88.0,338.35156315228124
-1.8,6.8,3.0,89.0,258.0875524611834
-1.8,6.9,3.0,90.0,316.9614332162074
-1.8,7.0,3.0,91.0,271.34073085896347
-1.8,7.1,3.0,92.0,327.10016675427516
-1.8,7.2,3.0,93.0,246.79228984436733
-1.8,7.3,3.0,94.0,286.58188867739824
-1.8,7.4,3.0,95.0,485.36295997702416
-1.8,7.5,3.0,96.0,259.87346137920065
-1.8,7.6,3.0,97.0,281.39889644590943
-1.8,7.7,3.0,98.0,286.27291199623295
-1.8,7.8,3.0,99.0,274.64207674377315
-1.8,7.9,3.0,100.0,276.4714665465859
-1.8,-2.0,3.0,1.0,290.3788993484509
-1.8,-1.9,3.0,2.0,295.0361755244558
-1.8,-1.8,3.0,3.0,290.5794554802561
-1.7,-1.6,4.0,5.0,291.45654254564244
-1.7,-1.5,4.0,6.0,288.65827613382703
-1.7,-1.4,4.0,7.0,275.3402264809802
-1.7,-1.3,4.0,8.0,279.9951012198789
-1.7,-1.2,4.0,9.0,290.99671556564
-1.7,-1.1,4.0,10.0,281.0906532191404
-1.7,-1.0,4.0,11.0,283.57176607148807
-1.7,-0.9,4.0,12.0,273.2156758541685
-1.7,-0.8,4.0,13.0,306.1491263321258
-1.7,-0.7,4.0,14.0,280.38967607007015
-1.7,-0.6,4.0,15.0,253.31090971019216
-1.7,-0.5,4.0,16.0,299.20089501095543
-1.7,-0.4,4.0,17.0,283.14343738744196
-1.7,-0.3,4.0,18.0,269.82507608004164
-1.7,-0.2,4.0,19.0,265.27367040855563
-1.7,-0.1,4.0,20.0,262.0118933798276
-1.7,0.0,4.0,21.0,267.03838298459175
-1.7,0.1,4.0,22.0,267.34775713755243
-1.7,0.2,4.0,23.0,288.5696777873098
-1.7,0.3,4.0,24.0,254.41500801595868
-1.7,0.4,4.0,25.0,261.896523560445
-1.7,0.5,4.0,26.0,247.72668387734353
-1.7,0.6,4.0,27.0,261.2684788422778
-1.7,0.7,4.0,28.0,259.4047299275931
-1.7,0.8,4.0,29.0,250.33433438008657
-1.7,0.9,4.0,30.0,264.1914693750003
-1.7,1.0,4.0,31.0,268.91486473286443
-1.7,1.1,4.0,32.0,264.68827764359935
-1.7,1.2,4.0,33.0,267.4113832096733
-1.7,1.3,4.0,34.0,267.38098942131234
-1.7,1.4,4.0,35.0,258.65127785594126
-1.7,1.5,4.0,36.0,269.0696517453469
-1.7,1.6,4.0,37.0,269.63603589991675
-1.7,1.7,4.0,38.0,241.9547141703905
-1.7,1.8,4.0,39.0,279.24744901881445
-1.7,1.9,4.0,40.0,263.99765997448367
-1.7,2.0,4.0,41.0,286.2245242386089
-1.7,2.1,4.0,42.0,260.0475600266983
-1.7,2.2,4.0,43.0,270.9928107999976
-1.7,2.3,4.0,44.0,307.69691001188426
-1.7,2.4,4.0,45.0,259.63824938802736
-1.7,2.5,4.0,46.0,254.17651291472768
-1.7,2.6,4.0,47.0,271.2036291842724
-1.7,2.7,4.0,48.0,258.5532855797817
-1.7,2.8,4.0,49.0,292.4078693062903
-1.7,2.9,4.0,50.0,269.7154324341967
-1.7,3.0,4.0,51.0,302.3927575436662
-1.7,3.1,4.0,52.0,271.0569070771025
-1.7,3.2,4.0,53.0,279.6079179710814
-1.7,3.3,4.0,54.0,268.233436370985
-1.7,3.4,4.0,55.0,296.97572230047973
-1.7,3.5,4.0,56.0,242.9719413187997
-1.7,3.6,4.0,57.0,256.7696216201101
-1.7,3.7,4.0,58.0,266.6586334074494
-1.7,3.8,4.0,59.0,280.5821294947991
-1.7,3.9,4.0,60.0,316.94582409141987
-1.7,4.0,4.0,61.0,263.49518214930157
-1.7,4.1,4.0,62.0,260.3873397470998
-1.7,4.2,4.0,63.0,277.1433459459407
-1.7,4.3,4.0,64.0,245.37714210212621
-1.7,4.4,4.0,65.0,309.36250299201134
-1.7,4.5,4.0,66.0,249.12248178355404
-1.7,4.6,4.0,67.0,327.0454361277338
-1.7,4.7,4.0,68.0,288.75416762321044
-1.7,4.8,4.0,69.0,250.58255545228377
-1.7,4.9,4.0,70.0,280.8831657638708
-1.7,5.0,4.0,71.0,269.5388434481632
-1.7,5.1,4.0,72.0,231.54466975134068
-1.7,5.2,4.0,73.0,264.16024087596435
-1.7,5.3,4.0,74.0,267.4216650408086
-1.7,5.4,4.0,75.0,281.65127611899857
-1.7,5.5,4.0,76.0,280.2794839372656
-1.7,5.6,4.0,77.0,322.74193793595043
-1.7,5.7,4.0,78.0,273.95215375689185
-1.7,5.8,4.0,79.0,274.632977419879
-1.7,5.9,4.0,80.0,240.12991941380608
-1.7,6.0,4.0,81.0,269.04100897203085
-1.7,6.1,4.0,82.0,241.20496910159585
-1.7,6.2,4.0,83.0,280.04194551160475
-1.7,6.3,4.0,84.0,255.9731376950441
-1.7,6.4,4.0,85.0,281.240155862639
-1.7,6.5,4.0,86.0,268.7957769060141
-1.7,6.6,4.0,87.0,265.41832917024334
-1.7,6.7,4.0,88.0,265.265733074858
-1.7,6.8,4.0,89.0,237.7450209623596
-1.7,6.9,4.0,90.0,261.51179342847735
-1.7,7.0,4.0,91.0,286.0832298703897
-1.7,7.1,4.0,92.0,244.501173679625
-1.7,7.2,4.0,93.0,273.66383747069693
-1.7,7.3,4.0,94.0,267.08103060357314
-1.7,7.4,4.0,95.0,271.0147873314572
-1.7,7.5,4.0,96.0,272.11419392815026
-1.7,7.6,4.0,97.0,250.148470817018
-1.7,7.7,4.0,98.0,249.00691008126384
-1.7,7.8,4.0,99.0,260.4890140219572
-1.7,7.9,4.0,100.0,271.0724097332261
-1.7,-2.0,4.0,1.0,284.615013657934
-1.7,-1.9,4.0,2.0,360.711693775653
-1.7,-1.8,4.0,3.0,288.9511223313924
-1.7,-1.7,4.0,4.0,258.4651401787385
-1.6,-1.5,5.0,6.0,259.9268769321044
-1.6,-1.4,5.0,7.0,271.75678363163627
-1.6,-1.3,5.0,8.0,300.12908782453786
-1.6,-1.2,5.0,9.0,247.8318482709447
-1.6,-1.1,5.0,10.0,265.34412320894825
-1.6,-1.0,5.0,11.0,258.6249632080657
-1.6,-0.9,5.0,12.0,247.9164826556563
-1.6,-0.8,5.0,13.0,254.59127812391839
-1.6,-0.7,5.0,14.0,279.2989012793301
-1.6,-0.6,5.0,15.0,266.6414732237699
-1.6,-0.5,5.0,16.0,280.2915747696709
-1.6,-0.4,5.0,17.0,274.09182348612813
-1.6,-0.3,5.0,18.0,259.41757896947513
-1.6,-0.2,5.0,19.0,284.1229572607803
-1.6,-0.1,5.0,20.0,257.84384098138037
-1.6,0.0,5.0,21.0,269.65527539261353
-1.6,0.1,5.0,22.0,270.8747243401031
-1.6,0.2,5.0,23.0,324.4294307528799
-1.6,0.3,5.0,24.0,286.96991959493454
-1.6,0.4,5.0,25.0,292.6342341480487
-1.6,0.5,5.0,26.0,265.44058334551977
-1.6,0.6,5.0,27.0,270.944981232573
-1.6,0.7,5.0,28.0,412.41992057801195
-1.6,0.8,5.0,29.0,397.9756800746457
-1.6,0.9,5.0,30.0,279.76557019928345
-1.6,1.0,5.0,31.0,266.65061656201345
-1.6,1.1,5.0,32.0,270.2237366994888
-1.6,1.2,5.0,33.0,303.50087359362334
-1.6,1.3,5.0,34.0,268.0301201316679
-1.6,1.4,5.0,35.0,288.0472286971538
-1.6,1.5,5.0,36.0,275.095751383036
-1.6,1.6,5.0,37.0,288.3522263691813
-1.6,1.7,5.0,38.0,268.24891477769125
-1.6,1.8,5.0,39.0,313.2227433928426
-1.6,1.9,5.0,40.0,281.41342010583867
-1.6,2.0,5.0,41.0,277.672778815016
-1.6,2.1,5.0,42.0,289.50158125854296
-1.6,2.2,5.0,43.0,265.13122702330907
-1.6,2.3,5.0,44.0,312.805400879385
-1.6,2.4,5.0,45.0,364.9753113095576
-1.6,2.5,5.0,46.0,271.904900570569
-1.6,2.6,5.0,47.0,258.87519526574675
-1.6,2.7,5.0,48.0,315.4574754364348
-1.6,2.8,5.0,49.0,306.82740455596337
-1.6,2.9,5.0,50.0,310.2775577133321
-1.6,3.0,5.0,51.0,312.73079758571845
-1.6,3.1,5.0,52.0,272.6934080524496
-1.6,3.2,5.0,53.0,288.01661088132875
-1.6,3.3,5.0,54.0,280.95881429253865
-1.6,3.4,5.0,55.0,258.69479728261837
-1.6,3.5,5.0,56.0,262.8034027644386
-1.6,3.6,5.0,57.0,281.56545332767735
-1.6,3.7,5.0,58.0,255.36295634457278
-1.6,3.8,5.0,59.0,283.04934507780496
-1.6,3.9,5.0,60.0,314.70015774403726
-1.6,4.0,5.0,61.0,283.5086838531652
-1.6,4.1,5.0,62.0,258.2941317349499
-1.6,4.2,5.0,63.0,247.8050111309394
-1.6,4.3,5.0,64.0,281.3709663238983
-1.6,4.4,5.0,65.0,273.5057765784617
-1.6,4.5,5.0,66.0,282.98380085332644
-1.6,4.6,5.0,67.0,290.2896232161727
-1.6,4.7,5.0,68.0,272.93797065674016
-1.6,4.8,5.0,69.0,244.67856897398477
-1.6,4.9,5.0,70.0,312.16633968395575
-1.6,5.0,5.0,71.0,268.62775722753787
-1.6,5.1,5.0,72.0,288.7406839470236
-1.6,5.2,5.0,73.0,268.4992960094916
-1.6,5.3,5.0,74.0,270.27887027435133
-1.6,5.4,5.0,75.0,276.68467202934033
-1.6,5.5,5.0,76.0,261.8942043960606
-1.6,5.6,5.0,77.0,290.2573676117417
-1.6,5.7,5.0,78.0,296.5604169503289
-1.6,5.8,5.0,79.0,281.9192368575387
-1.6,5.9,5.0,80.0,276.67558434980214
-1.6,6.0,5.0,81.0,269.7500803404088
-1.6,6.1,5.0,82.0,262.41594753203606
-1.6,6.2,5.0,83.0,269.74256422546847
-1.6,6.3,5.0,84.0,269.7105323199629
-1.6,6.4,5.0,85.0,281.6966416468037
-1.6,6.5,5.0,86.0,283.18835496010263
-1.6,6.6,5.0,87.0,280.536870207485
-1.6,6.7,5.0,88.0,270.6663747791677
-1.6,6.8,5.0,89.0,263.77675190972684
-1.6,6.9,5.0,90.0,267.89616232731925
-1.6,7.0,5.0,91.0,256.4800551273064
-1.6,7.1,5.0,92.0,266.4894107654561
-1.6,7.2,5.0,93.0,275.7679627022223
-1.6,7.3,5.0,94.0,263.1701090774294
-1.6,7.4,5.0,95.0,255.6752284820381
-1.6,7.5,5.0,96.0,277.0630750362591
-1.6,7.6,5.0,97.0,277.59325057019663
-1.6,7.7,5.0,98.0,258.34161543005257
-1.6,7.8,5.0,99.0,280.7490402736083
-1.6,7.9,5.0,100.0,267.6053972232301
-1.6,-2.0,5.0,1.0,270.53341344713834
-1.6,-1.9,5.0,2.0,281.6366721877361
-1.6,-1.8,5.0,3.0,269.8002878945013
-1.6,-1.7,5.0,4.0,266.9575691539037
-1.6,-1.6,5.0,5.0,260.69548486523746
-1.5,-1.4,6.0,7.0,257.3981315231146
-1.5,-1.3,6.0,8.0,258.7913878334904
-1.5,-1.2,6.0,9.0,255.83731922784355
-1.5,-1.1,6.0,10.0,259.4348285366001
-1.5,-1.0,6.0,11.0,269.86124815574595
-1.5,-0.9,6.0,12.0,272.7796722673781
-1.5,-0.8,6.0,13.0,282.1806102369593
-1.5,-0.7,6.0,14.0,264.45744166780304
-1.5,-0.6,6.0,15.0,267.47784175069825
-1.5,-0.5,6.0,16.0,258.74019501231726
-1.5,-0.4,6.0,17.0,274.39231010401556
-1.5,-0.3,6.0,18.0,303.1324147929845
-1.5,-0.2,6.0,19.0,283.3653957113127
-1.5,-0.1,6.0,20.0,266.04549618840963
-1.5,0.0,6.0,21.0,258.29375454313146
-1.5,0.1,6.0,22.0,257.43295688974774
-1.5,0.2,6.0,23.0,264.1831510149617
-1.5,0.3,6.0,24.0,303.50591866899623
-1.5,0.4,6.0,25.0,266.0968287438002
-1.5,0.5,6.0,26.0,268.52369997162407
-1.5,0.6,6.0,27.0,269.7188908408169
-1.5,0.7,6.0,28.0,251.94649800884315
-1.5,0.8,6.0,29.0,274.7118140645649
-1.5,0.9,6.0,30.0,260.7929458442736
-1.5,1.0,6.0,31.0,249.44140297091144
-1.5,1.1,6.0,32.0,283.73923065468125
-1.5,1.2,6.0,33.0,254.51238381189236
-1.5,1.3,6.0,34.0,248.34075225803485
-1.5,1.4,6.0,35.0,284.78344808977545
-1.5,1.5,6.0,36.0,283.47400260930607
-1.5,1.6,6.0,37.0,264.9554560766803
-1.5,1.7,6.0,38.0,271.2586344102622
-1.5,1.8,6.0,39.0,272.58985538740563
-1.5,1.9,6.0,40.0,273.354419751279
-1.5,2.0,6.0,41.0,265.01443124510786
-1.5,2.1,6.0,42.0,262.8446998691817
-1.5,2.2,6.0,43.0,268.7082957017115
-1.5,2.3,6.0,44.0,275.95121811244434
-1.5,2.4,6.0,45.0,262.4856089080703
-1.5,2.5,6.0,46.0,258.9261653404175
-1.5,2.6,6.0,47.0,275.69568490978077
-1.5,2.7,6.0,48.0,238.76204937904302
-1.5,2.8,6.0,49.0,265.43133496742354
-1.5,2.9,6.0,50.0,253.17777181381527
-1.5,3.0,6.0,51.0,277.08599480682403
-1.5,3.1,6.0,52.0,288.64318501697585
-1.5,3.2,6.0,53.0,255.81207374797214
-1.5,3.3,6.0,54.0,299.31487038683724
-1.5,3.4,6.0,55.0,290.3288236833537
-1.5,3.5,6.0,56.0,261.89297653503917
-1.5,3.6,6.0,57.0,278.86576499059714
-1.5,3.7,6.0,58.0,283.79051886901794
-1.5,3.8,6.0,59.0,251.4936400775514
-1.5,3.9,6.0,60.0,279.0058329847978
-1.5,4.0,6.0,61.0,348.628472894199
-1.5,4.1,6.0,62.0,264.0863874267301
-1.5,4.2,6.0,63.0,256.38980386076247
-1.5,4.3,6.0,64.0,277.3496625281465
-1.5,4.4,6.0,65.0,261.1755105684508
-1.5,4.5,6.0,66.0,264.23156086579496
-1.5,4.6,6.0,67.0,256.21109727542137
-1.5,4.7,6.0,68.0,272.44018028510123
-1.5,4.8,6.0,69.0,272.8772947200761
-1.5,4.9,6.0,70.0,260.1295431206583
-1.5,5.0,6.0,71.0,273.7141407174036
-1.5,5.1,6.0,72.0,268.8674389637832
-1.5,5.2,6.0,73.0,262.95258612106926
-1.5,5.3,6.0,74.0,273.02025585738556
-1.5,5.4,6.0,75.0,278.01815688423176
-1.5,5.5,6.0,76.0,281.92485901662405
-1.5,5.6,6.0,77.0,238.35774471652044
-1.5,5.7,6.0,78.0,257.90656474546444
-1.5,5.8,6.0,79.0,270.4451722351651
-1.5,5.9,6.0,80.0,258.861814671392
-1.5,6.0,6.0,81.0,283.36081119655375
-1.5,6.1,6.0,82.0,267.0788891905016
-1.5,6.2,6.0,83.0,272.6470857617916
-1.5,6.3,6.0,84.0,251.45703528249405
-1.5,6.4,6.0,85.0,295.84594634715734
-1.5,6.5,6.0,86.0,264.9776693152705
-1.5,6.6,6.0,87.0,273.33550691479553
-1.5,6.7,6.0,88.0,270.99150251374584
-1.5,6.8,6.0,89.0,325.5522349143671
-1.5,6.9,6.0,90.0,311.7100352695363
-1.5,7.0,6.0,91.0,309.5562600143584
-1.5,7.1,6.0,92.0,269.6249371715843
-1.5,7.2,6.0,93.0,246.17207557846268
-1.5,7.3,6.0,94.0,284.0001929651321
-1.5,7.4,6.0,95.0,296.1949534319272
-1.5,7.5,6.0,96.0,261.75046043955876
-1.5,7.6,6.0,97.0,289.12081643219847
-1.5,7.7,6.0,98.0,274.1373682560315
-1.5,7.8,6.0,99.0,275.9463003233265
-1.5,7.9,6.0,100.0,266.2931524690002
-1.5,-2.0,6.0,1.0,272.8049887760953
-1.5,-1.9,6.0,2.0,266.8546956228169
-1.5,-1.8,6.0,3.0,283.62944296544987
-1.5,-1.7,6.0,4.0,265.4884569478056
-1.5,-1.6,6.0,5.0,276.18371258357803
-1.5,-1.5,6.0,6.0,305.64679383710643
-1.4,-1.3,7.0,8.0,264.4532228677441
-1.4,-1.2,7.0,9.0,250.96084538555363
-1.4,-1.1,7.0,10.0,278.46511288751645
-1.4,-1.0,7.0,11.0,260.11799370006577
-1.4,-0.9,7.0,12.0,261.9789050837845
-1.4,-0.8,7.0,13.0,267.9035249160989
-1.4,-0.7,7.0,14.0,263.22939223743975
-1.4,-0.6,7.0,15.0,272.8698500304036
-1.4,-0.5,7.0,16.0,274.4715978938859
-1.4,-0.4,7.0,17.0,254.02369853901058
-1.4,-0.3,7.0,18.0,271.9152993573298
-1.4,-0.2,7.0,19.0,260.51177444339055
-1.4,-0.1,7.0,20.0,260.30692300771756
-1.4,0.0,7.0,21.0,255.57287286810353
-1.4,0.1,7.0,22.0,259.1765436422112
-1.4,0.2,7.0,23.0,242.309472838146
-1.4,0.3,7.0,24.0,301.8920710154352
-1.4,0.4,7.0,25.0,274.88503555841754
-1.4,0.5,7.0,26.0,253.55786053022618
-1.4,0.6,7.0,27.0,277.24233594058325
-1.4,0.7,7.0,28.0,253.1134138271014
-1.4,0.8,7.0,29.0,268.5602703139509
-1.4,0.9,7.0,30.0,280.2890104373458
-1.4,1.0,7.0,31.0,275.3156412580903
-1.4,1.1,7.0,32.0,292.15968766400823
-1.4,1.2,7.0,33.0,264.8376993375549
-1.4,1.3,7.0,34.0,290.11756381250524
-1.4,1.4,7.0,35.0,271.7320103546211
-1.4,1.5,7.0,36.0,274.6666983002935
-1.4,1.6,7.0,37.0,266.5373318013952
-1.4,1.7,7.0,38.0,282.53903093642157
-1.4,1.8,7.0,39.0,273.9400651566085
-1.4,1.9,7.0,40.0,273.58908719318936
-1.4,2.0,7.0,41.0,258.7296578946141
-1.4,2.1,7.0,42.0,295.3909741498843
-1.4,2.2,7.0,43.0,290.10633237171055
-1.4,2.3,7.0,44.0,269.5093481190062
-1.4,2.4,7.0,45.0,272.9502913808373
-1.4,2.5,7.0,46.0,254.41120707422292
-1.4,2.6,7.0,47.0,300.4561190190129
-1.4,2.7,7.0,48.0,295.17773639905255
-1.4,2.8,7.0,49.0,277.1235983931011
-1.4,2.9,7.0,50.0,309.2087144972257
-1.4,3.0,7.0,51.0,283.8569531534079
-1.4,3.1,7.0,52.0,267.3724600409788
-1.4,3.2,7.0,53.0,254.0115152507874
-1.4,3.3,7.0,54.0,264.33818108785323
-1.4,3.4,7.0,55.0,253.05085587949281
-1.4,3.5,7.0,56.0,279.9393524794005
-1.4,3.6,7.0,57.0,268.5663941982944
-1.4,3.7,7.0,58.0,263.17656358591626
-1.4,3.8,7.0,59.0,271.3455045424766
-1.4,3.9,7.0,60.0,268.5101162129658
-1.4,4.0,7.0,61.0,267.92641977742807
-1.4,4.1,7.0,62.0,245.007788196771
-1.4,4.2,7.0,63.0,276.5738367988127
-1.4,4.3,7.0,64.0,264.21408800282205
-1.4,4.4,7.0,65.0,269.9502507275095
-1.4,4.5,7.0,66.0,274.93293993425743
-1.4,4.6,7.0,67.0,245.25732496282666
-1.4,4.7,7.0,68.0,252.0361161007296
-1.4,4.8,7.0,69.0,271.8045483039962
-1.4,4.9,7.0,70.0,272.87621199601824
-1.4,5.0,7.0,71.0,274.9127760023499
-1.4,5.1,7.0,72.0,275.2461926442342
-1.4,5.2,7.0,73.0,264.7076685948626
-1.4,5.3,7.0,74.0,250.81970163001756
-1.4,5.4,7.0,75.0,291.0727660867285
-1.4,5.5,7.0,76.0,384.64008735823194
-1.4,5.6,7.0,77.0,271.13491779905826
-1.4,5.7,7.0,78.0,253.69629187789383
-1.4,5.8,7.0,79.0,284.69845307161046
-1.4,5.9,7.0,80.0,269.2637562629972
-1.4,6.0,7.0,81.0,274.5443347617209
-1.4,6.1,7.0,82.0,255.57989916711105
-1.4,6.2,7.0,83.0,262.4625259898394
-1.4,6.3,7.0,84.0,241.39618889057968
-1.4,6.4,7.0,85.0,276.8686398041692
-1.4,6.5,7.0,86.0,279.96568975914585
-1.4,6.6,7.0,87.0,269.11188426328914
-1.4,6.7,7.0,88.0,262.9887266877262
-1.4,6.8,7.0,89.0,277.2883308649702
-1.4,6.9,7.0,90.0,285.6881985785033
-1.4,7.0,7.0,91.0,309.12491831593405
-1.4,7.1,7.0,92.0,311.7502623912865
-1.4,7.2,7.0,93.0,275.89857033373426
-1.4,7.3,7.0,94.0,272.65244022146254
-1.4,7.4,7.0,95.0,287.0194835178307
-1.4,7.5,7.0,96.0,263.87749363877583
-1.4,7.6,7.0,97.0,265.72582990649244
-1.4,7.7,7.0,98.0,259.0814405277267
-1.4,7.8,7.0,99.0,262.4088013021175
-1.4,7.9,7.0,100.0,285.77765215699634
-1.4,-2.0,7.0,1.0,289.47434734052354
-1.4,-1.9,7.0,2.0,279.8206136030709
-1.4,-1.8,7.0,3.0,273.48928752584754
-1.4,-1.7,7.0,4.0,249.99574243544845
-1.4,-1.6,7.0,5.0,261.6352873861571
-1.4,-1.5,7.0,6.0,282.5201813431114
-1.4,-1.4,7.0,7.0,274.7098388897827
-1.3,-1.2,8.0,9.0,253.50601010096509
-1.3,-1.1,8.0,10.0,261.8206363003742
-1.3,-1.0,8.0,11.0,276.1486019017129
-1.3,-0.9,8.0,12.0,256.96697246444137
-1.3,-0.8,8.0,13.0,272.91859157918844
-1.3,-0.7,8.0,14.0,272.36551199927817
-1.3,-0.6,8.0,15.0,266.3553832303564
-1.3,-0.5,8.0,16.0,293.4669813975723
-1.3,-0.4,8.0,17.0,248.92482074527408
-1.3,-0.3,8.0,18.0,258.04274742230734
-1.3,-0.2,8.0,19.0,278.49610876081886
-1.3,-0.1,8.0,20.0,265.7272863365825
-1.3,0.0,8.0,21.0,295.10574495881895
-1.3,0.1,8.0,22.0,290.94053547391417
-1.3,0.2,8.0,23.0,258.78680780350663
-1.3,0.3,8.0,24.0,246.1554227864847
-1.3,0.4,8.0,25.0,281.04835503438505
-1.3,0.5,8.0,26.0,256.4601130123261
-1.3,0.6,8.0,27.0,257.2232848354326
-1.3,0.7,8.0,28.0,264.49959915652346
-1.3,0.8,8.0,29.0,300.46717116990305
-1.3,0.9,8.0,30.0,270.53549340123806
-1.3,1.0,8.0,31.0,292.0515030285145
-1.3,1.1,8.0,32.0,268.0098112028668
-1.3,1.2,8.0,33.0,297.85645733324844
-1.3,1.3,8.0,34.0,271.8127348677048
-1.3,1.4,8.0,35.0,261.5241070499734
-1.3,1.5,8.0,36.0,245.4084380939992
-1.3,1.6,8.0,37.0,280.5208232008852
-1.3,1.7,8.0,38.0,266.54731188966923
-1.3,1.8,8.0,39.0,274.4522185889243
-1.3,1.9,8.0,40.0,299.3968567274947
-1.3,2.0,8.0,41.0,306.3409121124185
-1.3,2.1,8.0,42.0,267.58708807182916
-1.3,2.2,8.0,43.0,272.7974199731486
-1.3,2.3,8.0,44.0,289.8977417632629
-1.3,2.4,8.0,45.0,279.5734107257954
-1.3,2.5,8.0,46.0,269.84925325328294
-1.3,2.6,8.0,47.0,245.72332218913442
-1.3,2.7,8.0,48.0,259.4825458576259
-1.3,2.8,8.0,49.0,277.9424856069944
-1.3,2.9,8.0,50.0,248.951350145649
-1.3,3.0,8.0,51.0,253.69309127070025
-1.3,3.1,8.0,52.0,273.9168350708481
-1.3,3.2,8.0,53.0,260.16072683308823
-1.3,3.3,8.0,54.0,296.00432232737546
-1.3,3.4,8.0,55.0,251.87816482105927
-1.3,3.5,8.0,56.0,266.5676005799934
-1.3,3.6,8.0,57.0,235.6329475993253
-1.3,3.7,8.0,58.0,252.47025034667445
-1.3,3.8,8.0,59.0,261.25533588397155
-1.3,3.9,8.0,60.0,257.3864375623803
-1.3,4.0,8.0,61.0,256.7583355469489
-1.3,4.1,8.0,62.0,307.9374388073449
-1.3,4.2,8.0,63.0,328.10687535887496
-1.3,4.3,8.0,64.0,273.16199770329615
-1.3,4.4,8.0,65.0,266.91749680227656
-1.3,4.5,8.0,66.0,255.52190747530588
-1.3,4.6,8.0,67.0,263.93533957957
-1.3,4.7,8.0,68.0,243.59455000187728
-1.3,4.8,8.0,69.0,279.088576515389
-1.3,4.9,8.0,70.0,293.0897217745027
-1.3,5.0,8.0,71.0,246.8266632796195
-1.3,5.1,8.0,72.0,266.15943682524846
-1.3,5.2,8.0,73.0,306.76530767159664
-1.3,5.3,8.0,74.0,247.57093897775675
-1.3,5.4,8.0,75.0,278.0483452009593
-1.3,5.5,8.0,76.0,240.9312213626279
-1.3,5.6,8.0,77.0,257.02185293189257
-1.3,5.7,8.0,78.0,285.1381742947982
-1.3,5.8,8.0,79.0,251.7172011025282
-1.3,5.9,8.0,80.0,261.50443362014755
-1.3,6.0,8.0,81.0,263.59009183264635
-1.3,6.1,8.0,82.0,279.51725913593157
-1.3,6.2,8.0,83.0,271.4811161311346
-1.3,6.3,8.0,84.0,259.25370966022285
-1.3,6.4,8.0,85.0,258.61826223398697
-1.3,6.5,8.0,86.0,271.3487347653247
-1.3,6.6,8.0,87.0,271.44161430554874
-1.3,6.7,8.0,88.0,249.86115895538524
-1.3,6.8,8.0,89.0,281.726872451509
-1.3,6.9,8.0,90.0,257.43307227818065
-1.3,7.0,8.0,91.0,261.33035419582615
-1.3,7.1,8.0,92.0,291.1605600962793
-1.3,7.2,8.0,93.0,297.27943068945166
-1.3,7.3,8.0,94.0,250.9534718598871
-1.3,7.4,8.0,95.0,269.9764014135716
-1.3,7.5,8.0,96.0,271.017243836022
-1.3,7.6,8.0,97.0,280.74422468395886
-1.3,7.7,8.0,98.0,280.05750095371747
-1.3,7.8,8.0,99.0,264.88181497477285
-1.3,7.9,8.0,100.0,288.9097034991232
-1.3,-2.0,8.0,1.0,262.2375340096796
-1.3,-1.9,8.0,2.0,272.91730049929015
-1.3,-1.8,8.0,3.0,292.6724622306995
-1.3,-1.7,8.0,4.0,265.27378981669835
-1.3,-1.6,8.0,5.0,285.4339172789891
-1.3,-1.5,8.0,6.0,272.831690980808
-1.3,-1.4,8.0,7.0,274.560895175934
-1.3,-1.3,8.0,8.0,383.85473841791827
-1.2,-1.1,9.0,10.0,273.4785250770058
-1.2,-1.0,9.0,11.0,255.7946352347376
-1.2,-0.9,9.0,12.0,309.26707433998234
-1.2,-0.8,9.0,13.0,286.81557267673537
-1.2,-0.7,9.0,14.0,306.7458861333101
-1.2,-0.6,9.0,15.0,333.52789133803566
-1.2,-0.5,9.0,16.0,294.1301622434484
-1.2,-0.4,9.0,17.0,275.89300332137714
-1.2,-0.3,9.0,18.0,267.7361244397195
-1.2,-0.2,9.0,19.0,246.15146608508115
-1.2,-0.1,9.0,20.0,474.40737637810753
-1.2,0.0,9.0,21.0,276.8236205130402
-1.2,0.1,9.0,22.0,283.0752096630075
-1.2,0.2,9.0,23.0,302.9711728523602
-1.2,0.3,9.0,24.0,279.73279637864226
-1.2,0.4,9.0,25.0,269.9964749602207
-1.2,0.5,9.0,26.0,275.50476223755174
-1.2,0.6,9.0,27.0,296.3940077441617
-1.2,0.7,9.0,28.0,249.07712495892292
-1.2,0.8,9.0,29.0,290.95870135570806
-1.2,0.9,9.0,30.0,253.0358107252297
-1.2,1.0,9.0,31.0,353.2363357192659
-1.2,1.1,9.0,32.0,280.05123290213703
-1.2,1.2,9.0,33.0,247.30214344433517
-1.2,1.3,9.0,34.0,268.2719063247572
-1.2,1.4,9.0,35.0,299.01070673713446
-1.2,1.5,9.0,36.0,273.31794732173813
-1.2,1.6,9.0,37.0,268.7908930907638
-1.2,1.7,9.0,38.0,369.384902921221
-1.2,1.8,9.0,39.0,312.94762469366657
-1.2,1.9,9.0,40.0,260.73355549126865
-1.2,2.0,9.0,41.0,253.60548069015383
-1.2,2.1,9.0,42.0,262.81040006508516
-1.2,2.2,9.0,43.0,277.9642524648681
-1.2,2.3,9.0,44.0,247.23318956278013
-1.2,2.4,9.0,45.0,283.86341049865115
-1.2,2.5,9.0,46.0,299.4191175851427
-1.2,2.6,9.0,47.0,292.05110359947076
-1.2,2.7,9.0,48.0,255.38023327036285
-1.2,2.8,9.0,49.0,285.816177371588
-1.2,2.9,9.0,50.0,254.9954443878042
-1.2,3.0,9.0,51.0,254.72349327082605
-1.2,3.1,9.0,52.0,248.85851597736692
-1.2,3.2,9.0,53.0,273.66401409170146
-1.2,3.3,9.0,54.0,262.41673656539155
-1.2,3.4,9.0,55.0,274.4160607882487
-1.2,3.5,9.0,56.0,259.4792540884554
-1.2,3.6,9.0,57.0,288.36449368933205
-1.2,3.7,9.0,58.0,275.84722376544534
-1.2,3.8,9.0,59.0,298.89096488357785
-1.2,3.9,9.0,60.0,287.3321899404821
-1.2,4.0,9.0,61.0,257.0603968189989
-1.2,4.1,9.0,62.0,263.35733808554943
-1.2,4.2,9.0,63.0,262.0642764070325
-1.2,4.3,9.0,64.0,280.7675510866627
-1.2,4.4,9.0,65.0,254.0121119271263
-1.2,4.5,9.0,66.0,305.29519249646444
-1.2,4.6,9.0,67.0,269.1933201385479
-1.2,4.7,9.0,68.0,306.01997781426894
-1.2,4.8,9.0,69.0,266.684238734609
-1.2,4.9,9.0,70.0,254.5380716425788
-1.2,5.0,9.0,71.0,277.2711359544994
-1.2,5.1,9.0,72.0,286.44175345704804
-1.2,5.2,9.0,73.0,302.6669216428774
-1.2,5.3,9.0,74.0,241.8115623923357
-1.2,5.4,9.0,75.0,295.4054487382725
-1.2,5.5,9.0,76.0,255.40366944072468
-1.2,5.6,9.0,77.0,289.7795960274148
-1.2,5.7,9.0,78.0,271.43867310371553
-1.2,5.8,9.0,79.0,268.58999828912226
-1.2,5.9,9.0,80.0,267.3833085673642
-1.2,6.0,9.0,81.0,263.3865508054135
-1.2,6.1,9.0,82.0,259.09955114052076
-1.2,6.2,9.0,83.0,290.32045543332356
-1.2,6.3,9.0,84.0,233.48057339663237
-1.2,6.4,9.0,85.0,278.01746306958205
-1.2,6.5,9.0,86.0,253.44383675078473
-1.2,6.6,9.0,87.0,283.3132982619716
-1.2,6.7,9.0,88.0,256.3791642322241
-1.2,6.8,9.0,89.0,299.2654963986127
-1.2,6.9,9.0,90.0,319.3553494348434
-1.2,7.0,9.0,91.0,285.85558633364474
-1.2,7.1,9.0,92.0,244.41245937187273
-1.2,7.2,9.0,93.0,255.57251858385112
-1.2,7.3,9.0,94.0,252.81267324423288
-1.2,7.4,9.0,95.0,270.7520555167095
-1.2,7.5,9.0,96.0,307.3563797414567
-1.2,7.6,9.0,97.0,261.76192500431404
-1.2,7.7,9.0,98.0,274.99988263290174
-1.2,7.8,9.0,99.0,256.9859625902107
-1.2,7.9,9.0,100.0,269.811271431217
-1.2,-2.0,9.0,1.0,301.6691583009147
-1.2,-1.9,9.0,2.0,248.7463111899594
-1.2,-1.8,9.0,3.0,262.84103820144435
-1.2,-1.7,9.0,4.0,246.87097972351066
-1.2,-1.6,9.0,5.0,271.1483968337601
-1.2,-1.5,9.0,6.0,276.65071749906417
-1.2,-1.4,9.0,7.0,282.31958314845406
-1.2,-1.3,9.0,8.0,263.19220862651196
-1.2,-1.2,9.0,9.0,277.34509938840733
-1.1,-1.0,10.0,11.0,270.3109577729241
-1.1,-0.9,10.0,12.0,280.4809124838661
-1.1,-0.8,10.0,13.0,259.2705826407843
-1.1,-0.7,10.0,14.0,296.9479293021346
-1.1,-0.6,10.0,15.0,267.3998771454953
-1.1,-0.5,10.0,16.0,255.36891131168875
-1.1,-0.4,10.0,17.0,253.1524413689444
-1.1,-0.3,10.0,18.0,282.1900963958509
-1.1,-0.2,10.0,19.0,272.2925085453797
-1.1,-0.1,10.0,20.0,267.98893423529415
-1.1,0.0,10.0,21.0,275.3263007670669
-1.1,0.1,10.0,22.0,279.4326603939113
-1.1,0.2,10.0,23.0,260.87538432121033
-1.1,0.3,10.0,24.0,257.6146999283685
-1.1,0.4,10.0,25.0,254.32589631190652
-1.1,0.5,10.0,26.0,288.77349156277353
-1.1,0.6,10.0,27.0,268.7115203542584
-1.1,0.7,10.0,28.0,278.60548313077373
-1.1,0.8,10.0,29.0,283.1533143724934
-1.1,0.9,10.0,30.0,298.2645481320686
-1.1,1.0,10.0,31.0,260.1048282911398
-1.1,1.1,10.0,32.0,259.0118989935663
-1.1,1.2,10.0,33.0,254.23251924255456
-1.1,1.3,10.0,34.0,240.43306852801507
-1.1,1.4,10.0,35.0,274.3799431464821
-1.1,1.5,10.0,36.0,269.6087008700809
-1.1,1.6,10.0,37.0,323.9062896320778
-1.1,1.7,10.0,38.0,260.86168764570107
-1.1,1.8,10.0,39.0,322.10394689497554
-1.1,1.9,10.0,40.0,255.6657694344467
-1.1,2.0,10.0,41.0,237.65729111431835
-1.1,2.1,10.0,42.0,259.77528407456316
-1.1,2.2,10.0,43.0,260.88837533073314
-1.1,2.3,10.0,44.0,324.0374637723933
-1.1,2.4,10.0,45.0,263.8322371934108
-1.1,2.5,10.0,46.0,267.51858210100755
-1.1,2.6,10.0,47.0,250.52114231623605
-1.1,2.7,10.0,48.0,265.43546457183203
-1.1,2.8,10.0,49.0,256.05709804856326
-1.1,2.9,10.0,50.0,263.7735940239524
-1.1,3.0,10.0,51.0,291.25560769372953
-1.1,3.1,10.0,52.0,247.56501070860043
-1.1,3.2,10.0,53.0,299.4162254341586
-1.1,3.3,10.0,54.0,284.3286136151121
-1.1,3.4,10.0,55.0,258.43134503442576
-1.1,3.5,10.0,56.0,264.2151581626076
-1.1,3.6,10.0,57.0,257.4138497684528
-1.1,3.7,10.0,58.0,265.590846773093
-1.1,3.8,10.0,59.0,249.82235340086766
-1.1,3.9,10.0,60.0,252.75294718825376
-1.1,4.0,10.0,61.0,251.28609996307648
-1.1,4.1,10.0,62.0,282.9792916179242
-1.1,4.2,10.0,63.0,303.49293064744614
-1.1,4.3,10.0,64.0,286.4373114103693
-1.1,4.4,10.0,65.0,247.59930842249904
-1.1,4.5,10.0,66.0,324.60287775271377
-1.1,4.6,10.0,67.0,277.3618356517307
-1.1,4.7,10.0,68.0,292.53777643790403
-1.1,4.8,10.0,69.0,333.6753842100179
-1.1,4.9,10.0,70.0,254.0702932513151
-1.1,5.0,10.0,71.0,249.83943181499598
-1.1,5.1,10.0,72.0,291.6729125711632
-1.1,5.2,10.0,73.0,265.8736405464629
-1.1,5.3,10.0,74.0,246.03870556354315
-1.1,5.4,10.0,75.0,255.76951476990266
-1.1,5.5,10.0,76.0,273.72875062127986
-1.1,5.6,10.0,77.0,260.6403038146056
-1.1,5.7,10.0,78.0,268.4862602994713
-1.1,5.8,10.0,79.0,271.62977248952853
-1.1,5.9,10.0,80.0,271.42861774621826
-1.1,6.0,10.0,81.0,250.9995599509535
-1.1,6.1,10.0,82.0,278.0913828117951
-1.1,6.2,10.0,83.0,243.4862080706252
-1.1,6.3,10.0,84.0,245.52531143369828
-1.1,6.4,10.0,85.0,264.5819853663283
-1.1,6.5,10.0,86.0,270.332840857351
-1.1,6.6,10.0,87.0,267.47374709494034
-1.1,6.7,10.0,88.0,281.022109087695
-1.1,6.8,10.0,89.0,278.5155112541404
-1.1,6.9,10.0,90.0,283.5218053544277
-1.1,7.0,10.0,91.0,279.72414886099585
-1.1,7.1,10.0,92.0,268.80918311359846
-1.1,7.2,10.0,93.0,289.34975421142906
-1.1,7.3,10.0,94.0,260.5676559415923
-1.1,7.4,10.0,95.0,282.7056228445766
-1.1,7.5,10.0,96.0,256.90095974138666
-1.1,7.6,10.0,97.0,285.14537505252054
-1.1,7.7,10.0,98.0,282.79299627503997
-1.1,7.8,10.0,99.0,262.963322376428
-1.1,7.9,10.0,100.0,262.44514041661154
-1.1,-2.0,10.0,1.0,255.82873057156803
-1.1,-1.9,10.0,2.0,301.86594462641676
-1.1,-1.8,10.0,3.0,266.03548585437295
-1.1,-1.7,10.0,4.0,269.7089742165033
-1.1,-1.6,10.0,5.0,259.5622747981308
-1.1,-1.5,10.0,6.0,292.12077830745267
-1.1,-1.4,10.0,7.0,268.49749251651343
-1.1,-1.3,10.0,8.0,266.2173000876577
-1.1,-1.2,10.0,9.0,248.39113328099495
-1.1,-1.1,10.0,10.0,248.41160063955655
-1.0,-0.9,11.0,12.0,282.89028444592196
-1.0,-0.8,11.0,13.0,291.1256537714309
-1.0,-0.7,11.0,14.0,321.46338205638335
-1.0,-0.6,11.0,15.0,286.105581536096
-1.0,-0.5,11.0,16.0,286.7254803469795
-1.0,-0.4,11.0,17.0,283.4456716329046
-1.0,-0.3,11.0,18.0,257.99493231667105
-1.0,-0.2,11.0,19.0,259.3165329204492
-1.0,-0.1,11.0,20.0,307.57484248905575
-1.0,0.0,11.0,21.0,265.73575558038607
-1.0,0.1,11.0,22.0,272.8623741435023
-1.0,0.2,11.0,23.0,275.75428401822904
-1.0,0.3,11.0,24.0,237.61027434215146
-1.0,0.4,11.0,25.0,259.6994136120502
-1.0,0.5,11.0,26.0,289.0983297447704
-1.0,0.6,11.0,27.0,330.01202412451164
-1.0,0.7,11.0,28.0,271.7890250181862
-1.0,0.8,11.0,29.0,232.65489478020604
-1.0,0.9,11.0,30.0,258.0843566305502
-1.0,1.0,11.0,31.0,278.8149072184596
-1.0,1.1,11.0,32.0,265.0188322383527
-1.0,1.2,11.0,33.0,291.6258209908849
-1.0,1.3,11.0,34.0,297.3674076109908
-1.0,1.4,11.0,35.0,298.294320855541
-1.0,1.5,11.0,36.0,301.5243119100869
-1.0,1.6,11.0,37.0,267.3518313420079
-1.0,1.7,11.0,38.0,282.77336651740916
-1.0,1.8,11.0,39.0,286.9522092309622
-1.0,1.9,11.0,40.0,268.0959865166499
-1.0,2.0,11.0,41.0,262.49710555551655
-1.0,2.1,11.0,42.0,285.0339398783115
-1.0,2.2,11.0,43.0,257.87157933317155
-1.0,2.3,11.0,44.0,266.29169323054106
-1.0,2.4,11.0,45.0,291.15335643887653
-1.0,2.5,11.0,46.0,277.4866050911267
-1.0,2.6,11.0,47.0,279.3855235014506
-1.0,2.7,11.0,48.0,264.27907181739454
-1.0,2.8,11.0,49.0,306.3756391136274
-1.0,2.9,11.0,50.0,309.4989660190286
-1.0,3.0,11.0,51.0,257.8377741647381
-1.0,3.1,11.0,52.0,276.6536541841991
-1.0,3.2,11.0,53.0,309.90290713715467
-1.0,3.3,11.0,54.0,262.27726835310943
-1.0,3.4,11.0,55.0,278.3056173769028
-1.0,3.5,11.0,56.0,290.32390975633047
-1.0,3.6,11.0,57.0,276.1797105153332
-1.0,3.7,11.0,58.0,275.3445524170697
-1.0,3.8,11.0,59.0,277.04721299950756
-1.0,3.9,11.0,60.0,266.4164186869425
-1.0,4.0,11.0,61.0,274.61440607149643
-1.0,4.1,11.0,62.0,247.51241687171677
-1.0,4.2,11.0,63.0,270.9642609466006
-1.0,4.3,11.0,64.0,264.90584801982675
-1.0,4.4,11.0,65.0,296.1820060012297
-1.0,4.5,11.0,66.0,265.44139265678274
-1.0,4.6,11.0,67.0,275.93440084833765
-1.0,4.7,11.0,68.0,269.1247361726372
-1.0,4.8,11.0,69.0,250.06543914928824
-1.0,4.9,11.0,70.0,301.7975802862212
-1.0,5.0,11.0,71.0,319.2955232302845
-1.0,5.1,11.0,72.0,276.38824643722705
-1.0,5.2,11.0,73.0,263.4455246699014
-1.0,5.3,11.0,74.0,247.5955938604909
-1.0,5.4,11.0,75.0,279.4019298796459
-1.0,5.5,11.0,76.0,260.3407531217492
-1.0,5.6,11.0,77.0,260.20527208183654
-1.0,5.7,11.0,78.0,259.3090640212902
-1.0,5.8,11.0,79.0,272.00775725949825
-1.0,5.9,11.0,80.0,260.3172459711909
-1.0,6.0,11.0,81.0,267.1954041888665
-1.0,6.1,11.0,82.0,263.7833295912541
-1.0,6.2,11.0,83.0,272.9760089350535
-1.0,6.3,11.0,84.0,263.65187366403933
-1.0,6.4,11.0,85.0,237.80010300401602
-1.0,6.5,11.0,86.0,257.56932929863626
-1.0,6.6,11.0,87.0,246.59509010039613
-1.0,6.7,11.0,88.0,275.1147181339249
-1.0,6.8,11.0,89.0,244.14183324673428
-1.0,6.9,11.0,90.0,282.7206372027699
-1.0,7.0,11.0,91.0,286.3277337197535
-1.0,7.1,11.0,92.0,279.17410074139656
-1.0,7.2,11.0,93.0,263.8316033434089
-1.0,7.3,11.0,94.0,391.08482692271514
-1.0,7.4,11.0,95.0,274.84414478135284
-1.0,7.5,11.0,96.0,288.23039980253907
-1.0,7.6,11.0,97.0,261.7304269948328
-1.0,7.7,11.0,98.0,301.1609414464037
-1.0,7.8,11.0,99.0,310.6454365681116
-1.0,7.9,11.0,100.0,270.71892761218913
-1.0,-2.0,11.0,1.0,296.2471563118215
-1.0,-1.9,11.0,2.0,246.80080349633496
-1.0,-1.8,11.0,3.0,279.36875005466527
-1.0,-1.7,11.0,4.0,285.06254033312587
-1.0,-1.6,11.0,5.0,282.6761412298679
-1.0,-1.5,11.0,6.0,275.6959193211649
-1.0,-1.4,11.0,7.0,251.4248518794307
-1.0,-1.3,11.0,8.0,236.76391096573903
-1.0,-1.2,11.0,9.0,288.05635656817213
-1.0,-1.1,11.0,10.0,259.93566398213557
-1.0,-1.0,11.0,11.0,256.6304568955927
-0.9,-0.8,12.0,13.0,301.0653829801619
-0.9,-0.7,12.0,14.0,267.7696705893386
-0.9,-0.6,12.0,15.0,337.49846389949425
-0.9,-0.5,12.0,16.0,248.45737665263698
-0.9,-0.4,12.0,17.0,284.99171043407165
-0.9,-0.3,12.0,18.0,265.3593881291549
-0.9,-0.2,12.0,19.0,253.39908629928001
-0.9,-0.1,12.0,20.0,278.0652003971867
-0.9,0.0,12.0,21.0,252.3606363762207
-0.9,0.1,12.0,22.0,263.9634449149773
-0.9,0.2,12.0,23.0,259.9294966498965
-0.9,0.3,12.0,24.0,299.22297351730094
-0.9,0.4,12.0,25.0,292.5146307032066
-0.9,0.5,12.0,26.0,269.231570826757
-0.9,0.6,12.0,27.0,315.88231773748385
-0.9,0.7,12.0,28.0,283.94082430586695
-0.9,0.8,12.0,29.0,281.7376089488392
-0.9,0.9,12.0,30.0,302.91550489885367
-0.9,1.0,12.0,31.0,255.4078725286658
-0.9,1.1,12.0,32.0,255.50730251032536
-0.9,1.2,12.0,33.0,292.9759606723597
-0.9,1.3,12.0,34.0,349.9004917551879
-0.9,1.4,12.0,35.0,272.12489315659076
-0.9,1.5,12.0,36.0,291.37149672351956
-0.9,1.6,12.0,37.0,278.4877898500919
-0.9,1.7,12.0,38.0,270.4274895570589
-0.9,1.8,12.0,39.0,255.07187833681607
-0.9,1.9,12.0,40.0,272.517735779683
-0.9,2.0,12.0,41.0,258.25767695539116
-0.9,2.1,12.0,42.0,323.0719270221561
-0.9,2.2,12.0,43.0,250.49026077186292
-0.9,2.3,12.0,44.0,251.64627822194217
-0.9,2.4,12.0,45.0,280.17301307478664
-0.9,2.5,12.0,46.0,289.97036626555735
-0.9,2.6,12.0,47.0,270.0502326872263
-0.9,2.7,12.0,48.0,261.20647495906866
-0.9,2.8,12.0,49.0,291.34023640123354
-0.9,2.9,12.0,50.0,276.47746520968036
-0.9,3.0,12.0,51.0,271.76453273736035
-0.9,3.1,12.0,52.0,272.04490972407757
-0.9,3.2,12.0,53.0,282.6263387577118
-0.9,3.3,12.0,54.0,274.1543569372047
-0.9,3.4,12.0,55.0,263.3300049114234
-0.9,3.5,12.0,56.0,280.1423296487506
-0.9,3.6,12.0,57.0,315.7630914856391
-0.9,3.7,12.0,58.0,290.65951429269103
-0.9,3.8,12.0,59.0,247.74309518615922
-0.9,3.9,12.0,60.0,263.3231432278695
-0.9,4.0,12.0,61.0,264.01694146401843
-0.9,4.1,12.0,62.0,263.8026982618731
-0.9,4.2,12.0,63.0,290.7011807943728
-0.9,4.3,12.0,64.0,277.63333315507833
-0.9,4.4,12.0,65.0,266.82699041413014
-0.9,4.5,12.0,66.0,288.93260076927527
-0.9,4.6,12.0,67.0,276.8934784594576
-0.9,4.7,12.0,68.0,258.76684557133666
-0.9,4.8,12.0,69.0,315.1111553737607
-0.9,4.9,12.0,70.0,280.4904778763722
-0.9,5.0,12.0,71.0,274.9117783351917
-0.9,5.1,12.0,72.0,264.29583099140524
-0.9,5.2,12.0,73.0,274.1608315677903
-0.9,5.3,12.0,74.0,257.56171526152167
-0.9,5.4,12.0,75.0,272.7641220331831
-0.9,5.5,12.0,76.0,263.77500827979657
-0.9,5.6,12.0,77.0,263.68171959391714
-0.9,5.7,12.0,78.0,267.08620145962095
-0.9,5.8,12.0,79.0,265.4100567850694
-0.9,5.9,12.0,80.0,278.6204093636673
-0.9,6.0,12.0,81.0,258.9017695263414
-0.9,6.1,12.0,82.0,289.5460892469654
-0.9,6.2,12.0,83.0,256.33770978558226
-0.9,6.3,12.0,84.0,246.76208970936332
-0.9,6.4,12.0,85.0,270.2269217039443
-0.9,6.5,12.0,86.0,280.7629691542948
-0.9,6.6,12.0,87.0,264.0088127610108
-0.9,6.7,12.0,88.0,256.6290149977878
-0.9,6.8,12.0,89.0,269.72886176455154
-0.9,6.9,12.0,90.0,263.9838258560107
-0.9,7.0,12.0,91.0,283.8614857592204
-0.9,7.1,12.0,92.0,257.18696482920376
-0.9,7.2,12.0,93.0,282.05496863635966
-0.9,7.3,12.0,94.0,247.17504626056336
-0.9,7.4,12.0,95.0,264.0887623400373
-0.9,7.5,12.0,96.0,284.6184882399622
-0.9,7.6,12.0,97.0,273.78177017383956
-0.9,7.7,12.0,98.0,255.29584008368298
-0.9,7.8,12.0,99.0,275.9899057078756
-0.9,7.9,12.0,100.0,264.0610076089163
-0.9,-2.0,12.0,1.0,273.0343507867624
-0.9,-1.9,12.0,2.0,263.68914003460276
-0.9,-1.8,12.0,3.0,243.16617150411662
-0.9,-1.7,12.0,4.0,255.02540852628317
-0.9,-1.6,12.0,5.0,269.20176361390963
-0.9,-1.5,12.0,6.0,255.12190401834167
-0.9,-1.4,12.0,7.0,241.67686448846405
-0.9,-1.3,12.0,8.0,292.6231580148911
-0.9,-1.2,12.0,9.0,278.6471064420144
-0.9,-1.1,12.0,10.0,274.9347628702801
-0.9,-1.0,12.0,11.0,249.3720120582876
-0.9,-0.9,12.0,12.0,279.25740528077245
-0.8,-0.7,13.0,14.0,280.08381804084837
-0.8,-0.6,13.0,15.0,260.8502755133144
-0.8,-0.5,13.0,16.0,247.27377888310681
-0.8,-0.4,13.0,17.0,262.3724193135462
-0.8,-0.3,13.0,18.0,298.7384318104881
-0.8,-0.2,13.0,19.0,257.6988261679401
-0.8,-0.1,13.0,20.0,249.34642264422328
-0.8,0.0,13.0,21.0,289.192816828962
-0.8,0.1,13.0,22.0,274.61954085144095
-0.8,0.2,13.0,23.0,271.07072744127817
-0.8,0.3,13.0,24.0,256.4776226204633
-0.8,0.4,13.0,25.0,286.55276828215256
-0.8,0.5,13.0,26.0,298.5715955880556
-0.8,0.6,13.0,27.0,258.14764272894155
-0.8,0.7,13.0,28.0,258.7626361568271
-0.8,0.8,13.0,29.0,252.9763429917977
-0.8,0.9,13.0,30.0,266.08401784152505
-0.8,1.0,13.0,31.0,254.24610044744287
-0.8,1.1,13.0,32.0,258.82784196811275
-0.8,1.2,13.0,33.0,271.25205216124914
-0.8,1.3,13.0,34.0,309.3174456867887
-0.8,1.4,13.0,35.0,294.13015427389087
-0.8,1.5,13.0,36.0,274.82133479568193
-0.8,1.6,13.0,37.0,263.03853511873444
-0.8,1.7,13.0,38.0,275.5601266611393
-0.8,1.8,13.0,39.0,284.41055962954715
-0.8,1.9,13.0,40.0,275.0370088292198
-0.8,2.0,13.0,41.0,270.6944111159634
-0.8,2.1,13.0,42.0,270.15037553263727
-0.8,2.2,13.0,43.0,248.54915983741432
-0.8,2.3,13.0,44.0,292.50163888532074
-0.8,2.4,13.0,45.0,260.19929174576674
-0.8,2.5,13.0,46.0,285.90102705980297
-0.8,2.6,13.0,47.0,260.0057892489901
-0.8,2.7,13.0,48.0,266.6511227781875
-0.8,2.8,13.0,49.0,279.22499515099565
-0.8,2.9,13.0,50.0,261.7669655677067
-0.8,3.0,13.0,51.0,250.02624007012298
-0.8,3.1,13.0,52.0,244.27429118416381
-0.8,3.2,13.0,53.0,265.0336138338888
-0.8,3.3,13.0,54.0,268.806281911896
-0.8,3.4,13.0,55.0,282.1942150957581
-0.8,3.5,13.0,56.0,263.85195123589386
-0.8,3.6,13.0,57.0,265.4451579446576
-0.8,3.7,13.0,58.0,263.2131003595198
-0.8,3.8,13.0,59.0,258.80507178116636
-0.8,3.9,13.0,60.0,274.319072415791
-0.8,4.0,13.0,61.0,251.58734791638878
-0.8,4.1,13.0,62.0,255.4408246809063
-0.8,4.2,13.0,63.0,260.46736258464654
-0.8,4.3,13.0,64.0,261.5286548737013
-0.8,4.4,13.0,65.0,307.7254583307296
-0.8,4.5,13.0,66.0,282.6416554920321
-0.8,4.6,13.0,67.0,262.543245307991
-0.8,4.7,13.0,68.0,303.41447328221955
-0.8,4.8,13.0,69.0,246.70284806823835
-0.8,4.9,13.0,70.0,239.83959130495907
-0.8,5.0,13.0,71.0,265.6440019797838
-0.8,5.1,13.0,72.0,280.5151353368727
-0.8,5.2,13.0,73.0,265.7800128385501
-0.8,5.3,13.0,74.0,297.2123654834753
-0.8,5.4,13.0,75.0,288.25960257724927
-0.8,5.5,13.0,76.0,284.198711739745
-0.8,5.6,13.0,77.0,270.2647107849251
-0.8,5.7,13.0,78.0,251.75134808943218
-0.8,5.8,13.0,79.0,272.83828906252415
-0.8,5.9,13.0,80.0,266.15987411141236
-0.8,6.0,13.0,81.0,264.4984738062793
-0.8,6.1,13.0,82.0,271.1791216019975
-0.8,6.2,13.0,83.0,271.771626543559
-0.8,6.3,13.0,84.0,283.8243780941892
-0.8,6.4,13.0,85.0,244.58162269694688
-0.8,6.5,13.0,86.0,243.89449563303359
-0.8,6.6,13.0,87.0,284.3334413468579
-0.8,6.7,13.0,88.0,302.01787326794505
-0.8,6.8,13.0,89.0,290.366579156165
-0.8,6.9,13.0,90.0,270.5773910753557
-0.8,7.0,13.0,91.0,273.8753898566282
-0.8,7.1,13.0,92.0,270.58216127029266
-0.8,7.2,13.0,93.0,271.029188553781
-0.8,7.3,13.0,94.0,262.3270374605937
-0.8,7.4,13.0,95.0,266.23874972800905
-0.8,7.5,13.0,96.0,276.93614952171794
-0.8,7.6,13.0,97.0,267.8748160283747
-0.8,7.7,13.0,98.0,282.78678926332276
-0.8,7.8,13.0,99.0,260.83582642207034
-0.8,7.9,13.0,100.0,260.33366646257525
-0.8,-2.0,13.0,1.0,264.0789853609748
-0.8,-1.9,13.0,2.0,275.6532882188235
-0.8,-1.8,13.0,3.0,265.5200355909327
-0.8,-1.7,13.0,4.0,273.8069963679373
-0.8,-1.6,13.0,5.0,270.09960170171695
-0.8,-1.5,13.0,6.0,291.3886803047807
-0.8,-1.4,13.0,7.0,257.67889321396706
-0.8,-1.3,13.0,8.0,292.1284156547301
-0.8,-1.2,13.0,9.0,300.9695406699139
-0.8,-1.1,13.0,10.0,332.1855931693958
-0.8,-1.0,13.0,11.0,292.57501434388604
-0.8,-0.9,13.0,12.0,257.2571520569401
-0.8,-0.8,13.0,13.0,293.56828366234873
-0.7,-0.6,14.0,15.0,287.3551296889738
-0.7,-0.5,14.0,16.0,266.1973372237917
-0.7,-0.4,14.0,17.0,306.31082657676956
-0.7,-0.3,14.0,18.0,339.3002430784872
-0.7,-0.2,14.0,19.0,276.553356688973
-0.7,-0.1,14.0,20.0,279.3474481840866
-0.7,0.0,14.0,21.0,253.567561297953
-0.7,0.1,14.0,22.0,261.24911964296336
-0.7,0.2,14.0,23.0,299.8153451690186
-0.7,0.3,14.0,24.0,265.0604493629453
-0.7,0.4,14.0,25.0,250.49483104385865
-0.7,0.5,14.0,26.0,272.41300287910695
-0.7,0.6,14.0,27.0,281.3141913763634
-0.7,0.7,14.0,28.0,304.08592700887135
-0.7,0.8,14.0,29.0,258.5691953555344
-0.7,0.9,14.0,30.0,267.17372023553594
-0.7,1.0,14.0,31.0,296.25089632264934
-0.7,1.1,14.0,32.0,235.3115216229734
-0.7,1.2,14.0,33.0,271.39089608089773
-0.7,1.3,14.0,34.0,281.7493245187928
-0.7,1.4,14.0,35.0,266.8925236979731
-0.7,1.5,14.0,36.0,317.2700887460488
-0.7,1.6,14.0,37.0,274.51524400637555
-0.7,1.7,14.0,38.0,292.9680030486673
-0.7,1.8,14.0,39.0,289.0711259331619
-0.7,1.9,14.0,40.0,312.6280350546521
-0.7,2.0,14.0,41.0,289.62240485817665
-0.7,2.1,14.0,42.0,336.8637277335739
-0.7,2.2,14.0,43.0,261.6963603104495
-0.7,2.3,14.0,44.0,276.9879312353518
-0.7,2.4,14.0,45.0,286.7808473328006
-0.7,2.5,14.0,46.0,268.47473180402375
-0.7,2.6,14.0,47.0,249.43888007683873
-0.7,2.7,14.0,48.0,262.3850677556788
-0.7,2.8,14.0,49.0,262.7043345710932
-0.7,2.9,14.0,50.0,306.0479738200649
-0.7,3.0,14.0,51.0,269.6930535299153
-0.7,3.1,14.0,52.0,271.76718633132845
-0.7,3.2,14.0,53.0,263.41779922751624
-0.7,3.3,14.0,54.0,264.86728892118333
-0.7,3.4,14.0,55.0,278.1139494672368
-0.7,3.5,14.0,56.0,279.5862600457723
-0.7,3.6,14.0,57.0,282.1339991033737
-0.7,3.7,14.0,58.0,256.3984116228449
-0.7,3.8,14.0,59.0,266.98114530760233
-0.7,3.9,14.0,60.0,275.7229615040536
-0.7,4.0,14.0,61.0,296.2676216521832
-0.7,4.1,14.0,62.0,286.001852770883
-0.7,4.2,14.0,63.0,278.5385616747008
-0.7,4.3,14.0,64.0,285.4994927982779
-0.7,4.4,14.0,65.0,252.7489379959449
-0.7,4.5,14.0,66.0,293.9312018815899
-0.7,4.6,14.0,67.0,259.68786964022263
-0.7,4.7,14.0,68.0,274.0433640569747
-0.7,4.8,14.0,69.0,277.74722175987966
-0.7,4.9,14.0,70.0,279.00750419326084
-0.7,5.0,14.0,71.0,290.00681231978274
-0.7,5.1,14.0,72.0,255.88695150624653
-0.7,5.2,14.0,73.0,234.34433874678652
-0.7,5.3,14.0,74.0,269.13764464014577
-0.7,5.4,14.0,75.0,282.91143991168775
-0.7,5.5,14.0,76.0,260.9276253399372
-0.7,5.6,14.0,77.0,278.0714632873467
-0.7,5.7,14.0,78.0,286.66215645301673
-0.7,5.8,14.0,79.0,260.8824708372166
-0.7,5.9,14.0,80.0,295.3565294480293
-0.7,6.0,14.0,81.0,276.4564645276927
-0.7,6.1,14.0,82.0,348.0944950967717
-0.7,6.2,14.0,83.0,264.51556531777095
-0.7,6.3,14.0,84.0,307.79658077581877
-0.7,6.4,14.0,85.0,271.81825006966403
-0.7,6.5,14.0,86.0,285.39314335707746
-0.7,6.6,14.0,87.0,267.32544820292065
-0.7,6.7,14.0,88.0,267.1363027449222
-0.7,6.8,14.0,89.0,274.2052417939198
-0.7,6.9,14.0,90.0,286.42192733905654
-0.7,7.0,14.0,91.0,262.36594075989956
-0.7,7.1,14.0,92.0,303.5381876987457
-0.7,7.2,14.0,93.0,266.59868498077594
-0.7,7.3,14.0,94.0,273.896393551108
-0.7,7.4,14.0,95.0,251.0010520942861
-0.7,7.5,14.0,96.0,301.62591581805907
-0.7,7.6,14.0,97.0,263.0006079965344
-0.7,7.7,14.0,98.0,268.0849460458941
-0.7,7.8,14.0,99.0,265.0387912098163
-0.7,7.9,14.0,100.0,247.44253698938797
-0.7,-2.0,14.0,1.0,270.31169289562143
-0.7,-1.9,14.0,2.0,304.58118534329446
-0.7,-1.8,14.0,3.0,269.3682750516176
-0.7,-1.7,14.0,4.0,273.3302676373643
-0.7,-1.6,14.0,5.0,299.48458685127844
-0.7,-1.5,14.0,6.0,257.08686677727536
-0.7,-1.4,14.0,7.0,261.4184004932244
-0.7,-1.3,14.0,8.0,295.86257633912027
-0.7,-1.2,14.0,9.0,284.877784562556
-0.7,-1.1,14.0,10.0,283.7559277201392
-0.7,-1.0,14.0,11.0,277.9868821422676
-0.7,-0.9,14.0,12.0,276.5948927291249
-0.7,-0.8,14.0,13.0,261.23382287705385
-0.7,-0.7,14.0,14.0,248.14694803494774
-0.6,-0.5,15.0,16.0,273.15396358376034
-0.6,-0.4,15.0,17.0,262.5487494350419
-0.6,-0.3,15.0,18.0,260.693537584084
-0.6,-0.2,15.0,19.0,280.1571698785399
-0.6,-0.1,15.0,20.0,258.4545145547907
-0.6,0.0,15.0,21.0,243.9262005919931
-0.6,0.1,15.0,22.0,273.6251742344266
-0.6,0.2,15.0,23.0,250.6884037376855
-0.6,0.3,15.0,24.0,268.2555902149166
-0.6,0.4,15.0,25.0,294.4524142943924
-0.6,0.5,15.0,26.0,259.0947999354674
-0.6,0.6,15.0,27.0,288.43149253514633
-0.6,0.7,15.0,28.0,262.46086957671787
-0.6,0.8,15.0,29.0,269.6679170154001
-0.6,0.9,15.0,30.0,244.10033019283608
-0.6,1.0,15.0,31.0,275.9208409752479
-0.6,1.1,15.0,32.0,265.8532448392584
-0.6,1.2,15.0,33.0,281.13471007089186
-0.6,1.3,15.0,34.0,290.0989606820138
-0.6,1.4,15.0,35.0,273.6525448975822
-0.6,1.5,15.0,36.0,282.4554772029258
-0.6,1.6,15.0,37.0,290.6190380031855
-0.6,1.7,15.0,38.0,257.00351085760434
-0.6,1.8,15.0,39.0,283.101513902827
-0.6,1.9,15.0,40.0,285.47562150275724
-0.6,2.0,15.0,41.0,261.4248171229182
-0.6,2.1,15.0,42.0,322.8985822987418
-0.6,2.2,15.0,43.0,253.17004898718005
-0.6,2.3,15.0,44.0,255.03740337304748
-0.6,2.4,15.0,45.0,264.319202117428
-0.6,2.5,15.0,46.0,246.09489725191872
-0.6,2.6,15.0,47.0,255.39466858276558
-0.6,2.7,15.0,48.0,295.5644306982405
-0.6,2.8,15.0,49.0,256.2822396033362
-0.6,2.9,15.0,50.0,295.96890506276594
-0.6,3.0,15.0,51.0,257.219386745976
-0.6,3.1,15.0,52.0,264.5478370049868
-0.6,3.2,15.0,53.0,266.8922033781295
-0.6,3.3,15.0,54.0,290.04273217568067
-0.6,3.4,15.0,55.0,282.32664821751774
-0.6,3.5,15.0,56.0,268.32182524290835
-0.6,3.6,15.0,57.0,314.8314428815304
-0.6,3.7,15.0,58.0,263.69554846927036
-0.6,3.8,15.0,59.0,254.0732346027501
-0.6,3.9,15.0,60.0,301.0693548317022
-0.6,4.0,15.0,61.0,261.99479396303906
-0.6,4.1,15.0,62.0,281.80550260135567
-0.6,4.2,15.0,63.0,314.647308718886
-0.6,4.3,15.0,64.0,253.505983534493
-0.6,4.4,15.0,65.0,266.49454443812857
-0.6,4.5,15.0,66.0,311.17648136315086
-0.6,4.6,15.0,67.0,275.3077681250887
-0.6,4.7,15.0,68.0,257.5407025596324
-0.6,4.8,15.0,69.0,264.2509384731096
-0.6,4.9,15.0,70.0,281.79392388349163
-0.6,5.0,15.0,71.0,258.3221357359173
-0.6,5.1,15.0,72.0,269.407590350425
-0.6,5.2,15.0,73.0,312.1140612453189
-0.6,5.3,15.0,74.0,253.20779732635577
-0.6,5.4,15.0,75.0,291.3114215516967
-0.6,5.5,15.0,76.0,272.8126309801164
-0.6,5.6,15.0,77.0,272.0400383848711
-0.6,5.7,15.0,78.0,306.2680977409646
-0.6,5.8,15.0,79.0,265.9399796900475
-0.6,5.9,15.0,80.0,285.55492707320934
-0.6,6.0,15.0,81.0,290.53216495129215
-0.6,6.1,15.0,82.0,277.27582318250944
-0.6,6.2,15.0,83.0,308.9304432839284
-0.6,6.3,15.0,84.0,264.36588937641363
-0.6,6.4,15.0,85.0,280.0074345595312
-0.6,6.5,15.0,86.0,279.0765575474494
-0.6,6.6,15.0,87.0,313.36617678252094
-0.6,6.7,15.0,88.0,258.6254116337393
-0.6,6.8,15.0,89.0,265.93285241767506
-0.6,6.9,15.0,90.0,265.6264379384342
-0.6,7.0,15.0,91.0,280.5773189499682
-0.6,7.1,15.0,92.0,290.4313502016055
-0.6,7.2,15.0,93.0,260.59505504421975
-0.6,7.3,15.0,94.0,288.9445808035692
-0.6,7.4,15.0,95.0,290.69898792770476
-0.6,7.5,15.0,96.0,267.89503090785854
-0.6,7.6,15.0,97.0,263.7339318088572
-0.6,7.7,15.0,98.0,289.781532740481
-0.6,7.8,15.0,99.0,268.9175622472144
-0.6,7.9,15.0,100.0,245.24071406896593
-0.6,-2.0,15.0,1.0,263.28358228098085
-0.6,-1.9,15.0,2.0,278.8989451616002
-0.6,-1.8,15.0,3.0,289.6491089570744
-0.6,-1.7,15.0,4.0,286.8922903462237
-0.6,-1.6,15.0,5.0,365.29980027044934
-0.6,-1.5,15.0,6.0,296.9181628576354
-0.6,-1.4,15.0,7.0,305.5952821833759
-0.6,-1.3,15.0,8.0,291.9474076836398
-0.6,-1.2,15.0,9.0,293.6427452424362
-0.6,-1.1,15.0,10.0,265.8435249307098
-0.6,-1.0,15.0,11.0,250.05881340208393
-0.6,-0.9,15.0,12.0,290.6857087860456
-0.6,-0.8,15.0,13.0,267.27191768345875
-0.6,-0.7,15.0,14.0,314.7507364944913
-0.6,-0.6,15.0,15.0,260.3897076427582
-0.5,-0.4,16.0,17.0,279.4493682047548
-0.5,-0.3,16.0,18.0,283.93170966593846
-0.5,-0.2,16.0,19.0,261.67851669880196
-0.5,-0.1,16.0,20.0,302.1529577856487
-0.5,0.0,16.0,21.0,320.676201209385
-0.5,0.1,16.0,22.0,282.57684479189976
-0.5,0.2,16.0,23.0,250.50180692847644
-0.5,0.3,16.0,24.0,321.4143896634797
-0.5,0.4,16.0,25.0,267.9479424767228
-0.5,0.5,16.0,26.0,274.5929087770133
-0.5,0.6,16.0,27.0,269.59368358983915
-0.5,0.7,16.0,28.0,278.51362049793056
-0.5,0.8,16.0,29.0,263.4795631240432
-0.5,0.9,16.0,30.0,254.1255638104736
-0.5,1.0,16.0,31.0,260.75074109560325
-0.5,1.1,16.0,32.0,278.89722565041205
-0.5,1.2,16.0,33.0,280.427640167254
-0.5,1.3,16.0,34.0,279.9762431642566
-0.5,1.4,16.0,35.0,272.83305297909436
-0.5,1.5,16.0,36.0,330.88898192497163
-0.5,1.6,16.0,37.0,259.7465478552874
-0.5,1.7,16.0,38.0,290.9738368725663
-0.5,1.8,16.0,39.0,276.21645505634496
-0.5,1.9,16.0,40.0,252.4521630246797
-0.5,2.0,16.0,41.0,291.4176660530424
-0.5,2.1,16.0,42.0,296.58293433209985
-0.5,2.2,16.0,43.0,277.4519678695405
-0.5,2.3,16.0,44.0,263.30781689247567
-0.5,2.4,16.0,45.0,281.9636348492569
-0.5,2.5,16.0,46.0,263.6640780659534
-0.5,2.6,16.0,47.0,278.0976249553327
-0.5,2.7,16.0,48.0,284.3272404777968
-0.5,2.8,16.0,49.0,277.4176259219121
-0.5,2.9,16.0,50.0,279.014163005764
-0.5,3.0,16.0,51.0,254.74357058596075
-0.5,3.1,16.0,52.0,263.4910608275025
-0.5,3.2,16.0,53.0,266.94855646657527
-0.5,3.3,16.0,54.0,264.6914111198187
-0.5,3.4,16.0,55.0,311.41720399820326
-0.5,3.5,16.0,56.0,266.5140223238958
-0.5,3.6,16.0,57.0,280.85084305137514
-0.5,3.7,16.0,58.0,301.11029472302613
-0.5,3.8,16.0,59.0,283.30174571851006
-0.5,3.9,16.0,60.0,258.2552070618632
-0.5,4.0,16.0,61.0,289.203866015587
-0.5,4.1,16.0,62.0,251.826599020562
-0.5,4.2,16.0,63.0,250.05210632595993
-0.5,4.3,16.0,64.0,255.3452506761912
-0.5,4.4,16.0,65.0,262.12342851270046
-0.5,4.5,16.0,66.0,300.01900484628135
-0.5,4.6,16.0,67.0,300.4658761579884
-0.5,4.7,16.0,68.0,284.31578509004123
-0.5,4.8,16.0,69.0,257.89167332239816
-0.5,4.9,16.0,70.0,254.16584264841603
-0.5,5.0,16.0,71.0,266.66392362912177
-0.5,5.1,16.0,72.0,259.25490187479045
-0.5,5.2,16.0,73.0,275.73520026862707
-0.5,5.3,16.0,74.0,274.2546045332953
-0.5,5.4,16.0,75.0,272.0957377485016
-0.5,5.5,16.0,76.0,291.9397222092393
-0.5,5.6,16.0,77.0,258.3417458361209
-0.5,5.7,16.0,78.0,272.36415821977846
-0.5,5.8,16.0,79.0,251.37965299982835
-0.5,5.9,16.0,80.0,252.29362167782426
-0.5,6.0,16.0,81.0,476.11697946897016
-0.5,6.1,16.0,82.0,266.5427495868048
-0.5,6.2,16.0,83.0,236.28598167567333
-0.5,6.3,16.0,84.0,272.41195705005487
-0.5,6.4,16.0,85.0,277.7674518964247
-0.5,6.5,16.0,86.0,282.1397159023688
-0.5,6.6,16.0,87.0,271.61381899037315
-0.5,6.7,16.0,88.0,294.0288255209641
-0.5,6.8,16.0,89.0,277.86821317319897
-0.5,6.9,16.0,90.0,265.8630241322675
-0.5,7.0,16.0,91.0,317.9245310605697
-0.5,7.1,16.0,92.0,261.96901746882963
-0.5,7.2,16.0,93.0,262.44659682723375
-0.5,7.3,16.0,94.0,266.8307171735251
-0.5,7.4,16.0,95.0,255.3672986424114
-0.5,7.5,16.0,96.0,455.3763113745976
-0.5,7.6,16.0,97.0,272.9747212530454
-0.5,7.7,16.0,98.0,278.7213096866004
-0.5,7.8,16.0,99.0,282.3765138425202
-0.5,7.9,16.0,100.0,286.4117839296071
-0.5,-2.0,16.0,1.0,297.0344913382593
-0.5,-1.9,16.0,2.0,271.84622701852186
-0.5,-1.8,16.0,3.0,275.7599075582956
-0.5,-1.7,16.0,4.0,275.547879585651
-0.5,-1.6,16.0,5.0,303.3200735933348
-0.5,-1.5,16.0,6.0,274.4696885442605
-0.5,-1.4,16.0,7.0,260.02392487217713
-0.5,-1.3,16.0,8.0,279.69604483262043
-0.5,-1.2,16.0,9.0,247.94011121560158
-0.5,-1.1,16.0,10.0,263.9727578181511
-0.5,-1.0,16.0,11.0,285.22614053736436
-0.5,-0.9,16.0,12.0,256.5277006691189
-0.5,-0.8,16.0,13.0,272.4043078966789
-0.5,-0.7,16.0,14.0,258.75949304365946
-0.5,-0.6,16.0,15.0,289.07426092318764
-0.5,-0.5,16.0,16.0,270.92206146391413
-0.4,-0.3,17.0,18.0,282.0064176838645
-0.4,-0.2,17.0,19.0,292.8406864828542
-0.4,-0.1,17.0,20.0,277.74916813241276
-0.4,0.0,17.0,21.0,262.8304789205178
-0.4,0.1,17.0,22.0,259.5830936656632
-0.4,0.2,17.0,23.0,277.34972004727035
-0.4,0.3,17.0,24.0,281.5692222848355
-0.4,0.4,17.0,25.0,293.93226882616335
-0.4,0.5,17.0,26.0,292.11582326831655
-0.4,0.6,17.0,27.0,263.4697300382798
-0.4,0.7,17.0,28.0,255.65725797449517
-0.4,0.8,17.0,29.0,272.1825875676947
-0.4,0.9,17.0,30.0,240.42839997720463
-0.4,1.0,17.0,31.0,271.5582993786435
-0.4,1.1,17.0,32.0,260.2729832258269
-0.4,1.2,17.0,33.0,288.5139398420241
-0.4,1.3,17.0,34.0,256.6334428237704
-0.4,1.4,17.0,35.0,266.7735493396893
-0.4,1.5,17.0,36.0,279.15392693653666
-0.4,1.6,17.0,37.0,281.40447186544367
-0.4,1.7,17.0,38.0,265.62583585124963
-0.4,1.8,17.0,39.0,267.19579404281615
-0.4,1.9,17.0,40.0,278.083224759985
-0.4,2.0,17.0,41.0,260.89628918919004
-0.4,2.1,17.0,42.0,289.00121185039063
-0.4,2.2,17.0,43.0,268.57670360912084
-0.4,2.3,17.0,44.0,248.30780262847088
-0.4,2.4,17.0,45.0,280.5362881488981
-0.4,2.5,17.0,46.0,280.23038909797424
-0.4,2.6,17.0,47.0,255.115817012333
-0.4,2.7,17.0,48.0,248.3185534141919
-0.4,2.8,17.0,49.0,257.04912733861755
-0.4,2.9,17.0,50.0,261.62150456779705
-0.4,3.0,17.0,51.0,265.1439888307331
-0.4,3.1,17.0,52.0,251.4467842231786
-0.4,3.2,17.0,53.0,265.5366502064004
-0.4,3.3,17.0,54.0,278.09222974234564
-0.4,3.4,17.0,55.0,282.93904660978114
-0.4,3.5,17.0,56.0,273.5032457437441
-0.4,3.6,17.0,57.0,261.7672754947875
-0.4,3.7,17.0,58.0,263.22982495312067
-0.4,3.8,17.0,59.0,255.46502320846574
-0.4,3.9,17.0,60.0,281.5671078585539
-0.4,4.0,17.0,61.0,281.6493280212956
-0.4,4.1,17.0,62.0,275.8249273851705
-0.4,4.2,17.0,63.0,252.2002573858319
-0.4,4.3,17.0,64.0,271.4721238404761
-0.4,4.4,17.0,65.0,245.2684841720964
-0.4,4.5,17.0,66.0,254.41933687149287
-0.4,4.6,17.0,67.0,267.8118971692682
-0.4,4.7,17.0,68.0,266.299370212483
-0.4,4.8,17.0,69.0,269.9604737847748
-0.4,4.9,17.0,70.0,244.56805610596996
-0.4,5.0,17.0,71.0,264.60943067539836
-0.4,5.1,17.0,72.0,283.2694170849209
-0.4,5.2,17.0,73.0,287.25247877835096
-0.4,5.3,17.0,74.0,265.07782457963043
-0.4,5.4,17.0,75.0,284.52966613572295
-0.4,5.5,17.0,76.0,254.50257420447045
-0.4,5.6,17.0,77.0,284.2221839457974
-0.4,5.7,17.0,78.0,308.3625791044893
-0.4,5.8,17.0,79.0,292.5879945797432
-0.4,5.9,17.0,80.0,258.1924329512677
-0.4,6.0,17.0,81.0,265.5411726346711
-0.4,6.1,17.0,82.0,264.0869903574836
-0.4,6.2,17.0,83.0,290.98306456459125
-0.4,6.3,17.0,84.0,272.91046614022673
-0.4,6.4,17.0,85.0,299.94174043676696
-0.4,6.5,17.0,86.0,293.3192254250568
-0.4,6.6,17.0,87.0,255.50955102155459
-0.4,6.7,17.0,88.0,295.00921647892284
-0.4,6.8,17.0,89.0,292.9579489553658
-0.4,6.9,17.0,90.0,249.7604306406552
-0.4,7.0,17.0,91.0,247.51217917727743
-0.4,7.1,17.0,92.0,282.1825475438359
-0.4,7.2,17.0,93.0,244.5515022469185
-0.4,7.3,17.0,94.0,261.83537636487875
-0.4,7.4,17.0,95.0,282.5784059333007
-0.4,7.5,17.0,96.0,268.39375891341706
-0.4,7.6,17.0,97.0,276.44936992956127
-0.4,7.7,17.0,98.0,261.95656352091265
-0.4,7.8,17.0,99.0,281.158097364236
-0.4,7.9,17.0,100.0,308.76763076349204
-0.4,-2.0,17.0,1.0,276.73723117899226
-0.4,-1.9,17.0,2.0,253.57604717106642
-0.4,-1.8,17.0,3.0,272.5313597191281
-0.4,-1.7,17.0,4.0,272.7006519054626
-0.4,-1.6,17.0,5.0,258.66934660022315
-0.4,-1.5,17.0,6.0,267.9426097732197
-0.4,-1.4,17.0,7.0,270.1130886183167
-0.4,-1.3,17.0,8.0,270.0295575763001
-0.4,-1.2,17.0,9.0,286.0923181449122
-0.4,-1.1,17.0,10.0,263.13342402777715
-0.4,-1.0,17.0,11.0,302.5293501919237
-0.4,-0.9,17.0,12.0,249.5319971821266
-0.4,-0.8,17.0,13.0,315.0223031034088
-0.4,-0.7,17.0,14.0,255.820053480503
-0.4,-0.6,17.0,15.0,266.67701064440206
-0.4,-0.5,17.0,16.0,267.6328954761002
-0.4,-0.4,17.0,17.0,284.7717267885308
-0.3,-0.2,18.0,19.0,256.34055678068114
-0.3,-0.1,18.0,20.0,259.88130633062264
-0.3,0.0,18.0,21.0,263.5394027474453
-0.3,0.1,18.0,22.0,261.12612357498267
-0.3,0.2,18.0,23.0,296.0414859477776
-0.3,0.3,18.0,24.0,267.4794237975438
-0.3,0.4,18.0,25.0,278.2072303831132
-0.3,0.5,18.0,26.0,275.34801372678953
-0.3,0.6,18.0,27.0,258.13291544981684
-0.3,0.7,18.0,28.0,267.6282142297543
-0.3,0.8,18.0,29.0,283.5382677081317
-0.3,0.9,18.0,30.0,259.75105278375713
-0.3,1.0,18.0,31.0,249.23336530478136
-0.3,1.1,18.0,32.0,297.27981982528314
-0.3,1.2,18.0,33.0,271.6758204013803
-0.3,1.3,18.0,34.0,321.6586478820105
-0.3,1.4,18.0,35.0,296.8144131495164
-0.3,1.5,18.0,36.0,272.2519255077892
-0.3,1.6,18.0,37.0,270.4403834739448
-0.3,1.7,18.0,38.0,259.214341888669
-0.3,1.8,18.0,39.0,273.4906407494843
-0.3,1.9,18.0,40.0,272.12654421030743
-0.3,2.0,18.0,41.0,245.10375953501546
-0.3,2.1,18.0,42.0,269.47954689653665
-0.3,2.2,18.0,43.0,283.4109325046692
-0.3,2.3,18.0,44.0,263.32763410573136
-0.3,2.4,18.0,45.0,287.4589797168081
-0.3,2.5,18.0,46.0,289.10862442519584
-0.3,2.6,18.0,47.0,264.1810950049867
-0.3,2.7,18.0,48.0,277.69507263117725
-0.3,2.8,18.0,49.0,266.6345468323198
-0.3,2.9,18.0,50.0,291.7399058414684
-0.3,3.0,18.0,51.0,289.4809482650985
-0.3,3.1,18.0,52.0,266.7369955247505
-0.3,3.2,18.0,53.0,287.91980555870924
-0.3,3.3,18.0,54.0,246.62751854609698
-0.3,3.4,18.0,55.0,267.10954615269986
-0.3,3.5,18.0,56.0,263.12429185873964
-0.3,3.6,18.0,57.0,284.5376430454633
-0.3,3.7,18.0,58.0,268.0546285050262
-0.3,3.8,18.0,59.0,266.8117349025924
-0.3,3.9,18.0,60.0,266.6354148318211
-0.3,4.0,18.0,61.0,303.9141994093961
-0.3,4.1,18.0,62.0,270.2050615593682
-0.3,4.2,18.0,63.0,255.77829920393663
-0.3,4.3,18.0,64.0,292.7337983121087
-0.3,4.4,18.0,65.0,280.9908542761163
-0.3,4.5,18.0,66.0,262.91313718267725
-0.3,4.6,18.0,67.0,268.50257863959297
-0.3,4.7,18.0,68.0,249.99837993374476
-0.3,4.8,18.0,69.0,297.1932494411346
-0.3,4.9,18.0,70.0,281.34963660665954
-0.3,5.0,18.0,71.0,244.87100850326675
-0.3,5.1,18.0,72.0,281.9256978344602
-0.3,5.2,18.0,73.0,246.18145615726016
-0.3,5.3,18.0,74.0,266.4982157452175
-0.3,5.4,18.0,75.0,270.5586010772854
-0.3,5.5,18.0,76.0,264.6131906302496
-0.3,5.6,18.0,77.0,282.4622232562091
-0.3,5.7,18.0,78.0,285.2424768739941
-0.3,5.8,18.0,79.0,334.07030930422695
-0.3,5.9,18.0,80.0,262.55068453073943
-0.3,6.0,18.0,81.0,297.7259383732965
-0.3,6.1,18.0,82.0,256.3867420842599
-0.3,6.2,18.0,83.0,238.7790098865771
-0.3,6.3,18.0,84.0,276.1410391517106
-0.3,6.4,18.0,85.0,268.82602135015253
-0.3,6.5,18.0,86.0,275.262496112482
-0.3,6.6,18.0,87.0,258.16043893402826
-0.3,6.7,18.0,88.0,266.44677045085194
-0.3,6.8,18.0,89.0,261.35893129497094
-0.3,6.9,18.0,90.0,279.32703359657216
-0.3,7.0,18.0,91.0,275.2235068865153
-0.3,7.1,18.0,92.0,287.10149413515853
-0.3,7.2,18.0,93.0,248.2954205724755
-0.3,7.3,18.0,94.0,281.5565778754971
-0.3,7.4,18.0,95.0,261.02551555214626
-0.3,7.5,18.0,96.0,301.43451472265457
-0.3,7.6,18.0,97.0,273.37468485117205
-0.3,7.7,18.0,98.0,257.42154724512505
-0.3,7.8,18.0,99.0,280.1098466710414
-0.3,7.9,18.0,100.0,278.54241036738006
-0.3,-2.0,18.0,1.0,262.9346972446192
-0.3,-1.9,18.0,2.0,270.93330166762144
-0.3,-1.8,18.0,3.0,267.7302363161863
-0.3,-1.7,18.0,4.0,274.0714595350474
-0.3,-1.6,18.0,5.0,278.91869964820836
-0.3,-1.5,18.0,6.0,258.08713752252424
-0.3,-1.4,18.0,7.0,295.9806313641449
-0.3,-1.3,18.0,8.0,267.96152223478515
-0.3,-1.2,18.0,9.0,265.84760939036437
-0.3,-1.1,18.0,10.0,254.30822396147406
-0.3,-1.0,18.0,11.0,279.0036539220596
-0.3,-0.9,18.0,12.0,296.5288382710284
-0.3,-0.8,18.0,13.0,274.6590814281823
-0.3,-0.7,18.0,14.0,259.42204638050674
-0.3,-0.6,18.0,15.0,260.8154574724094
-0.3,-0.5,18.0,16.0,303.7453340156505
-0.3,-0.4,18.0,17.0,319.4193573939419
-0.3,-0.3,18.0,18.0,268.8182885683362
-0.2,-0.1,19.0,20.0,279.5675781731227
-0.2,0.0,19.0,21.0,288.60338574014617
-0.2,0.1,19.0,22.0,262.58613232963285
-0.2,0.2,19.0,23.0,257.5275142339386
-0.2,0.3,19.0,24.0,267.77791825694334
-0.2,0.4,19.0,25.0,264.8363112452722
-0.2,0.5,19.0,26.0,330.8108554536549
-0.2,0.6,19.0,27.0,293.8613862534628
-0.2,0.7,19.0,28.0,264.3705126300121
-0.2,0.8,19.0,29.0,284.0812361588811
-0.2,0.9,19.0,30.0,282.34476989433955
-0.2,1.0,19.0,31.0,286.0539146640715
-0.2,1.1,19.0,32.0,274.69840939841373
-0.2,1.2,19.0,33.0,252.80870759967976
-0.2,1.3,19.0,34.0,254.33420940465408
-0.2,1.4,19.0,35.0,316.64090702820823
-0.2,1.5,19.0,36.0,288.308662597632
-0.2,1.6,19.0,37.0,282.3005758013701
-0.2,1.7,19.0,38.0,262.5545198272437
-0.2,1.8,19.0,39.0,262.6487401535599
-0.2,1.9,19.0,40.0,261.5487198227275
-0.2,2.0,19.0,41.0,263.8914713930343
-0.2,2.1,19.0,42.0,250.0875951060014
-0.2,2.2,19.0,43.0,254.39982528408103
-0.2,2.3,19.0,44.0,262.1918780355739
-0.2,2.4,19.0,45.0,252.34209613412392
-0.2,2.5,19.0,46.0,298.28678084271604
-0.2,2.6,19.0,47.0,296.0161534678021
-0.2,2.7,19.0,48.0,268.3235791012698
-0.2,2.8,19.0,49.0,276.9442649717275
-0.2,2.9,19.0,50.0,272.3103691890737
-0.2,3.0,19.0,51.0,267.8016628745324
-0.2,3.1,19.0,52.0,268.1918545735997
-0.2,3.2,19.0,53.0,246.81328931721302
-0.2,3.3,19.0,54.0,272.01855145548245
-0.2,3.4,19.0,55.0,270.90983752276895
-0.2,3.5,19.0,56.0,357.3174336059795
-0.2,3.6,19.0,57.0,268.0213389318925
-0.2,3.7,19.0,58.0,262.9124929909055
-0.2,3.8,19.0,59.0,243.11343985865784
-0.2,3.9,19.0,60.0,249.03350851033477
-0.2,4.0,19.0,61.0,272.7218512693682
-0.2,4.1,19.0,62.0,260.2854791004522
-0.2,4.2,19.0,63.0,262.6967639824088
-0.2,4.3,19.0,64.0,277.1794969264958
-0.2,4.4,19.0,65.0,265.50586412402885
-0.2,4.5,19.0,66.0,276.4251108845891
-0.2,4.6,19.0,67.0,283.08903191747385
-0.2,4.7,19.0,68.0,281.8157988852763
-0.2,4.8,19.0,69.0,258.6116722018588
-0.2,4.9,19.0,70.0,261.16126232557616
-0.2,5.0,19.0,71.0,293.29869971071645
-0.2,5.1,19.0,72.0,284.98840468956104
-0.2,5.2,19.0,73.0,264.6440092860375
-0.2,5.3,19.0,74.0,278.7477643675932
-0.2,5.4,19.0,75.0,277.00502943394577
-0.2,5.5,19.0,76.0,245.98309696123604
-0.2,5.6,19.0,77.0,288.7945348042921
-0.2,5.7,19.0,78.0,323.92557887497617
-0.2,5.8,19.0,79.0,265.43556781807507
-0.2,5.9,19.0,80.0,300.45481104260483
-0.2,6.0,19.0,81.0,288.4369705032415
-0.2,6.1,19.0,82.0,270.0406830766277
-0.2,6.2,19.0,83.0,249.94476030594987
-0.2,6.3,19.0,84.0,284.5613504855368
-0.2,6.4,19.0,85.0,265.58660838245424
-0.2,6.5,19.0,86.0,300.6386717279424
-0.2,6.6,19.0,87.0,297.34469432474515
-0.2,6.7,19.0,88.0,261.46215178648237
-0.2,6.8,19.0,89.0,264.57401369423286
-0.2,6.9,19.0,90.0,264.11355408340967
-0.2,7.0,19.0,91.0,276.4987084453274
-0.2,7.1,19.0,92.0,275.9714134031869
-0.2,7.2,19.0,93.0,254.87833298426708
-0.2,7.3,19.0,94.0,267.81115317219184
-0.2,7.4,19.0,95.0,276.84170223007686
-0.2,7.5,19.0,96.0,282.4443826976505
-0.2,7.6,19.0,97.0,254.8516039289773
-0.2,7.7,19.0,98.0,270.07284377979846
-0.2,7.8,19.0,99.0,291.7212359888259
-0.2,7.9,19.0,100.0,262.59559120936245
-0.2,-2.0,19.0,1.0,259.23562028116424
-0.2,-1.9,19.0,2.0,241.1435633787416
-0.2,-1.8,19.0,3.0,285.3858626000491
-0.2,-1.7,19.0,4.0,280.5922384524887
-0.2,-1.6,19.0,5.0,288.84305888485903
-0.2,-1.5,19.0,6.0,288.6526245351285
-0.2,-1.4,19.0,7.0,284.92720320156377
-0.2,-1.3,19.0,8.0,266.64063067071606
-0.2,-1.2,19.0,9.0,255.22625307403584
-0.2,-1.1,19.0,10.0,303.4603323280271
-0.2,-1.0,19.0,11.0,263.5282140678799
-0.2,-0.9,19.0,12.0,290.904189050206
-0.2,-0.8,19.0,13.0,294.9380822112263
-0.2,-0.7,19.0,14.0,272.75927623102524
-0.2,-0.6,19.0,15.0,303.0237708234131
-0.2,-0.5,19.0,16.0,255.59430900313194
-0.2,-0.4,19.0,17.0,268.3313385083357
-0.2,-0.3,19.0,18.0,319.3868439439482
-0.2,-0.2,19.0,19.0,254.31731008934713
-0.1,0.0,20.0,21.0,279.39752966334083
-0.1,0.1,20.0,22.0,279.6136055027972
-0.1,0.2,20.0,23.0,279.5272475505109
-0.1,0.3,20.0,24.0,365.0259644254593
-0.1,0.4,20.0,25.0,276.7854633714309
-0.1,0.5,20.0,26.0,269.59384340169885
-0.1,0.6,20.0,27.0,289.4415632934931
-0.1,0.7,20.0,28.0,257.2753686411094
-0.1,0.8,20.0,29.0,324.7271268032119
-0.1,0.9,20.0,30.0,256.44999309788443
-0.1,1.0,20.0,31.0,315.41942900381383
-0.1,1.1,20.0,32.0,250.19195383095817
-0.1,1.2,20.0,33.0,256.11534869716854
-0.1,1.3,20.0,34.0,256.8740276482109
-0.1,1.4,20.0,35.0,269.52358967506757
-0.1,1.5,20.0,36.0,269.2793155541467
-0.1,1.6,20.0,37.0,289.44583060360407
-0.1,1.7,20.0,38.0,256.1451017426526
-0.1,1.8,20.0,39.0,268.8343585617746
-0.1,1.9,20.0,40.0,275.8019810678006
-0.1,2.0,20.0,41.0,282.5104782961464
-0.1,2.1,20.0,42.0,255.45323684411613
-0.1,2.2,20.0,43.0,279.31541713819394
-0.1,2.3,20.0,44.0,255.1398462839958
-0.1,2.4,20.0,45.0,282.21527643125876
-0.1,2.5,20.0,46.0,257.83324013627146
-0.1,2.6,20.0,47.0,277.55090035950224
-0.1,2.7,20.0,48.0,265.55110446588577
-0.1,2.8,20.0,49.0,261.1624506135142
-0.1,2.9,20.0,50.0,247.6555141411538
-0.1,3.0,20.0,51.0,254.88498129790332
-0.1,3.1,20.0,52.0,333.74654267561937
-0.1,3.2,20.0,53.0,274.46001370681023
-0.1,3.3,20.0,54.0,271.2699742141377
-0.1,3.4,20.0,55.0,242.94020427942272
-0.1,3.5,20.0,56.0,258.53935880961757
-0.1,3.6,20.0,57.0,276.9394968902583
-0.1,3.7,20.0,58.0,279.0847548261852
-0.1,3.8,20.0,59.0,279.84618227262723
-0.1,3.9,20.0,60.0,289.3169748326651
-0.1,4.0,20.0,61.0,260.5807772530326
-0.1,4.1,20.0,62.0,290.17464418593255
-0.1,4.2,20.0,63.0,279.33133721553486
-0.1,4.3,20.0,64.0,275.0122550434365
-0.1,4.4,20.0,65.0,300.7700360759035
-0.1,4.5,20.0,66.0,274.7295060235918
-0.1,4.6,20.0,67.0,276.63297487700936
-0.1,4.7,20.0,68.0,305.938891123834
-0.1,4.8,20.0,69.0,259.9582112655589
-0.1,4.9,20.0,70.0,274.75282278335857
-0.1,5.0,20.0,71.0,239.27015374673067
-0.1,5.1,20.0,72.0,255.37878835602208
-0.1,5.2,20.0,73.0,286.74041719339056
-0.1,5.3,20.0,74.0,249.0518197770637
-0.1,5.4,20.0,75.0,262.45657016505834
-0.1,5.5,20.0,76.0,267.10463113851273
-0.1,5.6,20.0,77.0,276.29269160046107
-0.1,5.7,20.0,78.0,281.30242228475566
-0.1,5.8,20.0,79.0,257.66032942209574
-0.1,5.9,20.0,80.0,266.8751407818243
-0.1,6.0,20.0,81.0,267.9287193707948
-0.1,6.1,20.0,82.0,267.2620516691695
-0.1,6.2,20.0,83.0,233.25841745542516
-0.1,6.3,20.0,84.0,269.6061816940581
-0.1,6.4,20.0,85.0,253.1668899366687
-0.1,6.5,20.0,86.0,287.1183232107088
-0.1,6.6,20.0,87.0,277.8413434864928
-0.1,6.7,20.0,88.0,252.81640903526434
-0.1,6.8,20.0,89.0,243.63245267057843
-0.1,6.9,20.0,90.0,278.9065822273115
-0.1,7.0,20.0,91.0,258.64579309784045
-0.1,7.1,20.0,92.0,263.1016761839103
-0.1,7.2,20.0,93.0,298.88452996143286
-0.1,7.3,20.0,94.0,323.9533014519882
-0.1,7.4,20.0,95.0,286.8136572936134
-0.1,7.5,20.0,96.0,253.93864056389145
-0.1,7.6,20.0,97.0,326.3981353000171
-0.1,7.7,20.0,98.0,277.42863723416633
-0.1,7.8,20.0,99.0,289.825768365026
-0.1,7.9,20.0,100.0,267.58512729525
-0.1,-2.0,20.0,1.0,286.1293720039927
-0.1,-1.9,20.0,2.0,283.1846381582672
-0.1,-1.8,20.0,3.0,260.75117829645876
-0.1,-1.7,20.0,4.0,278.7694177715528
-0.1,-1.6,20.0,5.0,314.92242945267657
-0.1,-1.5,20.0,6.0,286.9170648674709
-0.1,-1.4,20.0,7.0,286.2002022928363
-0.1,-1.3,20.0,8.0,283.62514992961957
-0.1,-1.2,20.0,9.0,288.0624258062931
-0.1,-1.1,20.0,10.0,266.39279166234166
-0.1,-1.0,20.0,11.0,298.9378334397606
-0.1,-0.9,20.0,12.0,270.3792861667411
-0.1,-0.8,20.0,13.0,259.2630517659144
-0.1,-0.7,20.0,14.0,246.8635269525211
-0.1,-0.6,20.0,15.0,282.5241403435032
-0.1,-0.5,20.0,16.0,263.59764461861226
-0.1,-0.4,20.0,17.0,294.0330219847262
-0.1,-0.3,20.0,18.0,271.8790901262099
-0.1,-0.2,20.0,19.0,262.9929249736552
-0.1,-0.1,20.0,20.0,261.9869224670112
0.0,0.1,21.0,22.0,588.2044056215763
0.0,0.2,21.0,23.0,544.7800645833848
0.0,0.3,21.0,24.0,575.9951934265121
0.0,0.4,21.0,25.0,634.180610067756
0.0,0.5,21.0,26.0,574.3879168963716
0.0,0.6,21.0,27.0,589.7536372173191
0.0,0.7,21.0,28.0,575.5776726647405
0.0,0.8,21.0,29.0,587.4629416136269
0.0,0.9,21.0,30.0,631.6120279617801
0.0,1.0,21.0,31.0,556.0183367229586
0.0,1.1,21.0,32.0,575.1387516682587
0.0,1.2,21.0,33.0,561.3044130678232
0.0,1.3,21.0,34.0,579.0312187615627
0.0,1.4,21.0,35.0,579.2633909175602
0.0,1.5,21.0,36.0,544.7429191414947
0.0,1.6,21.0,37.0,654.8404908985267
0.0,1.7,21.0,38.0,559.3029377500131
0.0,1.8,21.0,39.0,501.8610313538931
0.0,1.9,21.0,40.0,577.2145247713256
0.0,2.0,21.0,41.0,807.5712706617616
0.0,2.1,21.0,42.0,568.857017328864
0.0,2.2,21.0,43.0,623.1443184633443
0.0,2.3,21.0,44.0,524.913774698756
0.0,2.4,21.0,45.0,635.2240930907859
0.0,2.5,21.0,46.0,477.25352961959493
0.0,2.6,21.0,47.0,626.5250734346972
0.0,2.7,21.0,48.0,502.83462290750566
0.0,2.8,21.0,49.0,541.1010054369744
0.0,2.9,21.0,50.0,627.3814913239664
0.0,3.0,21.0,51.0,638.5856757514587
0.0,3.1,21.0,52.0,613.999577411802
0.0,3.2,21.0,53.0,519.0541031219213
0.0,3.3,21.0,54.0,705.1174176655796
0.0,3.4,21.0,55.0,590.964398560553
0.0,3.5,21.0,56.0,590.1328443880351
0.0,3.6,21.0,57.0,678.4982849092688
0.0,3.7,21.0,58.0,544.183223002021
0.0,3.8,21.0,59.0,683.2292135773281
0.0,3.9,21.0,60.0,617.982922404079
0.0,4.0,21.0,61.0,592.6022896457164
0.0,4.1,21.0,62.0,567.2163611886118
0.0,4.2,21.0,63.0,660.1052050386711
0.0,4.3,21.0,64.0,613.2490020198442
0.0,4.4,21.0,65.0,578.3785801585071
0.0,4.5,21.0,66.0,543.8208171306533
0.0,4.6,21.0,67.0,601.0583498871453
0.0,4.7,21.0,68.0,560.1077830378139
0.0,4.8,21.0,69.0,519.0083344424987
0.0,4.9,21.0,70.0,580.3468030212547
0.0,5.0,21.0,71.0,522.1146974670469
0.0,5.1,21.0,72.0,470.6592224224492
0.0,5.2,21.0,73.0,537.2067110222691
0.0,5.3,21.0,74.0,512.8956350570579
0.0,5.4,21.0,75.0,560.7398402558939
0.0,5.5,21.0,76.0,739.0026687429887
0.0,5.6,21.0,77.0,545.3307393378483
0.0,5.7,21.0,78.0,600.7935686199005
0.0,5.8,21.0,79.0,586.3205460550583
0.0,5.9,21.0,80.0,680.4144454631887
0.0,6.0,21.0,81.0,770.4169651677565
0.0,6.1,21.0,82.0,381.279192471622
0.0,6.2,21.0,83.0,372.11088133089476
0.0,6.3,21.0,84.0,416.9435239197997
0.0,6.4,21.0,85.0,410.5988498556221
0.0,6.5,21.0,86.0,378.70332455197047
0.0,6.6,21.0,87.0,415.4534921119392
0.0,6.7,21.0,88.0,453.93516666560816
0.0,6.8,21.0,89.0,366.617650737296
0.0,6.9,21.0,90.0,409.9268144660752
0.0,7.0,21.0,91.0,432.1957606933078
0.0,7.1,21.0,92.0,415.4536450615727
0.0,7.2,21.0,93.0,391.5698011129688
0.0,7.3,21.0,94.0,438.261989871411
0.0,7.4,21.0,95.0,412.3853155696653
0.0,7.5,21.0,96.0,403.68629820847957
0.0,7.6,21.0,97.0,387.5392780488747
0.0,7.7,21.0,98.0,397.06599468632345
0.0,7.8,21.0,99.0,398.40030277108826
0.0,7.9,21.0,100.0,391.72499573274115
0.0,-2.0,21.0,1.0,278.64376134466323
0.0,-1.9,21.0,2.0,286.11370567110146
0.0,-1.8,21.0,3.0,276.33491478272606
0.0,-1.7,21.0,4.0,292.7879110581716
0.0,-1.6,21.0,5.0,284.6290925733254
0.0,-1.5,21.0,6.0,296.09127576832435
0.0,-1.4,21.0,7.0,284.17087586453596
0.0,-1.3,21.0,8.0,276.645607326749
0.0,-1.2,21.0,9.0,282.7411719872721
0.0,-1.1,21.0,10.0,313.6944542750266
0.0,-1.0,21.0,11.0,325.7189039580775
0.0,-0.9,21.0,12.0,303.57037040555826
0.0,-0.8,21.0,13.0,273.67313912086695
0.0,-0.7,21.0,14.0,297.9483921939874
0.0,-0.6,21.0,15.0,277.88695121848724
0.0,-0.5,21.0,16.0,291.0229842397228
0.0,-0.4,21.0,17.0,267.843473304035
0.0,-0.3,21.0,18.0,303.26973928996756
0.0,-0.2,21.0,19.0,288.21328593746927
0.0,-0.1,21.0,20.0,304.6218012790942
0.0,0.0,21.0,21.0,748.5762298227047
0.1,0.2,22.0,23.0,283.64331206755975
0.1,0.3,22.0,24.0,250.2441945074778
0.1,0.4,22.0,25.0,227.91715574135037
0.1,0.5,22.0,26.0,251.06876598840827
0.1,0.6,22.0,27.0,231.25770300824885
0.1,0.7,22.0,28.0,211.05520005496473
0.1,0.8,22.0,29.0,237.40514548191084
0.1,0.9,22.0,30.0,262.84736497393135
0.1,1.0,22.0,31.0,250.8505846989643
0.1,1.1,22.0,32.0,252.35622646658288
0.1,1.2,22.0,33.0,270.6870738181748
0.1,1.3,22.0,34.0,242.56086044408426
0.1,1.4,22.0,35.0,222.01804652798359
0.1,1.5,22.0,36.0,264.2061873289789
0.1,1.6,22.0,37.0,236.3158569166643
0.1,1.7,22.0,38.0,223.0018823814827
0.1,1.8,22.0,39.0,228.48805112994623
0.1,1.9,22.0,40.0,243.80583826115978
0.1,2.0,22.0,41.0,278.7367865967665
0.1,2.1,22.0,42.0,254.63123631483734
0.1,2.2,22.0,43.0,255.92003854115558
0.1,2.3,22.0,44.0,226.1737252321738
0.1,2.4,22.0,45.0,211.8022592565114
0.1,2.5,22.0,46.0,250.5426180679465
0.1,2.6,22.0,47.0,222.84137702417286
0.1,2.7,22.0,48.0,232.12920376476256
0.1,2.8,22.0,49.0,219.36322525101434
0.1,2.9,22.0,50.0,260.9636688098832
0.1,3.0,22.0,51.0,277.20132279257257
0.1,3.1,22.0,52.0,286.09977466026015
0.1,3.2,22.0,53.0,230.8276640163711
0.1,3.3,22.0,54.0,245.55067979928202
0.1,3.4,22.0,55.0,270.93007029194797
0.1,3.5,22.0,56.0,282.5999354887299
0.1,3.6,22.0,57.0,248.93088821675673
0.1,3.7,22.0,58.0,222.08938405697177
0.1,3.8,22.0,59.0,233.44002830431145
0.1,3.9,22.0,60.0,262.94179579298526
0.1,4.0,22.0,61.0,225.34342995603163
0.1,4.1,22.0,62.0,222.94676007569984
0.1,4.2,22.0,63.0,273.8271830231967
0.1,4.3,22.0,64.0,225.42923378001322
0.1,4.4,22.0,65.0,190.87739475128592
0.1,4.5,22.0,66.0,241.2873584323326
0.1,4.6,22.0,67.0,241.80495646069454
0.1,4.7,22.0,68.0,241.80790577985584
0.1,4.8,22.0,69.0,252.28996905505997
0.1,4.9,22.0,70.0,195.92621161686301
0.1,5.0,22.0,71.0,171.79809898843942
0.1,5.1,22.0,72.0,214.02465047378783
0.1,5.2,22.0,73.0,179.90106361716013
0.1,5.3,22.0,74.0,219.6586113318667
0.1,5.4,22.0,75.0,235.7730822481871
0.1,5.5,22.0,76.0,273.79561817554315
0.1,5.6,22.0,77.0,261.3914437538994
0.1,5.7,22.0,78.0,282.58342497882114
0.1,5.8,22.0,79.0,262.6749005078899
0.1,5.9,22.0,80.0,244.21153439343308
0.1,6.0,22.0,81.0,671.6802986582688
0.1,6.1,22.0,82.0,259.0780044340564
0.1,6.2,22.0,83.0,287.7605416000718
0.1,6.3,22.0,84.0,271.6358678114317
0.1,6.4,22.0,85.0,294.0999322369357
0.1,6.5,22.0,86.0,280.47416110573175
0.1,6.6,22.0,87.0,252.31740003068032
0.1,6.7,22.0,88.0,304.00495903706644
0.1,6.8,22.0,89.0,287.1803694854665
0.1,6.9,22.0,90.0,260.3437417918777
0.1,7.0,22.0,91.0,312.458798570432
0.1,7.1,22.0,92.0,296.79112052238906
0.1,7.2,22.0,93.0,265.73662309316575
0.1,7.3,22.0,94.0,299.50434547618926
0.1,7.4,22.0,95.0,296.3391262256559
0.1,7.5,22.0,96.0,356.9778714033523
0.1,7.6,22.0,97.0,268.6441564575876
0.1,7.7,22.0,98.0,257.25531778393525
0.1,7.8,22.0,99.0,284.51789419278435
0.1,7.9,22.0,100.0,321.43228353240664
0.1,-2.0,22.0,1.0,273.63307945622785
0.1,-1.9,22.0,2.0,264.11480190039697
0.1,-1.8,22.0,3.0,285.96745044568195
0.1,-1.7,22.0,4.0,284.45599682348245
0.1,-1.6,22.0,5.0,268.0013055447369
0.1,-1.5,22.0,6.0,250.23202599360144
0.1,-1.4,22.0,7.0,271.058080714053
0.1,-1.3,22.0,8.0,291.26010921461886
0.1,-1.2,22.0,9.0,269.5099647891908
0.1,-1.1,22.0,10.0,264.2698764513438
0.1,-1.0,22.0,11.0,260.3292419715582
0.1,-0.9,22.0,12.0,248.24847786301365
0.1,-0.8,22.0,13.0,320.8924183884762
0.1,-0.7,22.0,14.0,271.51786779695095
0.1,-0.6,22.0,15.0,337.1295026593209
0.1,-0.5,22.0,16.0,284.6496697628412
0.1,-0.4,22.0,17.0,277.2744629671141
0.1,-0.3,22.0,18.0,268.58148501229
0.1,-0.2,22.0,19.0,291.8452589145965
0.1,-0.1,22.0,20.0,300.14818943804374
0.1,0.0,22.0,21.0,646.3958319174326
0.1,0.1,22.0,22.0,219.3151090288993
0.2,0.3,23.0,24.0,235.37520512340555
0.2,0.4,23.0,25.0,295.2075416145146
0.2,0.5,23.0,26.0,243.79209401901574
0.2,0.6,23.0,27.0,220.19271006787696
0.2,0.7,23.0,28.0,233.6439396644328
0.2,0.8,23.0,29.0,294.9873129760482
0.2,0.9,23.0,30.0,220.11951718136933
0.2,1.0,23.0,31.0,235.48313277000827
0.2,1.1,23.0,32.0,220.67820559976192
0.2,1.2,23.0,33.0,272.6046887954798
0.2,1.3,23.0,34.0,235.72153356256106
0.2,1.4,23.0,35.0,257.82380182877847
0.2,1.5,23.0,36.0,227.87667708238465
0.2,1.6,23.0,37.0,216.71949020393083
0.2,1.7,23.0,38.0,228.2866206931917
0.2,1.8,23.0,39.0,283.7201967368095
0.2,1.9,23.0,40.0,271.0575655767941
0.2,2.0,23.0,41.0,244.13807506734605
0.2,2.1,23.0,42.0,241.92941641971265
0.2,2.2,23.0,43.0,234.30823882673795
0.2,2.3,23.0,44.0,238.1845461362159
0.2,2.4,23.0,45.0,276.50559989538414
0.2,2.5,23.0,46.0,228.6347354842761
0.2,2.6,23.0,47.0,233.90937806844076
0.2,2.7,23.0,48.0,217.71330041604577
0.2,2.8,23.0,49.0,267.50546659969064
0.2,2.9,23.0,50.0,248.7508766943545
0.2,3.0,23.0,51.0,257.4656050429277
0.2,3.1,23.0,52.0,216.06591410835375
0.2,3.2,23.0,53.0,226.94281327870564
0.2,3.3,23.0,54.0,213.69926406586342
0.2,3.4,23.0,55.0,247.92265588030068
0.2,3.5,23.0,56.0,221.06170476121275
0.2,3.6,23.0,57.0,215.11656298089085
0.2,3.7,23.0,58.0,215.86276731492973
0.2,3.8,23.0,59.0,236.22593205572338
0.2,3.9,23.0,60.0,240.44960717480558
0.2,4.0,23.0,61.0,223.42323183563903
0.2,4.1,23.0,62.0,241.01755221771572
0.2,4.2,23.0,63.0,269.15263856825044
0.2,4.3,23.0,64.0,204.1906878192214
0.2,4.4,23.0,65.0,227.0919142114856
0.2,4.5,23.0,66.0,235.2394916058717
0.2,4.6,23.0,67.0,232.2390716514747
0.2,4.7,23.0,68.0,232.88371039709054
0.2,4.8,23.0,69.0,174.94063887336517
0.2,4.9,23.0,70.0,194.53944124161842
0.2,5.0,23.0,71.0,246.0987252306438
0.2,5.1,23.0,72.0,202.69068976453988
0.2,5.2,23.0,73.0,262.52755003855685
0.2,5.3,23.0,74.0,234.47991390074958
0.2,5.4,23.0,75.0,244.7034531584252
0.2,5.5,23.0,76.0,271.46108970085095
0.2,5.6,23.0,77.0,256.42718198282023
0.2,5.7,23.0,78.0,285.4520697497169
0.2,5.8,23.0,79.0,238.33079939635095
0.2,5.9,23.0,80.0,228.58116040953772
0.2,6.0,23.0,81.0,666.8034625266789
0.2,6.1,23.0,82.0,249.68206534027163
0.2,6.2,23.0,83.0,259.9162884490231
0.2,6.3,23.0,84.0,274.134762613272
0.2,6.4,23.0,85.0,293.835762312886
0.2,6.5,23.0,86.0,275.0403927546498
0.2,6.6,23.0,87.0,275.93945670219927
0.2,6.7,23.0,88.0,251.8370050162161
0.2,6.8,23.0,89.0,268.18398750032446
0.2,6.9,23.0,90.0,299.4713731472764
0.2,7.0,23.0,91.0,305.5089204081092
0.2,7.1,23.0,92.0,301.6033779503945
0.2,7.2,23.0,93.0,263.6448048688931
0.2,7.3,23.0,94.0,277.8723955935022
0.2,7.4,23.0,95.0,259.2793313180331
0.2,7.5,23.0,96.0,285.5659629602095
0.2,7.6,23.0,97.0,271.1150749190879
0.2,7.7,23.0,98.0,294.03346691887526
0.2,7.8,23.0,99.0,268.47903043968194
0.2,7.9,23.0,100.0,295.1560220858578
0.2,-2.0,23.0,1.0,289.3150896420134
0.2,-1.9,23.0,2.0,263.5741742822214
0.2,-1.8,23.0,3.0,286.0291515567584
0.2,-1.7,23.0,4.0,245.31085930842272
0.2,-1.6,23.0,5.0,249.98254913545406
0.2,-1.5,23.0,6.0,291.44834194598263
0.2,-1.4,23.0,7.0,264.22950075921585
0.2,-1.3,23.0,8.0,288.96877461193225
0.2,-1.2,23.0,9.0,272.7395227800462
0.2,-1.1,23.0,10.0,276.4076369431771
0.2,-1.0,23.0,11.0,257.2194403074072
0.2,-0.9,23.0,12.0,302.74643681323414
0.2,-0.8,23.0,13.0,255.50629901384698
0.2,-0.7,23.0,14.0,266.4192953791242
0.2,-0.6,23.0,15.0,270.4787041993791
0.2,-0.5,23.0,16.0,266.9027204343069
0.2,-0.4,23.0,17.0,262.7158712920835
0.2,-0.3,23.0,18.0,251.2572813028077
0.2,-0.2,23.0,19.0,251.6514417265649
0.2,-0.1,23.0,20.0,258.4159897495212
0.2,0.0,23.0,21.0,553.2494429613399
0.2,0.1,23.0,22.0,228.66103650626218
0.2,0.2,23.0,23.0,218.78435831040443
0.3,0.4,24.0,25.0,220.72986497972937
0.3,0.5,24.0,26.0,290.38729408560255
0.3,0.6,24.0,27.0,232.01057196564068
0.3,0.7,24.0,28.0,275.59657969305624
0.3,0.8,24.0,29.0,241.51589200559337
0.3,0.9,24.0,30.0,222.1118144934816
0.3,1.0,24.0,31.0,225.96389360937437
0.3,1.1,24.0,32.0,264.2820743609371
0.3,1.2,24.0,33.0,230.18419192552474
0.3,1.3,24.0,34.0,269.0485130946816
0.3,1.4,24.0,35.0,244.1479146405579
0.3,1.5,24.0,36.0,235.02263205244168
0.3,1.6,24.0,37.0,226.15388396131246
0.3,1.7,24.0,38.0,329.5111009454722
0.3,1.8,24.0,39.0,286.5719603124815
0.3,1.9,24.0,40.0,225.1176480936877
0.3,2.0,24.0,41.0,249.62733823156472
0.3,2.1,24.0,42.0,234.6111305581828
0.3,2.2,24.0,43.0,214.04588430312688
0.3,2.3,24.0,44.0,268.02347350467284
0.3,2.4,24.0,45.0,214.98557325066434
0.3,2.5,24.0,46.0,236.04795822338048
0.3,2.6,24.0,47.0,218.97327854112012
0.3,2.7,24.0,48.0,261.3365350026342
0.3,2.8,24.0,49.0,261.6115933336809
0.3,2.9,24.0,50.0,243.25338240351869
0.3,3.0,24.0,51.0,241.89275695360394
0.3,3.1,24.0,52.0,268.1637054601702
0.3,3.2,24.0,53.0,242.2249401325648
0.3,3.3,24.0,54.0,299.70919837088894
0.3,3.4,24.0,55.0,248.41661538039705
0.3,3.5,24.0,56.0,225.91698434100115
0.3,3.6,24.0,57.0,227.26871738619684
0.3,3.7,24.0,58.0,233.09881069934448
0.3,3.8,24.0,59.0,227.40805432656057
0.3,3.9,24.0,60.0,246.93347092829808
0.3,4.0,24.0,61.0,250.94305598724742
0.3,4.1,24.0,62.0,253.7112295336081
0.3,4.2,24.0,63.0,182.80786137521395
0.3,4.3,24.0,64.0,230.5893693603358
0.3,4.4,24.0,65.0,206.14869414758886
0.3,4.5,24.0,66.0,271.6846972728315
0.3,4.6,24.0,67.0,241.9047711477683
0.3,4.7,24.0,68.0,217.3854167370545
0.3,4.8,24.0,69.0,190.00188039924421
0.3,4.9,24.0,70.0,178.89544181924146
0.3,5.0,24.0,71.0,192.02800573397073
0.3,5.1,24.0,72.0,213.55151058511925
0.3,5.2,24.0,73.0,243.89395069920917
0.3,5.3,24.0,74.0,238.1056627344238
0.3,5.4,24.0,75.0,286.46061542214784
0.3,5.5,24.0,76.0,270.1199900341837
0.3,5.6,24.0,77.0,265.0530237453749
0.3,5.7,24.0,78.0,214.44025548117455
0.3,5.8,24.0,79.0,246.8855960519469
0.3,5.9,24.0,80.0,256.72200302221404
0.3,6.0,24.0,81.0,609.1201406963833
0.3,6.1,24.0,82.0,300.6196972805216
0.3,6.2,24.0,83.0,282.81717864279716
0.3,6.3,24.0,84.0,254.3801271295278
0.3,6.4,24.0,85.0,260.9687139240459
0.3,6.5,24.0,86.0,292.20874189819403
0.3,6.6,24.0,87.0,322.30196367895167
0.3,6.7,24.0,88.0,328.35890108382495
0.3,6.8,24.0,89.0,311.71565837410316
0.3,6.9,24.0,90.0,287.3231154528808
0.3,7.0,24.0,91.0,273.0167601753513
0.3,7.1,24.0,92.0,299.15905095916776
0.3,7.2,24.0,93.0,270.08986378366944
0.3,7.3,24.0,94.0,275.746179433272
0.3,7.4,24.0,95.0,261.7236198138456
0.3,7.5,24.0,96.0,295.0602574528888
0.3,7.6,24.0,97.0,258.4951597011516
0.3,7.7,24.0,98.0,287.6692215795635
0.3,7.8,24.0,99.0,284.95589756898164
0.3,7.9,24.0,100.0,268.0366621145305
0.3,-2.0,24.0,1.0,297.39054476415726
0.3,-1.9,24.0,2.0,245.86117474426524
0.3,-1.8,24.0,3.0,262.49281803689775
0.3,-1.7,24.0,4.0,265.6652245983094
0.3,-1.6,24.0,5.0,244.34543376067944
0.3,-1.5,24.0,6.0,276.449853030687
0.3,-1.4,24.0,7.0,281.9413234759032
0.3,-1.3,24.0,8.0,303.3249042398179
0.3,-1.2,24.0,9.0,266.4870310343405
0.3,-1.1,24.0,10.0,273.2032819740784
0.3,-1.0,24.0,11.0,246.24394347845924
0.3,-0.9,24.0,12.0,285.7840703425135
0.3,-0.8,24.0,13.0,259.082912278324
0.3,-0.7,24.0,14.0,277.5348846400699
0.3,-0.6,24.0,15.0,241.92285631090323
0.3,-0.5,24.0,16.0,273.6686639666029
0.3,-0.4,24.0,17.0,274.02680583911575
0.3,-0.3,24.0,18.0,245.15407997499176
0.3,-0.2,24.0,19.0,262.67812829508887
0.3,-0.1,24.0,20.0,274.47928675643067
0.3,0.0,24.0,21.0,529.3073903917948
0.3,0.1,24.0,22.0,252.2595138803065
0.3,0.2,24.0,23.0,234.30298244567007
0.3,0.3,24.0,24.0,261.33767863412214
0.4,0.5,25.0,26.0,209.1293081207356
0.4,0.6,25.0,27.0,275.3938812383471
0.4,0.7,25.0,28.0,225.00846017719888
0.4,0.8,25.0,29.0,231.76975218395592
0.4,0.9,25.0,30.0,225.45187361703088
0.4,1.0,25.0,31.0,221.13440854710862
0.4,1.1,25.0,32.0,223.03804144691117
0.4,1.2,25.0,33.0,280.81280335455335
0.4,1.3,25.0,34.0,225.98132070641844
0.4,1.4,25.0,35.0,251.67320770794703
0.4,1.5,25.0,36.0,241.0973322837387
0.4,1.6,25.0,37.0,274.3109780126764
0.4,1.7,25.0,38.0,265.9877895941477
0.4,1.8,25.0,39.0,251.48099930532237
0.4,1.9,25.0,40.0,224.06760810381007
0.4,2.0,25.0,41.0,241.73834782496837
0.4,2.1,25.0,42.0,239.7250934928377
0.4,2.2,25.0,43.0,302.3365456005636
0.4,2.3,25.0,44.0,205.23959009600213
0.4,2.4,25.0,45.0,255.6099724098858
0.4,2.5,25.0,46.0,232.42214760323185
0.4,2.6,25.0,47.0,273.34920193863366
0.4,2.7,25.0,48.0,263.6741135201121
0.4,2.8,25.0,49.0,315.37515232119546
0.4,2.9,25.0,50.0,248.43026803022855
0.4,3.0,25.0,51.0,218.90934593497536
0.4,3.1,25.0,52.0,250.37663732469343
0.4,3.2,25.0,53.0,252.09339421363873
0.4,3.3,25.0,54.0,212.3655572662346
0.4,3.4,25.0,55.0,217.02522699400447
0.4,3.5,25.0,56.0,238.50768199346444
0.4,3.6,25.0,57.0,245.87115452536497
0.4,3.7,25.0,58.0,213.1805773631918
0.4,3.8,25.0,59.0,275.42198085159686
0.4,3.9,25.0,60.0,240.40094010503077
0.4,4.0,25.0,61.0,218.25029987870948
0.4,4.1,25.0,62.0,189.7347843019809
0.4,4.2,25.0,63.0,304.20900817253806
0.4,4.3,25.0,64.0,231.48922827576249
0.4,4.4,25.0,65.0,251.42444849561429
0.4,4.5,25.0,66.0,249.4050714915483
0.4,4.6,25.0,67.0,187.33508789745323
0.4,4.7,25.0,68.0,185.9971300158764
0.4,4.8,25.0,69.0,205.05399267689322
0.4,4.9,25.0,70.0,204.90882434173494
0.4,5.0,25.0,71.0,216.02243558499734
0.4,5.1,25.0,72.0,251.12180718718932
0.4,5.2,25.0,73.0,227.25087162937547
0.4,5.3,25.0,74.0,248.70341056351268
0.4,5.4,25.0,75.0,257.48274946238877
0.4,5.5,25.0,76.0,242.97531170805385
0.4,5.6,25.0,77.0,229.42638023920819
0.4,5.7,25.0,78.0,239.47519066002198
0.4,5.8,25.0,79.0,243.72142964278683
0.4,5.9,25.0,80.0,219.21613221547858
0.4,6.0,25.0,81.0,577.9102841663006
0.4,6.1,25.0,82.0,271.6600804625633
0.4,6.2,25.0,83.0,349.8292143714063
0.4,6.3,25.0,84.0,266.43217175666825
0.4,6.4,25.0,85.0,253.6779195011118
0.4,6.5,25.0,86.0,311.96295773689053
0.4,6.6,25.0,87.0,273.6563585674935
0.4,6.7,25.0,88.0,311.0974038196133
0.4,6.8,25.0,89.0,266.123629912072
0.4,6.9,25.0,90.0,290.41205375353593
0.4,7.0,25.0,91.0,285.49486694239846
0.4,7.1,25.0,92.0,281.6920820613451
0.4,7.2,25.0,93.0,275.0352598721906
0.4,7.3,25.0,94.0,268.94142976007913
0.4,7.4,25.0,95.0,333.82955508952347
0.4,7.5,25.0,96.0,266.5892580338591
0.4,7.6,25.0,97.0,276.3742974486104
0.4,7.7,25.0,98.0,284.98691794710703
0.4,7.8,25.0,99.0,270.8241828033292
0.4,7.9,25.0,100.0,290.04552222383853
0.4,-2.0,25.0,1.0,256.64778157272093
0.4,-1.9,25.0,2.0,252.13380335067922
0.4,-1.8,25.0,3.0,310.96080085212117
0.4,-1.7,25.0,4.0,264.7431306222757
0.4,-1.6,25.0,5.0,273.99047599339764
0.4,-1.5,25.0,6.0,276.0104706024264
0.4,-1.4,25.0,7.0,268.64610337401905
0.4,-1.3,25.0,8.0,267.4933364111547
0.4,-1.2,25.0,9.0,266.74271936662376
0.4,-1.1,25.0,10.0,278.57096131980563
0.4,-1.0,25.0,11.0,253.27449808346884
0.4,-0.9,25.0,12.0,278.31986863375204
0.4,-0.8,25.0,13.0,263.5222206544758
0.4,-0.7,25.0,14.0,276.79736104406265
0.4,-0.6,25.0,15.0,283.8796619870097
0.4,-0.5,25.0,16.0,292.758288606572
0.4,-0.4,25.0,17.0,266.14813650142594
0.4,-0.3,25.0,18.0,264.1197996300539
0.4,-0.2,25.0,19.0,252.0861446553463
0.4,-0.1,25.0,20.0,279.5050627750468
0.4,0.0,25.0,21.0,731.5143179558672
0.4,0.1,25.0,22.0,216.28325492817785
0.4,0.2,25.0,23.0,286.46773003613964
0.4,0.3,25.0,24.0,218.96853456875778
0.4,0.4,25.0,25.0,229.68064263145246
0.5,0.6,26.0,27.0,245.99568079321838
0.5,0.7,26.0,28.0,221.4636507072597
0.5,0.8,26.0,29.0,222.08006565852395
0.5,0.9,26.0,30.0,226.78152713416287
0.5,1.0,26.0,31.0,212.70697033072742
0.5,1.1,26.0,32.0,279.7191021498844
0.5,1.2,26.0,33.0,212.00962916349684
0.5,1.3,26.0,34.0,211.4128242123666
0.5,1.4,26.0,35.0,210.82487977091745
0.5,1.5,26.0,36.0,266.1685279349494
0.5,1.6,26.0,37.0,276.2635661186598
0.5,1.7,26.0,38.0,247.98608607776038
0.5,1.8,26.0,39.0,220.0255439133334
0.5,1.9,26.0,40.0,278.4994637772212
0.5,2.0,26.0,41.0,233.35552230863965
0.5,2.1,26.0,42.0,264.3950312062478
0.5,2.2,26.0,43.0,225.08381363850373
0.5,2.3,26.0,44.0,236.68425696113582
0.5,2.4,26.0,45.0,217.9878141387683
0.5,2.5,26.0,46.0,261.7760666904002
0.5,2.6,26.0,47.0,268.7214328655344
0.5,2.7,26.0,48.0,249.99152158826794
0.5,2.8,26.0,49.0,230.63162945198027
0.5,2.9,26.0,50.0,227.00367922856435
0.5,3.0,26.0,51.0,228.2774318868187
0.5,3.1,26.0,52.0,293.6689784323475
0.5,3.2,26.0,53.0,216.4213723617561
0.5,3.3,26.0,54.0,226.55681344545343
0.5,3.4,26.0,55.0,207.22010335529524
0.5,3.5,26.0,56.0,262.9585851931307
0.5,3.6,26.0,57.0,219.5730241519398
0.5,3.7,26.0,58.0,252.00199835053303
0.5,3.8,26.0,59.0,253.95605713708161
0.5,3.9,26.0,60.0,236.71036383099474
0.5,4.0,26.0,61.0,195.43960972369592
0.5,4.1,26.0,62.0,237.49917357882515
0.5,4.2,26.0,63.0,231.77573553111677
0.5,4.3,26.0,64.0,255.689160799425
0.5,4.4,26.0,65.0,231.1119097085841
0.5,4.5,26.0,66.0,183.6074598358517
0.5,4.6,26.0,67.0,186.5144024810652
0.5,4.7,26.0,68.0,188.81856468958927
0.5,4.8,26.0,69.0,199.91992454667985
0.5,4.9,26.0,70.0,199.48510955315334
0.5,5.0,26.0,71.0,218.3513689221044
0.5,5.1,26.0,72.0,223.46450508940853
0.5,5.2,26.0,73.0,307.82782646509224
0.5,5.3,26.0,74.0,257.6450513242817
0.5,5.4,26.0,75.0,264.2632678466838
0.5,5.5,26.0,76.0,212.32885201403676
0.5,5.6,26.0,77.0,214.0638141507046
0.5,5.7,26.0,78.0,258.9436248982159
0.5,5.8,26.0,79.0,244.85867637818188
0.5,5.9,26.0,80.0,253.52640755358962
0.5,6.0,26.0,81.0,619.3924550977986
0.5,6.1,26.0,82.0,294.3744639157081
0.5,6.2,26.0,83.0,252.19619294881073
0.5,6.3,26.0,84.0,321.10873701628856
0.5,6.4,26.0,85.0,300.39102741381214
0.5,6.5,26.0,86.0,272.7505871921264
0.5,6.6,26.0,87.0,271.04073949469415
0.5,6.7,26.0,88.0,276.8933519503031
0.5,6.8,26.0,89.0,269.0323765022471
0.5,6.9,26.0,90.0,281.15446322810226
0.5,7.0,26.0,91.0,275.2023367521413
0.5,7.1,26.0,92.0,280.4498929290652
0.5,7.2,26.0,93.0,281.1749995437524
0.5,7.3,26.0,94.0,262.124373281318
0.5,7.4,26.0,95.0,294.02919767281446
0.5,7.5,26.0,96.0,291.3678778188037
0.5,7.6,26.0,97.0,289.9813070489687
0.5,7.7,26.0,98.0,284.5333728156801
0.5,7.8,26.0,99.0,279.5338619349993
0.5,7.9,26.0,100.0,295.91738407613514
0.5,-2.0,26.0,1.0,277.37979075412204
0.5,-1.9,26.0,2.0,322.60374695288374
0.5,-1.8,26.0,3.0,280.7970597708267
0.5,-1.7,26.0,4.0,274.8162516241169
0.5,-1.6,26.0,5.0,276.69170707377003
0.5,-1.5,26.0,6.0,275.265074319447
0.5,-1.4,26.0,7.0,275.56906366504523
0.5,-1.3,26.0,8.0,261.04605127119817
0.5,-1.2,26.0,9.0,263.9785053348357
0.5,-1.1,26.0,10.0,278.9315066652693
0.5,-1.0,26.0,11.0,271.98208315796944
0.5,-0.9,26.0,12.0,291.7890903056162
0.5,-0.8,26.0,13.0,274.86165547833446
0.5,-0.7,26.0,14.0,270.33729361675375
0.5,-0.6,26.0,15.0,284.10638582527554
0.5,-0.5,26.0,16.0,289.4981401102122
0.5,-0.4,26.0,17.0,256.2864698260529
0.5,-0.3,26.0,18.0,274.0594473672723
0.5,-0.2,26.0,19.0,255.05868462233926
0.5,-0.1,26.0,20.0,248.81653539886094
0.5,0.0,26.0,21.0,488.0099453023537
0.5,0.1,26.0,22.0,263.8238512530292
0.5,0.2,26.0,23.0,234.51118743037532
0.5,0.3,26.0,24.0,229.50452640314444
0.5,0.4,26.0,25.0,232.75093250334442
0.5,0.5,26.0,26.0,278.7278135657349
0.6,0.7,27.0,28.0,213.2515075589488
0.6,0.8,27.0,29.0,259.3514759682812
0.6,0.9,27.0,30.0,268.3868268673742
0.6,1.0,27.0,31.0,269.1756930727692
0.6,1.1,27.0,32.0,227.33048271112665
0.6,1.2,27.0,33.0,237.61924592467403
0.6,1.3,27.0,34.0,222.0766071115992
0.6,1.4,27.0,35.0,276.0389633390892
0.6,1.5,27.0,36.0,255.40574160348243
0.6,1.6,27.0,37.0,218.14900678274367
0.6,1.7,27.0,38.0,208.34809181996263
0.6,1.8,27.0,39.0,239.7767001155823
0.6,1.9,27.0,40.0,216.8018476393935
0.6,2.0,27.0,41.0,257.9054456566379
0.6,2.1,27.0,42.0,211.8538647019645
0.6,2.2,27.0,43.0,202.33892469828234
0.6,2.3,27.0,44.0,245.39144350289027
0.6,2.4,27.0,45.0,254.64151301152552
0.6,2.5,27.0,46.0,256.72564782309547
0.6,2.6,27.0,47.0,272.7087920411391
0.6,2.7,27.0,48.0,217.2358259804163
0.6,2.8,27.0,49.0,225.79663342594216
0.6,2.9,27.0,50.0,253.34628274688632
0.6,3.0,27.0,51.0,260.80173166351614
0.6,3.1,27.0,52.0,218.54306702978235
0.6,3.2,27.0,53.0,238.9403596705901
0.6,3.3,27.0,54.0,300.54233124961416
0.6,3.4,27.0,55.0,219.97817411455623
0.6,3.5,27.0,56.0,222.56323213587115
0.6,3.6,27.0,57.0,227.4860207538326
0.6,3.7,27.0,58.0,224.3373207163803
0.6,3.8,27.0,59.0,221.5859790746224
0.6,3.9,27.0,60.0,210.00852281380506
0.6,4.0,27.0,61.0,242.9246580999417
0.6,4.1,27.0,62.0,241.8708860894735
0.6,4.2,27.0,63.0,238.62275804127512
0.6,4.3,27.0,64.0,227.89049574383287
0.6,4.4,27.0,65.0,183.64407442443598
0.6,4.5,27.0,66.0,185.69308235311914
0.6,4.6,27.0,67.0,197.37569779240837
0.6,4.7,27.0,68.0,192.77673659844768
0.6,4.8,27.0,69.0,193.26846158158511
0.6,4.9,27.0,70.0,226.63253033419892
0.6,5.0,27.0,71.0,242.5300653484541
0.6,5.1,27.0,72.0,260.00808195928244
0.6,5.2,27.0,73.0,284.88302925861217
0.6,5.3,27.0,74.0,274.22866786993507
0.6,5.4,27.0,75.0,241.55050453435493
0.6,5.5,27.0,76.0,237.61581886479277
0.6,5.6,27.0,77.0,218.6500571770132
0.6,5.7,27.0,78.0,240.53678623391033
0.6,5.8,27.0,79.0,245.646122722869
0.6,5.9,27.0,80.0,237.61526124485113
0.6,6.0,27.0,81.0,664.9793020672098
0.6,6.1,27.0,82.0,267.99955116342613
0.6,6.2,27.0,83.0,277.4561879131969
0.6,6.3,27.0,84.0,304.7225641217195
0.6,6.4,27.0,85.0,279.34650234683744
0.6,6.5,27.0,86.0,273.4656054404355
0.6,6.6,27.0,87.0,301.84082236907614
0.6,6.7,27.0,88.0,287.18031376841446
0.6,6.8,27.0,89.0,258.6720942833953
0.6,6.9,27.0,90.0,286.76541971496533
0.6,7.0,27.0,91.0,280.7143617260289
0.6,7.1,27.0,92.0,295.6098968127044
0.6,7.2,27.0,93.0,273.06866201401795
0.6,7.3,27.0,94.0,260.6467841122408
0.6,7.4,27.0,95.0,267.65819081145185
0.6,7.5,27.0,96.0,316.50381803660764
0.6,7.6,27.0,97.0,445.72867492975723
0.6,7.7,27.0,98.0,263.5497865241559
0.6,7.8,27.0,99.0,284.34187948793175
0.6,7.9,27.0,100.0,267.57647662641307
0.6,-2.0,27.0,1.0,261.7754270674064
0.6,-1.9,27.0,2.0,382.18337878650857
0.6,-1.8,27.0,3.0,290.68786337621856
0.6,-1.7,27.0,4.0,260.3021235683249
0.6,-1.6,27.0,5.0,268.166589327366
0.6,-1.5,27.0,6.0,277.673158916957
0.6,-1.4,27.0,7.0,271.94401566461266
0.6,-1.3,27.0,8.0,277.0606584654184
0.6,-1.2,27.0,9.0,275.80062366597434
0.6,-1.1,27.0,10.0,267.3940918730892
0.6,-1.0,27.0,11.0,282.63653550210796
0.6,-0.9,27.0,12.0,264.5473052074221
0.6,-0.8,27.0,13.0,284.5810847051063
0.6,-0.7,27.0,14.0,269.90648132426304
0.6,-0.6,27.0,15.0,251.25941858513048
0.6,-0.5,27.0,16.0,281.4400319893975
0.6,-0.4,27.0,17.0,290.48303549300033
0.6,-0.3,27.0,18.0,396.4196288476714
0.6,-0.2,27.0,19.0,269.4300447781987
0.6,-0.1,27.0,20.0,262.38928238284626
0.6,0.0,27.0,21.0,786.7847792568266
0.6,0.1,27.0,22.0,246.20611997810593
0.6,0.2,27.0,23.0,228.69717406910905
0.6,0.3,27.0,24.0,226.68525851732258
0.6,0.4,27.0,25.0,240.5316757313021
0.6,0.5,27.0,26.0,236.78874015562974
0.6,0.6,27.0,27.0,221.2846705992263
0.7,0.8,28.0,29.0,255.36368611207322
0.7,0.9,28.0,30.0,292.03900629015794
0.7,1.0,28.0,31.0,227.7459616669403
0.7,1.1,28.0,32.0,241.3633066571511
0.7,1.2,28.0,33.0,228.9322025946956
0.7,1.3,28.0,34.0,268.30838677804087
0.7,1.4,28.0,35.0,294.47210653480926
0.7,1.5,28.0,36.0,237.8404409714517
0.7,1.6,28.0,37.0,224.38622664226384
0.7,1.7,28.0,38.0,233.68996470766655
0.7,1.8,28.0,39.0,223.16693428393125
0.7,1.9,28.0,40.0,268.503535072371
0.7,2.0,28.0,41.0,228.50188442211964
0.7,2.1,28.0,42.0,268.1915942591559
0.7,2.2,28.0,43.0,237.98464741193922
0.7,2.3,28.0,44.0,278.6977592813513
0.7,2.4,28.0,45.0,259.71214809718043
0.7,2.5,28.0,46.0,275.600703201352
0.7,2.6,28.0,47.0,260.35545735500045
0.7,2.7,28.0,48.0,231.5694615534789
0.7,2.8,28.0,49.0,243.41563519861165
0.7,2.9,28.0,50.0,267.8330893289347
0.7,3.0,28.0,51.0,236.3487766989045
0.7,3.1,28.0,52.0,219.28589839444302
0.7,3.2,28.0,53.0,214.699842018423
0.7,3.3,28.0,54.0,246.1607610811946
0.7,3.4,28.0,55.0,246.13030961278704
0.7,3.5,28.0,56.0,233.49247174582317
0.7,3.6,28.0,57.0,237.27941907478433
0.7,3.7,28.0,58.0,217.96613440558642
0.7,3.8,28.0,59.0,190.4409679733841
0.7,3.9,28.0,60.0,229.01755125757552
0.7,4.0,28.0,61.0,245.55613646737552
0.7,4.1,28.0,62.0,267.86769600419234
0.7,4.2,28.0,63.0,233.52255869010366
0.7,4.3,28.0,64.0,199.34374386569561
0.7,4.4,28.0,65.0,202.3827944705661
0.7,4.5,28.0,66.0,197.05279347576052
0.7,4.6,28.0,67.0,204.21921842581887
0.7,4.7,28.0,68.0,177.39966313788676
0.7,4.8,28.0,69.0,261.15838569412546
0.7,4.9,28.0,70.0,221.80482904044285
0.7,5.0,28.0,71.0,260.6356315135914
0.7,5.1,28.0,72.0,234.76833077922163
0.7,5.2,28.0,73.0,287.75738850279924
0.7,5.3,28.0,74.0,228.42039962101245
0.7,5.4,28.0,75.0,230.8492901511129
0.7,5.5,28.0,76.0,255.40100905988535
0.7,5.6,28.0,77.0,254.67066761196259
0.7,5.7,28.0,78.0,226.08309991366218
0.7,5.8,28.0,79.0,238.39192421917195
0.7,5.9,28.0,80.0,234.0018132325573
0.7,6.0,28.0,81.0,584.4089184855903
0.7,6.1,28.0,82.0,250.5214257027881
0.7,6.2,28.0,83.0,272.7037926025776
0.7,6.3,28.0,84.0,298.69396886469866
0.7,6.4,28.0,85.0,286.0307767294588
0.7,6.5,28.0,86.0,275.2344079999059
0.7,6.6,28.0,87.0,237.818544726468
0.7,6.7,28.0,88.0,274.6062890952036
0.7,6.8,28.0,89.0,286.18942597233513
0.7,6.9,28.0,90.0,261.04989019789684
0.7,7.0,28.0,91.0,266.1945455031602
0.7,7.1,28.0,92.0,241.9060391312147
0.7,7.2,28.0,93.0,303.2975069153636
0.7,7.3,28.0,94.0,294.3064004266593
0.7,7.4,28.0,95.0,296.1035084930586
0.7,7.5,28.0,96.0,263.6309864159091
0.7,7.6,28.0,97.0,282.68652680756685
0.7,7.7,28.0,98.0,261.2128040138713
0.7,7.8,28.0,99.0,279.03257718737643
0.7,7.9,28.0,100.0,295.5476279203505
0.7,-2.0,28.0,1.0,286.49098378999435
0.7,-1.9,28.0,2.0,304.0088133941765
0.7,-1.8,28.0,3.0,259.06642296424184
0.7,-1.7,28.0,4.0,275.31735594723574
0.7,-1.6,28.0,5.0,254.6990896557942
0.7,-1.5,28.0,6.0,334.7427305321027
0.7,-1.4,28.0,7.0,316.79329099272235
0.7,-1.3,28.0,8.0,284.216973039954
0.7,-1.2,28.0,9.0,266.4749109859744
0.7,-1.1,28.0,10.0,250.33633191692027
0.7,-1.0,28.0,11.0,271.5439970741391
0.7,-0.9,28.0,12.0,286.8545288507783
0.7,-0.8,28.0,13.0,263.9058453512933
0.7,-0.7,28.0,14.0,270.4801342033511
0.7,-0.6,28.0,15.0,252.85070169288693
0.7,-0.5,28.0,16.0,263.56338300926177
0.7,-0.4,28.0,17.0,263.85709479285424
0.7,-0.3,28.0,18.0,272.04412904135484
0.7,-0.2,28.0,19.0,263.4707997678714
0.7,-0.1,28.0,20.0,311.7375147863802
0.7,0.0,28.0,21.0,568.6272169108594
0.7,0.1,28.0,22.0,288.72388224996575
0.7,0.2,28.0,23.0,228.18077936319736
0.7,0.3,28.0,24.0,264.73989267937566
0.7,0.4,28.0,25.0,226.3337297791959
0.7,0.5,28.0,26.0,251.61292580057977
0.7,0.6,28.0,27.0,239.98970493181034
0.7,0.7,28.0,28.0,242.52584519516697
0.8,0.9,29.0,30.0,227.46830329063093
0.8,1.0,29.0,31.0,204.4265127657912
0.8,1.1,29.0,32.0,222.24800625420028
0.8,1.2,29.0,33.0,493.456494683308
0.8,1.3,29.0,34.0,265.6415465688929
0.8,1.4,29.0,35.0,243.8656017625428
0.8,1.5,29.0,36.0,225.4726626896984
0.8,1.6,29.0,37.0,253.8992668501704
0.8,1.7,29.0,38.0,207.38856759446384
0.8,1.8,29.0,39.0,263.86391664350856
0.8,1.9,29.0,40.0,237.14558162266377
0.8,2.0,29.0,41.0,249.4957347686127
0.8,2.1,29.0,42.0,217.81455998420182
0.8,2.2,29.0,43.0,249.33902485470028
0.8,2.3,29.0,44.0,263.14166281116997
0.8,2.4,29.0,45.0,263.53013758828786
0.8,2.5,29.0,46.0,231.64571165719443
0.8,2.6,29.0,47.0,258.74459569845664
0.8,2.7,29.0,48.0,256.11655653648774
0.8,2.8,29.0,49.0,264.33787675019613
0.8,2.9,29.0,50.0,226.13905201378398
0.8,3.0,29.0,51.0,232.07305626562325
0.8,3.1,29.0,52.0,210.09703185354417
0.8,3.2,29.0,53.0,239.20563082110053
0.8,3.3,29.0,54.0,233.7042437900298
0.8,3.4,29.0,55.0,229.9865583393599
0.8,3.5,29.0,56.0,244.68539374716556
0.8,3.6,29.0,57.0,237.12648569681983
0.8,3.7,29.0,58.0,196.27128849941548
0.8,3.8,29.0,59.0,257.13482639905016
0.8,3.9,29.0,60.0,262.7309007280932
0.8,4.0,29.0,61.0,237.55809811578078
0.8,4.1,29.0,62.0,240.07047655625823
0.8,4.2,29.0,63.0,176.33730394212455
0.8,4.3,29.0,64.0,206.65578507631338
0.8,4.4,29.0,65.0,175.39503598785686
0.8,4.5,29.0,66.0,202.74065150831234
0.8,4.6,29.0,67.0,206.15303438089106
0.8,4.7,29.0,68.0,226.9506209699636
0.8,4.8,29.0,69.0,245.44377495444942
0.8,4.9,29.0,70.0,299.2217081129218
0.8,5.0,29.0,71.0,305.26534182655587
0.8,5.1,29.0,72.0,260.6689788755339
0.8,5.2,29.0,73.0,263.160862648486
0.8,5.3,29.0,74.0,240.06108859002867
0.8,5.4,29.0,75.0,222.54940573822776
0.8,5.5,29.0,76.0,239.7111723397637
0.8,5.6,29.0,77.0,255.19846840210934
0.8,5.7,29.0,78.0,226.98583344933456
0.8,5.8,29.0,79.0,248.00578840900565
0.8,5.9,29.0,80.0,237.64083815485665
0.8,6.0,29.0,81.0,629.0654525618445
0.8,6.1,29.0,82.0,255.78582764329818
0.8,6.2,29.0,83.0,303.86471985739615
0.8,6.3,29.0,84.0,280.9902560471869
0.8,6.4,29.0,85.0,269.0532700731366
0.8,6.5,29.0,86.0,291.22016532186734
0.8,6.6,29.0,87.0,303.6181383823871
0.8,6.7,29.0,88.0,252.98505272824104
0.8,6.8,29.0,89.0,255.23974468726095
0.8,6.9,29.0,90.0,311.1540542374906
0.8,7.0,29.0,91.0,287.5055736434177
0.8,7.1,29.0,92.0,414.62850044727514
0.8,7.2,29.0,93.0,263.29402170310357
0.8,7.3,29.0,94.0,302.04629011313864
0.8,7.4,29.0,95.0,258.40712971853844
0.8,7.5,29.0,96.0,259.72405265381605
0.8,7.6,29.0,97.0,250.2859624055122
0.8,7.7,29.0,98.0,302.8120665293075
0.8,7.8,29.0,99.0,276.5907834310681
0.8,7.9,29.0,100.0,302.34247391107846
0.8,-2.0,29.0,1.0,273.86185118687075
0.8,-1.9,29.0,2.0,267.9278452455961
0.8,-1.8,29.0,3.0,265.95958585539415
0.8,-1.7,29.0,4.0,257.94979041796023
0.8,-1.6,29.0,5.0,284.35676114270166
0.8,-1.5,29.0,6.0,284.5180374795929
0.8,-1.4,29.0,7.0,292.2264825248454
0.8,-1.3,29.0,8.0,251.97875378312375
0.8,-1.2,29.0,9.0,249.52519356751304
0.8,-1.1,29.0,10.0,282.36089240418266
0.8,-1.0,29.0,11.0,287.37698678769965
0.8,-0.9,29.0,12.0,268.9493319400622
0.8,-0.8,29.0,13.0,268.7781465041552
0.8,-0.7,29.0,14.0,272.7023360195169
0.8,-0.6,29.0,15.0,249.76156286960992
0.8,-0.5,29.0,16.0,298.55284492414296
0.8,-0.4,29.0,17.0,287.6749123677892
0.8,-0.3,29.0,18.0,272.8519394920814
0.8,-0.2,29.0,19.0,275.2456396375641
0.8,-0.1,29.0,20.0,233.8840868551978
0.8,0.0,29.0,21.0,518.4611367459777
0.8,0.1,29.0,22.0,216.58944000414579
0.8,0.2,29.0,23.0,277.526299830725
0.8,0.3,29.0,24.0,254.94008980167823
0.8,0.4,29.0,25.0,213.1017715622883
0.8,0.5,29.0,26.0,238.31216567274055
0.8,0.6,29.0,27.0,233.69483864639912
0.8,0.7,29.0,28.0,223.74780429186058
0.8,0.8,29.0,29.0,269.19737766736847
0.9,1.0,30.0,31.0,229.52553593826542
0.9,1.1,30.0,32.0,288.4543706993161
0.9,1.2,30.0,33.0,261.9010101716841
0.9,1.3,30.0,34.0,230.8733789872326
0.9,1.4,30.0,35.0,265.7064388733195
0.9,1.5,30.0,36.0,256.11854223913656
0.9,1.6,30.0,37.0,212.19077258061895
0.9,1.7,30.0,38.0,270.126489487855
0.9,1.8,30.0,39.0,241.0424300403822
0.9,1.9,30.0,40.0,259.1841723058036
0.9,2.0,30.0,41.0,231.51664202481922
0.9,2.1,30.0,42.0,316.4806287292545
0.9,2.2,30.0,43.0,261.7597273942302
0.9,2.3,30.0,44.0,272.4351233242991
0.9,2.4,30.0,45.0,235.08214502532823
0.9,2.5,30.0,46.0,224.13706633345873
0.9,2.6,30.0,47.0,227.55773366322342
0.9,2.7,30.0,48.0,255.0843113055958
0.9,2.8,30.0,49.0,235.07764036174947
0.9,2.9,30.0,50.0,255.0658059770315
0.9,3.0,30.0,51.0,245.31330305110652
0.9,3.1,30.0,52.0,239.2327950854113
0.9,3.2,30.0,53.0,227.70313271440344
0.9,3.3,30.0,54.0,234.5666702648873
0.9,3.4,30.0,55.0,232.6141444243392
0.9,3.5,30.0,56.0,249.26501165872187
0.9,3.6,30.0,57.0,203.84875251541067
0.9,3.7,30.0,58.0,236.5790208474181
0.9,3.8,30.0,59.0,261.9499203141598
0.9,3.9,30.0,60.0,226.26345863138914
0.9,4.0,30.0,61.0,254.63297532675355
0.9,4.1,30.0,62.0,201.23228853197088
0.9,4.2,30.0,63.0,177.93212383171783
0.9,4.3,30.0,64.0,206.95011297784112
0.9,4.4,30.0,65.0,205.69923857992134
0.9,4.5,30.0,66.0,238.14732602411473
0.9,4.6,30.0,67.0,241.07280758279262
0.9,4.7,30.0,68.0,246.55974413896016
0.9,4.8,30.0,69.0,283.6980453759184
0.9,4.9,30.0,70.0,291.0453157902884
0.9,5.0,30.0,71.0,267.04998319401113
0.9,5.1,30.0,72.0,218.98729042837877
0.9,5.2,30.0,73.0,235.18782035224973
0.9,5.3,30.0,74.0,233.4167996782069
0.9,5.4,30.0,75.0,248.48655111469373
0.9,5.5,30.0,76.0,257.31275644542205
0.9,5.6,30.0,77.0,210.23810191648582
0.9,5.7,30.0,78.0,234.81505091633957
0.9,5.8,30.0,79.0,223.99325683364697
0.9,5.9,30.0,80.0,234.62926797359341
0.9,6.0,30.0,81.0,666.7530057429584
0.9,6.1,30.0,82.0,240.946637079875
0.9,6.2,30.0,83.0,274.49012082653235
0.9,6.3,30.0,84.0,284.08654108286026
0.9,6.4,30.0,85.0,308.2979444595632
0.9,6.5,30.0,86.0,394.27035891622705
0.9,6.6,30.0,87.0,262.19372217320705
0.9,6.7,30.0,88.0,272.1089013581701
0.9,6.8,30.0,89.0,258.543209381574
0.9,6.9,30.0,90.0,281.973988107328
0.9,7.0,30.0,91.0,267.9576143643018
0.9,7.1,30.0,92.0,292.65793851273384
0.9,7.2,30.0,93.0,276.6183137221724
0.9,7.3,30.0,94.0,259.0812110118899
0.9,7.4,30.0,95.0,296.45283497021154
0.9,7.5,30.0,96.0,288.7877001097095
0.9,7.6,30.0,97.0,267.3780784392842
0.9,7.7,30.0,98.0,253.49142893137295
0.9,7.8,30.0,99.0,276.67994683824753
0.9,7.9,30.0,100.0,292.41505276634547
0.9,-2.0,30.0,1.0,241.3292176933652
0.9,-1.9,30.0,2.0,242.14662386390705
0.9,-1.8,30.0,3.0,263.29530678136786
0.9,-1.7,30.0,4.0,283.653632564232
0.9,-1.6,30.0,5.0,347.8471261264647
0.9,-1.5,30.0,6.0,263.79494938551755
0.9,-1.4,30.0,7.0,260.76409404178185
0.9,-1.3,30.0,8.0,254.9417889245115
0.9,-1.2,30.0,9.0,278.6637542163315
0.9,-1.1,30.0,10.0,278.69132786926576
0.9,-1.0,30.0,11.0,291.62565356053994
0.9,-0.9,30.0,12.0,328.01938483115583
0.9,-0.8,30.0,13.0,310.4480904698859
0.9,-0.7,30.0,14.0,277.5804335738675
0.9,-0.6,30.0,15.0,268.8940603457958
0.9,-0.5,30.0,16.0,308.7652381137121
0.9,-0.4,30.0,17.0,250.88718321293038
0.9,-0.3,30.0,18.0,276.5115016724917
0.9,-0.2,30.0,19.0,260.23698683356315
0.9,-0.1,30.0,20.0,286.3414815542233
0.9,0.0,30.0,21.0,541.2129129306202
0.9,0.1,30.0,22.0,251.54807984390231
0.9,0.2,30.0,23.0,213.25320155129936
0.9,0.3,30.0,24.0,233.33016594840754
0.9,0.4,30.0,25.0,215.98060121768816
0.9,0.5,30.0,26.0,233.50437673111594
0.9,0.6,30.0,27.0,244.49798505938168
0.9,0.7,30.0,28.0,288.06395982416313
0.9,0.8,30.0,29.0,232.58443964291115
0.9,0.9,30.0,30.0,229.5219004249724
1.0,1.1,31.0,32.0,269.1949636648133
1.0,1.2,31.0,33.0,229.7838779008981
1.0,1.3,31.0,34.0,219.71979460984667
1.0,1.4,31.0,35.0,226.2232200434217
1.0,1.5,31.0,36.0,239.97339063979916
1.0,1.6,31.0,37.0,287.6616430786951
1.0,1.7,31.0,38.0,219.40560242304292
1.0,1.8,31.0,39.0,222.4944838780241
1.0,1.9,31.0,40.0,216.4797138024966
1.0,2.0,31.0,41.0,273.4649680156431
1.0,2.1,31.0,42.0,313.8745571077702
1.0,2.2,31.0,43.0,268.6591866874492
1.0,2.3,31.0,44.0,217.6929520612553
1.0,2.4,31.0,45.0,226.27243239460537
1.0,2.5,31.0,46.0,238.56435648937892
1.0,2.6,31.0,47.0,264.38333856523786
1.0,2.7,31.0,48.0,238.0600162052517
1.0,2.8,31.0,49.0,247.8353478313195
1.0,2.9,31.0,50.0,211.44556669434849
1.0,3.0,31.0,51.0,235.92966343825773
1.0,3.1,31.0,52.0,245.45269004282133
1.0,3.2,31.0,53.0,236.29629479481858
1.0,3.3,31.0,54.0,241.9908117819801
1.0,3.4,31.0,55.0,242.58102984359573
1.0,3.5,31.0,56.0,168.31426424863574
1.0,3.6,31.0,57.0,234.98899170140902
1.0,3.7,31.0,58.0,245.0758998501452
1.0,3.8,31.0,59.0,219.3573988476614
1.0,3.9,31.0,60.0,234.5449816052383
1.0,4.0,31.0,61.0,191.44580101539987
1.0,4.1,31.0,62.0,189.47015622606622
1.0,4.2,31.0,63.0,181.09588413159412
1.0,4.3,31.0,64.0,178.66144087907713
1.0,4.4,31.0,65.0,178.40722812142923
1.0,4.5,31.0,66.0,214.73046083037363
1.0,4.6,31.0,67.0,232.50809198829936
1.0,4.7,31.0,68.0,274.6014129651885
1.0,4.8,31.0,69.0,268.70025720693314
1.0,4.9,31.0,70.0,274.6325700366145
1.0,5.0,31.0,71.0,235.99709531088894
1.0,5.1,31.0,72.0,231.00548675948355
1.0,5.2,31.0,73.0,220.03452671573203
1.0,5.3,31.0,74.0,229.90837895128593
1.0,5.4,31.0,75.0,261.5269927017008
1.0,5.5,31.0,76.0,248.169359053645
1.0,5.6,31.0,77.0,244.65703341619826
1.0,5.7,31.0,78.0,225.20056938919683
1.0,5.8,31.0,79.0,236.6691343486125
1.0,5.9,31.0,80.0,254.81255263042144
1.0,6.0,31.0,81.0,725.2113383698255
1.0,6.1,31.0,82.0,281.11214978413403
1.0,6.2,31.0,83.0,276.79298015019066
1.0,6.3,31.0,84.0,264.7533801851816
1.0,6.4,31.0,85.0,293.4917893714738
1.0,6.5,31.0,86.0,275.2512705657632
1.0,6.6,31.0,87.0,301.6621542574562
1.0,6.7,31.0,88.0,263.52699840482467
1.0,6.8,31.0,89.0,289.3310385912729
1.0,6.9,31.0,90.0,270.20258862237057
1.0,7.0,31.0,91.0,276.00353366144935
1.0,7.1,31.0,92.0,344.37444283469466
1.0,7.2,31.0,93.0,251.9687217261557
1.0,7.3,31.0,94.0,258.15002020134926
1.0,7.4,31.0,95.0,252.19314106151117
1.0,7.5,31.0,96.0,332.5379800427872
1.0,7.6,31.0,97.0,267.6501754182048
1.0,7.7,31.0,98.0,292.91123522834755
1.0,7.8,31.0,99.0,277.9318305212925
1.0,7.9,31.0,100.0,275.121828571729
1.0,-2.0,31.0,1.0,257.42805625664346
1.0,-1.9,31.0,2.0,248.49583134664346
1.0,-1.8,31.0,3.0,263.7104324776655
1.0,-1.7,31.0,4.0,253.22273859162019
1.0,-1.6,31.0,5.0,281.0304168090722
1.0,-1.5,31.0,6.0,266.48295749491166
1.0,-1.4,31.0,7.0,249.9821023111209
1.0,-1.3,31.0,8.0,242.36148175462117
1.0,-1.2,31.0,9.0,261.7924408747062
1.0,-1.1,31.0,10.0,375.6536372862852
1.0,-1.0,31.0,11.0,279.909277058441
1.0,-0.9,31.0,12.0,269.7831118610103
1.0,-0.8,31.0,13.0,320.8060846418352
1.0,-0.7,31.0,14.0,270.68045342906964
1.0,-0.6,31.0,15.0,300.1775261718256
1.0,-0.5,31.0,16.0,263.45756692980814
1.0,-0.4,31.0,17.0,302.445187707422
1.0,-0.3,31.0,18.0,272.29129827696454
1.0,-0.2,31.0,19.0,249.98556632522246
1.0,-0.1,31.0,20.0,283.26376396644946
1.0,0.0,31.0,21.0,670.2875623303303
1.0,0.1,31.0,22.0,236.42112851502293
1.0,0.2,31.0,23.0,253.32165666971937
1.0,0.3,31.0,24.0,232.4198992155201
1.0,0.4,31.0,25.0,265.35067346169853
1.0,0.5,31.0,26.0,242.1852431070168
1.0,0.6,31.0,27.0,248.04604198170424
1.0,0.7,31.0,28.0,230.8102443932811
1.0,0.8,31.0,29.0,260.5136954351887
1.0,0.9,31.0,30.0,223.87047568425967
1.0,1.0,31.0,31.0,252.6269217995144
1.1,1.2,32.0,33.0,207.78184884782738
1.1,1.3,32.0,34.0,241.76056037746878
1.1,1.4,32.0,35.0,241.48375581773058
1.1,1.5,32.0,36.0,292.58757948597383
1.1,1.6,32.0,37.0,249.3532705403675
1.1,1.7,32.0,38.0,255.3846533080482
1.1,1.8,32.0,39.0,259.9504678215811
1.1,1.9,32.0,40.0,270.56521482377286
1.1,2.0,32.0,41.0,252.05851954314488
1.1,2.1,32.0,42.0,269.9525397396573
1.1,2.2,32.0,43.0,216.4994113521856
1.1,2.3,32.0,44.0,254.2147811305706
1.1,2.4,32.0,45.0,207.9414687092904
1.1,2.5,32.0,46.0,278.4205799502759
1.1,2.6,32.0,47.0,261.689624083127
1.1,2.7,32.0,48.0,219.6787185066128
1.1,2.8,32.0,49.0,251.66335704694438
1.1,2.9,32.0,50.0,215.51278129062803
1.1,3.0,32.0,51.0,239.00878800514965
1.1,3.1,32.0,52.0,234.84576321758203
1.1,3.2,32.0,53.0,241.22782173973962
1.1,3.3,32.0,54.0,240.70500705901634
1.1,3.4,32.0,55.0,193.92995308102036
1.1,3.5,32.0,56.0,238.96557730211387
1.1,3.6,32.0,57.0,231.23997465090005
1.1,3.7,32.0,58.0,254.7008709776855
1.1,3.8,32.0,59.0,225.72273576976272
1.1,3.9,32.0,60.0,245.10860505962074
1.1,4.0,32.0,61.0,189.3763299406844
1.1,4.1,32.0,62.0,182.21343734242188
1.1,4.2,32.0,63.0,189.85543055302549
1.1,4.3,32.0,64.0,203.7229043102889
1.1,4.4,32.0,65.0,257.55159314312345
1.1,4.5,32.0,66.0,248.91060187432382
1.1,4.6,32.0,67.0,283.31883150475585
1.1,4.7,32.0,68.0,320.3916525676549
1.1,4.8,32.0,69.0,247.1634597433027
1.1,4.9,32.0,70.0,245.12740744430317
1.1,5.0,32.0,71.0,248.4594677873415
1.1,5.1,32.0,72.0,223.76509728389027
1.1,5.2,32.0,73.0,220.98921972101257
1.1,5.3,32.0,74.0,246.42219146654995
1.1,5.4,32.0,75.0,209.7424122449828
1.1,5.5,32.0,76.0,256.75893284725754
1.1,5.6,32.0,77.0,333.389458281196
1.1,5.7,32.0,78.0,233.1480600272309
1.1,5.8,32.0,79.0,227.49362008625138
1.1,5.9,32.0,80.0,625.4473228725363
1.1,6.0,32.0,81.0,387.11991875059505
1.1,6.1,32.0,82.0,299.9013152252779
1.1,6.2,32.0,83.0,276.3644819785102
1.1,6.3,32.0,84.0,256.4989940985744
1.1,6.4,32.0,85.0,294.9673515119138
1.1,6.5,32.0,86.0,303.86822195190507
1.1,6.6,32.0,87.0,282.37796423049065
1.1,6.7,32.0,88.0,282.9031845942666
1.1,6.8,32.0,89.0,316.7677215732897
1.1,6.9,32.0,90.0,257.68496612120873
1.1,7.0,32.0,91.0,310.4534006117563
1.1,7.1,32.0,92.0,262.50710729278404
1.1,7.2,32.0,93.0,267.43047159592913
1.1,7.3,32.0,94.0,317.91257829147094
1.1,7.4,32.0,95.0,266.61201410682935
1.1,7.5,32.0,96.0,259.30210757577
1.1,7.6,32.0,97.0,288.4267270814749
1.1,7.7,32.0,98.0,299.7713180640223
1.1,7.8,32.0,99.0,286.97872405667664
1.1,7.9,32.0,100.0,286.1131802576173
1.1,-2.0,32.0,1.0,287.10965409237883
1.1,-1.9,32.0,2.0,249.59336147817965
1.1,-1.8,32.0,3.0,267.86040560490903
1.1,-1.7,32.0,4.0,271.99895441694406
1.1,-1.6,32.0,5.0,285.44778340416957
1.1,-1.5,32.0,6.0,260.28461565641146
1.1,-1.4,32.0,7.0,273.2509908531397
1.1,-1.3,32.0,8.0,288.27657670348714
1.1,-1.2,32.0,9.0,277.3873011595538
1.1,-1.1,32.0,10.0,333.7725481214773
1.1,-1.0,32.0,11.0,273.73439627984607
1.1,-0.9,32.0,12.0,257.91533574332567
1.1,-0.8,32.0,13.0,293.39468061566566
1.1,-0.7,32.0,14.0,269.33174884888336
1.1,-0.6,32.0,15.0,276.30256197138505
1.1,-0.5,32.0,16.0,242.3843254443944
1.1,-0.4,32.0,17.0,277.24716098986704
1.1,-0.3,32.0,18.0,268.72223316232225
1.1,-0.2,32.0,19.0,285.96215998159175
1.1,-0.1,32.0,20.0,269.03859134466273
1.1,0.0,32.0,21.0,574.266189971139
1.1,0.1,32.0,22.0,235.56936519886835
1.1,0.2,32.0,23.0,222.26146895530567
1.1,0.3,32.0,24.0,246.52788951176404
1.1,0.4,32.0,25.0,258.71347312241653
1.1,0.5,32.0,26.0,288.8569460930641
1.1,0.6,32.0,27.0,222.833745088469
1.1,0.7,32.0,28.0,214.95318152033778
1.1,0.8,32.0,29.0,226.15611831275032
1.1,0.9,32.0,30.0,274.6542286649898
1.1,1.0,32.0,31.0,282.62043252467254
1.1,1.1,32.0,32.0,214.5115743512859
1.2,1.3,33.0,34.0,237.21096566110805
1.2,1.4,33.0,35.0,256.970863268357
1.2,1.5,33.0,36.0,225.6056062843035
1.2,1.6,33.0,37.0,242.4531650930274
1.2,1.7,33.0,38.0,224.71589229075457
1.2,1.8,33.0,39.0,262.65591087656145
1.2,1.9,33.0,40.0,265.8290216578487
1.2,2.0,33.0,41.0,272.27870826865166
1.2,2.1,33.0,42.0,297.4074884846191
1.2,2.2,33.0,43.0,234.29891609988292
1.2,2.3,33.0,44.0,209.74084224528562
1.2,2.4,33.0,45.0,275.2310739225179
1.2,2.5,33.0,46.0,244.3535337206012
1.2,2.6,33.0,47.0,237.13816556187123
1.2,2.7,33.0,48.0,255.4589446488312
1.2,2.8,33.0,49.0,254.2644744670786
1.2,2.9,33.0,50.0,245.10088220929634
1.2,3.0,33.0,51.0,230.52957562916188
1.2,3.1,33.0,52.0,230.60901827975246
1.2,3.2,33.0,53.0,231.53006014865989
1.2,3.3,33.0,54.0,180.6818789311077
1.2,3.4,33.0,55.0,248.14625167027222
1.2,3.5,33.0,56.0,239.94731174570066
1.2,3.6,33.0,57.0,220.98820162775868
1.2,3.7,33.0,58.0,301.83768205412457
1.2,3.8,33.0,59.0,194.86664644796787
1.2,3.9,33.0,60.0,186.77289614759772
1.2,4.0,33.0,61.0,175.0711641568064
1.2,4.1,33.0,62.0,207.6613659684637
1.2,4.2,33.0,63.0,198.05047679521195
1.2,4.3,33.0,64.0,223.4849906388457
1.2,4.4,33.0,65.0,255.3653850636458
1.2,4.5,33.0,66.0,262.37198816598584
1.2,4.6,33.0,67.0,294.58672559854983
1.2,4.7,33.0,68.0,284.4376661954587
1.2,4.8,33.0,69.0,232.62992141670267
1.2,4.9,33.0,70.0,227.39207371010698
1.2,5.0,33.0,71.0,246.09209315558917
1.2,5.1,33.0,72.0,219.57649515702553
1.2,5.2,33.0,73.0,245.96852001226827
1.2,5.3,33.0,74.0,234.2112019243758
1.2,5.4,33.0,75.0,223.07324242341207
1.2,5.5,33.0,76.0,246.3712323012878
1.2,5.6,33.0,77.0,215.98817265496498
1.2,5.7,33.0,78.0,249.95913869149217
1.2,5.8,33.0,79.0,716.8749356964217
1.2,5.9,33.0,80.0,236.04184938845805
1.2,6.0,33.0,81.0,417.67375229112525
1.2,6.1,33.0,82.0,280.250194892719
1.2,6.2,33.0,83.0,256.1439682079962
1.2,6.3,33.0,84.0,308.99635286270404
1.2,6.4,33.0,85.0,265.50421895502535
1.2,6.5,33.0,86.0,272.06256861063855
1.2,6.6,33.0,87.0,271.7128680926371
1.2,6.7,33.0,88.0,291.1784315475133
1.2,6.8,33.0,89.0,301.64736754092957
1.2,6.9,33.0,90.0,269.9051252404718
1.2,7.0,33.0,91.0,273.17745445590094
1.2,7.1,33.0,92.0,310.528714993761
1.2,7.2,33.0,93.0,267.2534336015841
1.2,7.3,33.0,94.0,262.3029079184282
1.2,7.4,33.0,95.0,291.9692800965489
1.2,7.5,33.0,96.0,295.11898601085204
1.2,7.6,33.0,97.0,260.8805380895893
1.2,7.7,33.0,98.0,266.81641042563945
1.2,7.8,33.0,99.0,309.20503643892357
1.2,7.9,33.0,100.0,282.72819682677186
1.2,-2.0,33.0,1.0,275.85134789270285
1.2,-1.9,33.0,2.0,245.2959985684308
1.2,-1.8,33.0,3.0,245.7635336156782
1.2,-1.7,33.0,4.0,246.4324944818972
1.2,-1.6,33.0,5.0,269.82678390517236
1.2,-1.5,33.0,6.0,257.7111223115259
1.2,-1.4,33.0,7.0,290.315106502409
1.2,-1.3,33.0,8.0,260.77453497317725
1.2,-1.2,33.0,9.0,301.9695343616191
1.2,-1.1,33.0,10.0,268.4804492420932
1.2,-1.0,33.0,11.0,260.2543187052394
1.2,-0.9,33.0,12.0,288.14776186331807
1.2,-0.8,33.0,13.0,269.3613817593223
1.2,-0.7,33.0,14.0,269.5325333840718
1.2,-0.6,33.0,15.0,261.27427344850423
1.2,-0.5,33.0,16.0,265.4119962130269
1.2,-0.4,33.0,17.0,277.6321445102422
1.2,-0.3,33.0,18.0,262.8051973216028
1.2,-0.2,33.0,19.0,293.3455744223192
1.2,-0.1,33.0,20.0,269.2417265938067
1.2,0.0,33.0,21.0,571.2025030635762
1.2,0.1,33.0,22.0,213.7479177676677
1.2,0.2,33.0,23.0,241.811525677351
1.2,0.3,33.0,24.0,274.35773027050766
1.2,0.4,33.0,25.0,299.5912070507938
1.2,0.5,33.0,26.0,230.2689303635842
1.2,0.6,33.0,27.0,230.97838509881848
1.2,0.7,33.0,28.0,237.9458326605191
1.2,0.8,33.0,29.0,273.9481427904176
1.2,0.9,33.0,30.0,284.6620844553732
1.2,1.0,33.0,31.0,240.13540552787615
1.2,1.1,33.0,32.0,225.4651706878454
1.2,1.2,33.0,33.0,209.95586529919987
1.3,1.4,34.0,35.0,229.33187627109749
1.3,1.5,34.0,36.0,239.2006331283012
1.3,1.6,34.0,37.0,225.79450249323688
1.3,1.7,34.0,38.0,252.5764584532532
1.3,1.8,34.0,39.0,263.64374301048633
1.3,1.9,34.0,40.0,265.0061653483318
1.3,2.0,34.0,41.0,227.72434060709685
1.3,2.1,34.0,42.0,222.74388548134206
1.3,2.2,34.0,43.0,209.62854125423632
1.3,2.3,34.0,44.0,280.722302312309
1.3,2.4,34.0,45.0,232.22133368570468
1.3,2.5,34.0,46.0,223.08021421431977
1.3,2.6,34.0,47.0,207.43010119128107
1.3,2.7,34.0,48.0,241.92175559217776
1.3,2.8,34.0,49.0,240.2689456461109
1.3,2.9,34.0,50.0,224.45361856581454
1.3,3.0,34.0,51.0,233.98059275235653
1.3,3.1,34.0,52.0,231.29763925037236
1.3,3.2,34.0,53.0,198.86636541879471
1.3,3.3,34.0,54.0,229.84790515328038
1.3,3.4,34.0,55.0,228.27774104246697
1.3,3.5,34.0,56.0,251.75357873566813
1.3,3.6,34.0,57.0,231.90642942211682
1.3,3.7,34.0,58.0,199.30141494673776
1.3,3.8,34.0,59.0,185.757364858423
1.3,3.9,34.0,60.0,181.71035900207747
1.3,4.0,34.0,61.0,187.90441398605296
1.3,4.1,34.0,62.0,173.4249852570806
1.3,4.2,34.0,63.0,246.1869732892948
1.3,4.3,34.0,64.0,265.0533171498342
1.3,4.4,34.0,65.0,296.28539375130003
1.3,4.5,34.0,66.0,271.731926186677
1.3,4.6,34.0,67.0,274.09367285166235
1.3,4.7,34.0,68.0,223.1973954491759
1.3,4.8,34.0,69.0,242.78845020569184
1.3,4.9,34.0,70.0,234.28569172068015
1.3,5.0,34.0,71.0,256.52172943231784
1.3,5.1,34.0,72.0,268.6072838964519
1.3,5.2,34.0,73.0,240.34437667355272
1.3,5.3,34.0,74.0,270.28806318456867
1.3,5.4,34.0,75.0,254.82708151103847
1.3,5.5,34.0,76.0,234.42248121518102
1.3,5.6,34.0,77.0,231.23997224584505
1.3,5.7,34.0,78.0,659.0631768054988
1.3,5.8,34.0,79.0,268.42579344482243
1.3,5.9,34.0,80.0,244.9553531202034
1.3,6.0,34.0,81.0,379.19716214880515
1.3,6.1,34.0,82.0,280.27959251652294
1.3,6.2,34.0,83.0,278.7101447078418
1.3,6.3,34.0,84.0,269.47078841567463
1.3,6.4,34.0,85.0,272.04007523140314
1.3,6.5,34.0,86.0,282.0380040650639
1.3,6.6,34.0,87.0,290.85869792619764
1.3,6.7,34.0,88.0,282.6000917933102
1.3,6.8,34.0,89.0,275.6234216986186
1.3,6.9,34.0,90.0,274.7961377882169
1.3,7.0,34.0,91.0,295.66428317660313
1.3,7.1,34.0,92.0,269.93712424759394
1.3,7.2,34.0,93.0,265.3623099828289
1.3,7.3,34.0,94.0,271.7369219094923
1.3,7.4,34.0,95.0,296.08249893028585
1.3,7.5,34.0,96.0,244.3318233915877
1.3,7.6,34.0,97.0,289.9476697294164
1.3,7.7,34.0,98.0,324.70495935739655
1.3,7.8,34.0,99.0,264.06729003700104
1.3,7.9,34.0,100.0,250.04906285008127
1.3,-2.0,34.0,1.0,288.76501662774393
1.3,-1.9,34.0,2.0,516.154277629249
1.3,-1.8,34.0,3.0,323.74944431464525
1.3,-1.7,34.0,4.0,278.5010426691525
1.3,-1.6,34.0,5.0,261.6311932318867
1.3,-1.5,34.0,6.0,250.5275495055682
1.3,-1.4,34.0,7.0,270.9995541121735
1.3,-1.3,34.0,8.0,246.0948103258661
1.3,-1.2,34.0,9.0,256.2027853452831
1.3,-1.1,34.0,10.0,299.12761809172366
1.3,-1.0,34.0,11.0,305.6320628914562
1.3,-0.9,34.0,12.0,249.59906212503506
1.3,-0.8,34.0,13.0,265.85490093935346
1.3,-0.7,34.0,14.0,273.57415991397414
1.3,-0.6,34.0,15.0,278.0294866797002
1.3,-0.5,34.0,16.0,294.2190284449599
1.3,-0.4,34.0,17.0,249.19111369781584
1.3,-0.3,34.0,18.0,257.47457371932427
1.3,-0.2,34.0,19.0,263.6123797881091
1.3,-0.1,34.0,20.0,267.2847076252923
1.3,0.0,34.0,21.0,577.2531018385355
1.3,0.1,34.0,22.0,241.2542687951497
1.3,0.2,34.0,23.0,214.51588730571444
1.3,0.3,34.0,24.0,291.3796499231578
1.3,0.4,34.0,25.0,234.50892689070503
1.3,0.5,34.0,26.0,231.01071640633148
1.3,0.6,34.0,27.0,230.09942312334005
1.3,0.7,34.0,28.0,254.31408868622677
1.3,0.8,34.0,29.0,298.86777122683037
1.3,0.9,34.0,30.0,292.56181211215204
1.3,1.0,34.0,31.0,232.24147850387087
1.3,1.1,34.0,32.0,247.59095225668008
1.3,1.2,34.0,33.0,249.1077893715533
1.3,1.3,34.0,34.0,264.89602319912285
1.4,1.5,35.0,36.0,220.54539712160133
1.4,1.6,35.0,37.0,249.8171212061303
1.4,1.7,35.0,38.0,272.13161446868463
1.4,1.8,35.0,39.0,261.72520262771536
1.4,1.9,35.0,40.0,232.46664900925185
1.4,2.0,35.0,41.0,225.8698134662294
1.4,2.1,35.0,42.0,237.3468303468319
1.4,2.2,35.0,43.0,269.70656937378953
1.4,2.3,35.0,44.0,230.39131632437153
1.4,2.4,35.0,45.0,227.09249879277294
1.4,2.5,35.0,46.0,282.364819378417
1.4,2.6,35.0,47.0,227.70745757975834
1.4,2.7,35.0,48.0,251.43328382548472
1.4,2.8,35.0,49.0,223.34926459252682
1.4,2.9,35.0,50.0,212.79617362698065
1.4,3.0,35.0,51.0,223.174537989016
1.4,3.1,35.0,52.0,184.13152737506562
1.4,3.2,35.0,53.0,237.20086182042573
1.4,3.3,35.0,54.0,232.94109613659873
1.4,3.4,35.0,55.0,235.80607408810422
1.4,3.5,35.0,56.0,242.84254000037473
1.4,3.6,35.0,57.0,207.1471735012791
1.4,3.7,35.0,58.0,187.170266613335
1.4,3.8,35.0,59.0,210.17405467082781
1.4,3.9,35.0,60.0,192.43674192262097
1.4,4.0,35.0,61.0,188.99238321984222
1.4,4.1,35.0,62.0,259.92781021655736
1.4,4.2,35.0,63.0,247.21031171289215
1.4,4.3,35.0,64.0,281.16331424949215
1.4,4.4,35.0,65.0,275.9391966787131
1.4,4.5,35.0,66.0,283.42046258001034
1.4,4.6,35.0,67.0,255.07160264317892
1.4,4.7,35.0,68.0,234.765249191698
1.4,4.8,35.0,69.0,293.33077986388804
1.4,4.9,35.0,70.0,259.70055830346695
1.4,5.0,35.0,71.0,255.8578734060107
1.4,5.1,35.0,72.0,236.5313242027054
1.4,5.2,35.0,73.0,228.16734194443697
1.4,5.3,35.0,74.0,223.02425063080125
1.4,5.4,35.0,75.0,229.75011695966066
1.4,5.5,35.0,76.0,246.7985327373737
1.4,5.6,35.0,77.0,568.9096279584152
1.4,5.7,35.0,78.0,222.64206533414068
1.4,5.8,35.0,79.0,240.3304992531747
1.4,5.9,35.0,80.0,246.4756586582094
1.4,6.0,35.0,81.0,416.8404616122493
1.4,6.1,35.0,82.0,261.37773654036994
1.4,6.2,35.0,83.0,293.4944586059008
1.4,6.3,35.0,84.0,284.01095260018394
1.4,6.4,35.0,85.0,284.20707118420415
1.4,6.5,35.0,86.0,261.4859342331985
1.4,6.6,35.0,87.0,307.4776829268993
1.4,6.7,35.0,88.0,283.6173807732574
1.4,6.8,35.0,89.0,270.94682200467986
1.4,6.9,35.0,90.0,264.7879646787649
1.4,7.0,35.0,91.0,257.89085777578185
1.4,7.1,35.0,92.0,269.5009646759444
1.4,7.2,35.0,93.0,279.43104195059317
1.4,7.3,35.0,94.0,266.00706622891255
1.4,7.4,35.0,95.0,274.6701176620924
1.4,7.5,35.0,96.0,367.46371056385124
1.4,7.6,35.0,97.0,318.09045247680416
1.4,7.7,35.0,98.0,284.5578762728311
1.4,7.8,35.0,99.0,270.7375042990877
1.4,7.9,35.0,100.0,303.3856589884216
1.4,-2.0,35.0,1.0,251.13967192253352
1.4,-1.9,35.0,2.0,281.8853260506194
1.4,-1.8,35.0,3.0,269.05381837830214
1.4,-1.7,35.0,4.0,282.8137301064239
1.4,-1.6,35.0,5.0,268.80756119421284
1.4,-1.5,35.0,6.0,270.4736435239253
1.4,-1.4,35.0,7.0,235.23198952351188
1.4,-1.3,35.0,8.0,266.7569388932594
1.4,-1.2,35.0,9.0,247.44925565358233
1.4,-1.1,35.0,10.0,272.6534513479223
1.4,-1.0,35.0,11.0,242.3763478575445
1.4,-0.9,35.0,12.0,263.19654641211815
1.4,-0.8,35.0,13.0,328.40034572631845
1.4,-0.7,35.0,14.0,243.07249480005817
1.4,-0.6,35.0,15.0,272.8333092641628
1.4,-0.5,35.0,16.0,285.2176853498947
1.4,-0.4,35.0,17.0,265.96900548093674
1.4,-0.3,35.0,18.0,257.6392695414694
1.4,-0.2,35.0,19.0,283.3963658266563
1.4,-0.1,35.0,20.0,261.0905688905634
1.4,0.0,35.0,21.0,570.4738054362182
1.4,0.1,35.0,22.0,225.44751965929026
1.4,0.2,35.0,23.0,282.37397082665416
1.4,0.3,35.0,24.0,208.70078531594953
1.4,0.4,35.0,25.0,254.61010916875728
1.4,0.5,35.0,26.0,221.37673624790602
1.4,0.6,35.0,27.0,255.7021736115532
1.4,0.7,35.0,28.0,288.25892978937674
1.4,0.8,35.0,29.0,225.25453386384163
1.4,0.9,35.0,30.0,227.48758562439264
1.4,1.0,35.0,31.0,225.4755397928058
1.4,1.1,35.0,32.0,242.2576659972828
1.4,1.2,35.0,33.0,280.6635815967961
1.4,1.3,35.0,34.0,197.48414799529246
1.4,1.4,35.0,35.0,226.57016152486847
1.5,1.6,36.0,37.0,304.14027470182367
1.5,1.7,36.0,38.0,254.41162400009853
1.5,1.8,36.0,39.0,266.87554272712066
1.5,1.9,36.0,40.0,247.70625969799906
1.5,2.0,36.0,41.0,224.52200534698187
1.5,2.1,36.0,42.0,303.67991463574424
1.5,2.2,36.0,43.0,237.7310575056517
1.5,2.3,36.0,44.0,222.87465941282585
1.5,2.4,36.0,45.0,219.3748684885669
1.5,2.5,36.0,46.0,224.22242899016265
1.5,2.6,36.0,47.0,224.57806937797093
1.5,2.7,36.0,48.0,232.14591336020825
1.5,2.8,36.0,49.0,227.59394720891208
1.5,2.9,36.0,50.0,235.64268178309771
1.5,3.0,36.0,51.0,181.03139219009753
1.5,3.1,36.0,52.0,226.59942917489192
1.5,3.2,36.0,53.0,254.29677301582345
1.5,3.3,36.0,54.0,234.52333524656538
1.5,3.4,36.0,55.0,234.4584610488751
1.5,3.5,36.0,56.0,204.36926837428268
1.5,3.6,36.0,57.0,188.05225849707
1.5,3.7,36.0,58.0,210.6011914984571
1.5,3.8,36.0,59.0,198.13491748875992
1.5,3.9,36.0,60.0,196.9322412103645
1.5,4.0,36.0,61.0,239.28994518091193
1.5,4.1,36.0,62.0,240.48180997706348
1.5,4.2,36.0,63.0,274.16254181389945
1.5,4.3,36.0,64.0,264.81316347374366
1.5,4.4,36.0,65.0,264.1524124013934
1.5,4.5,36.0,66.0,239.38293153125625
1.5,4.6,36.0,67.0,255.42675437635987
1.5,4.7,36.0,68.0,225.45629646834377
1.5,4.8,36.0,69.0,220.58261918603972
1.5,4.9,36.0,70.0,297.58665911777615
1.5,5.0,36.0,71.0,263.1662009044057
1.5,5.1,36.0,72.0,230.16743100604273
1.5,5.2,36.0,73.0,231.97235824919449
1.5,5.3,36.0,74.0,229.1376742519112
1.5,5.4,36.0,75.0,232.8352199382168
1.5,5.5,36.0,76.0,637.5424065198035
1.5,5.6,36.0,77.0,256.19813927284537
1.5,5.7,36.0,78.0,234.68335388208328
1.5,5.8,36.0,79.0,218.45768486554076
1.5,5.9,36.0,80.0,223.1944559698816
1.5,6.0,36.0,81.0,382.0467802368095
1.5,6.1,36.0,82.0,293.13988453960127
1.5,6.2,36.0,83.0,268.892372003629
1.5,6.3,36.0,84.0,294.5028948360216
1.5,6.4,36.0,85.0,279.4998184008252
1.5,6.5,36.0,86.0,335.0172874647426
1.5,6.6,36.0,87.0,271.33765584286164
1.5,6.7,36.0,88.0,273.5743468858768
1.5,6.8,36.0,89.0,280.9547475796281
1.5,6.9,36.0,90.0,276.55097601539893
1.5,7.0,36.0,91.0,273.3961284743033
1.5,7.1,36.0,92.0,307.0001069884934
1.5,7.2,36.0,93.0,266.2379254894136
1.5,7.3,36.0,94.0,262.2368078668464
1.5,7.4,36.0,95.0,293.431723827911
1.5,7.5,36.0,96.0,289.50901495569195
1.5,7.6,36.0,97.0,265.4052782297318
1.5,7.7,36.0,98.0,279.89103453742797
1.5,7.8,36.0,99.0,263.598047504141
1.5,7.9,36.0,100.0,292.2249627688484
1.5,-2.0,36.0,1.0,279.5947143548323
1.5,-1.9,36.0,2.0,262.41107834340244
1.5,-1.8,36.0,3.0,251.28344184736451
1.5,-1.7,36.0,4.0,269.52558249508604
1.5,-1.6,36.0,5.0,285.36535093323425
1.5,-1.5,36.0,6.0,257.3343262449271
1.5,-1.4,36.0,7.0,284.86270677692613
1.5,-1.3,36.0,8.0,277.7199173822914
1.5,-1.2,36.0,9.0,296.41371986117235
1.5,-1.1,36.0,10.0,284.94019068423694
1.5,-1.0,36.0,11.0,280.14979970339243
1.5,-0.9,36.0,12.0,256.888746905692
1.5,-0.8,36.0,13.0,279.25904582844834
1.5,-0.7,36.0,14.0,273.97402907117976
1.5,-0.6,36.0,15.0,280.79991701996875
1.5,-0.5,36.0,16.0,274.36863335603545
1.5,-0.4,36.0,17.0,263.1103776486182
1.5,-0.3,36.0,18.0,249.0205877400306
1.5,-0.2,36.0,19.0,296.34504030404463
1.5,-0.1,36.0,20.0,257.7229632267052
1.5,0.0,36.0,21.0,716.8373795178518
1.5,0.1,36.0,22.0,267.62414764203623
1.5,0.2,36.0,23.0,214.66338172853446
1.5,0.3,36.0,24.0,237.44700197343263
1.5,0.4,36.0,25.0,236.32755420121143
1.5,0.5,36.0,26.0,289.2713893523552
1.5,0.6,36.0,27.0,270.3030911272785
1.5,0.7,36.0,28.0,227.31681297440116
1.5,0.8,36.0,29.0,218.10958323616944
1.5,0.9,36.0,30.0,235.8383298591506
1.5,1.0,36.0,31.0,216.9435145905586
1.5,1.1,36.0,32.0,287.8462201126731
1.5,1.2,36.0,33.0,234.0427832164366
1.5,1.3,36.0,34.0,239.66447407225144
1.5,1.4,36.0,35.0,229.37725506026175
1.5,1.5,36.0,36.0,269.0684204118342
1.6,1.7,37.0,38.0,245.65968180157265
1.6,1.8,37.0,39.0,232.17356642928922
1.6,1.9,37.0,40.0,215.15851415769058
1.6,2.0,37.0,41.0,282.69203310133946
1.6,2.1,37.0,42.0,235.48082090292078
1.6,2.2,37.0,43.0,234.35526572592906
1.6,2.3,37.0,44.0,224.4241161727432
1.6,2.4,37.0,45.0,233.32642546005098
1.6,2.5,37.0,46.0,269.83247198540374
1.6,2.6,37.0,47.0,267.4544355893728
1.6,2.7,37.0,48.0,213.3082307843235
1.6,2.8,37.0,49.0,250.67867701965875
1.6,2.9,37.0,50.0,229.16335834968152
1.6,3.0,37.0,51.0,251.0835276722097
1.6,3.1,37.0,52.0,239.2445657333776
1.6,3.2,37.0,53.0,269.70534081488694
1.6,3.3,37.0,54.0,218.34559557932587
1.6,3.4,37.0,55.0,184.40859684426007
1.6,3.5,37.0,56.0,194.43356053673165
1.6,3.6,37.0,57.0,178.99910589207582
1.6,3.7,37.0,58.0,195.26982678579594
1.6,3.8,37.0,59.0,216.038191982743
1.6,3.9,37.0,60.0,253.76366157584047
1.6,4.0,37.0,61.0,259.2621376327746
1.6,4.1,37.0,62.0,272.8249648665492
1.6,4.2,37.0,63.0,281.36469367723834
1.6,4.3,37.0,64.0,310.47390525771954
1.6,4.4,37.0,65.0,221.69037252733963
1.6,4.5,37.0,66.0,237.78654750788488
1.6,4.6,37.0,67.0,229.9582715576616
1.6,4.7,37.0,68.0,213.82381063238225
1.6,4.8,37.0,69.0,220.93581151289624
1.6,4.9,37.0,70.0,224.17847946223208
1.6,5.0,37.0,71.0,230.3984826287865
1.6,5.1,37.0,72.0,255.94308733522746
1.6,5.2,37.0,73.0,241.9778454797828
1.6,5.3,37.0,74.0,230.04114467555678
1.6,5.4,37.0,75.0,628.9382254213444
1.6,5.5,37.0,76.0,230.29425996418647
1.6,5.6,37.0,77.0,226.70668472288327
1.6,5.7,37.0,78.0,252.54848338415238
1.6,5.8,37.0,79.0,230.74879217742097
1.6,5.9,37.0,80.0,243.37934026965402
1.6,6.0,37.0,81.0,377.5971811446575
1.6,6.1,37.0,82.0,293.16355111163017
1.6,6.2,37.0,83.0,281.7321746466459
1.6,6.3,37.0,84.0,269.3101711206229
1.6,6.4,37.0,85.0,307.27210214025166
1.6,6.5,37.0,86.0,264.13036008211174
1.6,6.6,37.0,87.0,277.00679257879176
1.6,6.7,37.0,88.0,269.2811140123335
1.6,6.8,37.0,89.0,278.92716801834086
1.6,6.9,37.0,90.0,265.51800378625103
1.6,7.0,37.0,91.0,410.87337627425524
1.6,7.1,37.0,92.0,274.44471815418774
1.6,7.2,37.0,93.0,294.07980907479157
1.6,7.3,37.0,94.0,316.67795656377945
1.6,7.4,37.0,95.0,269.47433250830494
1.6,7.5,37.0,96.0,285.1698455378253
1.6,7.6,37.0,97.0,289.4810490236568
1.6,7.7,37.0,98.0,277.237137227262
1.6,7.8,37.0,99.0,256.0458510365681
1.6,7.9,37.0,100.0,281.40488949859815
1.6,-2.0,37.0,1.0,240.7853539045483
1.6,-1.9,37.0,2.0,253.3468283696179
1.6,-1.8,37.0,3.0,284.5807957755007
1.6,-1.7,37.0,4.0,270.9453699212254
1.6,-1.6,37.0,5.0,264.86860255111094
1.6,-1.5,37.0,6.0,275.4724122890504
1.6,-1.4,37.0,7.0,277.1346331064169
1.6,-1.3,37.0,8.0,313.09833937611154
1.6,-1.2,37.0,9.0,281.974570558066
1.6,-1.1,37.0,10.0,301.45934208788606
1.6,-1.0,37.0,11.0,326.5486770982619
1.6,-0.9,37.0,12.0,258.50743390043175
1.6,-0.8,37.0,13.0,283.88683021099484
1.6,-0.7,37.0,14.0,282.1771183733157
1.6,-0.6,37.0,15.0,353.41238330742596
1.6,-0.5,37.0,16.0,262.4667916591882
1.6,-0.4,37.0,17.0,262.21909817792704
1.6,-0.3,37.0,18.0,262.3818080299564
1.6,-0.2,37.0,19.0,292.93725565645406
1.6,-0.1,37.0,20.0,256.08704774387144
1.6,0.0,37.0,21.0,634.8491285037082
1.6,0.1,37.0,22.0,244.6723472903967
1.6,0.2,37.0,23.0,233.65536725227955
1.6,0.3,37.0,24.0,235.64235694446117
1.6,0.4,37.0,25.0,305.16704048335225
1.6,0.5,37.0,26.0,240.1800010552776
1.6,0.6,37.0,27.0,233.42783189362945
1.6,0.7,37.0,28.0,260.0778586458374
1.6,0.8,37.0,29.0,226.95865008704615
1.6,0.9,37.0,30.0,245.2729832864151
1.6,1.0,37.0,31.0,259.6262892389385
1.6,1.1,37.0,32.0,222.6384260613359
1.6,1.2,37.0,33.0,255.93391840178563
1.6,1.3,37.0,34.0,226.39268955335717
1.6,1.4,37.0,35.0,272.22476731699635
1.6,1.5,37.0,36.0,276.67337618280555
1.6,1.6,37.0,37.0,261.5007868360099
1.7,1.8,38.0,39.0,199.65085846322498
1.7,1.9,38.0,40.0,298.801741507452
1.7,2.0,38.0,41.0,224.2924219578334
1.7,2.1,38.0,42.0,223.40826929115514
1.7,2.2,38.0,43.0,213.14972395815516
1.7,2.3,38.0,44.0,247.53061639920006
1.7,2.4,38.0,45.0,231.18493993320325
1.7,2.5,38.0,46.0,231.8257666466911
1.7,2.6,38.0,47.0,267.3299618486231
1.7,2.7,38.0,48.0,214.94371584124943
1.7,2.8,38.0,49.0,176.78276325477353
1.7,2.9,38.0,50.0,230.45304206372757
1.7,3.0,38.0,51.0,241.34944755904186
1.7,3.1,38.0,52.0,234.9126015131183
1.7,3.2,38.0,53.0,227.67068838093314
1.7,3.3,38.0,54.0,184.06844733367245
1.7,3.4,38.0,55.0,197.87944836365057
1.7,3.5,38.0,56.0,191.95155127307538
1.7,3.6,38.0,57.0,190.34365252043705
1.7,3.7,38.0,58.0,212.79628109035764
1.7,3.8,38.0,59.0,212.51949789524738
1.7,3.9,38.0,60.0,239.6074291600234
1.7,4.0,38.0,61.0,290.7341833028694
1.7,4.1,38.0,62.0,276.30767244098547
1.7,4.2,38.0,63.0,246.24995421475055
1.7,4.3,38.0,64.0,222.70488066609434
1.7,4.4,38.0,65.0,263.51062103946214
1.7,4.5,38.0,66.0,239.12443497047178
1.7,4.6,38.0,67.0,248.26298406937227
1.7,4.7,38.0,68.0,249.38857864183817
1.7,4.8,38.0,69.0,229.33243200866116
1.7,4.9,38.0,70.0,259.09883851444573
1.7,5.0,38.0,71.0,232.57974172300794
1.7,5.1,38.0,72.0,259.7159538353252
1.7,5.2,38.0,73.0,233.9833101787493
1.7,5.3,38.0,74.0,611.718155552041
1.7,5.4,38.0,75.0,236.00957804903018
1.7,5.5,38.0,76.0,231.66754803381187
1.7,5.6,38.0,77.0,260.87585062644
1.7,5.7,38.0,78.0,242.22661505314073
1.7,5.8,38.0,79.0,220.4386211109832
1.7,5.9,38.0,80.0,211.5004223056199
1.7,6.0,38.0,81.0,399.34705318166965
1.7,6.1,38.0,82.0,262.2412922905749
1.7,6.2,38.0,83.0,291.9041803892101
1.7,6.3,38.0,84.0,282.5219991890535
1.7,6.4,38.0,85.0,282.6787266835225
1.7,6.5,38.0,86.0,269.40018232229966
1.7,6.6,38.0,87.0,260.60809298471247
1.7,6.7,38.0,88.0,259.45031521877024
1.7,6.8,38.0,89.0,265.3214374379654
1.7,6.9,38.0,90.0,281.65116530568474
1.7,7.0,38.0,91.0,256.3643585899547
1.7,7.1,38.0,92.0,280.047192340512
1.7,7.2,38.0,93.0,262.49957162133865
1.7,7.3,38.0,94.0,266.6104981471505
1.7,7.4,38.0,95.0,258.6848278607154
1.7,7.5,38.0,96.0,311.87424443260824
1.7,7.6,38.0,97.0,267.2492434049661
1.7,7.7,38.0,98.0,283.7168406455632
1.7,7.8,38.0,99.0,289.5713228863911
1.7,7.9,38.0,100.0,275.62953853188594
1.7,-2.0,38.0,1.0,293.902206224821
1.7,-1.9,38.0,2.0,269.6582188095604
1.7,-1.8,38.0,3.0,266.187383967172
1.7,-1.7,38.0,4.0,268.98817838564923
1.7,-1.6,38.0,5.0,263.3295632743221
1.7,-1.5,38.0,6.0,275.8382921268223
1.7,-1.4,38.0,7.0,256.51698178148206
1.7,-1.3,38.0,8.0,260.7624730209248
1.7,-1.2,38.0,9.0,284.51091874129907
1.7,-1.1,38.0,10.0,243.9881269276391
1.7,-1.0,38.0,11.0,281.21805901014324
1.7,-0.9,38.0,12.0,276.32517822329874
1.7,-0.8,38.0,13.0,262.38722446845605
1.7,-0.7,38.0,14.0,289.25135904161783
1.7,-0.6,38.0,15.0,267.7166649622624
1.7,-0.5,38.0,16.0,277.1000230709995
1.7,-0.4,38.0,17.0,288.0342688185601
1.7,-0.3,38.0,18.0,260.584776359697
1.7,-0.2,38.0,19.0,252.52319217248066
1.7,-0.1,38.0,20.0,256.7450370610686
1.7,0.0,38.0,21.0,555.88102716301
1.7,0.1,38.0,22.0,237.2460137224476
1.7,0.2,38.0,23.0,221.98912161805646
1.7,0.3,38.0,24.0,255.17468471825077
1.7,0.4,38.0,25.0,238.5381308655274
1.7,0.5,38.0,26.0,219.0741435400136
1.7,0.6,38.0,27.0,213.26021622127607
1.7,0.7,38.0,28.0,258.79938602862404
1.7,0.8,38.0,29.0,247.00723772267693
1.7,0.9,38.0,30.0,281.68660126872095
1.7,1.0,38.0,31.0,268.83489349635414
1.7,1.1,38.0,32.0,237.59360388916411
1.7,1.2,38.0,33.0,236.82828954383663
1.7,1.3,38.0,34.0,253.92478812448607
1.7,1.4,38.0,35.0,266.01787526536333
1.7,1.5,38.0,36.0,353.0647399345889
1.7,1.6,38.0,37.0,248.19989942557888
1.7,1.7,38.0,38.0,247.92380350672119
1.8,1.9,39.0,40.0,229.4849515868229
1.8,2.0,39.0,41.0,261.4848305019763
1.8,2.1,39.0,42.0,235.927748229442
1.8,2.2,39.0,43.0,218.28116690023464
1.8,2.3,39.0,44.0,238.011468984347
1.8,2.4,39.0,45.0,207.18943788796244
1.8,2.5,39.0,46.0,228.51032755098117
1.8,2.6,39.0,47.0,226.00146820881142
1.8,2.7,39.0,48.0,192.3412014413129
1.8,2.8,39.0,49.0,252.99291508897107
1.8,2.9,39.0,50.0,241.75002452564945
1.8,3.0,39.0,51.0,245.5803770506509
1.8,3.1,39.0,52.0,243.03125131870698
1.8,3.2,39.0,53.0,207.10982844069184
1.8,3.3,39.0,54.0,203.56439785718652
1.8,3.4,39.0,55.0,208.65711964751384
1.8,3.5,39.0,56.0,196.7652344181237
1.8,3.6,39.0,57.0,179.04315357023728
1.8,3.7,39.0,58.0,238.60315056645933
1.8,3.8,39.0,59.0,243.3517392245532
1.8,3.9,39.0,60.0,280.21536236247636
1.8,4.0,39.0,61.0,282.64840098064803
1.8,4.1,39.0,62.0,272.7382318210434
1.8,4.2,39.0,63.0,236.59447983274728
1.8,4.3,39.0,64.0,235.34372771370812
1.8,4.4,39.0,65.0,228.95398918858822
1.8,4.5,39.0,66.0,248.04166822611865
1.8,4.6,39.0,67.0,235.46740755316551
1.8,4.7,39.0,68.0,253.00014702551445
1.8,4.8,39.0,69.0,234.74042640699676
1.8,4.9,39.0,70.0,211.27045033415754
1.8,5.0,39.0,71.0,237.89160133563445
1.8,5.1,39.0,72.0,221.3106947018707
1.8,5.2,39.0,73.0,626.3357946005956
1.8,5.3,39.0,74.0,268.5647124867545
1.8,5.4,39.0,75.0,225.4845093098273
1.8,5.5,39.0,76.0,236.57835252273009
1.8,5.6,39.0,77.0,225.82784631217527
1.8,5.7,39.0,78.0,255.88894524407465
1.8,5.8,39.0,79.0,242.79840181039708
1.8,5.9,39.0,80.0,287.29738392756
1.8,6.0,39.0,81.0,412.4140174593354
1.8,6.1,39.0,82.0,283.2691357659495
1.8,6.2,39.0,83.0,319.8707183611457
1.8,6.3,39.0,84.0,273.83738481943556
1.8,6.4,39.0,85.0,285.3921485179516
1.8,6.5,39.0,86.0,264.5916991327226
1.8,6.6,39.0,87.0,267.23027868027395
1.8,6.7,39.0,88.0,312.0750324365711
1.8,6.8,39.0,89.0,284.62945167421657
1.8,6.9,39.0,90.0,270.47397540994314
1.8,7.0,39.0,91.0,328.46458336456845
1.8,7.1,39.0,92.0,277.5705886601169
1.8,7.2,39.0,93.0,254.58011942484285
1.8,7.3,39.0,94.0,357.9226806835318
1.8,7.4,39.0,95.0,277.20003244332565
1.8,7.5,39.0,96.0,277.3953915336052
1.8,7.6,39.0,97.0,296.465965239123
1.8,7.7,39.0,98.0,323.03082265285724
1.8,7.8,39.0,99.0,259.1148044164944
1.8,7.9,39.0,100.0,297.99595551812763
1.8,-2.0,39.0,1.0,266.0082849647831
1.8,-1.9,39.0,2.0,268.66460485935596
1.8,-1.8,39.0,3.0,286.73354774523585
1.8,-1.7,39.0,4.0,259.8640863498636
1.8,-1.6,39.0,5.0,303.15321599482286
1.8,-1.5,39.0,6.0,296.7745023845392
1.8,-1.4,39.0,7.0,304.57768665659614
1.8,-1.3,39.0,8.0,278.26261646645406
1.8,-1.2,39.0,9.0,269.13052089373247
1.8,-1.1,39.0,10.0,261.2895185472512
1.8,-1.0,39.0,11.0,286.27027435327216
1.8,-0.9,39.0,12.0,278.9160555036824
1.8,-0.8,39.0,13.0,280.711958031219
1.8,-0.7,39.0,14.0,257.67776312870075
1.8,-0.6,39.0,15.0,236.88352088708103
1.8,-0.5,39.0,16.0,252.86863056605472
1.8,-0.4,39.0,17.0,256.56972566518044
1.8,-0.3,39.0,18.0,265.6523146247215
1.8,-0.2,39.0,19.0,302.50950890034323
1.8,-0.1,39.0,20.0,258.0186556490333
1.8,0.0,39.0,21.0,577.2838106981089
1.8,0.1,39.0,22.0,219.56767871709434
1.8,0.2,39.0,23.0,261.9805014961442
1.8,0.3,39.0,24.0,254.8308413697072
1.8,0.4,39.0,25.0,221.8569409673847
1.8,0.5,39.0,26.0,227.42969392142027
1.8,0.6,39.0,27.0,234.526742334579
1.8,0.7,39.0,28.0,224.06464783439262
1.8,0.8,39.0,29.0,251.8399153628422
1.8,0.9,39.0,30.0,218.18999508293274
1.8,1.0,39.0,31.0,214.66019426465272
1.8,1.1,39.0,32.0,233.39760741908012
1.8,1.2,39.0,33.0,252.23728743894165
1.8,1.3,39.0,34.0,258.55687461862163
1.8,1.4,39.0,35.0,251.68001753264681
1.8,1.5,39.0,36.0,248.87392124593953
1.8,1.6,39.0,37.0,259.54845331081407
1.8,1.7,39.0,38.0,236.20291490390161
1.8,1.8,39.0,39.0,252.50113505510822
1.9,2.0,40.0,41.0,203.93165212459763
1.9,2.1,40.0,42.0,241.56600161649322
1.9,2.2,40.0,43.0,207.83392466941544
1.9,2.3,40.0,44.0,271.67243167650446
1.9,2.4,40.0,45.0,220.38649581527682
1.9,2.5,40.0,46.0,241.05049175793178
1.9,2.6,40.0,47.0,186.18300364118133
1.9,2.7,40.0,48.0,249.44157026257062
1.9,2.8,40.0,49.0,236.24026593812013
1.9,2.9,40.0,50.0,225.96742611018317
1.9,3.0,40.0,51.0,231.4636543378336
1.9,3.1,40.0,52.0,185.97100879644663
1.9,3.2,40.0,53.0,179.4118835965851
1.9,3.3,40.0,54.0,191.54034063716267
1.9,3.4,40.0,55.0,182.39778847339267
1.9,3.5,40.0,56.0,188.5696955361278
1.9,3.6,40.0,57.0,253.78531657738444
1.9,3.7,40.0,58.0,226.0292639429106
1.9,3.8,40.0,59.0,285.29098279047935
1.9,3.9,40.0,60.0,262.92601783705976
1.9,4.0,40.0,61.0,270.99656810079404
1.9,4.1,40.0,62.0,242.93933902968897
1.9,4.2,40.0,63.0,238.04634962963695
1.9,4.3,40.0,64.0,234.27645263368203
1.9,4.4,40.0,65.0,238.33469958286182
1.9,4.5,40.0,66.0,265.9055135768483
1.9,4.6,40.0,67.0,250.61372727558418
1.9,4.7,40.0,68.0,250.45717236115559
1.9,4.8,40.0,69.0,225.59710275264837
1.9,4.9,40.0,70.0,230.641320595095
1.9,5.0,40.0,71.0,239.9508850824094
1.9,5.1,40.0,72.0,873.7182737272533
1.9,5.2,40.0,73.0,234.53052505155895
1.9,5.3,40.0,74.0,258.9381961353273
1.9,5.4,40.0,75.0,220.07069366231826
1.9,5.5,40.0,76.0,244.96141585037287
1.9,5.6,40.0,77.0,258.93369782160175
1.9,5.7,40.0,78.0,254.99520597016246
1.9,5.8,40.0,79.0,263.7311761690993
1.9,5.9,40.0,80.0,225.73703407032568
1.9,6.0,40.0,81.0,419.4942468957916
1.9,6.1,40.0,82.0,266.7030568985491
1.9,6.2,40.0,83.0,256.8283238656087
1.9,6.3,40.0,84.0,266.08889045068065
1.9,6.4,40.0,85.0,280.9864681031677
1.9,6.5,40.0,86.0,271.5140307948016
1.9,6.6,40.0,87.0,263.6493366771851
1.9,6.7,40.0,88.0,275.9403087225204
1.9,6.8,40.0,89.0,261.4753419773919
1.9,6.9,40.0,90.0,306.93795018727036
1.9,7.0,40.0,91.0,282.1107575286557
1.9,7.1,40.0,92.0,268.3739224886208
1.9,7.2,40.0,93.0,287.055868363479
1.9,7.3,40.0,94.0,296.09184488258956
1.9,7.4,40.0,95.0,279.8089520818345
1.9,7.5,40.0,96.0,260.6238315792146
1.9,7.6,40.0,97.0,320.9284623174015
1.9,7.7,40.0,98.0,322.26105101950947
1.9,7.8,40.0,99.0,291.7929380161415
1.9,7.9,40.0,100.0,267.73639071926385
1.9,-2.0,40.0,1.0,249.2987096149688
1.9,-1.9,40.0,2.0,290.5183079457744
1.9,-1.8,40.0,3.0,292.6760560649927
1.9,-1.7,40.0,4.0,257.7535350675942
1.9,-1.6,40.0,5.0,273.26237732531536
1.9,-1.5,40.0,6.0,268.19736513196233
1.9,-1.4,40.0,7.0,274.8704168452084
1.9,-1.3,40.0,8.0,278.2689267459017
1.9,-1.2,40.0,9.0,258.67436837440965
1.9,-1.1,40.0,10.0,267.04628561590175
1.9,-1.0,40.0,11.0,264.64396600789456
1.9,-0.9,40.0,12.0,269.7865395490867
1.9,-0.8,40.0,13.0,274.10729927078125
1.9,-0.7,40.0,14.0,266.11606384842185
1.9,-0.6,40.0,15.0,253.25340132719518
1.9,-0.5,40.0,16.0,253.6536360645359
1.9,-0.4,40.0,17.0,272.3729790271776
1.9,-0.3,40.0,18.0,252.6791114501545
1.9,-0.2,40.0,19.0,261.3491248091965
1.9,-0.1,40.0,20.0,263.7505699302435
1.9,0.0,40.0,21.0,519.5212557122089
1.9,0.1,40.0,22.0,251.1140319314084
1.9,0.2,40.0,23.0,274.71902465559094
1.9,0.3,40.0,24.0,220.8655683983289
1.9,0.4,40.0,25.0,236.52780685486476
1.9,0.5,40.0,26.0,251.02508923807912
1.9,0.6,40.0,27.0,260.2625190526891
1.9,0.7,40.0,28.0,311.81501596168886
1.9,0.8,40.0,29.0,220.90581556525166
1.9,0.9,40.0,30.0,250.15293609608162
1.9,1.0,40.0,31.0,217.4820040090594
1.9,1.1,40.0,32.0,269.29440142468013
1.9,1.2,40.0,33.0,268.31078402562014
1.9,1.3,40.0,34.0,255.75085600557387
1.9,1.4,40.0,35.0,239.50866706806596
1.9,1.5,40.0,36.0,225.79252535311343
1.9,1.6,40.0,37.0,222.74552111278336
1.9,1.7,40.0,38.0,293.5268548804591
1.9,1.8,40.0,39.0,219.41909344274768
1.9,1.9,40.0,40.0,232.71839274326743
2.0,2.1,41.0,42.0,220.71524908488612
2.0,2.2,41.0,43.0,218.2489129478897
2.0,2.3,41.0,44.0,243.47429480774161
2.0,2.4,41.0,45.0,249.72216965714094
2.0,2.5,41.0,46.0,188.04266184946283
2.0,2.6,41.0,47.0,263.4299953168678
2.0,2.7,41.0,48.0,264.3147812608156
2.0,2.8,41.0,49.0,252.44135352769413
2.0,2.9,41.0,50.0,239.2632377270819
2.0,3.0,41.0,51.0,180.22693445906623
2.0,3.1,41.0,52.0,195.87652895407086
2.0,3.2,41.0,53.0,208.97206881349373
2.0,3.3,41.0,54.0,194.03328542586854
2.0,3.4,41.0,55.0,196.6624879956378
2.0,3.5,41.0,56.0,213.40246636845615
2.0,3.6,41.0,57.0,223.88399495054972
2.0,3.7,41.0,58.0,251.8125701178034
2.0,3.8,41.0,59.0,277.36104243697054
2.0,3.9,41.0,60.0,251.36583506093902
2.0,4.0,41.0,61.0,232.4749727607072
2.0,4.1,41.0,62.0,246.8784078420718
2.0,4.2,41.0,63.0,309.88363794151877
2.0,4.3,41.0,64.0,227.21727752131903
2.0,4.4,41.0,65.0,235.90822969002542
2.0,4.5,41.0,66.0,276.69160593175746
2.0,4.6,41.0,67.0,237.5849596657516
2.0,4.7,41.0,68.0,263.2308258795075
2.0,4.8,41.0,69.0,218.1596254981647
2.0,4.9,41.0,70.0,222.45041866537025
2.0,5.0,41.0,71.0,713.6579646797862
2.0,5.1,41.0,72.0,291.6469979500124
2.0,5.2,41.0,73.0,232.86593555925785
2.0,5.3,41.0,74.0,233.9068692429197
2.0,5.4,41.0,75.0,241.32178058122514
2.0,5.5,41.0,76.0,235.05404292458465
2.0,5.6,41.0,77.0,231.10230665678782
2.0,5.7,41.0,78.0,235.18477220072117
2.0,5.8,41.0,79.0,238.60298078520273
2.0,5.9,41.0,80.0,230.70434634990036
2.0,6.0,41.0,81.0,372.1369015656418
2.0,6.1,41.0,82.0,284.6001374130511
2.0,6.2,41.0,83.0,282.47197209235367
2.0,6.3,41.0,84.0,273.3609426728877
2.0,6.4,41.0,85.0,280.2590530262518
2.0,6.5,41.0,86.0,279.94689487151294
2.0,6.6,41.0,87.0,258.26907825735515
2.0,6.7,41.0,88.0,294.1169960539634
2.0,6.8,41.0,89.0,274.36819777046253
2.0,6.9,41.0,90.0,282.38530654208125
2.0,7.0,41.0,91.0,270.25441728848386
2.0,7.1,41.0,92.0,291.49896390050895
2.0,7.2,41.0,93.0,267.4850041038672
2.0,7.3,41.0,94.0,294.5248369663501
2.0,7.4,41.0,95.0,288.8898860018997
2.0,7.5,41.0,96.0,276.06092856851404
2.0,7.6,41.0,97.0,262.7258616537354
2.0,7.7,41.0,98.0,280.56950967107105
2.0,7.8,41.0,99.0,322.795646768346
2.0,7.9,41.0,100.0,256.0610633007321
2.0,-2.0,41.0,1.0,260.35185132345634
2.0,-1.9,41.0,2.0,274.47975336368063
2.0,-1.8,41.0,3.0,321.2513653735639
2.0,-1.7,41.0,4.0,276.80978069752666
2.0,-1.6,41.0,5.0,278.89034573478375
2.0,-1.5,41.0,6.0,267.8407914895283
2.0,-1.4,41.0,7.0,245.4889827253773
2.0,-1.3,41.0,8.0,245.9913515592918
2.0,-1.2,41.0,9.0,269.49208260884416
2.0,-1.1,41.0,10.0,290.7442004762167
2.0,-1.0,41.0,11.0,295.72820263216687
2.0,-0.9,41.0,12.0,293.5512542274824
2.0,-0.8,41.0,13.0,259.69699577432255
2.0,-0.7,41.0,14.0,284.82610190895355
2.0,-0.6,41.0,15.0,264.7084415505838
2.0,-0.5,41.0,16.0,282.5190570280351
2.0,-0.4,41.0,17.0,287.14777170094584
2.0,-0.3,41.0,18.0,261.8468845459298
2.0,-0.2,41.0,19.0,263.0037101387627
2.0,-0.1,41.0,20.0,270.84237294570846
2.0,0.0,41.0,21.0,736.2050317245117
2.0,0.1,41.0,22.0,263.9491150763191
2.0,0.2,41.0,23.0,230.5362286856265
2.0,0.3,41.0,24.0,236.91710273095103
2.0,0.4,41.0,25.0,247.19330510073945
2.0,0.5,41.0,26.0,207.32307973993457
2.0,0.6,41.0,27.0,312.6666912072265
2.0,0.7,41.0,28.0,221.2159232797564
2.0,0.8,41.0,29.0,225.9797441876046
2.0,0.9,41.0,30.0,231.91656732524643
2.0,1.0,41.0,31.0,306.424800281218
2.0,1.1,41.0,32.0,273.4686922859657
2.0,1.2,41.0,33.0,258.88954254578886
2.0,1.3,41.0,34.0,245.94851308538458
2.0,1.4,41.0,35.0,240.00116393174875
2.0,1.5,41.0,36.0,240.20018154682188
2.0,1.6,41.0,37.0,308.01913774955074
2.0,1.7,41.0,38.0,321.9510395524696
2.0,1.8,41.0,39.0,231.02138003701418
2.0,1.9,41.0,40.0,229.43844954844937
2.0,2.0,41.0,41.0,237.1387070539508
2.1,2.2,42.0,43.0,257.64730495859067
2.1,2.3,42.0,44.0,223.19681847503122
2.1,2.4,42.0,45.0,219.4949912633281
2.1,2.5,42.0,46.0,240.93160900866988
2.1,2.6,42.0,47.0,234.73796432419059
2.1,2.7,42.0,48.0,224.4090710029487
2.1,2.8,42.0,49.0,246.79442749576845
2.1,2.9,42.0,50.0,184.78927283052158
2.1,3.0,42.0,51.0,176.9367415916816
2.1,3.1,42.0,52.0,176.00664017737034
2.1,3.2,42.0,53.0,186.10400902245593
2.1,3.3,42.0,54.0,173.13638053981612
2.1,3.4,42.0,55.0,234.87437815604045
2.1,3.5,42.0,56.0,234.49722979145477
2.1,3.6,42.0,57.0,238.1483746260146
2.1,3.7,42.0,58.0,258.7212111014655
2.1,3.8,42.0,59.0,311.66807351204477
2.1,3.9,42.0,60.0,244.22363058785245
2.1,4.0,42.0,61.0,260.75386808772487
2.1,4.1,42.0,62.0,206.50155946283914
2.1,4.2,42.0,63.0,242.78843734262279
2.1,4.3,42.0,64.0,231.00989284848765
2.1,4.4,42.0,65.0,258.7245861340131
2.1,4.5,42.0,66.0,250.13972795956676
2.1,4.6,42.0,67.0,214.35879355583904
2.1,4.7,42.0,68.0,241.71515538350044
2.1,4.8,42.0,69.0,229.0087889079732
2.1,4.9,42.0,70.0,632.2209093117655
2.1,5.0,42.0,71.0,242.4209684331831
2.1,5.1,42.0,72.0,227.19043823689643
2.1,5.2,42.0,73.0,251.45613696235193
2.1,5.3,42.0,74.0,225.73193382355296
2.1,5.4,42.0,75.0,246.3788515112856
2.1,5.5,42.0,76.0,242.33711243192263
2.1,5.6,42.0,77.0,225.987432593399
2.1,5.7,42.0,78.0,244.52170774196355
2.1,5.8,42.0,79.0,231.79217644932655
2.1,5.9,42.0,80.0,212.1961667152083
2.1,6.0,42.0,81.0,419.012484659887
2.1,6.1,42.0,82.0,272.12455795977553
2.1,6.2,42.0,83.0,265.75941049180886
2.1,6.3,42.0,84.0,364.77354694269707
2.1,6.4,42.0,85.0,272.93696338218973
2.1,6.5,42.0,86.0,285.52322852547155
2.1,6.6,42.0,87.0,247.75743895791575
2.1,6.7,42.0,88.0,269.0315566484753
2.1,6.8,42.0,89.0,277.8149826960171
2.1,6.9,42.0,90.0,272.62139385935933
2.1,7.0,42.0,91.0,283.05763670209444
2.1,7.1,42.0,92.0,290.3124577781182
2.1,7.2,42.0,93.0,310.04471925048506
2.1,7.3,42.0,94.0,363.0312213046985
2.1,7.4,42.0,95.0,323.38071926245567
2.1,7.5,42.0,96.0,294.05987243246943
2.1,7.6,42.0,97.0,301.877870612795
2.1,7.7,42.0,98.0,307.8741014414425
2.1,7.8,42.0,99.0,311.7451464418431
2.1,7.9,42.0,100.0,266.53358398453577
2.1,-2.0,42.0,1.0,265.5849543845132
2.1,-1.9,42.0,2.0,302.48587286926215
2.1,-1.8,42.0,3.0,263.5997731753638
2.1,-1.7,42.0,4.0,245.7933264027325
2.1,-1.6,42.0,5.0,270.915670921481
2.1,-1.5,42.0,6.0,259.4867655016062
2.1,-1.4,42.0,7.0,252.25879333512984
2.1,-1.3,42.0,8.0,276.41096393810164
2.1,-1.2,42.0,9.0,260.65273639834356
2.1,-1.1,42.0,10.0,278.21427303665735
2.1,-1.0,42.0,11.0,261.04368935024087
2.1,-0.9,42.0,12.0,318.1010337610011
2.1,-0.8,42.0,13.0,266.62779884207634
2.1,-0.7,42.0,14.0,291.79757244489076
2.1,-0.6,42.0,15.0,263.1390796311042
2.1,-0.5,42.0,16.0,254.3088167445833
2.1,-0.4,42.0,17.0,273.24763779701453
2.1,-0.3,42.0,18.0,263.80253445391776
2.1,-0.2,42.0,19.0,260.22772092198113
2.1,-0.1,42.0,20.0,276.8689701885255
2.1,0.0,42.0,21.0,619.3909678789676
2.1,0.1,42.0,22.0,232.10017158108076
2.1,0.2,42.0,23.0,246.3136298325065
2.1,0.3,42.0,24.0,229.6033168021332
2.1,0.4,42.0,25.0,256.2044922392614
2.1,0.5,42.0,26.0,298.7881142259134
2.1,0.6,42.0,27.0,258.2454385524913
2.1,0.7,42.0,28.0,250.3877323721303
2.1,0.8,42.0,29.0,215.13830186638117
2.1,0.9,42.0,30.0,265.7529913008118
2.1,1.0,42.0,31.0,279.98490464817644
2.1,1.1,42.0,32.0,244.036868933831
2.1,1.2,42.0,33.0,226.9432929368697
2.1,1.3,42.0,34.0,250.99818080272163
2.1,1.4,42.0,35.0,213.77089172063603
2.1,1.5,42.0,36.0,306.1796479236962
2.1,1.6,42.0,37.0,219.59581185335693
2.1,1.7,42.0,38.0,203.4692936658093
2.1,1.8,42.0,39.0,257.0740250780125
2.1,1.9,42.0,40.0,241.78079094215008
2.1,2.0,42.0,41.0,263.39872167519485
2.1,2.1,42.0,42.0,268.01233261045405
2.2,2.3,43.0,44.0,188.64037281980967
2.2,2.4,43.0,45.0,237.20306558888444
2.2,2.5,43.0,46.0,243.52170756010483
2.2,2.6,43.0,47.0,208.4394167668642
2.2,2.7,43.0,48.0,222.0592305181347
2.2,2.8,43.0,49.0,172.85348169692372
2.2,2.9,43.0,50.0,200.13106710902676
2.2,3.0,43.0,51.0,184.53973406957778
2.2,3.1,43.0,52.0,184.98575339020127
2.2,3.2,43.0,53.0,187.3430560543308
2.2,3.3,43.0,54.0,227.60956489767378
2.2,3.4,43.0,55.0,231.78164583055408
2.2,3.5,43.0,56.0,260.34809384107643
2.2,3.6,43.0,57.0,291.74634133481976
2.2,3.7,43.0,58.0,265.43993150100965
2.2,3.8,43.0,59.0,218.67119769324023
2.2,3.9,43.0,60.0,258.89003792835354
2.2,4.0,43.0,61.0,242.760783517956
2.2,4.1,43.0,62.0,221.45146145004205
2.2,4.2,43.0,63.0,230.10526992029241
2.2,4.3,43.0,64.0,250.09529143411987
2.2,4.4,43.0,65.0,229.0970631135728
2.2,4.5,43.0,66.0,255.69958129138536
2.2,4.6,43.0,67.0,222.58492342841188
2.2,4.7,43.0,68.0,250.7983968602411
2.2,4.8,43.0,69.0,654.3907294581383
2.2,4.9,43.0,70.0,255.41096870831916
2.2,5.0,43.0,71.0,239.51204047059883
2.2,5.1,43.0,72.0,248.63733233368896
2.2,5.2,43.0,73.0,231.47330721158457
2.2,5.3,43.0,74.0,262.79261955288507
2.2,5.4,43.0,75.0,253.6453879236308
2.2,5.5,43.0,76.0,235.52691925732117
2.2,5.6,43.0,77.0,226.91270320859456
2.2,5.7,43.0,78.0,249.56036754214435
2.2,5.8,43.0,79.0,234.42743576368716
2.2,5.9,43.0,80.0,227.71837743306818
2.2,6.0,43.0,81.0,401.1803281391989
2.2,6.1,43.0,82.0,309.21105420695903
2.2,6.2,43.0,83.0,299.6086767847428
2.2,6.3,43.0,84.0,266.31475850167317
2.2,6.4,43.0,85.0,284.88864974949604
2.2,6.5,43.0,86.0,267.0787087925828
2.2,6.6,43.0,87.0,288.67020832413755
2.2,6.7,43.0,88.0,284.5756019776899
2.2,6.8,43.0,89.0,299.4855832979298
2.2,6.9,43.0,90.0,261.7496828321237
2.2,7.0,43.0,91.0,315.8726997970586
2.2,7.1,43.0,92.0,277.2790699791524
2.2,7.2,43.0,93.0,295.50455890632776
2.2,7.3,43.0,94.0,276.121919021518
2.2,7.4,43.0,95.0,277.3186270879989
2.2,7.5,43.0,96.0,256.4521513023265
2.2,7.6,43.0,97.0,303.55128298618183
2.2,7.7,43.0,98.0,254.38134064863567
2.2,7.8,43.0,99.0,262.7765405020385
2.2,7.9,43.0,100.0,329.4272565203692
2.2,-2.0,43.0,1.0,257.85974773885937
2.2,-1.9,43.0,2.0,252.85671230812738
2.2,-1.8,43.0,3.0,270.37614428198526
2.2,-1.7,43.0,4.0,276.9212344730688
2.2,-1.6,43.0,5.0,267.92404703740783
2.2,-1.5,43.0,6.0,244.65261761648551
2.2,-1.4,43.0,7.0,288.3063071246035
2.2,-1.3,43.0,8.0,257.3463471468816
2.2,-1.2,43.0,9.0,299.8897611776744
2.2,-1.1,43.0,10.0,258.3977629205856
2.2,-1.0,43.0,11.0,295.3964835922602
2.2,-0.9,43.0,12.0,269.61594533050254
2.2,-0.8,43.0,13.0,268.531166118681
2.2,-0.7,43.0,14.0,300.28122357351094
2.2,-0.6,43.0,15.0,271.7138779977238
2.2,-0.5,43.0,16.0,270.78033151445226
2.2,-0.4,43.0,17.0,273.05761246907105
2.2,-0.3,43.0,18.0,271.38260341715335
2.2,-0.2,43.0,19.0,253.35480814584653
2.2,-0.1,43.0,20.0,262.884854962434
2.2,0.0,43.0,21.0,617.3281647478401
2.2,0.1,43.0,22.0,228.57305775347794
2.2,0.2,43.0,23.0,260.88791746841576
2.2,0.3,43.0,24.0,231.18815983116818
2.2,0.4,43.0,25.0,319.9137962102178
2.2,0.5,43.0,26.0,236.87619602533843
2.2,0.6,43.0,27.0,232.42794215611943
2.2,0.7,43.0,28.0,214.09687888666997
2.2,0.8,43.0,29.0,305.6190688825083
2.2,0.9,43.0,30.0,248.05095303532434
2.2,1.0,43.0,31.0,252.40661731596646
2.2,1.1,43.0,32.0,233.85400272246667
2.2,1.2,43.0,33.0,256.26148092842305
2.2,1.3,43.0,34.0,229.77762409136022
2.2,1.4,43.0,35.0,251.31982341567038
2.2,1.5,43.0,36.0,250.07453943466425
2.2,1.6,43.0,37.0,218.93348824705336
2.2,1.7,43.0,38.0,231.4662469941476
2.2,1.8,43.0,39.0,226.3331480965051
2.2,1.9,43.0,40.0,242.00982344023848
2.2,2.0,43.0,41.0,237.2385420590349
2.2,2.1,43.0,42.0,236.53620539599112
2.2,2.2,43.0,43.0,221.9666851266799
2.3,2.4,44.0,45.0,229.90639226444821
2.3,2.5,44.0,46.0,240.1229528106004
2.3,2.6,44.0,47.0,259.26777913069606
2.3,2.7,44.0,48.0,169.11045325060277
2.3,2.8,44.0,49.0,198.601014147246
2.3,2.9,44.0,50.0,211.0758737578021
2.3,3.0,44.0,51.0,179.12262302117824
2.3,3.1,44.0,52.0,180.77439686278012
2.3,3.2,44.0,53.0,232.6656674413007
2.3,3.3,44.0,54.0,236.13764251575466
2.3,3.4,44.0,55.0,254.1644470992017
2.3,3.5,44.0,56.0,281.15333643078276
2.3,3.6,44.0,57.0,259.0092881471426
2.3,3.7,44.0,58.0,224.33608062510973
2.3,3.8,44.0,59.0,233.2719530678222
2.3,3.9,44.0,60.0,198.53956032786598
2.3,4.0,44.0,61.0,235.7957730296208
2.3,4.1,44.0,62.0,225.86896357384543
2.3,4.2,44.0,63.0,219.17026758522212
2.3,4.3,44.0,64.0,271.4364510371094
2.3,4.4,44.0,65.0,263.75619112029284
2.3,4.5,44.0,66.0,218.86807030104856
2.3,4.6,44.0,67.0,256.39117972585143
2.3,4.7,44.0,68.0,687.9636945682689
2.3,4.8,44.0,69.0,263.86774564256314
2.3,4.9,44.0,70.0,224.15308681660125
2.3,5.0,44.0,71.0,247.724110854205
2.3,5.1,44.0,72.0,249.14328607817598
2.3,5.2,44.0,73.0,274.39394171096
2.3,5.3,44.0,74.0,245.81524439207558
2.3,5.4,44.0,75.0,248.75882201926723
2.3,5.5,44.0,76.0,241.61697407858603
2.3,5.6,44.0,77.0,253.13368938853802
2.3,5.7,44.0,78.0,238.7605056200624
2.3,5.8,44.0,79.0,240.44254494960828
2.3,5.9,44.0,80.0,223.8311618829435
2.3,6.0,44.0,81.0,399.7690414015152
2.3,6.1,44.0,82.0,274.48450831298817
2.3,6.2,44.0,83.0,263.280910921509
2.3,6.3,44.0,84.0,272.70787043781013
2.3,6.4,44.0,85.0,260.9047302490065
2.3,6.5,44.0,86.0,262.06339383272234
2.3,6.6,44.0,87.0,278.1016584542205
2.3,6.7,44.0,88.0,293.1268575441319
2.3,6.8,44.0,89.0,305.545208711094
2.3,6.9,44.0,90.0,292.376565768998
2.3,7.0,44.0,91.0,269.8071124826178
2.3,7.1,44.0,92.0,282.0069803688113
2.3,7.2,44.0,93.0,281.35624174816115
2.3,7.3,44.0,94.0,328.581095929168
2.3,7.4,44.0,95.0,281.3054067951494
2.3,7.5,44.0,96.0,274.4289427514442
2.3,7.6,44.0,97.0,263.23967265438205
2.3,7.7,44.0,98.0,304.4892628920428
2.3,7.8,44.0,99.0,294.7179182553656
2.3,7.9,44.0,100.0,278.76291802202314
2.3,-2.0,44.0,1.0,263.58911606718044
2.3,-1.9,44.0,2.0,282.2452036332616
2.3,-1.8,44.0,3.0,294.73099749061436
2.3,-1.7,44.0,4.0,260.78533482735895
2.3,-1.6,44.0,5.0,291.8005763153869
2.3,-1.5,44.0,6.0,250.30163293306083
2.3,-1.4,44.0,7.0,305.2587153758873
2.3,-1.3,44.0,8.0,281.9697797612568
2.3,-1.2,44.0,9.0,286.9917326972744
2.3,-1.1,44.0,10.0,303.6127430947796
2.3,-1.0,44.0,11.0,275.012225948899
2.3,-0.9,44.0,12.0,303.0426677358621
2.3,-0.8,44.0,13.0,252.8255106208258
2.3,-0.7,44.0,14.0,257.41262568673653
2.3,-0.6,44.0,15.0,275.1047925620802
2.3,-0.5,44.0,16.0,250.49617060968734
2.3,-0.4,44.0,17.0,278.35508059503434
2.3,-0.3,44.0,18.0,303.01548231954314
2.3,-0.2,44.0,19.0,268.87861313432796
2.3,-0.1,44.0,20.0,266.8213870316758
2.3,0.0,44.0,21.0,612.1393713192815
2.3,0.1,44.0,22.0,234.92616767668324
2.3,0.2,44.0,23.0,236.609527171155
2.3,0.3,44.0,24.0,260.4411503746221
2.3,0.4,44.0,25.0,217.24617840457677
2.3,0.5,44.0,26.0,228.69453258177958
2.3,0.6,44.0,27.0,226.15103379818655
2.3,0.7,44.0,28.0,291.83420872250036
2.3,0.8,44.0,29.0,272.6389848719459
2.3,0.9,44.0,30.0,250.09061685184895
2.3,1.0,44.0,31.0,234.65286209701634
2.3,1.1,44.0,32.0,241.41594202572892
2.3,1.2,44.0,33.0,241.80517231590485
2.3,1.3,44.0,34.0,258.4211381804091
2.3,1.4,44.0,35.0,221.7957763625333
2.3,1.5,44.0,36.0,236.70428441461888
2.3,1.6,44.0,37.0,252.029198234928
2.3,1.7,44.0,38.0,244.67782806379935
2.3,1.8,44.0,39.0,237.01515176227738
2.3,1.9,44.0,40.0,216.71372554499993
2.3,2.0,44.0,41.0,244.925835648726
2.3,2.1,44.0,42.0,247.1404416647704
2.3,2.2,44.0,43.0,196.93478853077934
2.3,2.3,44.0,44.0,242.8095799285371
2.4,2.5,45.0,46.0,233.47230711437078
2.4,2.6,45.0,47.0,170.3685794693801
2.4,2.7,45.0,48.0,194.79082370839072
2.4,2.8,45.0,49.0,169.35533603846136
2.4,2.9,45.0,50.0,175.1333243931315
2.4,3.0,45.0,51.0,204.20233256944533
2.4,3.1,45.0,52.0,265.70809039249275
2.4,3.2,45.0,53.0,233.07632732243357
2.4,3.3,45.0,54.0,262.2768721770516
2.4,3.4,45.0,55.0,283.68460041893957
2.4,3.5,45.0,56.0,279.8443388468482
2.4,3.6,45.0,57.0,285.3941219871093
2.4,3.7,45.0,58.0,206.18444471568347
2.4,3.8,45.0,59.0,279.93609733417685
2.4,3.9,45.0,60.0,211.88477481392837
2.4,4.0,45.0,61.0,235.74396771570633
2.4,4.1,45.0,62.0,246.28038168072382
2.4,4.2,45.0,63.0,238.46321819395195
2.4,4.3,45.0,64.0,223.95673890595887
2.4,4.4,45.0,65.0,246.33642184664947
2.4,4.5,45.0,66.0,244.26082704320598
2.4,4.6,45.0,67.0,610.9871274556756
2.4,4.7,45.0,68.0,231.4211423233916
2.4,4.8,45.0,69.0,215.32913592900155
2.4,4.9,45.0,70.0,260.40947200438626
2.4,5.0,45.0,71.0,241.34281105860546
2.4,5.1,45.0,72.0,249.03465539598403
2.4,5.2,45.0,73.0,232.7564963068822
2.4,5.3,45.0,74.0,242.255634388419
2.4,5.4,45.0,75.0,243.3855716736985
2.4,5.5,45.0,76.0,275.30162082907594
2.4,5.6,45.0,77.0,229.8575830751524
2.4,5.7,45.0,78.0,249.23595804835992
2.4,5.8,45.0,79.0,231.68737103514437
2.4,5.9,45.0,80.0,232.6308205634564
2.4,6.0,45.0,81.0,399.0247683207452
2.4,6.1,45.0,82.0,263.2262243771513
2.4,6.2,45.0,83.0,294.92171578923075
2.4,6.3,45.0,84.0,260.4656838292407
2.4,6.4,45.0,85.0,258.48528538039454
2.4,6.5,45.0,86.0,279.39071504012276
2.4,6.6,45.0,87.0,255.48603022126832
2.4,6.7,45.0,88.0,306.3512273930145
2.4,6.8,45.0,89.0,258.1278882829369
2.4,6.9,45.0,90.0,278.41010045680645
2.4,7.0,45.0,91.0,267.61238790141226
2.4,7.1,45.0,92.0,311.62895645845526
2.4,7.2,45.0,93.0,328.8915069837403
2.4,7.3,45.0,94.0,260.12854198372986
2.4,7.4,45.0,95.0,278.00159088613646
2.4,7.5,45.0,96.0,263.41513779615354
2.4,7.6,45.0,97.0,292.14385441557147
2.4,7.7,45.0,98.0,283.465692480312
2.4,7.8,45.0,99.0,273.2490734475661
2.4,7.9,45.0,100.0,285.83105759671827
2.4,-2.0,45.0,1.0,279.5191102041019
2.4,-1.9,45.0,2.0,272.53745749411286
2.4,-1.8,45.0,3.0,275.66560549296514
2.4,-1.7,45.0,4.0,257.6470625683354
2.4,-1.6,45.0,5.0,263.8771932427663
2.4,-1.5,45.0,6.0,288.77809396343304
2.4,-1.4,45.0,7.0,278.12615044226396
2.4,-1.3,45.0,8.0,272.51044528411023
2.4,-1.2,45.0,9.0,296.0003099165385
2.4,-1.1,45.0,10.0,263.5103943143782
2.4,-1.0,45.0,11.0,296.1200745664633
2.4,-0.9,45.0,12.0,257.4097957836066
2.4,-0.8,45.0,13.0,277.483875742474
2.4,-0.7,45.0,14.0,269.28491454446146
2.4,-0.6,45.0,15.0,282.810370189972
2.4,-0.5,45.0,16.0,271.49808914001665
2.4,-0.4,45.0,17.0,257.6264460839253
2.4,-0.3,45.0,18.0,292.14994083963194
2.4,-0.2,45.0,19.0,291.1889844041785
2.4,-0.1,45.0,20.0,354.6446724801764
2.4,0.0,45.0,21.0,749.6643851679014
2.4,0.1,45.0,22.0,237.15674687213294
2.4,0.2,45.0,23.0,293.3850901209461
2.4,0.3,45.0,24.0,208.2853413218488
2.4,0.4,45.0,25.0,219.8153968464722
2.4,0.5,45.0,26.0,239.58507776105867
2.4,0.6,45.0,27.0,250.75208578468568
2.4,0.7,45.0,28.0,273.63763651295716
2.4,0.8,45.0,29.0,270.239218895963
2.4,0.9,45.0,30.0,223.49474847431784
2.4,1.0,45.0,31.0,234.5254153313414
2.4,1.1,45.0,32.0,239.53642456359256
2.4,1.2,45.0,33.0,264.43831912930455
2.4,1.3,45.0,34.0,231.17274552225143
2.4,1.4,45.0,35.0,225.74818973504662
2.4,1.5,45.0,36.0,230.59522943950182
2.4,1.6,45.0,37.0,224.6297936890576
2.4,1.7,45.0,38.0,240.5393320490531
2.4,1.8,45.0,39.0,227.7429853109143
2.4,1.9,45.0,40.0,254.60873047229526
2.4,2.0,45.0,41.0,227.9745944128571
2.4,2.1,45.0,42.0,202.7294177475429
2.4,2.2,45.0,43.0,246.94369633411176
2.4,2.3,45.0,44.0,230.4640951718614
2.4,2.4,45.0,45.0,234.1280654995121
2.5,2.6,46.0,47.0,177.2367788446543
2.5,2.7,46.0,48.0,168.68229551963955
2.5,2.8,46.0,49.0,191.04400734619287
2.5,2.9,46.0,50.0,229.17196813312268
2.5,3.0,46.0,51.0,233.583384798156
2.5,3.1,46.0,52.0,228.7761119706713
2.5,3.2,46.0,53.0,262.4685843519877
2.5,3.3,46.0,54.0,253.37148964837496
2.5,3.4,46.0,55.0,244.7433086406125
2.5,3.5,46.0,56.0,240.17638133347077
2.5,3.6,46.0,57.0,239.54577285541072
2.5,3.7,46.0,58.0,233.0823171549237
2.5,3.8,46.0,59.0,219.65749280525776
2.5,3.9,46.0,60.0,242.320093045314
2.5,4.0,46.0,61.0,231.71211462771097
2.5,4.1,46.0,62.0,237.15198805948296
2.5,4.2,46.0,63.0,236.90626531178006
2.5,4.3,46.0,64.0,226.71211268432538
2.5,4.4,46.0,65.0,238.59464543428516
2.5,4.5,46.0,66.0,635.7504908417311
2.5,4.6,46.0,67.0,248.06464064718188
2.5,4.7,46.0,68.0,334.10145607687946
2.5,4.8,46.0,69.0,247.46736744929277
2.5,4.9,46.0,70.0,229.98508856763954
2.5,5.0,46.0,71.0,241.40605913218397
2.5,5.1,46.0,72.0,242.05624507565096
2.5,5.2,46.0,73.0,241.5613118865281
2.5,5.3,46.0,74.0,240.64592023967566
2.5,5.4,46.0,75.0,235.85928615554283
2.5,5.5,46.0,76.0,239.49214436276154
2.5,5.6,46.0,77.0,255.88988605648797
2.5,5.7,46.0,78.0,245.69718909769549
2.5,5.8,46.0,79.0,248.7729483896314
2.5,5.9,46.0,80.0,234.03850293423312
2.5,6.0,46.0,81.0,383.090265575626
2.5,6.1,46.0,82.0,305.771810663399
2.5,6.2,46.0,83.0,282.076907902642
2.5,6.3,46.0,84.0,298.3177861611322
2.5,6.4,46.0,85.0,285.53816279539444
2.5,6.5,46.0,86.0,271.5973275202502
2.5,6.6,46.0,87.0,253.58224313348393
2.5,6.7,46.0,88.0,299.85696689936395
2.5,6.8,46.0,89.0,266.5647509439936
2.5,6.9,46.0,90.0,273.10283150206203
2.5,7.0,46.0,91.0,281.94284821820327
2.5,7.1,46.0,92.0,288.62146788495943
2.5,7.2,46.0,93.0,271.4371479505694
2.5,7.3,46.0,94.0,288.6866911617769
2.5,7.4,46.0,95.0,284.83792882433255
2.5,7.5,46.0,96.0,256.3578972772253
2.5,7.6,46.0,97.0,323.9177314898182
2.5,7.7,46.0,98.0,295.97990545646627
2.5,7.8,46.0,99.0,279.17306376434215
2.5,7.9,46.0,100.0,316.9015273604809
2.5,-2.0,46.0,1.0,277.31763581024364
2.5,-1.9,46.0,2.0,267.65167959309616
2.5,-1.8,46.0,3.0,254.5618985580052
2.5,-1.7,46.0,4.0,254.6733602398901
2.5,-1.6,46.0,5.0,340.3665834823709
2.5,-1.5,46.0,6.0,283.1322201513332
2.5,-1.4,46.0,7.0,275.9933947097455
2.5,-1.3,46.0,8.0,291.66717001865595
2.5,-1.2,46.0,9.0,265.97504133440583
2.5,-1.1,46.0,10.0,268.04782119764036
2.5,-1.0,46.0,11.0,254.5482272246358
2.5,-0.9,46.0,12.0,264.2694351203606
2.5,-0.8,46.0,13.0,277.41264214242733
2.5,-0.7,46.0,14.0,275.22061614677114
2.5,-0.6,46.0,15.0,248.38245648821072
2.5,-0.5,46.0,16.0,265.9880389569172
2.5,-0.4,46.0,17.0,236.2825479855609
2.5,-0.3,46.0,18.0,246.00200393325989
2.5,-0.2,46.0,19.0,259.9410087394977
2.5,-0.1,46.0,20.0,267.351138436925
2.5,0.0,46.0,21.0,553.8438518915906
2.5,0.1,46.0,22.0,277.79813974210776
2.5,0.2,46.0,23.0,229.82075631601145
2.5,0.3,46.0,24.0,240.28667737701997
2.5,0.4,46.0,25.0,208.99753178493845
2.5,0.5,46.0,26.0,295.84148144763617
2.5,0.6,46.0,27.0,293.2203218310023
2.5,0.7,46.0,28.0,273.9095188813199
2.5,0.8,46.0,29.0,228.87170670636363
2.5,0.9,46.0,30.0,229.0605241357717
2.5,1.0,46.0,31.0,240.49553119424905
2.5,1.1,46.0,32.0,401.8096220713515
2.5,1.2,46.0,33.0,283.44245892517034
2.5,1.3,46.0,34.0,272.1185037477008
2.5,1.4,46.0,35.0,248.73737173283243
2.5,1.5,46.0,36.0,251.5992341201811
2.5,1.6,46.0,37.0,309.7860964759811
2.5,1.7,46.0,38.0,229.05921291576087
2.5,1.8,46.0,39.0,263.09487702938156
2.5,1.9,46.0,40.0,239.68349015801394
2.5,2.0,46.0,41.0,194.8901317337842
2.5,2.1,46.0,42.0,227.32961605487418
2.5,2.2,46.0,43.0,226.7999540206977
2.5,2.3,46.0,44.0,261.95213570562584
2.5,2.4,46.0,45.0,234.90191306106001
2.5,2.5,46.0,46.0,188.74397018565057
2.6,2.7,47.0,48.0,177.98701454702817
2.6,2.8,47.0,49.0,188.2338324722942
2.6,2.9,47.0,50.0,240.85228440368198
2.6,3.0,47.0,51.0,229.65682118850847
2.6,3.1,47.0,52.0,242.77578025046358
2.6,3.2,47.0,53.0,259.6286318918969
2.6,3.3,47.0,54.0,272.2311509320181
2.6,3.4,47.0,55.0,240.57559009194986
2.6,3.5,47.0,56.0,237.1218054014082
2.6,3.6,47.0,57.0,235.4434062236583
2.6,3.7,47.0,58.0,223.47188965343975
2.6,3.8,47.0,59.0,240.54189639314262
2.6,3.9,47.0,60.0,223.4880476293705
2.6,4.0,47.0,61.0,224.17274878398723
2.6,4.1,47.0,62.0,229.821575762103
2.6,4.2,47.0,63.0,254.13254151783966
2.6,4.3,47.0,64.0,285.85753567208565
2.6,4.4,47.0,65.0,647.3574261543256
2.6,4.5,47.0,66.0,238.72493790992067
2.6,4.6,47.0,67.0,250.43418791549425
2.6,4.7,47.0,68.0,225.34779129846706
2.6,4.8,47.0,69.0,235.1542182359204
2.6,4.9,47.0,70.0,235.39197271109197
2.6,5.0,47.0,71.0,239.27908177556083
2.6,5.1,47.0,72.0,229.42478534936032
2.6,5.2,47.0,73.0,284.31141983844725
2.6,5.3,47.0,74.0,233.38240773865036
2.6,5.4,47.0,75.0,218.9913448763612
2.6,5.5,47.0,76.0,235.8474998188912
2.6,5.6,47.0,77.0,233.21824895677733
2.6,5.7,47.0,78.0,232.28844632689962
2.6,5.8,47.0,79.0,326.71124093103816
2.6,5.9,47.0,80.0,245.9730268797241
2.6,6.0,47.0,81.0,510.45658552440796
2.6,6.1,47.0,82.0,260.09357734347276
2.6,6.2,47.0,83.0,243.91716633504353
2.6,6.3,47.0,84.0,274.38829665893934
2.6,6.4,47.0,85.0,257.9853695327419
2.6,6.5,47.0,86.0,280.28802750678886
2.6,6.6,47.0,87.0,277.6858915483528
2.6,6.7,47.0,88.0,286.6744263722658
2.6,6.8,47.0,89.0,272.32789392298787
2.6,6.9,47.0,90.0,277.7873375179344
2.6,7.0,47.0,91.0,284.5424176852028
2.6,7.1,47.0,92.0,272.82278543714403
2.6,7.2,47.0,93.0,301.21701416669663
2.6,7.3,47.0,94.0,258.01485951368153
2.6,7.4,47.0,95.0,266.3671798670049
2.6,7.5,47.0,96.0,285.52999469932286
2.6,7.6,47.0,97.0,288.28672318082874
2.6,7.7,47.0,98.0,262.9484829399564
2.6,7.8,47.0,99.0,277.88876696666955
2.6,7.9,47.0,100.0,274.97534004842345
2.6,-2.0,47.0,1.0,249.88794761101335
2.6,-1.9,47.0,2.0,300.41480047746825
2.6,-1.8,47.0,3.0,305.61883244957664
2.6,-1.7,47.0,4.0,271.54803961994236
2.6,-1.6,47.0,5.0,293.3097696996088
2.6,-1.5,47.0,6.0,278.5737383929443
2.6,-1.4,47.0,7.0,295.9225881590409
2.6,-1.3,47.0,8.0,256.07507260285473
2.6,-1.2,47.0,9.0,273.573120818272
2.6,-1.1,47.0,10.0,285.3157440753906
2.6,-1.0,47.0,11.0,283.8836067763807
2.6,-0.9,47.0,12.0,259.6379011942392
2.6,-0.8,47.0,13.0,267.68540044883264
2.6,-0.7,47.0,14.0,269.2963119579364
2.6,-0.6,47.0,15.0,303.2644330961498
2.6,-0.5,47.0,16.0,270.5464549185683
2.6,-0.4,47.0,17.0,336.0339408894709
2.6,-0.3,47.0,18.0,247.2761551346512
2.6,-0.2,47.0,19.0,292.11539993405
2.6,-0.1,47.0,20.0,284.179401330619
2.6,0.0,47.0,21.0,621.255605034962
2.6,0.1,47.0,22.0,231.6689148583531
2.6,0.2,47.0,23.0,231.1417843585033
2.6,0.3,47.0,24.0,223.10457752360384
2.6,0.4,47.0,25.0,247.17399032260366
2.6,0.5,47.0,26.0,270.24689064595617
2.6,0.6,47.0,27.0,272.9486570911415
2.6,0.7,47.0,28.0,215.7543887876289
2.6,0.8,47.0,29.0,240.9721112624998
2.6,0.9,47.0,30.0,218.98906234075162
2.6,1.0,47.0,31.0,288.852431682007
2.6,1.1,47.0,32.0,232.88859608097755
2.6,1.2,47.0,33.0,264.037040166957
2.6,1.3,47.0,34.0,218.67067200870412
2.6,1.4,47.0,35.0,253.18855328564464
2.6,1.5,47.0,36.0,224.84399055065776
2.6,1.6,47.0,37.0,215.74253239830105
2.6,1.7,47.0,38.0,234.98516533140864
2.6,1.8,47.0,39.0,240.73822913805373
2.6,1.9,47.0,40.0,191.54904347277343
2.6,2.0,47.0,41.0,246.34175949987485
2.6,2.1,47.0,42.0,228.1172621259154
2.6,2.2,47.0,43.0,227.40987494098067
2.6,2.3,47.0,44.0,252.97823237399865
2.6,2.4,47.0,45.0,184.95122784579098
2.6,2.5,47.0,46.0,204.5785626644905
2.6,2.6,47.0,47.0,184.33305867434228
2.7,2.8,48.0,49.0,249.87706922177793
2.7,2.9,48.0,50.0,216.61302473691148
2.7,3.0,48.0,51.0,269.00314756238754
2.7,3.1,48.0,52.0,279.0912598300878
2.7,3.2,48.0,53.0,278.8514363895706
2.7,3.3,48.0,54.0,236.42251235665026
2.7,3.4,48.0,55.0,259.2461151514008
2.7,3.5,48.0,56.0,243.70269319689496
2.7,3.6,48.0,57.0,241.15323889884377
2.7,3.7,48.0,58.0,243.78198947599884
2.7,3.8,48.0,59.0,228.82148967690466
2.7,3.9,48.0,60.0,297.7158117200468
2.7,4.0,48.0,61.0,241.03302384910043
2.7,4.1,48.0,62.0,205.7199929866637
2.7,4.2,48.0,63.0,215.22057721912896
2.7,4.3,48.0,64.0,681.9108821194517
2.7,4.4,48.0,65.0,239.739237766533
2.7,4.5,48.0,66.0,236.78624474879558
2.7,4.6,48.0,67.0,223.7340620359368
2.7,4.7,48.0,68.0,264.1701781570417
2.7,4.8,48.0,69.0,247.42503316795583
2.7,4.9,48.0,70.0,269.96687358506335
2.7,5.0,48.0,71.0,249.1125509398934
2.7,5.1,48.0,72.0,233.99171699515855
2.7,5.2,48.0,73.0,277.8084602713125
2.7,5.3,48.0,74.0,265.64709670687216
2.7,5.4,48.0,75.0,255.9514337988813
2.7,5.5,48.0,76.0,242.54537741968048
2.7,5.6,48.0,77.0,257.32601879501436
2.7,5.7,48.0,78.0,228.45971016435382
2.7,5.8,48.0,79.0,242.77654420686233
2.7,5.9,48.0,80.0,231.97912957653926
2.7,6.0,48.0,81.0,344.07436654447685
2.7,6.1,48.0,82.0,347.68079025106056
2.7,6.2,48.0,83.0,287.9339767332547
2.7,6.3,48.0,84.0,299.8834430009708
2.7,6.4,48.0,85.0,266.09197979465694
2.7,6.5,48.0,86.0,256.9106048518447
2.7,6.6,48.0,87.0,273.6961728862899
2.7,6.7,48.0,88.0,279.93386671486076
2.7,6.8,48.0,89.0,297.2167430816196
2.7,6.9,48.0,90.0,307.40354099875515
2.7,7.0,48.0,91.0,253.52737486462624
2.7,7.1,48.0,92.0,297.8361993394543
2.7,7.2,48.0,93.0,285.6366799113084
2.7,7.3,48.0,94.0,310.15305320944395
2.7,7.4,48.0,95.0,251.35748745161453
2.7,7.5,48.0,96.0,270.9331251125168
2.7,7.6,48.0,97.0,288.0471532607118
2.7,7.7,48.0,98.0,287.8542495156276
2.7,7.8,48.0,99.0,281.24491203786766
2.7,7.9,48.0,100.0,280.0096712689394
2.7,-2.0,48.0,1.0,269.74736868273385
2.7,-1.9,48.0,2.0,273.3327555792755
2.7,-1.8,48.0,3.0,283.3876288160884
2.7,-1.7,48.0,4.0,300.7364936353981
2.7,-1.6,48.0,5.0,263.1760233174091
2.7,-1.5,48.0,6.0,282.15944797593426
2.7,-1.4,48.0,7.0,266.12948448863557
2.7,-1.3,48.0,8.0,260.8324245784962
2.7,-1.2,48.0,9.0,269.1223809271386
2.7,-1.1,48.0,10.0,503.85929603645235
2.7,-1.0,48.0,11.0,251.07038767062573
2.7,-0.9,48.0,12.0,268.2152170329736
2.7,-0.8,48.0,13.0,254.95242441264023
2.7,-0.7,48.0,14.0,277.0480444288856
2.7,-0.6,48.0,15.0,289.42541682373974
2.7,-0.5,48.0,16.0,272.190574899454
2.7,-0.4,48.0,17.0,271.11143458531853
2.7,-0.3,48.0,18.0,253.53584086203563
2.7,-0.2,48.0,19.0,234.52186512243475
2.7,-0.1,48.0,20.0,288.155829408918
2.7,0.0,48.0,21.0,567.0956409002055
2.7,0.1,48.0,22.0,236.64978208293493
2.7,0.2,48.0,23.0,212.68247753229164
2.7,0.3,48.0,24.0,282.28952203497107
2.7,0.4,48.0,25.0,278.12257640628957
2.7,0.5,48.0,26.0,294.0490265834515
2.7,0.6,48.0,27.0,244.6888036188815
2.7,0.7,48.0,28.0,230.200579148383
2.7,0.8,48.0,29.0,219.333150801563
2.7,0.9,48.0,30.0,276.3046482634483
2.7,1.0,48.0,31.0,212.21432313999975
2.7,1.1,48.0,32.0,231.00042026623672
2.7,1.2,48.0,33.0,238.92230732237988
2.7,1.3,48.0,34.0,219.75888477824
2.7,1.4,48.0,35.0,229.15343024335505
2.7,1.5,48.0,36.0,255.98821130836686
2.7,1.6,48.0,37.0,225.77110437234435
2.7,1.7,48.0,38.0,222.4430525865893
2.7,1.8,48.0,39.0,195.12684454090186
2.7,1.9,48.0,40.0,266.07551218004426
2.7,2.0,48.0,41.0,219.50103104465424
2.7,2.1,48.0,42.0,225.35361303472294
2.7,2.2,48.0,43.0,223.3782580609932
2.7,2.3,48.0,44.0,212.47403343175114
2.7,2.4,48.0,45.0,184.9008072556287
2.7,2.5,48.0,46.0,166.9931015442454
2.7,2.6,48.0,47.0,201.0042605646516
2.7,2.7,48.0,48.0,174.78764806549208
2.8,2.9,49.0,50.0,265.93112800465457
2.8,3.0,49.0,51.0,239.28486332105035
2.8,3.1,49.0,52.0,262.3716740351336
2.8,3.2,49.0,53.0,243.46511968378783
2.8,3.3,49.0,54.0,221.94158002317988
2.8,3.4,49.0,55.0,253.54524218775072
2.8,3.5,49.0,56.0,236.22062563894602
2.8,3.6,49.0,57.0,225.33630940002394
2.8,3.7,49.0,58.0,235.29968550119116
2.8,3.8,49.0,59.0,241.44281946538658
2.8,3.9,49.0,60.0,216.21567117241435
2.8,4.0,49.0,61.0,259.4480285553358
2.8,4.1,49.0,62.0,262.85834974958533
2.8,4.2,49.0,63.0,641.2065122403543
2.8,4.3,49.0,64.0,254.11035713821565
2.8,4.4,49.0,65.0,260.41389833844295
2.8,4.5,49.0,66.0,252.83864480721434
2.8,4.6,49.0,67.0,240.10157112542015
2.8,4.7,49.0,68.0,214.99496968684596
2.8,4.8,49.0,69.0,259.3855205138893
2.8,4.9,49.0,70.0,254.0540467971593
2.8,5.0,49.0,71.0,239.66062798123838
2.8,5.1,49.0,72.0,234.75967290476967
2.8,5.2,49.0,73.0,237.49404269850035
2.8,5.3,49.0,74.0,262.6206788816958
2.8,5.4,49.0,75.0,248.9875511808143
2.8,5.5,49.0,76.0,229.44126352083848
2.8,5.6,49.0,77.0,265.18758492797997
2.8,5.7,49.0,78.0,232.74051516601548
2.8,5.8,49.0,79.0,252.5974238067777
2.8,5.9,49.0,80.0,257.92060111322957
2.8,6.0,49.0,81.0,382.6722798698625
2.8,6.1,49.0,82.0,260.21536270886827
2.8,6.2,49.0,83.0,291.96914231989683
2.8,6.3,49.0,84.0,301.9580207630141
2.8,6.4,49.0,85.0,295.26515011559104
2.8,6.5,49.0,86.0,280.08456757701026
2.8,6.6,49.0,87.0,262.31872852223614
2.8,6.7,49.0,88.0,287.52509864313555
2.8,6.8,49.0,89.0,275.1269688548748
2.8,6.9,49.0,90.0,279.77194096024004
2.8,7.0,49.0,91.0,283.8199247482045
2.8,7.1,49.0,92.0,268.7616725212769
2.8,7.2,49.0,93.0,257.9843511984759
2.8,7.3,49.0,94.0,330.0167136024805
2.8,7.4,49.0,95.0,257.76655849514896
2.8,7.5,49.0,96.0,277.6947864981817
2.8,7.6,49.0,97.0,284.9843231744826
2.8,7.7,49.0,98.0,300.05230895139766
2.8,7.8,49.0,99.0,295.1302227606078
2.8,7.9,49.0,100.0,314.94338225524587
2.8,-2.0,49.0,1.0,266.0694024778475
2.8,-1.9,49.0,2.0,263.86802464302576
2.8,-1.8,49.0,3.0,297.65594235374493
2.8,-1.7,49.0,4.0,283.15401277443755
2.8,-1.6,49.0,5.0,261.96517544775196
2.8,-1.5,49.0,6.0,319.6019302842425
2.8,-1.4,49.0,7.0,264.1794677026176
2.8,-1.3,49.0,8.0,269.30282227118136
2.8,-1.2,49.0,9.0,255.8099906389092
2.8,-1.1,49.0,10.0,255.44458465134323
2.8,-1.0,49.0,11.0,259.22875299565544
2.8,-0.9,49.0,12.0,292.45908181109405
2.8,-0.8,49.0,13.0,259.7062117135693
2.8,-0.7,49.0,14.0,284.76487966708316
2.8,-0.6,49.0,15.0,253.66329532643843
2.8,-0.5,49.0,16.0,293.71612780144517
2.8,-0.4,49.0,17.0,260.75698624596095
2.8,-0.3,49.0,18.0,271.4706835779928
2.8,-0.2,49.0,19.0,283.2879150334681
2.8,-0.1,49.0,20.0,239.32175247170744
2.8,0.0,49.0,21.0,535.9344655281375
2.8,0.1,49.0,22.0,237.79365188188805
2.8,0.2,49.0,23.0,275.64083385897055
2.8,0.3,49.0,24.0,257.86094264179064
2.8,0.4,49.0,25.0,303.7798425323159
2.8,0.5,49.0,26.0,230.47388669172744
2.8,0.6,49.0,27.0,221.34835089542983
2.8,0.7,49.0,28.0,233.4504889889422
2.8,0.8,49.0,29.0,257.64914913909183
2.8,0.9,49.0,30.0,206.94086174428932
2.8,1.0,49.0,31.0,232.90369227050303
2.8,1.1,49.0,32.0,241.0137225296703
2.8,1.2,49.0,33.0,244.2188063618148
2.8,1.3,49.0,34.0,246.83592928787792
2.8,1.4,49.0,35.0,255.11986693259266
2.8,1.5,49.0,36.0,223.96310439766418
2.8,1.6,49.0,37.0,249.84339218815083
2.8,1.7,49.0,38.0,199.67386021034935
2.8,1.8,49.0,39.0,233.21304243674678
2.8,1.9,49.0,40.0,273.6367552618677
2.8,2.0,49.0,41.0,232.15021113013975
2.8,2.1,49.0,42.0,248.04891699526826
2.8,2.2,49.0,43.0,208.4123163374512
2.8,2.3,49.0,44.0,201.24358640324436
2.8,2.4,49.0,45.0,194.52564044692005
2.8,2.5,49.0,46.0,204.67446874571212
2.8,2.6,49.0,47.0,193.81385418923634
2.8,2.7,49.0,48.0,225.52352918271
2.8,2.8,49.0,49.0,247.68900350053377
2.9,3.0,50.0,51.0,260.67914592169075
2.9,3.1,50.0,52.0,281.60269251133883
2.9,3.2,50.0,53.0,226.3374533498978
2.9,3.3,50.0,54.0,256.27949544059834
2.9,3.4,50.0,55.0,368.6984358183682
2.9,3.5,50.0,56.0,264.8576411812166
2.9,3.6,50.0,57.0,231.0947958987471
2.9,3.7,50.0,58.0,255.82169638293945
2.9,3.8,50.0,59.0,248.66523395742684
2.9,3.9,50.0,60.0,234.30283494613147
2.9,4.0,50.0,61.0,233.78500122664727
2.9,4.1,50.0,62.0,672.954103101434
2.9,4.2,50.0,63.0,264.1938664832332
2.9,4.3,50.0,64.0,256.11827351359995
2.9,4.4,50.0,65.0,275.2002366157853
2.9,4.5,50.0,66.0,322.505932442806
2.9,4.6,50.0,67.0,232.87532193115106
2.9,4.7,50.0,68.0,233.2024225696011
2.9,4.8,50.0,69.0,238.6649749160347
2.9,4.9,50.0,70.0,249.1772117928624
2.9,5.0,50.0,71.0,221.7280167447121
2.9,5.1,50.0,72.0,239.49004688268369
2.9,5.2,50.0,73.0,250.40721636007865
2.9,5.3,50.0,74.0,288.2396335567594
2.9,5.4,50.0,75.0,408.64954223607333
2.9,5.5,50.0,76.0,247.3665063706146
2.9,5.6,50.0,77.0,233.43630473225863
2.9,5.7,50.0,78.0,228.76841212630794
2.9,5.8,50.0,79.0,245.66403236766814
2.9,5.9,50.0,80.0,260.64677838580246
2.9,6.0,50.0,81.0,442.43539547759866
2.9,6.1,50.0,82.0,266.5392508197004
2.9,6.2,50.0,83.0,278.4364659449086
2.9,6.3,50.0,84.0,279.73824725510525
2.9,6.4,50.0,85.0,263.71340306428516
2.9,6.5,50.0,86.0,270.11252153543796
2.9,6.6,50.0,87.0,273.22404767236856
2.9,6.7,50.0,88.0,292.6297816201849
2.9,6.8,50.0,89.0,308.56242165395287
2.9,6.9,50.0,90.0,261.86351107047625
2.9,7.0,50.0,91.0,277.08417364597267
2.9,7.1,50.0,92.0,273.68045752383324
2.9,7.2,50.0,93.0,279.38956804893826
2.9,7.3,50.0,94.0,261.83589629242573
2.9,7.4,50.0,95.0,265.11491237840863
2.9,7.5,50.0,96.0,279.8421292854362
2.9,7.6,50.0,97.0,306.9307720305828
2.9,7.7,50.0,98.0,283.99995653328716
2.9,7.8,50.0,99.0,283.59945744407474
2.9,7.9,50.0,100.0,262.2302635320077
2.9,-2.0,50.0,1.0,306.20390184662983
2.9,-1.9,50.0,2.0,284.16866111031004
2.9,-1.8,50.0,3.0,264.2832749051459
2.9,-1.7,50.0,4.0,302.30794013513025
2.9,-1.6,50.0,5.0,270.03678101893433
2.9,-1.5,50.0,6.0,283.83820366503903
2.9,-1.4,50.0,7.0,277.9863548724711
2.9,-1.3,50.0,8.0,243.0095905505198
2.9,-1.2,50.0,9.0,320.6921844621492
2.9,-1.1,50.0,10.0,282.8801334810444
2.9,-1.0,50.0,11.0,248.77968840399197
2.9,-0.9,50.0,12.0,270.86179197238613
2.9,-0.8,50.0,13.0,291.6296959838096
2.9,-0.7,50.0,14.0,249.89275229428685
2.9,-0.6,50.0,15.0,301.7837756711445
2.9,-0.5,50.0,16.0,260.05644757937864
2.9,-0.4,50.0,17.0,266.0828788724947
2.9,-0.3,50.0,18.0,276.53794337133536
2.9,-0.2,50.0,19.0,292.12644592315587
2.9,-0.1,50.0,20.0,294.1921187624472
2.9,0.0,50.0,21.0,590.9025567069878
2.9,0.1,50.0,22.0,317.734713186724
2.9,0.2,50.0,23.0,260.9092826598336
2.9,0.3,50.0,24.0,277.29346416821465
2.9,0.4,50.0,25.0,236.1432109821647
2.9,0.5,50.0,26.0,227.22564237768836
2.9,0.6,50.0,27.0,227.90242208226172
2.9,0.7,50.0,28.0,264.5975753579456
2.9,0.8,50.0,29.0,239.73825645635242
2.9,0.9,50.0,30.0,224.06176519152027
2.9,1.0,50.0,31.0,240.80324663496611
2.9,1.1,50.0,32.0,233.17308775449112
2.9,1.2,50.0,33.0,225.14640083489934
2.9,1.3,50.0,34.0,240.0467579346216
2.9,1.4,50.0,35.0,225.9608684331661
2.9,1.5,50.0,36.0,258.6315695154996
2.9,1.6,50.0,37.0,190.28443671384838
2.9,1.7,50.0,38.0,232.73112316619765
2.9,1.8,50.0,39.0,226.6424166599367
2.9,1.9,50.0,40.0,226.844519281441
2.9,2.0,50.0,41.0,234.91099878191716
2.9,2.1,50.0,42.0,181.97814715288249
2.9,2.2,50.0,43.0,169.030336973478
2.9,2.3,50.0,44.0,193.86186991093533
2.9,2.4,50.0,45.0,185.22023379914685
2.9,2.5,50.0,46.0,203.8015640205307
2.9,2.6,50.0,47.0,232.79153266795964
2.9,2.7,50.0,48.0,237.96182581563176
2.9,2.8,50.0,49.0,288.12726151034167
2.9,2.9,50.0,50.0,318.0287927486877
3.0,3.1,51.0,52.0,253.73437210947003
3.0,3.2,51.0,53.0,229.96048240723303
3.0,3.3,51.0,54.0,258.7507138648552
3.0,3.4,51.0,55.0,244.90340956708798
3.0,3.5,51.0,56.0,237.89055085012663
3.0,3.6,51.0,57.0,255.67578453454922
3.0,3.7,51.0,58.0,244.57418530548387
3.0,3.8,51.0,59.0,252.94222619692297
3.0,3.9,51.0,60.0,226.33399268580112
3.0,4.0,51.0,61.0,700.2026593802613
3.0,4.1,51.0,62.0,268.74623430277467
3.0,4.2,51.0,63.0,243.4456023897506
3.0,4.3,51.0,64.0,248.32400080822754
3.0,4.4,51.0,65.0,222.84917827508178
3.0,4.5,51.0,66.0,252.64973706138952
3.0,4.6,51.0,67.0,258.66366799231974
3.0,4.7,51.0,68.0,239.64659220164316
3.0,4.8,51.0,69.0,230.67752449235022
3.0,4.9,51.0,70.0,228.66162478640695
3.0,5.0,51.0,71.0,245.29286053479976
3.0,5.1,51.0,72.0,261.84934455427253
3.0,5.2,51.0,73.0,230.0211655893509
3.0,5.3,51.0,74.0,219.89388037163036
3.0,5.4,51.0,75.0,247.1850194589078
3.0,5.5,51.0,76.0,278.4173045742212
3.0,5.6,51.0,77.0,238.10582934911898
3.0,5.7,51.0,78.0,264.62561200473
3.0,5.8,51.0,79.0,259.8150203640642
3.0,5.9,51.0,80.0,260.41948348173906
3.0,6.0,51.0,81.0,376.7606460308932
3.0,6.1,51.0,82.0,272.2842391907094
3.0,6.2,51.0,83.0,287.15679147471843
3.0,6.3,51.0,84.0,263.3400426565849
3.0,6.4,51.0,85.0,266.70293556990356
3.0,6.5,51.0,86.0,269.4609981570877
3.0,6.6,51.0,87.0,269.9989294084175
3.0,6.7,51.0,88.0,270.99886424630193
3.0,6.8,51.0,89.0,310.23227296780556
3.0,6.9,51.0,90.0,307.04973510102536
3.0,7.0,51.0,91.0,265.12756171501337
3.0,7.1,51.0,92.0,269.62895231184456
3.0,7.2,51.0,93.0,283.9610632432787
3.0,7.3,51.0,94.0,258.17118820018555
3.0,7.4,51.0,95.0,263.0292502705768
3.0,7.5,51.0,96.0,292.1819271732127
3.0,7.6,51.0,97.0,280.18961692607013
3.0,7.7,51.0,98.0,268.9660767812657
3.0,7.8,51.0,99.0,272.82774702422967
3.0,7.9,51.0,100.0,270.72131851454265
3.0,-2.0,51.0,1.0,281.82445478218625
3.0,-1.9,51.0,2.0,301.54948522656196
3.0,-1.8,51.0,3.0,263.5026892242461
3.0,-1.7,51.0,4.0,265.9178398083379
3.0,-1.6,51.0,5.0,314.6318489912133
3.0,-1.5,51.0,6.0,268.6141057588422
3.0,-1.4,51.0,7.0,274.35639890505985
3.0,-1.3,51.0,8.0,266.19082060022936
3.0,-1.2,51.0,9.0,279.8887951435506
3.0,-1.1,51.0,10.0,278.62288384734177
3.0,-1.0,51.0,11.0,263.1052542292658
3.0,-0.9,51.0,12.0,368.3005285554423
3.0,-0.8,51.0,13.0,247.66234909403923
3.0,-0.7,51.0,14.0,277.90915455470144
3.0,-0.6,51.0,15.0,256.54110043380774
3.0,-0.5,51.0,16.0,264.67089421292303
3.0,-0.4,51.0,17.0,281.8493996875044
3.0,-0.3,51.0,18.0,264.03871126748874
3.0,-0.2,51.0,19.0,232.66820703854347
3.0,-0.1,51.0,20.0,296.85918824094404
3.0,0.0,51.0,21.0,603.5094622119977
3.0,0.1,51.0,22.0,253.72201867063652
3.0,0.2,51.0,23.0,238.19170024952444
3.0,0.3,51.0,24.0,227.7684549862482
3.0,0.4,51.0,25.0,257.11292624796795
3.0,0.5,51.0,26.0,229.80462442264923
3.0,0.6,51.0,27.0,261.8268839162676
3.0,0.7,51.0,28.0,230.70910363826187
3.0,0.8,51.0,29.0,267.21748991672666
3.0,0.9,51.0,30.0,241.40857561701225
3.0,1.0,51.0,31.0,267.96023296396004
3.0,1.1,51.0,32.0,217.67389384760736
3.0,1.2,51.0,33.0,216.40520033661497
3.0,1.3,51.0,34.0,235.92255972601453
3.0,1.4,51.0,35.0,231.3912565520492
3.0,1.5,51.0,36.0,228.81264418958168
3.0,1.6,51.0,37.0,235.90790380672578
3.0,1.7,51.0,38.0,242.11998906682544
3.0,1.8,51.0,39.0,225.4879167263042
3.0,1.9,51.0,40.0,230.70047602220103
3.0,2.0,51.0,41.0,188.18598641502197
3.0,2.1,51.0,42.0,209.2290792592825
3.0,2.2,51.0,43.0,174.63897561575106
3.0,2.3,51.0,44.0,177.001933626063
3.0,2.4,51.0,45.0,200.90238410551606
3.0,2.5,51.0,46.0,252.67648427166972
3.0,2.6,51.0,47.0,234.8516269475995
3.0,2.7,51.0,48.0,258.7732061249193
3.0,2.8,51.0,49.0,318.0267553686081
3.0,2.9,51.0,50.0,293.4606079379626
3.0,3.0,51.0,51.0,226.43046396041052
3.1,3.2,52.0,53.0,243.87251935767975
3.1,3.3,52.0,54.0,240.22364519893893
3.1,3.4,52.0,55.0,258.46673795595484
3.1,3.5,52.0,56.0,234.35614487294035
3.1,3.6,52.0,57.0,230.4303278286266
3.1,3.7,52.0,58.0,234.83355909789432
3.1,3.8,52.0,59.0,229.4306982001897
3.1,3.9,52.0,60.0,688.6923931957635
3.1,4.0,52.0,61.0,256.52526236658264
3.1,4.1,52.0,62.0,240.91889719301957
3.1,4.2,52.0,63.0,250.24498821534937
3.1,4.3,52.0,64.0,225.47032235608896
3.1,4.4,52.0,65.0,219.46283866075842
3.1,4.5,52.0,66.0,242.72810856980695
3.1,4.6,52.0,67.0,225.86534762855757
3.1,4.7,52.0,68.0,220.45832873834905
3.1,4.8,52.0,69.0,237.49838694587004
3.1,4.9,52.0,70.0,245.9840440413396
3.1,5.0,52.0,71.0,248.38886026580326
3.1,5.1,52.0,72.0,277.8994179966631
3.1,5.2,52.0,73.0,211.34202248562372
3.1,5.3,52.0,74.0,234.36130946387723
3.1,5.4,52.0,75.0,263.2324168395932
3.1,5.5,52.0,76.0,253.60714692157515
3.1,5.6,52.0,77.0,239.04467551577739
3.1,5.7,52.0,78.0,241.84315254272215
3.1,5.8,52.0,79.0,230.35862286079632
3.1,5.9,52.0,80.0,207.13881543136895
3.1,6.0,52.0,81.0,410.8786736463826
3.1,6.1,52.0,82.0,255.65225245811018
3.1,6.2,52.0,83.0,264.51285373352454
3.1,6.3,52.0,84.0,279.34912964582156
3.1,6.4,52.0,85.0,259.2301796894542
3.1,6.5,52.0,86.0,298.95608869040245
3.1,6.6,52.0,87.0,290.707110258878
3.1,6.7,52.0,88.0,259.7182344501563
3.1,6.8,52.0,89.0,276.5329234516059
3.1,6.9,52.0,90.0,291.54148948269693
3.1,7.0,52.0,91.0,262.09199443534766
3.1,7.1,52.0,92.0,267.96854641031905
3.1,7.2,52.0,93.0,311.2832736805502
3.1,7.3,52.0,94.0,261.9349476351494
3.1,7.4,52.0,95.0,283.5111836665392
3.1,7.5,52.0,96.0,268.5602047640304
3.1,7.6,52.0,97.0,273.77310445852294
3.1,7.7,52.0,98.0,302.0066491587949
3.1,7.8,52.0,99.0,297.0248455680951
3.1,7.9,52.0,100.0,271.86539485775853
3.1,-2.0,52.0,1.0,269.18680110704884
3.1,-1.9,52.0,2.0,304.16947192846317
3.1,-1.8,52.0,3.0,276.54446503911487
3.1,-1.7,52.0,4.0,276.1902960283146
3.1,-1.6,52.0,5.0,239.55024027872048
3.1,-1.5,52.0,6.0,250.09231263204651
3.1,-1.4,52.0,7.0,266.9949825450537
3.1,-1.3,52.0,8.0,285.1394526752256
3.1,-1.2,52.0,9.0,264.629207814656
3.1,-1.1,52.0,10.0,253.61040025605251
3.1,-1.0,52.0,11.0,298.1909895829105
3.1,-0.9,52.0,12.0,259.65008257590506
3.1,-0.8,52.0,13.0,303.2103551099682
3.1,-0.7,52.0,14.0,271.6781723864049
3.1,-0.6,52.0,15.0,249.67516914672808
3.1,-0.5,52.0,16.0,263.98493667982444
3.1,-0.4,52.0,17.0,274.37765731729434
3.1,-0.3,52.0,18.0,242.596943262237
3.1,-0.2,52.0,19.0,275.02662776424154
3.1,-0.1,52.0,20.0,288.752735469162
3.1,0.0,52.0,21.0,667.3543233620595
3.1,0.1,52.0,22.0,275.7789930677288
3.1,0.2,52.0,23.0,223.27122926919307
3.1,0.3,52.0,24.0,221.25191185139604
3.1,0.4,52.0,25.0,191.02566992833516
3.1,0.5,52.0,26.0,311.6872320776758
3.1,0.6,52.0,27.0,222.10098831185547
3.1,0.7,52.0,28.0,238.09783493767006
3.1,0.8,52.0,29.0,227.6313005860314
3.1,0.9,52.0,30.0,247.84887206456813
3.1,1.0,52.0,31.0,246.92698310782174
3.1,1.1,52.0,32.0,230.2979131347718
3.1,1.2,52.0,33.0,240.14465849599083
3.1,1.3,52.0,34.0,232.33154713193434
3.1,1.4,52.0,35.0,187.42185954368802
3.1,1.5,52.0,36.0,255.8092893419711
3.1,1.6,52.0,37.0,217.37062086032856
3.1,1.7,52.0,38.0,248.6659446588407
3.1,1.8,52.0,39.0,243.2378755171924
3.1,1.9,52.0,40.0,199.65958606181334
3.1,2.0,52.0,41.0,181.0311613297912
3.1,2.1,52.0,42.0,191.18499080250874
3.1,2.2,52.0,43.0,172.04910534845413
3.1,2.3,52.0,44.0,206.767954492502
3.1,2.4,52.0,45.0,214.48449978655896
3.1,2.5,52.0,46.0,235.54510129312138
3.1,2.6,52.0,47.0,288.3301110643884
3.1,2.7,52.0,48.0,280.0011303429926
3.1,2.8,52.0,49.0,297.09792524642097
3.1,2.9,52.0,50.0,238.49533667099536
3.1,3.0,52.0,51.0,233.10845071012733
3.1,3.1,52.0,52.0,259.83242402144987
3.2,3.3,53.0,54.0,215.53356298056391
3.2,3.4,53.0,55.0,239.35893685877585
3.2,3.5,53.0,56.0,219.72200632571088
3.2,3.6,53.0,57.0,224.1669597358837
3.2,3.7,53.0,58.0,211.85198849527401
3.2,3.8,53.0,59.0,675.3102471454863
3.2,3.9,53.0,60.0,257.3064814691027
3.2,4.0,53.0,61.0,250.95485243552108
3.2,4.1,53.0,62.0,237.50057678275945
3.2,4.2,53.0,63.0,255.01456074004892
3.2,4.3,53.0,64.0,250.91785305052136
3.2,4.4,53.0,65.0,254.44585864708066
3.2,4.5,53.0,66.0,220.96390245967928
3.2,4.6,53.0,67.0,226.68484122611875
3.2,4.7,53.0,68.0,221.02584606671337
3.2,4.8,53.0,69.0,255.19893761610695
3.2,4.9,53.0,70.0,252.41368730992875
3.2,5.0,53.0,71.0,248.94478625664703
3.2,5.1,53.0,72.0,224.4054708103168
3.2,5.2,53.0,73.0,252.56875035870388
3.2,5.3,53.0,74.0,233.26704310081982
3.2,5.4,53.0,75.0,235.08038855606614
3.2,5.5,53.0,76.0,245.67150928041863
3.2,5.6,53.0,77.0,234.72946541471745
3.2,5.7,53.0,78.0,256.78701129800504
3.2,5.8,53.0,79.0,232.12300966212337
3.2,5.9,53.0,80.0,250.2275303962443
3.2,6.0,53.0,81.0,386.8350118164329
3.2,6.1,53.0,82.0,306.0461845285251
3.2,6.2,53.0,83.0,300.74108996144633
3.2,6.3,53.0,84.0,263.09448633583054
3.2,6.4,53.0,85.0,257.7221356272999
3.2,6.5,53.0,86.0,334.02041395198296
3.2,6.6,53.0,87.0,303.14742427315963
3.2,6.7,53.0,88.0,278.16819601311016
3.2,6.8,53.0,89.0,296.93278033390516
3.2,6.9,53.0,90.0,299.3433442125846
3.2,7.0,53.0,91.0,279.7177040978248
3.2,7.1,53.0,92.0,283.98280852557696
3.2,7.2,53.0,93.0,295.9573748903793
3.2,7.3,53.0,94.0,267.05560074807045
3.2,7.4,53.0,95.0,266.787618392851
3.2,7.5,53.0,96.0,304.39771969460054
3.2,7.6,53.0,97.0,308.1875362195857
3.2,7.7,53.0,98.0,285.8721382494323
3.2,7.8,53.0,99.0,285.6536056100274
3.2,7.9,53.0,100.0,333.17278708041255
3.2,-2.0,53.0,1.0,283.2151840511937
3.2,-1.9,53.0,2.0,276.75176850282173
3.2,-1.8,53.0,3.0,236.91879477931153
3.2,-1.7,53.0,4.0,308.48827726933337
3.2,-1.6,53.0,5.0,255.27242841253505
3.2,-1.5,53.0,6.0,268.4961073354479
3.2,-1.4,53.0,7.0,275.8043324746891
3.2,-1.3,53.0,8.0,271.4208560854426
3.2,-1.2,53.0,9.0,271.9043516219681
3.2,-1.1,53.0,10.0,282.83843215825766
3.2,-1.0,53.0,11.0,266.7905466683637
3.2,-0.9,53.0,12.0,256.04848284305126
3.2,-0.8,53.0,13.0,266.4779397248754
3.2,-0.7,53.0,14.0,273.5494916462817
3.2,-0.6,53.0,15.0,332.6047431656664
3.2,-0.5,53.0,16.0,296.18966636374336
3.2,-0.4,53.0,17.0,294.1147739363577
3.2,-0.3,53.0,18.0,251.40792697403083
3.2,-0.2,53.0,19.0,267.44108094314316
3.2,-0.1,53.0,20.0,266.4427305124259
3.2,0.0,53.0,21.0,659.3394846545654
3.2,0.1,53.0,22.0,232.29346751065125
3.2,0.2,53.0,23.0,271.32625757556127
3.2,0.3,53.0,24.0,223.96391012239746
3.2,0.4,53.0,25.0,250.7157693612591
3.2,0.5,53.0,26.0,214.93562997667738
3.2,0.6,53.0,27.0,224.8969271443834
3.2,0.7,53.0,28.0,209.58551402557123
3.2,0.8,53.0,29.0,231.88422571746565
3.2,0.9,53.0,30.0,217.88198109539502
3.2,1.0,53.0,31.0,308.9684961284842
3.2,1.1,53.0,32.0,218.40232337945085
3.2,1.2,53.0,33.0,258.4425689515059
3.2,1.3,53.0,34.0,180.9627455897546
3.2,1.4,53.0,35.0,224.50204888776616
3.2,1.5,53.0,36.0,241.42535652170008
3.2,1.6,53.0,37.0,232.61890942579475
3.2,1.7,53.0,38.0,215.85045444197593
3.2,1.8,53.0,39.0,183.50989609828133
3.2,1.9,53.0,40.0,183.80590946211498
3.2,2.0,53.0,41.0,209.55145092971577
3.2,2.1,53.0,42.0,202.40618187602647
3.2,2.2,53.0,43.0,204.905750644174
3.2,2.3,53.0,44.0,228.1318350351968
3.2,2.4,53.0,45.0,257.9031786548273
3.2,2.5,53.0,46.0,259.0924522630762
3.2,2.6,53.0,47.0,274.5363518131448
3.2,2.7,53.0,48.0,297.6651371329282
3.2,2.8,53.0,49.0,220.30953030344287
3.2,2.9,53.0,50.0,240.50921759445075
3.2,3.0,53.0,51.0,286.8146251265972
3.2,3.1,53.0,52.0,215.55631503127842
3.2,3.2,53.0,53.0,236.90290218090237
3.3,3.4,54.0,55.0,223.05249678921095
3.3,3.5,54.0,56.0,251.0167658431547
3.3,3.6,54.0,57.0,243.14716721719884
3.3,3.7,54.0,58.0,653.7487392117616
3.3,3.8,54.0,59.0,227.9849555496949
3.3,3.9,54.0,60.0,235.7269079088357
3.3,4.0,54.0,61.0,283.0203778931486
3.3,4.1,54.0,62.0,236.210574463958
3.3,4.2,54.0,63.0,236.20158851088343
3.3,4.3,54.0,64.0,256.9902987040607
3.3,4.4,54.0,65.0,232.41624137555328
3.3,4.5,54.0,66.0,257.4912989298857
3.3,4.6,54.0,67.0,236.34373998185535
3.3,4.7,54.0,68.0,233.5926286916643
3.3,4.8,54.0,69.0,335.6044082497342
3.3,4.9,54.0,70.0,236.71678051407463
3.3,5.0,54.0,71.0,219.2547573354774
3.3,5.1,54.0,72.0,236.2935718271838
3.3,5.2,54.0,73.0,239.60733356947077
3.3,5.3,54.0,74.0,220.26156851222888
3.3,5.4,54.0,75.0,224.45049891868211
3.3,5.5,54.0,76.0,261.0241512688519
3.3,5.6,54.0,77.0,260.82429409766877
3.3,5.7,54.0,78.0,217.94753572941295
3.3,5.8,54.0,79.0,234.9540408012066
3.3,5.9,54.0,80.0,228.49266538235713
3.3,6.0,54.0,81.0,399.91985749513947
3.3,6.1,54.0,82.0,314.8369199503883
3.3,6.2,54.0,83.0,267.44511939258933
3.3,6.3,54.0,84.0,287.5173565170595
3.3,6.4,54.0,85.0,293.052373589899
3.3,6.5,54.0,86.0,273.77329857627007
3.3,6.6,54.0,87.0,261.6390693620681
3.3,6.7,54.0,88.0,261.20428041711835
3.3,6.8,54.0,89.0,273.56140189529447
3.3,6.9,54.0,90.0,298.3313557839472
3.3,7.0,54.0,91.0,316.298782740819
3.3,7.1,54.0,92.0,253.49401157360919
3.3,7.2,54.0,93.0,279.2379502777555
3.3,7.3,54.0,94.0,259.240293155431
3.3,7.4,54.0,95.0,247.16063752714604
3.3,7.5,54.0,96.0,309.7944338315126
3.3,7.6,54.0,97.0,272.29835952718145
3.3,7.7,54.0,98.0,278.46248224186127
3.3,7.8,54.0,99.0,228.62215584366254
3.3,7.9,54.0,100.0,302.22088548997255
3.3,-2.0,54.0,1.0,321.9226062283136
3.3,-1.9,54.0,2.0,249.5272484406567
3.3,-1.8,54.0,3.0,261.34161001892517
3.3,-1.7,54.0,4.0,265.93393337803525
3.3,-1.6,54.0,5.0,266.54825735519694
3.3,-1.5,54.0,6.0,273.4571329798748
3.3,-1.4,54.0,7.0,275.58599999357335
3.3,-1.3,54.0,8.0,277.75423012793965
3.3,-1.2,54.0,9.0,278.9181488501546
3.3,-1.1,54.0,10.0,306.2229217598504
3.3,-1.0,54.0,11.0,295.028014239306
3.3,-0.9,54.0,12.0,246.6334751192785
3.3,-0.8,54.0,13.0,259.64687107916285
3.3,-0.7,54.0,14.0,255.07623280587896
3.3,-0.6,54.0,15.0,261.2895487763177
3.3,-0.5,54.0,16.0,257.82930663708976
3.3,-0.4,54.0,17.0,270.09818780138323
3.3,-0.3,54.0,18.0,266.42234665607634
3.3,-0.2,54.0,19.0,257.06423061201247
3.3,-0.1,54.0,20.0,294.3376537284747
3.3,0.0,54.0,21.0,626.9085809792793
3.3,0.1,54.0,22.0,241.00207992627983
3.3,0.2,54.0,23.0,225.52143195210184
3.3,0.3,54.0,24.0,264.02777684872405
3.3,0.4,54.0,25.0,219.6515179762909
3.3,0.5,54.0,26.0,247.18551228885855
3.3,0.6,54.0,27.0,213.343612224147
3.3,0.7,54.0,28.0,240.57241066750458
3.3,0.8,54.0,29.0,236.68714979102012
3.3,0.9,54.0,30.0,237.06538728566971
3.3,1.0,54.0,31.0,216.59558883769677
3.3,1.1,54.0,32.0,257.27484471529164
3.3,1.2,54.0,33.0,184.07380289596819
3.3,1.3,54.0,34.0,233.75426912347586
3.3,1.4,54.0,35.0,236.59938982796427
3.3,1.5,54.0,36.0,224.35931756386765
3.3,1.6,54.0,37.0,241.574436056627
3.3,1.7,54.0,38.0,202.55100991930055
3.3,1.8,54.0,39.0,199.01542033392187
3.3,1.9,54.0,40.0,177.22226577372936
3.3,2.0,54.0,41.0,185.51584863074365
3.3,2.1,54.0,42.0,226.9463861654104
3.3,2.2,54.0,43.0,224.2370580829435
3.3,2.3,54.0,44.0,242.28854424488875
3.3,2.4,54.0,45.0,246.54035936726186
3.3,2.5,54.0,46.0,248.89155278679328
3.3,2.6,54.0,47.0,267.7640485434619
3.3,2.7,54.0,48.0,235.18971037927722
3.3,2.8,54.0,49.0,293.2204205021489
3.3,2.9,54.0,50.0,223.1634788796151
3.3,3.0,54.0,51.0,262.1631385324202
3.3,3.1,54.0,52.0,223.88842211058534
3.3,3.2,54.0,53.0,278.28056908379983
3.3,3.3,54.0,54.0,247.336822481385
3.4,3.5,55.0,56.0,225.65256339248435
3.4,3.6,55.0,57.0,643.8176840100152
3.4,3.7,55.0,58.0,247.64420528126408
3.4,3.8,55.0,59.0,222.21771701504258
3.4,3.9,55.0,60.0,227.65901327926136
3.4,4.0,55.0,61.0,235.45171582125968
3.4,4.1,55.0,62.0,230.269264261961
3.4,4.2,55.0,63.0,208.99122180541102
3.4,4.3,55.0,64.0,248.59337500573773
3.4,4.4,55.0,65.0,225.49023490632808
3.4,4.5,55.0,66.0,262.31797630377184
3.4,4.6,55.0,67.0,249.84646100949152
3.4,4.7,55.0,68.0,260.10408933176046
3.4,4.8,55.0,69.0,234.59606220404834
3.4,4.9,55.0,70.0,228.0820142794274
3.4,5.0,55.0,71.0,238.40646593865196
3.4,5.1,55.0,72.0,244.51096359876703
3.4,5.2,55.0,73.0,281.24175616994125
3.4,5.3,55.0,74.0,230.75125390947804
3.4,5.4,55.0,75.0,235.9231997732358
3.4,5.5,55.0,76.0,240.74051401601182
3.4,5.6,55.0,77.0,247.40517545992157
3.4,5.7,55.0,78.0,239.92312117805145
3.4,5.8,55.0,79.0,255.40004712636798
3.4,5.9,55.0,80.0,214.81125102324506
3.4,6.0,55.0,81.0,382.25367312647927
3.4,6.1,55.0,82.0,266.798238685701
3.4,6.2,55.0,83.0,263.23941173318815
3.4,6.3,55.0,84.0,261.0335464725262
3.4,6.4,55.0,85.0,268.88429134719416
3.4,6.5,55.0,86.0,283.5245871076589
3.4,6.6,55.0,87.0,273.4913284460522
3.4,6.7,55.0,88.0,274.10819688125093
3.4,6.8,55.0,89.0,274.56222105902305
3.4,6.9,55.0,90.0,281.031702650662
3.4,7.0,55.0,91.0,304.07643464020236
3.4,7.1,55.0,92.0,300.1036178410195
3.4,7.2,55.0,93.0,261.0686455544061
3.4,7.3,55.0,94.0,316.1984603757398
3.4,7.4,55.0,95.0,265.7981229265338
3.4,7.5,55.0,96.0,276.00271103072714
3.4,7.6,55.0,97.0,288.70981758079427
3.4,7.7,55.0,98.0,303.9788639396527
3.4,7.8,55.0,99.0,287.9017983313582
3.4,7.9,55.0,100.0,261.58690490104544
3.4,-2.0,55.0,1.0,276.4605427049994
3.4,-1.9,55.0,2.0,256.8750267077505
3.4,-1.8,55.0,3.0,278.328453426138
3.4,-1.7,55.0,4.0,291.88472362589476
3.4,-1.6,55.0,5.0,261.8294285010253
3.4,-1.5,55.0,6.0,265.23750741252195
3.4,-1.4,55.0,7.0,260.81645677968135
3.4,-1.3,55.0,8.0,295.9431401202061
3.4,-1.2,55.0,9.0,246.10692112023116
3.4,-1.1,55.0,10.0,268.26887592934713
3.4,-1.0,55.0,11.0,257.00103700585964
3.4,-0.9,55.0,12.0,284.9166345229403
3.4,-0.8,55.0,13.0,262.99394293121935
3.4,-0.7,55.0,14.0,268.0742790423353
3.4,-0.6,55.0,15.0,274.0383254628049
3.4,-0.5,55.0,16.0,285.0199664029036
3.4,-0.4,55.0,17.0,267.102317468899
3.4,-0.3,55.0,18.0,268.7953530228485
3.4,-0.2,55.0,19.0,270.91648121729764
3.4,-0.1,55.0,20.0,295.4895888246302
3.4,0.0,55.0,21.0,541.0977562300906
3.4,0.1,55.0,22.0,215.8187145392473
3.4,0.2,55.0,23.0,273.3790304219977
3.4,0.3,55.0,24.0,216.90189700961594
3.4,0.4,55.0,25.0,211.35646320482593
3.4,0.5,55.0,26.0,234.7631540440812
3.4,0.6,55.0,27.0,213.99522845291983
3.4,0.7,55.0,28.0,247.01976141621992
3.4,0.8,55.0,29.0,252.37260970762625
3.4,0.9,55.0,30.0,224.20639133825227
3.4,1.0,55.0,31.0,252.72046528856015
3.4,1.1,55.0,32.0,174.63823840081253
3.4,1.2,55.0,33.0,222.24181303155774
3.4,1.3,55.0,34.0,230.62356851552286
3.4,1.4,55.0,35.0,259.9213467281383
3.4,1.5,55.0,36.0,233.01422891305907
3.4,1.6,55.0,37.0,174.37053874231404
3.4,1.7,55.0,38.0,209.38209447067032
3.4,1.8,55.0,39.0,185.78520686568348
3.4,1.9,55.0,40.0,195.12462854006355
3.4,2.0,55.0,41.0,244.63946791861292
3.4,2.1,55.0,42.0,276.7474138037023
3.4,2.2,55.0,43.0,237.26731564357334
3.4,2.3,55.0,44.0,255.179432855043
3.4,2.4,55.0,45.0,301.10427648185976
3.4,2.5,55.0,46.0,274.3946572495239
3.4,2.6,55.0,47.0,226.54207895606402
3.4,2.7,55.0,48.0,234.79170757769205
3.4,2.8,55.0,49.0,225.67976734896345
3.4,2.9,55.0,50.0,220.73919737553334
3.4,3.0,55.0,51.0,258.5393087069679
3.4,3.1,55.0,52.0,222.6026378040903
3.4,3.2,55.0,53.0,229.02149573332795
3.4,3.3,55.0,54.0,240.83931540158306
3.4,3.4,55.0,55.0,249.44356819790167
3.5,3.6,56.0,57.0,216.00421811992695
3.5,3.7,56.0,58.0,244.70753639936797
3.5,3.8,56.0,59.0,238.0634632479678
3.5,3.9,56.0,60.0,224.3446459771634
3.5,4.0,56.0,61.0,223.60370807088333
3.5,4.1,56.0,62.0,241.4629741927319
3.5,4.2,56.0,63.0,225.92265697667776
3.5,4.3,56.0,64.0,226.80322939937238
3.5,4.4,56.0,65.0,233.0638776218949
3.5,4.5,56.0,66.0,221.58021068744955
3.5,4.6,56.0,67.0,229.7012252754144
3.5,4.7,56.0,68.0,210.4772158024067
3.5,4.8,56.0,69.0,234.8031662569909
3.5,4.9,56.0,70.0,234.800505790173
3.5,5.0,56.0,71.0,238.16536523454917
3.5,5.1,56.0,72.0,247.28346089522964
3.5,5.2,56.0,73.0,236.92537901968464
3.5,5.3,56.0,74.0,230.91026584752973
3.5,5.4,56.0,75.0,242.64200329177032
3.5,5.5,56.0,76.0,220.3760485512734
3.5,5.6,56.0,77.0,265.35708380274485
3.5,5.7,56.0,78.0,242.49339115442822
3.5,5.8,56.0,79.0,239.84849968354862
3.5,5.9,56.0,80.0,237.69218516773535
3.5,6.0,56.0,81.0,396.1388669904972
3.5,6.1,56.0,82.0,263.4601890953026
3.5,6.2,56.0,83.0,270.792260553446
3.5,6.3,56.0,84.0,286.6837511277201
3.5,6.4,56.0,85.0,269.59652795447454
3.5,6.5,56.0,86.0,340.6778609994078
3.5,6.6,56.0,87.0,277.4359904072528
3.5,6.7,56.0,88.0,311.43380585010425
3.5,6.8,56.0,89.0,296.70974400394863
3.5,6.9,56.0,90.0,263.6109517665773
3.5,7.0,56.0,91.0,283.49951374659224
3.5,7.1,56.0,92.0,342.60741744800157
3.5,7.2,56.0,93.0,241.58787041396104
3.5,7.3,56.0,94.0,264.5972740395822
3.5,7.4,56.0,95.0,270.93760987877556
3.5,7.5,56.0,96.0,296.8372092911259
3.5,7.6,56.0,97.0,304.89949378829425
3.5,7.7,56.0,98.0,299.4047957259178
3.5,7.8,56.0,99.0,271.5696095449474
3.5,7.9,56.0,100.0,248.32065439493024
3.5,-2.0,56.0,1.0,268.4010084743135
3.5,-1.9,56.0,2.0,249.50891585693248
3.5,-1.8,56.0,3.0,253.44438867412433
3.5,-1.7,56.0,4.0,283.2383016538378
3.5,-1.6,56.0,5.0,251.4071071257984
3.5,-1.5,56.0,6.0,306.61090337982967
3.5,-1.4,56.0,7.0,269.1611057027821
3.5,-1.3,56.0,8.0,248.5350464893307
3.5,-1.2,56.0,9.0,300.8248837093969
3.5,-1.1,56.0,10.0,275.62453087532356
3.5,-1.0,56.0,11.0,278.692193733457
3.5,-0.9,56.0,12.0,269.08173571390137
3.5,-0.8,56.0,13.0,292.1586119693619
3.5,-0.7,56.0,14.0,295.6121903058987
3.5,-0.6,56.0,15.0,268.98974613806365
3.5,-0.5,56.0,16.0,281.78998365936525
3.5,-0.4,56.0,17.0,251.2433163015942
3.5,-0.3,56.0,18.0,299.42080049031347
3.5,-0.2,56.0,19.0,291.5958250153966
3.5,-0.1,56.0,20.0,261.5192908163371
3.5,0.0,56.0,21.0,516.2002981309209
3.5,0.1,56.0,22.0,283.00276434283444
3.5,0.2,56.0,23.0,203.84598469742596
3.5,0.3,56.0,24.0,222.93696142573725
3.5,0.4,56.0,25.0,210.867300482567
3.5,0.5,56.0,26.0,246.2110287762762
3.5,0.6,56.0,27.0,223.61909513601705
3.5,0.7,56.0,28.0,222.8301887350096
3.5,0.8,56.0,29.0,215.39261890545777
3.5,0.9,56.0,30.0,240.01108068572742
3.5,1.0,56.0,31.0,215.50351321838832
3.5,1.1,56.0,32.0,253.9843394072584
3.5,1.2,56.0,33.0,253.25926023450435
3.5,1.3,56.0,34.0,238.31257005914108
3.5,1.4,56.0,35.0,232.30824283036216
3.5,1.5,56.0,36.0,189.85335574792285
3.5,1.6,56.0,37.0,200.88670852688688
3.5,1.7,56.0,38.0,212.16885447378843
3.5,1.8,56.0,39.0,215.11490606904343
3.5,1.9,56.0,40.0,193.90743319052393
3.5,2.0,56.0,41.0,225.78528146665326
3.5,2.1,56.0,42.0,247.4488474791413
3.5,2.2,56.0,43.0,263.13914943845305
3.5,2.3,56.0,44.0,264.71067386048037
3.5,2.4,56.0,45.0,276.214501119668
3.5,2.5,56.0,46.0,225.90210550930695
3.5,2.6,56.0,47.0,221.34119082560716
3.5,2.7,56.0,48.0,224.82007416385616
3.5,2.8,56.0,49.0,234.26820786754692
3.5,2.9,56.0,50.0,258.70793520490156
3.5,3.0,56.0,51.0,246.2127881537712
3.5,3.1,56.0,52.0,229.33210249275953
3.5,3.2,56.0,53.0,241.14154802018666
3.5,3.3,56.0,54.0,220.6337781428251
3.5,3.4,56.0,55.0,227.61432779569253
3.5,3.5,56.0,56.0,688.9011548313175
3.6,3.7,57.0,58.0,253.1504288662923
3.6,3.8,57.0,59.0,235.87827854129537
3.6,3.9,57.0,60.0,242.60677613303184
3.6,4.0,57.0,61.0,260.4458814661477
3.6,4.1,57.0,62.0,225.1838829383866
3.6,4.2,57.0,63.0,307.197889868613
3.6,4.3,57.0,64.0,248.00806712240427
3.6,4.4,57.0,65.0,244.1602019215209
3.6,4.5,57.0,66.0,273.200939893858
3.6,4.6,57.0,67.0,227.05752860271193
3.6,4.7,57.0,68.0,251.46095424965543
3.6,4.8,57.0,69.0,237.56105396048378
3.6,4.9,57.0,70.0,240.7292928210382
3.6,5.0,57.0,71.0,239.77502122201346
3.6,5.1,57.0,72.0,235.48118838357883
3.6,5.2,57.0,73.0,244.52274108447557
3.6,5.3,57.0,74.0,249.98273724806612
3.6,5.4,57.0,75.0,241.6024356752639
3.6,5.5,57.0,76.0,232.28036431378453
3.6,5.6,57.0,77.0,228.9057300615539
3.6,5.7,57.0,78.0,220.70543231405912
3.6,5.8,57.0,79.0,227.17284966057952
3.6,5.9,57.0,80.0,240.37170223787984
3.6,6.0,57.0,81.0,395.26118075113123
3.6,6.1,57.0,82.0,260.1326795490161
3.6,6.2,57.0,83.0,260.2709515746623
3.6,6.3,57.0,84.0,268.2153089394601
3.6,6.4,57.0,85.0,319.8443015404101
3.6,6.5,57.0,86.0,258.60812375289106
3.6,6.6,57.0,87.0,314.74895268757234
3.6,6.7,57.0,88.0,312.01974331123836
3.6,6.8,57.0,89.0,297.6141066404643
3.6,6.9,57.0,90.0,267.07608443126315
3.6,7.0,57.0,91.0,273.3543645573268
3.6,7.1,57.0,92.0,299.3764761353596
3.6,7.2,57.0,93.0,298.76884925000445
3.6,7.3,57.0,94.0,304.4183773793405
3.6,7.4,57.0,95.0,271.1986598750479
3.6,7.5,57.0,96.0,291.46747228455547
3.6,7.6,57.0,97.0,373.89072572053686
3.6,7.7,57.0,98.0,275.11665751175786
3.6,7.8,57.0,99.0,306.1672019201375
3.6,7.9,57.0,100.0,279.6472195667695
3.6,-2.0,57.0,1.0,270.5509119307559
3.6,-1.9,57.0,2.0,264.727035257611
3.6,-1.8,57.0,3.0,274.72679231237015
3.6,-1.7,57.0,4.0,266.0265971458616
3.6,-1.6,57.0,5.0,266.7070171565115
3.6,-1.5,57.0,6.0,232.9884300730186
3.6,-1.4,57.0,7.0,265.17535013640236
3.6,-1.3,57.0,8.0,264.4428981854398
3.6,-1.2,57.0,9.0,255.37924103575648
3.6,-1.1,57.0,10.0,294.5035884776078
3.6,-1.0,57.0,11.0,267.85916566696085
3.6,-0.9,57.0,12.0,282.2687851295516
3.6,-0.8,57.0,13.0,271.8271346663365
3.6,-0.7,57.0,14.0,246.61638188481473
3.6,-0.6,57.0,15.0,288.64451083988064
3.6,-0.5,57.0,16.0,290.49580903938573
3.6,-0.4,57.0,17.0,282.2633229839435
3.6,-0.3,57.0,18.0,304.30770398782664
3.6,-0.2,57.0,19.0,272.3410688418784
3.6,-0.1,57.0,20.0,252.78862144806786
3.6,0.0,57.0,21.0,657.6864246635024
3.6,0.1,57.0,22.0,233.7596933209575
3.6,0.2,57.0,23.0,236.27097987311518
3.6,0.3,57.0,24.0,229.18816372008322
3.6,0.4,57.0,25.0,210.9206219000008
3.6,0.5,57.0,26.0,228.77225696239444
3.6,0.6,57.0,27.0,242.78433302243258
3.6,0.7,57.0,28.0,255.19467569912513
3.6,0.8,57.0,29.0,232.96716682545966
3.6,0.9,57.0,30.0,180.97507189777545
3.6,1.0,57.0,31.0,229.22485558803598
3.6,1.1,57.0,32.0,257.9763722752761
3.6,1.2,57.0,33.0,234.65864829714258
3.6,1.3,57.0,34.0,230.19934290196022
3.6,1.4,57.0,35.0,188.30128353999496
3.6,1.5,57.0,36.0,194.35429873984629
3.6,1.6,57.0,37.0,184.6962780431093
3.6,1.7,57.0,38.0,180.94771693609516
3.6,1.8,57.0,39.0,208.33619908316922
3.6,1.9,57.0,40.0,241.0224548099876
3.6,2.0,57.0,41.0,243.12615199814644
3.6,2.1,57.0,42.0,256.7286924305358
3.6,2.2,57.0,43.0,288.1885829056183
3.6,2.3,57.0,44.0,277.2701284008423
3.6,2.4,57.0,45.0,229.18935051716198
3.6,2.5,57.0,46.0,226.52457722754016
3.6,2.6,57.0,47.0,238.13560283760083
3.6,2.7,57.0,48.0,234.94844910626563
3.6,2.8,57.0,49.0,233.0337860923216
3.6,2.9,57.0,50.0,238.56425876240925
3.6,3.0,57.0,51.0,258.3419377692404
3.6,3.1,57.0,52.0,311.172149220462
3.6,3.2,57.0,53.0,249.05724626441724
3.6,3.3,57.0,54.0,228.39233012883957
3.6,3.4,57.0,55.0,616.8937212139331
3.6,3.5,57.0,56.0,244.34324471176154
3.6,3.6,57.0,57.0,248.09057851872063
3.7,3.8,58.0,59.0,226.19560697482498
3.7,3.9,58.0,60.0,264.06701511880135
3.7,4.0,58.0,61.0,238.3805949569986
3.7,4.1,58.0,62.0,271.60801762392936
3.7,4.2,58.0,63.0,245.58668838558452
3.7,4.3,58.0,64.0,230.62591425529237
3.7,4.4,58.0,65.0,249.36294840835552
3.7,4.5,58.0,66.0,258.34625026511907
3.7,4.6,58.0,67.0,225.79992476800493
3.7,4.7,58.0,68.0,244.5150261503671
3.7,4.8,58.0,69.0,239.8861473549682
3.7,4.9,58.0,70.0,233.6885826923078
3.7,5.0,58.0,71.0,233.5538780022999
3.7,5.1,58.0,72.0,297.7071584644111
3.7,5.2,58.0,73.0,234.3399035701592
3.7,5.3,58.0,74.0,234.42842773234452
3.7,5.4,58.0,75.0,242.0743795282937
3.7,5.5,58.0,76.0,253.6234568089015
3.7,5.6,58.0,77.0,263.2942408125012
3.7,5.7,58.0,78.0,241.41265935921345
3.7,5.8,58.0,79.0,250.415035393717
3.7,5.9,58.0,80.0,243.36870878325627
3.7,6.0,58.0,81.0,415.42587581832464
3.7,6.1,58.0,82.0,294.3671337044272
3.7,6.2,58.0,83.0,291.65501773510886
3.7,6.3,58.0,84.0,270.4270733508125
3.7,6.4,58.0,85.0,278.1779313624233
3.7,6.5,58.0,86.0,299.4537821325714
3.7,6.6,58.0,87.0,272.2210990589832
3.7,6.7,58.0,88.0,262.8164380828981
3.7,6.8,58.0,89.0,282.8941275821921
3.7,6.9,58.0,90.0,274.10184615835885
3.7,7.0,58.0,91.0,288.15230503949135
3.7,7.1,58.0,92.0,294.4553901915631
3.7,7.2,58.0,93.0,291.31907789827295
3.7,7.3,58.0,94.0,283.26680160233803
3.7,7.4,58.0,95.0,276.6668870950969
3.7,7.5,58.0,96.0,309.5516712605823
3.7,7.6,58.0,97.0,276.31221163897095
3.7,7.7,58.0,98.0,303.6349420936678
3.7,7.8,58.0,99.0,308.771545072942
3.7,7.9,58.0,100.0,260.78309398947005
3.7,-2.0,58.0,1.0,270.90941428114473
3.7,-1.9,58.0,2.0,282.17080352964
3.7,-1.8,58.0,3.0,286.9073536132519
3.7,-1.7,58.0,4.0,266.0025767117225
3.7,-1.6,58.0,5.0,267.63099039357303
3.7,-1.5,58.0,6.0,292.5284114856603
3.7,-1.4,58.0,7.0,320.939540381067
3.7,-1.3,58.0,8.0,285.2145138645917
3.7,-1.2,58.0,9.0,277.918839262765
3.7,-1.1,58.0,10.0,260.45844621612747
3.7,-1.0,58.0,11.0,391.0895420640747
3.7,-0.9,58.0,12.0,265.71021653058034
3.7,-0.8,58.0,13.0,257.76588754259734
3.7,-0.7,58.0,14.0,271.7006488979398
3.7,-0.6,58.0,15.0,259.0533906090033
3.7,-0.5,58.0,16.0,273.22511078013656
3.7,-0.4,58.0,17.0,254.90022596549733
3.7,-0.3,58.0,18.0,261.8703578970243
3.7,-0.2,58.0,19.0,241.60976817042732
3.7,-0.1,58.0,20.0,243.3507670288472
3.7,0.0,58.0,21.0,553.7239336003742
3.7,0.1,58.0,22.0,254.9392490047114
3.7,0.2,58.0,23.0,214.7101434556821
3.7,0.3,58.0,24.0,221.19589464222383
3.7,0.4,58.0,25.0,245.57455100816622
3.7,0.5,58.0,26.0,240.25558420201475
3.7,0.6,58.0,27.0,231.53558015581658
3.7,0.7,58.0,28.0,236.20968034800268
3.7,0.8,58.0,29.0,186.09181514649276
3.7,0.9,58.0,30.0,241.68084631406558
3.7,1.0,58.0,31.0,205.63356306747258
3.7,1.1,58.0,32.0,253.95100279789116
3.7,1.2,58.0,33.0,226.40253884541548
3.7,1.3,58.0,34.0,215.04154599024955
3.7,1.4,58.0,35.0,177.74263787130778
3.7,1.5,58.0,36.0,204.4825181808567
3.7,1.6,58.0,37.0,197.90455597347767
3.7,1.7,58.0,38.0,225.09626185087322
3.7,1.8,58.0,39.0,248.35941839576066
3.7,1.9,58.0,40.0,229.85769643484738
3.7,2.0,58.0,41.0,276.46837396864953
3.7,2.1,58.0,42.0,290.8404858912673
3.7,2.2,58.0,43.0,281.7429463656877
3.7,2.3,58.0,44.0,241.71363456731555
3.7,2.4,58.0,45.0,228.9319912840871
3.7,2.5,58.0,46.0,215.7524504092701
3.7,2.6,58.0,47.0,228.35531654543863
3.7,2.7,58.0,48.0,237.49509337685046
3.7,2.8,58.0,49.0,247.73031003770038
3.7,2.9,58.0,50.0,252.12659514567042
3.7,3.0,58.0,51.0,220.89250487484713
3.7,3.1,58.0,52.0,223.59396466792194
3.7,3.2,58.0,53.0,223.77896546240507
3.7,3.3,58.0,54.0,703.8135440138585
3.7,3.4,58.0,55.0,246.03716741528572
3.7,3.5,58.0,56.0,259.0159763197223
3.7,3.6,58.0,57.0,241.06968092368402
3.7,3.7,58.0,58.0,243.17871788253518
3.8,3.9,59.0,60.0,234.6369346877595
3.8,4.0,59.0,61.0,251.15381539412957
3.8,4.1,59.0,62.0,259.53797715779143
3.8,4.2,59.0,63.0,239.00855535791828
3.8,4.3,59.0,64.0,225.1300812476379
3.8,4.4,59.0,65.0,273.3262107961164
3.8,4.5,59.0,66.0,238.96392489964146
3.8,4.6,59.0,67.0,267.893091948302
3.8,4.7,59.0,68.0,226.07992207025788
3.8,4.8,59.0,69.0,227.0855297068531
3.8,4.9,59.0,70.0,251.36429259377994
3.8,5.0,59.0,71.0,231.1547963540066
3.8,5.1,59.0,72.0,272.7931271253347
3.8,5.2,59.0,73.0,231.3725539226782
3.8,5.3,59.0,74.0,239.8723747935024
3.8,5.4,59.0,75.0,245.38109039982447
3.8,5.5,59.0,76.0,238.43496458214216
3.8,5.6,59.0,77.0,214.78275654080832
3.8,5.7,59.0,78.0,250.78485684895554
3.8,5.8,59.0,79.0,262.72489579547874
3.8,5.9,59.0,80.0,231.9747808433497
3.8,6.0,59.0,81.0,405.38967842184593
3.8,6.1,59.0,82.0,250.2060337900991
3.8,6.2,59.0,83.0,273.9368771631021
3.8,6.3,59.0,84.0,287.1155978753303
3.8,6.4,59.0,85.0,284.1604883656223
3.8,6.5,59.0,86.0,334.23768788984836
3.8,6.6,59.0,87.0,264.7861309718657
3.8,6.7,59.0,88.0,301.64406297961455
3.8,6.8,59.0,89.0,257.95440275094404
3.8,6.9,59.0,90.0,256.62487211059596
3.8,7.0,59.0,91.0,271.62745736857596
3.8,7.1,59.0,92.0,265.0749991864752
3.8,7.2,59.0,93.0,272.28755244789676
3.8,7.3,59.0,94.0,295.15521849510793
3.8,7.4,59.0,95.0,309.71673968776616
3.8,7.5,59.0,96.0,266.11617531244
3.8,7.6,59.0,97.0,281.9701629598468
3.8,7.7,59.0,98.0,294.5529950380659
3.8,7.8,59.0,99.0,277.0710691610385
3.8,7.9,59.0,100.0,264.2638500279626
3.8,-2.0,59.0,1.0,282.63603268375357
3.8,-1.9,59.0,2.0,253.61661306101536
3.8,-1.8,59.0,3.0,257.68027298499385
3.8,-1.7,59.0,4.0,267.6454168911034
3.8,-1.6,59.0,5.0,279.7076417695548
3.8,-1.5,59.0,6.0,278.27236661950946
3.8,-1.4,59.0,7.0,301.50550900559494
3.8,-1.3,59.0,8.0,285.2844642674996
3.8,-1.2,59.0,9.0,270.0957941409006
3.8,-1.1,59.0,10.0,295.49002207886457
3.8,-1.0,59.0,11.0,274.99012427643385
3.8,-0.9,59.0,12.0,305.4877340175358
3.8,-0.8,59.0,13.0,262.5555550408846
3.8,-0.7,59.0,14.0,287.13353798650655
3.8,-0.6,59.0,15.0,268.70362308198725
3.8,-0.5,59.0,16.0,249.38992773340027
3.8,-0.4,59.0,17.0,285.3816357267378
3.8,-0.3,59.0,18.0,260.6148464635939
3.8,-0.2,59.0,19.0,274.7551827639307
3.8,-0.1,59.0,20.0,268.4921772576974
3.8,0.0,59.0,21.0,561.5613118512712
3.8,0.1,59.0,22.0,233.81136257717972
3.8,0.2,59.0,23.0,251.96257351669058
3.8,0.3,59.0,24.0,247.84995575311217
3.8,0.4,59.0,25.0,207.79115490623232
3.8,0.5,59.0,26.0,252.71467847108605
3.8,0.6,59.0,27.0,244.7065821197443
3.8,0.7,59.0,28.0,185.07606657938553
3.8,0.8,59.0,29.0,255.98664257282746
3.8,0.9,59.0,30.0,281.42494692743367
3.8,1.0,59.0,31.0,252.75127670275478
3.8,1.1,59.0,32.0,231.84287862215558
3.8,1.2,59.0,33.0,200.77174044166694
3.8,1.3,59.0,34.0,196.60701721962846
3.8,1.4,59.0,35.0,174.99743160265695
3.8,1.5,59.0,36.0,183.71229518851104
3.8,1.6,59.0,37.0,183.497087316288
3.8,1.7,59.0,38.0,257.61753226709516
3.8,1.8,59.0,39.0,244.27596615776056
3.8,1.9,59.0,40.0,281.7905166477986
3.8,2.0,59.0,41.0,260.8256108266789
3.8,2.1,59.0,42.0,289.1002406845091
3.8,2.2,59.0,43.0,259.9924641186156
3.8,2.3,59.0,44.0,247.0570291978428
3.8,2.4,59.0,45.0,245.21924381923483
3.8,2.5,59.0,46.0,258.18694202997995
3.8,2.6,59.0,47.0,223.25703343051876
3.8,2.7,59.0,48.0,236.58619054561822
3.8,2.8,59.0,49.0,235.39732415244444
3.8,2.9,59.0,50.0,232.3122078585575
3.8,3.0,59.0,51.0,229.93696052318214
3.8,3.1,59.0,52.0,213.02773299587767
3.8,3.2,59.0,53.0,609.7995816300312
3.8,3.3,59.0,54.0,237.74795633702234
3.8,3.4,59.0,55.0,237.84904645338273
3.8,3.5,59.0,56.0,238.58195081558227
3.8,3.6,59.0,57.0,237.08779520268848
3.8,3.7,59.0,58.0,224.93857521913003
3.8,3.8,59.0,59.0,233.20364443881505
3.9,4.0,60.0,61.0,284.34647287888146
3.9,4.1,60.0,62.0,246.99276834991198
3.9,4.2,60.0,63.0,232.1075549022978
3.9,4.3,60.0,64.0,243.43412189831582
3.9,4.4,60.0,65.0,236.82806211636372
3.9,4.5,60.0,66.0,239.2323006194274
3.9,4.6,60.0,67.0,229.0974948919167
3.9,4.7,60.0,68.0,256.75502442978245
3.9,4.8,60.0,69.0,261.3863709997246
3.9,4.9,60.0,70.0,223.7354444854334
3.9,5.0,60.0,71.0,231.1266161850875
3.9,5.1,60.0,72.0,231.52765274672933
3.9,5.2,60.0,73.0,238.6729979453619
3.9,5.3,60.0,74.0,232.78403656396594
3.9,5.4,60.0,75.0,254.78888070197692
3.9,5.5,60.0,76.0,231.68480525035358
3.9,5.6,60.0,77.0,445.63162726134505
3.9,5.7,60.0,78.0,232.97297511024075
3.9,5.8,60.0,79.0,261.4870194044874
3.9,5.9,60.0,80.0,227.71170168657324
3.9,6.0,60.0,81.0,415.71943917540574
3.9,6.1,60.0,82.0,277.9335809808378
3.9,6.2,60.0,83.0,281.779850244561
3.9,6.3,60.0,84.0,288.8667422499396
3.9,6.4,60.0,85.0,291.07986069924794
3.9,6.5,60.0,86.0,257.65253519027146
3.9,6.6,60.0,87.0,311.92060382504104
3.9,6.7,60.0,88.0,282.2559478784236
3.9,6.8,60.0,89.0,271.1326859800735
3.9,6.9,60.0,90.0,281.0351737770727
3.9,7.0,60.0,91.0,281.25833731025546
3.9,7.1,60.0,92.0,300.597791098612
3.9,7.2,60.0,93.0,318.87410299393827
3.9,7.3,60.0,94.0,295.35937702529685
3.9,7.4,60.0,95.0,308.4642804763533
3.9,7.5,60.0,96.0,273.52968574540773
3.9,7.6,60.0,97.0,329.5205609182808
3.9,7.7,60.0,98.0,312.7297230854559
3.9,7.8,60.0,99.0,264.7657196154776
3.9,7.9,60.0,100.0,256.7471964047669
3.9,-2.0,60.0,1.0,260.28387661895306
3.9,-1.9,60.0,2.0,274.36508146324
3.9,-1.8,60.0,3.0,288.5738974870502
3.9,-1.7,60.0,4.0,270.7741782387934
3.9,-1.6,60.0,5.0,264.7159351398618
3.9,-1.5,60.0,6.0,247.47725829833885
3.9,-1.4,60.0,7.0,249.59322431946245
3.9,-1.3,60.0,8.0,260.95035405344765
3.9,-1.2,60.0,9.0,286.0480319067479
3.9,-1.1,60.0,10.0,255.9885364203527
3.9,-1.0,60.0,11.0,257.9744653669217
3.9,-0.9,60.0,12.0,361.5436194788277
3.9,-0.8,60.0,13.0,294.39594688626914
3.9,-0.7,60.0,14.0,254.63483768099485
3.9,-0.6,60.0,15.0,316.3282010632759
3.9,-0.5,60.0,16.0,233.2725054469383
3.9,-0.4,60.0,17.0,279.3377141480924
3.9,-0.3,60.0,18.0,241.7337308027001
3.9,-0.2,60.0,19.0,274.732570959785
3.9,-0.1,60.0,20.0,272.6969835564678
3.9,0.0,60.0,21.0,646.6777538574189
3.9,0.1,60.0,22.0,237.38674255070964
3.9,0.2,60.0,23.0,240.07524284655705
3.9,0.3,60.0,24.0,240.07847161493416
3.9,0.4,60.0,25.0,215.98863005722998
3.9,0.5,60.0,26.0,240.8366065556126
3.9,0.6,60.0,27.0,172.93512495682353
3.9,0.7,60.0,28.0,235.23611103488977
3.9,0.8,60.0,29.0,240.10779078508023
3.9,0.9,60.0,30.0,260.33671942298156
3.9,1.0,60.0,31.0,238.7032231126721
3.9,1.1,60.0,32.0,185.91277863535547
3.9,1.2,60.0,33.0,212.23699078486007
3.9,1.3,60.0,34.0,193.27232083225712
3.9,1.4,60.0,35.0,190.17930723245
3.9,1.5,60.0,36.0,215.22216683375075
3.9,1.6,60.0,37.0,292.3527479347089
3.9,1.7,60.0,38.0,219.71370186901746
3.9,1.8,60.0,39.0,245.31322748069925
3.9,1.9,60.0,40.0,293.18265515711784
3.9,2.0,60.0,41.0,298.45082332372965
3.9,2.1,60.0,42.0,257.3579734465887
3.9,2.2,60.0,43.0,226.67226118641074
3.9,2.3,60.0,44.0,236.50185539393357
3.9,2.4,60.0,45.0,272.14249038443853
3.9,2.5,60.0,46.0,251.8591894756148
3.9,2.6,60.0,47.0,226.88582609486815
3.9,2.7,60.0,48.0,258.3616655208125
3.9,2.8,60.0,49.0,285.27758344132303
3.9,2.9,60.0,50.0,209.2056415982826
3.9,3.0,60.0,51.0,235.43032223821248
3.9,3.1,60.0,52.0,632.6687284129235
3.9,3.2,60.0,53.0,242.7368389585814
3.9,3.3,60.0,54.0,244.80528922392315
3.9,3.4,60.0,55.0,260.33543660001277
3.9,3.5,60.0,56.0,233.98217387090833
3.9,3.6,60.0,57.0,226.90259680346347
3.9,3.7,60.0,58.0,210.21539187020244
3.9,3.8,60.0,59.0,229.82578845945287
3.9,3.9,60.0,60.0,267.34961324237776
4.0,4.1,61.0,62.0,224.9417492340338
4.0,4.2,61.0,63.0,222.94781618979553
4.0,4.3,61.0,64.0,238.89539504299714
4.0,4.4,61.0,65.0,252.65583709326563
4.0,4.5,61.0,66.0,256.9564580579395
4.0,4.6,61.0,67.0,243.90574556885272
4.0,4.7,61.0,68.0,264.70178900076036
4.0,4.8,61.0,69.0,226.4476811933243
4.0,4.9,61.0,70.0,240.54003368372628
4.0,5.0,61.0,71.0,227.68884644601675
4.0,5.1,61.0,72.0,244.34805210180673
4.0,5.2,61.0,73.0,251.04394413300582
4.0,5.3,61.0,74.0,221.4554466358352
4.0,5.4,61.0,75.0,226.32365466347423
4.0,5.5,61.0,76.0,239.23790284218111
4.0,5.6,61.0,77.0,234.37474004387275
4.0,5.7,61.0,78.0,254.45092227158034
4.0,5.8,61.0,79.0,279.65917321764107
4.0,5.9,61.0,80.0,244.38930330309645
4.0,6.0,61.0,81.0,398.2913223343284
4.0,6.1,61.0,82.0,279.73931407662064
4.0,6.2,61.0,83.0,292.3589620289549
4.0,6.3,61.0,84.0,297.3965756356862
4.0,6.4,61.0,85.0,272.1649259613542
4.0,6.5,61.0,86.0,302.97621732691925
4.0,6.6,61.0,87.0,260.4768254951772
4.0,6.7,61.0,88.0,264.20798330888346
4.0,6.8,61.0,89.0,281.3137187181367
4.0,6.9,61.0,90.0,308.10477750882103
4.0,7.0,61.0,91.0,257.966100483768
4.0,7.1,61.0,92.0,267.3809030456982
4.0,7.2,61.0,93.0,248.21004609559677
4.0,7.3,61.0,94.0,262.01116685264026
4.0,7.4,61.0,95.0,295.2443420191304
4.0,7.5,61.0,96.0,341.72465341559536
4.0,7.6,61.0,97.0,288.0915266278436
4.0,7.7,61.0,98.0,275.379530264606
4.0,7.8,61.0,99.0,272.57002528518717
4.0,7.9,61.0,100.0,323.6893484739385
4.0,-2.0,61.0,1.0,292.83463609847723
4.0,-1.9,61.0,2.0,243.52633270324296
4.0,-1.8,61.0,3.0,270.46242652552223
4.0,-1.7,61.0,4.0,243.29391698996295
4.0,-1.6,61.0,5.0,290.74509779637464
4.0,-1.5,61.0,6.0,289.55245011514614
4.0,-1.4,61.0,7.0,272.0125067380711
4.0,-1.3,61.0,8.0,262.52798871189884
4.0,-1.2,61.0,9.0,313.34322509941904
4.0,-1.1,61.0,10.0,322.43387865877907
4.0,-1.0,61.0,11.0,271.15215733101735
4.0,-0.9,61.0,12.0,248.49840331655537
4.0,-0.8,61.0,13.0,265.6775752230772
4.0,-0.7,61.0,14.0,229.40895039994982
4.0,-0.6,61.0,15.0,247.76120932258658
4.0,-0.5,61.0,16.0,268.8663129824666
4.0,-0.4,61.0,17.0,270.7640009737821
4.0,-0.3,61.0,18.0,290.2120813668038
4.0,-0.2,61.0,19.0,251.02351482071046
4.0,-0.1,61.0,20.0,290.7899079371988
4.0,0.0,61.0,21.0,620.3439743735113
4.0,0.1,61.0,22.0,235.22918664695345
4.0,0.2,61.0,23.0,204.73282105271255
4.0,0.3,61.0,24.0,264.67787261269024
4.0,0.4,61.0,25.0,218.77767983777406
4.0,0.5,61.0,26.0,198.67608679618274
4.0,0.6,61.0,27.0,236.07480817570212
4.0,0.7,61.0,28.0,218.8280211147209
4.0,0.8,61.0,29.0,211.67767840719938
4.0,0.9,61.0,30.0,208.88045793752775
4.0,1.0,61.0,31.0,185.7636214877611
4.0,1.1,61.0,32.0,195.20337616494712
4.0,1.2,61.0,33.0,218.33942313502763
4.0,1.3,61.0,34.0,176.73428119186235
4.0,1.4,61.0,35.0,208.71879581738904
4.0,1.5,61.0,36.0,234.83991506548378
4.0,1.6,61.0,37.0,230.02479131930875
4.0,1.7,61.0,38.0,272.9112075270865
4.0,1.8,61.0,39.0,263.9996426539788
4.0,1.9,61.0,40.0,273.36050935496036
4.0,2.0,61.0,41.0,247.06923564258548
4.0,2.1,61.0,42.0,239.65805939580054
4.0,2.2,61.0,43.0,224.17516965388384
4.0,2.3,61.0,44.0,227.20218649057153
4.0,2.4,61.0,45.0,218.49228744846587
4.0,2.5,61.0,46.0,251.21668084695764
4.0,2.6,61.0,47.0,234.77734472069798
4.0,2.7,61.0,48.0,224.32249468274307
4.0,2.8,61.0,49.0,231.7798964282215
4.0,2.9,61.0,50.0,247.60482079574376
4.0,3.0,61.0,51.0,616.2862416203579
4.0,3.1,61.0,52.0,234.15927797795862
4.0,3.2,61.0,53.0,243.81563265190857
4.0,3.3,61.0,54.0,220.7814565495588
4.0,3.4,61.0,55.0,224.81037214954213
4.0,3.5,61.0,56.0,225.09787046339608
4.0,3.6,61.0,57.0,240.0168389745101
4.0,3.7,61.0,58.0,253.83688151774962
4.0,3.8,61.0,59.0,208.07866106799375
4.0,3.9,61.0,60.0,239.6530448816515
4.0,4.0,61.0,61.0,222.7082799774603
4.1,4.2,62.0,63.0,244.35546228821926
4.1,4.3,62.0,64.0,233.12659019990758
4.1,4.4,62.0,65.0,238.56048053632213
4.1,4.5,62.0,66.0,240.04240534682535
4.1,4.6,62.0,67.0,226.34619923607582
4.1,4.7,62.0,68.0,227.50655826315952
4.1,4.8,62.0,69.0,265.38490087935827
4.1,4.9,62.0,70.0,239.67397409184832
4.1,5.0,62.0,71.0,227.85237559864555
4.1,5.1,62.0,72.0,255.81279226534346
4.1,5.2,62.0,73.0,225.03364640772068
4.1,5.3,62.0,74.0,306.7608375604927
4.1,5.4,62.0,75.0,228.3898883951325
4.1,5.5,62.0,76.0,243.4864008558001
4.1,5.6,62.0,77.0,285.19052580345783
4.1,5.7,62.0,78.0,239.88046424796534
4.1,5.8,62.0,79.0,256.31440015521275
4.1,5.9,62.0,80.0,231.18886378481417
4.1,6.0,62.0,81.0,421.3802429488416
4.1,6.1,62.0,82.0,257.6877525274239
4.1,6.2,62.0,83.0,293.98087693331263
4.1,6.3,62.0,84.0,287.1585304133752
4.1,6.4,62.0,85.0,259.4979396125969
4.1,6.5,62.0,86.0,309.7823193503914
4.1,6.6,62.0,87.0,285.6278552854531
4.1,6.7,62.0,88.0,259.8545062669062
4.1,6.8,62.0,89.0,262.17564679149706
4.1,6.9,62.0,90.0,277.5617184817683
4.1,7.0,62.0,91.0,308.13362898378995
4.1,7.1,62.0,92.0,264.2271370465866
4.1,7.2,62.0,93.0,297.0996971778689
4.1,7.3,62.0,94.0,273.21416674219256
4.1,7.4,62.0,95.0,293.21508842479835
4.1,7.5,62.0,96.0,311.65772705803545
4.1,7.6,62.0,97.0,282.76568333706615
4.1,7.7,62.0,98.0,285.5848034314726
4.1,7.8,62.0,99.0,268.6153118641353
4.1,7.9,62.0,100.0,315.7897024676823
4.1,-2.0,62.0,1.0,285.253271276321
4.1,-1.9,62.0,2.0,293.0284528293726
4.1,-1.8,62.0,3.0,264.6574081246299
4.1,-1.7,62.0,4.0,264.68162091828793
4.1,-1.6,62.0,5.0,264.8134786886546
4.1,-1.5,62.0,6.0,262.37164629408704
4.1,-1.4,62.0,7.0,299.39498822203007
4.1,-1.3,62.0,8.0,291.39871990490724
4.1,-1.2,62.0,9.0,266.4334724375795
4.1,-1.1,62.0,10.0,301.69976231962875
4.1,-1.0,62.0,11.0,282.9059459535526
4.1,-0.9,62.0,12.0,250.04915495469515
4.1,-0.8,62.0,13.0,258.95810283458076
4.1,-0.7,62.0,14.0,239.49978837425147
4.1,-0.6,62.0,15.0,285.0708104977634
4.1,-0.5,62.0,16.0,256.0150622674515
4.1,-0.4,62.0,17.0,270.52097561317544
4.1,-0.3,62.0,18.0,273.28662562900604
4.1,-0.2,62.0,19.0,257.46150939413803
4.1,-0.1,62.0,20.0,276.0209936522118
4.1,0.0,62.0,21.0,685.6792020333588
4.1,0.1,62.0,22.0,236.263182403461
4.1,0.2,62.0,23.0,256.0132482137471
4.1,0.3,62.0,24.0,264.22891130918646
4.1,0.4,62.0,25.0,190.1411146291035
4.1,0.5,62.0,26.0,279.33290246383564
4.1,0.6,62.0,27.0,240.14497172030616
4.1,0.7,62.0,28.0,234.22551447608132
4.1,0.8,62.0,29.0,210.65028086879502
4.1,0.9,62.0,30.0,196.99738770069078
4.1,1.0,62.0,31.0,176.196683631816
4.1,1.1,62.0,32.0,277.7511806726068
4.1,1.2,62.0,33.0,189.12379080961227
4.1,1.3,62.0,34.0,198.00779707798748
4.1,1.4,62.0,35.0,233.6301278779186
4.1,1.5,62.0,36.0,223.71797377528932
4.1,1.6,62.0,37.0,282.95928895887175
4.1,1.7,62.0,38.0,283.68022926334385
4.1,1.8,62.0,39.0,288.96241463099665
4.1,1.9,62.0,40.0,217.20286523816148
4.1,2.0,62.0,41.0,232.9831854990515
4.1,2.1,62.0,42.0,248.43985297769692
4.1,2.2,62.0,43.0,240.29845393431125
4.1,2.3,62.0,44.0,230.6483628321692
4.1,2.4,62.0,45.0,277.03820079750807
4.1,2.5,62.0,46.0,244.5048785847253
4.1,2.6,62.0,47.0,227.67104375480818
4.1,2.7,62.0,48.0,218.7219764352483
4.1,2.8,62.0,49.0,269.04439854862005
4.1,2.9,62.0,50.0,950.1330106690984
4.1,3.0,62.0,51.0,221.67817652591972
4.1,3.1,62.0,52.0,232.4267848238354
4.1,3.2,62.0,53.0,253.35764786320507
4.1,3.3,62.0,54.0,230.17840715634102
4.1,3.4,62.0,55.0,283.25683363414277
4.1,3.5,62.0,56.0,242.9057442384992
4.1,3.6,62.0,57.0,235.69395520139142
4.1,3.7,62.0,58.0,262.013073922244
4.1,3.8,62.0,59.0,233.06538512334325
4.1,3.9,62.0,60.0,263.1562388698448
4.1,4.0,62.0,61.0,234.50341916814503
4.1,4.1,62.0,62.0,220.26497090270115
4.2,4.3,63.0,64.0,235.97370206068211
4.2,4.4,63.0,65.0,246.5064087520667
4.2,4.5,63.0,66.0,234.77629587489713
4.2,4.6,63.0,67.0,234.06187959310608
4.2,4.7,63.0,68.0,255.04966672314748
4.2,4.8,63.0,69.0,289.89960610196533
4.2,4.9,63.0,70.0,229.4437111193778
4.2,5.0,63.0,71.0,234.95036160745627
4.2,5.1,63.0,72.0,227.71907942773174
4.2,5.2,63.0,73.0,223.61692101277305
4.2,5.3,63.0,74.0,244.77223357983382
4.2,5.4,63.0,75.0,233.83076349860474
4.2,5.5,63.0,76.0,225.75787214367205
4.2,5.6,63.0,77.0,241.11079866713473
4.2,5.7,63.0,78.0,226.48882991419484
4.2,5.8,63.0,79.0,243.38915081430167
4.2,5.9,63.0,80.0,253.62278407165203
4.2,6.0,63.0,81.0,381.2019594381438
4.2,6.1,63.0,82.0,304.67112130760273
4.2,6.2,63.0,83.0,282.3456544664383
4.2,6.3,63.0,84.0,286.15933081835635
4.2,6.4,63.0,85.0,299.7903434017529
4.2,6.5,63.0,86.0,278.2074487735153
4.2,6.6,63.0,87.0,282.08618108684277
4.2,6.7,63.0,88.0,264.68004230976084
4.2,6.8,63.0,89.0,292.2132835166516
4.2,6.9,63.0,90.0,272.01396444112487
4.2,7.0,63.0,91.0,308.03439267488693
4.2,7.1,63.0,92.0,297.36704512980646
4.2,7.2,63.0,93.0,281.69588579674667
4.2,7.3,63.0,94.0,261.10584006805635
4.2,7.4,63.0,95.0,282.2912330048799
4.2,7.5,63.0,96.0,255.32750937964488
4.2,7.6,63.0,97.0,295.4966637846039
4.2,7.7,63.0,98.0,306.57399943490253
4.2,7.8,63.0,99.0,297.2718842019787
4.2,7.9,63.0,100.0,266.24782069844014
4.2,-2.0,63.0,1.0,300.4810010028095
4.2,-1.9,63.0,2.0,270.90736392986287
4.2,-1.8,63.0,3.0,427.2634486975854
4.2,-1.7,63.0,4.0,285.9343916083778
4.2,-1.6,63.0,5.0,282.0129313115123
4.2,-1.5,63.0,6.0,251.74378604854033
4.2,-1.4,63.0,7.0,282.7888306946643
4.2,-1.3,63.0,8.0,256.86948596422184
4.2,-1.2,63.0,9.0,291.97514201991373
4.2,-1.1,63.0,10.0,261.4880831063904
4.2,-1.0,63.0,11.0,265.5678587813302
4.2,-0.9,63.0,12.0,297.0849163265441
4.2,-0.8,63.0,13.0,243.69819193048966
4.2,-0.7,63.0,14.0,256.8734658710796
4.2,-0.6,63.0,15.0,261.2587022187152
4.2,-0.5,63.0,16.0,265.59808298033477
4.2,-0.4,63.0,17.0,284.35174291164174
4.2,-0.3,63.0,18.0,272.3206863469222
4.2,-0.2,63.0,19.0,243.81707519841723
4.2,-0.1,63.0,20.0,264.04640810715017
4.2,0.0,63.0,21.0,526.7669879627118
4.2,0.1,63.0,22.0,236.41035209379882
4.2,0.2,63.0,23.0,226.52011623238718
4.2,0.3,63.0,24.0,194.7578754036262
4.2,0.4,63.0,25.0,280.34067679415784
4.2,0.5,63.0,26.0,251.48132642718835
4.2,0.6,63.0,27.0,220.52210224578545
4.2,0.7,63.0,28.0,248.66280704555584
4.2,0.8,63.0,29.0,190.72192675446928
4.2,0.9,63.0,30.0,190.8157508668648
4.2,1.0,63.0,31.0,192.81780980768926
4.2,1.1,63.0,32.0,203.33870683142814
4.2,1.2,63.0,33.0,163.94949322606223
4.2,1.3,63.0,34.0,243.4312518190877
4.2,1.4,63.0,35.0,230.56811725658798
4.2,1.5,63.0,36.0,271.03347204472914
4.2,1.6,63.0,37.0,263.98050928559206
4.2,1.7,63.0,38.0,270.76823710838795
4.2,1.8,63.0,39.0,277.33539853748334
4.2,1.9,63.0,40.0,218.69146408744334
4.2,2.0,63.0,41.0,244.78766676354144
4.2,2.1,63.0,42.0,222.9734853895948
4.2,2.2,63.0,43.0,264.20123785844703
4.2,2.3,63.0,44.0,242.06755440889285
4.2,2.4,63.0,45.0,221.55826695282536
4.2,2.5,63.0,46.0,231.03795343768078
4.2,2.6,63.0,47.0,248.33553598793475
4.2,2.7,63.0,48.0,243.7216037393086
4.2,2.8,63.0,49.0,657.4472161891375
4.2,2.9,63.0,50.0,243.8655037834579
4.2,3.0,63.0,51.0,227.91391615053521
4.2,3.1,63.0,52.0,259.52879488592527
4.2,3.2,63.0,53.0,251.3387242557024
4.2,3.3,63.0,54.0,234.94113028511666
4.2,3.4,63.0,55.0,234.7780920369386
4.2,3.5,63.0,56.0,220.14387049738303
4.2,3.6,63.0,57.0,260.9565684281811
4.2,3.7,63.0,58.0,232.52189540073053
4.2,3.8,63.0,59.0,254.1175154413205
4.2,3.9,63.0,60.0,254.79425313512652
4.2,4.0,63.0,61.0,236.6721155421606
4.2,4.1,63.0,62.0,233.73745817678923
4.2,4.2,63.0,63.0,244.04613498327117
4.3,4.4,64.0,65.0,251.38045346667764
4.3,4.5,64.0,66.0,225.04236714964094
4.3,4.6,64.0,67.0,245.58446538932063
4.3,4.7,64.0,68.0,230.3087149862165
4.3,4.8,64.0,69.0,240.38440708298648
4.3,4.9,64.0,70.0,245.73521653528698
4.3,5.0,64.0,71.0,239.0330848170577
4.3,5.1,64.0,72.0,222.2216349132354
4.3,5.2,64.0,73.0,249.14644567705173
4.3,5.3,64.0,74.0,222.97199676344917
4.3,5.4,64.0,75.0,247.15484396517166
4.3,5.5,64.0,76.0,244.44655582865786
4.3,5.6,64.0,77.0,232.12403593358547
4.3,5.7,64.0,78.0,231.92101564232885
4.3,5.8,64.0,79.0,238.6587348886928
4.3,5.9,64.0,80.0,251.9185792169823
4.3,6.0,64.0,81.0,419.3268378335415
4.3,6.1,64.0,82.0,264.973733629053
4.3,6.2,64.0,83.0,281.302143617543
4.3,6.3,64.0,84.0,258.488766642174
4.3,6.4,64.0,85.0,312.4524401904861
4.3,6.5,64.0,86.0,281.1505288988209
4.3,6.6,64.0,87.0,275.866502236495
4.3,6.7,64.0,88.0,576.2958837539852
4.3,6.8,64.0,89.0,293.94748602380713
4.3,6.9,64.0,90.0,259.20813159631325
4.3,7.0,64.0,91.0,264.8313858566361
4.3,7.1,64.0,92.0,594.3602911606429
4.3,7.2,64.0,93.0,282.07054575591036
4.3,7.3,64.0,94.0,274.9479021328856
4.3,7.4,64.0,95.0,273.44755714600603
4.3,7.5,64.0,96.0,285.73322440368867
4.3,7.6,64.0,97.0,304.05757599495905
4.3,7.7,64.0,98.0,281.5550793903361
4.3,7.8,64.0,99.0,278.3027196538815
4.3,7.9,64.0,100.0,257.39204068357196
4.3,-2.0,64.0,1.0,248.87125267839667
4.3,-1.9,64.0,2.0,272.59133271703445
4.3,-1.8,64.0,3.0,265.02690278016814
4.3,-1.7,64.0,4.0,278.7103336326028
4.3,-1.6,64.0,5.0,282.37735555013825
4.3,-1.5,64.0,6.0,282.9771314460716
4.3,-1.4,64.0,7.0,342.3338372466804
4.3,-1.3,64.0,8.0,268.8650354052386
4.3,-1.2,64.0,9.0,255.81461976204812
4.3,-1.1,64.0,10.0,265.74158250662146
4.3,-1.0,64.0,11.0,308.43851842111366
4.3,-0.9,64.0,12.0,262.491455857532
4.3,-0.8,64.0,13.0,306.9655826911449
4.3,-0.7,64.0,14.0,282.3291284238681
4.3,-0.6,64.0,15.0,251.4523737585757
4.3,-0.5,64.0,16.0,263.0745800833113
4.3,-0.4,64.0,17.0,267.022147375678
4.3,-0.3,64.0,18.0,503.3411207115188
4.3,-0.2,64.0,19.0,242.84376144337804
4.3,-0.1,64.0,20.0,276.68259318305377
4.3,0.0,64.0,21.0,657.2882813455776
4.3,0.1,64.0,22.0,228.3947273574845
4.3,0.2,64.0,23.0,200.19820413684937
4.3,0.3,64.0,24.0,235.84266480089283
4.3,0.4,64.0,25.0,228.06626709271072
4.3,0.5,64.0,26.0,249.45892149706
4.3,0.6,64.0,27.0,225.11912901775193
4.3,0.7,64.0,28.0,205.20113644470933
4.3,0.8,64.0,29.0,192.08625495333632
4.3,0.9,64.0,30.0,183.712852595426
4.3,1.0,64.0,31.0,200.90888905760258
4.3,1.1,64.0,32.0,176.10611458873527
4.3,1.2,64.0,33.0,246.22561299704157
4.3,1.3,64.0,34.0,222.6460105922304
4.3,1.4,64.0,35.0,275.852407683235
4.3,1.5,64.0,36.0,246.02084556564736
4.3,1.6,64.0,37.0,302.6182672920031
4.3,1.7,64.0,38.0,238.66482470318923
4.3,1.8,64.0,39.0,217.00813683412258
4.3,1.9,64.0,40.0,254.418708465485
4.3,2.0,64.0,41.0,241.8591592811094
4.3,2.1,64.0,42.0,237.45488309551692
4.3,2.2,64.0,43.0,285.34689138035463
4.3,2.3,64.0,44.0,237.4331225890561
4.3,2.4,64.0,45.0,281.1707806740213
4.3,2.5,64.0,46.0,257.0327296970473
4.3,2.6,64.0,47.0,214.6961665940454
4.3,2.7,64.0,48.0,590.8036277300297
4.3,2.8,64.0,49.0,235.8573122565789
4.3,2.9,64.0,50.0,242.04851186741092
4.3,3.0,64.0,51.0,247.89312917833584
4.3,3.1,64.0,52.0,275.7083866223808
4.3,3.2,64.0,53.0,245.22173739323222
4.3,3.3,64.0,54.0,279.8813057139347
4.3,3.4,64.0,55.0,269.4667625066833
4.3,3.5,64.0,56.0,234.8264241339401
4.3,3.6,64.0,57.0,221.09095452994077
4.3,3.7,64.0,58.0,237.56260424901296
4.3,3.8,64.0,59.0,247.80127856006854
4.3,3.9,64.0,60.0,318.4474906282362
4.3,4.0,64.0,61.0,227.8456620931703
4.3,4.1,64.0,62.0,242.2763562773351
4.3,4.2,64.0,63.0,277.889920217063
4.3,4.3,64.0,64.0,246.51980845787944
4.4,4.5,65.0,66.0,247.96189364769404
4.4,4.6,65.0,67.0,281.818672862538
4.4,4.7,65.0,68.0,261.11608423035256
4.4,4.8,65.0,69.0,259.1308279792131
4.4,4.9,65.0,70.0,252.93022915526663
4.4,5.0,65.0,71.0,236.65844407060575
4.4,5.1,65.0,72.0,242.105520312005
4.4,5.2,65.0,73.0,238.98735566545145
4.4,5.3,65.0,74.0,250.30416933214582
4.4,5.4,65.0,75.0,235.62482909346036
4.4,5.5,65.0,76.0,231.15265638424697
4.4,5.6,65.0,77.0,232.63032424029538
4.4,5.7,65.0,78.0,246.1936406327424
4.4,5.8,65.0,79.0,236.82160794343756
4.4,5.9,65.0,80.0,228.5271124351998
4.4,6.0,65.0,81.0,415.9916964200331
4.4,6.1,65.0,82.0,254.82405347634517
4.4,6.2,65.0,83.0,290.15993479137603
4.4,6.3,65.0,84.0,261.79276960888154
4.4,6.4,65.0,85.0,273.61743102704645
4.4,6.5,65.0,86.0,332.8090824514302
4.4,6.6,65.0,87.0,263.38457469118225
4.4,6.7,65.0,88.0,280.36858120079387
4.4,6.8,65.0,89.0,263.60995380390364
4.4,6.9,65.0,90.0,270.4354117833243
4.4,7.0,65.0,91.0,274.3352416720752
4.4,7.1,65.0,92.0,276.791129837943
4.4,7.2,65.0,93.0,294.83947724968397
4.4,7.3,65.0,94.0,277.9121478636808
4.4,7.4,65.0,95.0,269.84401252117976
4.4,7.5,65.0,96.0,275.8303804641691
4.4,7.6,65.0,97.0,291.3848753371159
4.4,7.7,65.0,98.0,257.3361849872553
4.4,7.8,65.0,99.0,290.63808822146655
4.4,7.9,65.0,100.0,275.2477040055194
4.4,-2.0,65.0,1.0,249.2534413782948
4.4,-1.9,65.0,2.0,249.9547370816611
4.4,-1.8,65.0,3.0,259.6654895588768
4.4,-1.7,65.0,4.0,276.4691845290721
4.4,-1.6,65.0,5.0,265.7976828274437
4.4,-1.5,65.0,6.0,256.58227038212146
4.4,-1.4,65.0,7.0,280.8204409157713
4.4,-1.3,65.0,8.0,396.52111834773103
4.4,-1.2,65.0,9.0,307.7938917509472
4.4,-1.1,65.0,10.0,263.7236152810801
4.4,-1.0,65.0,11.0,291.6265998520083
4.4,-0.9,65.0,12.0,291.33628300485486
4.4,-0.8,65.0,13.0,251.80436051922663
4.4,-0.7,65.0,14.0,289.84013591580793
4.4,-0.6,65.0,15.0,261.33781013758176
4.4,-0.5,65.0,16.0,270.93600278127985
4.4,-0.4,65.0,17.0,269.79069111077735
4.4,-0.3,65.0,18.0,250.7671578947882
4.4,-0.2,65.0,19.0,270.63932886099695
4.4,-0.1,65.0,20.0,283.56190399383826
4.4,0.0,65.0,21.0,829.5171619502026
4.4,0.1,65.0,22.0,205.3524474068288
4.4,0.2,65.0,23.0,228.2554179221208
4.4,0.3,65.0,24.0,235.6670310969528
4.4,0.4,65.0,25.0,219.11015620743436
4.4,0.5,65.0,26.0,260.349728168286
4.4,0.6,65.0,27.0,215.92231797067075
4.4,0.7,65.0,28.0,191.48807203287512
4.4,0.8,65.0,29.0,186.5389560839647
4.4,0.9,65.0,30.0,179.08642961494144
4.4,1.0,65.0,31.0,191.06880340173618
4.4,1.1,65.0,32.0,224.14004507944793
4.4,1.2,65.0,33.0,234.07197301227154
4.4,1.3,65.0,34.0,292.19198793267975
4.4,1.4,65.0,35.0,254.20765403429334
4.4,1.5,65.0,36.0,270.5787482049297
4.4,1.6,65.0,37.0,266.0154921615716
4.4,1.7,65.0,38.0,220.50987671842898
4.4,1.8,65.0,39.0,260.9526389597623
4.4,1.9,65.0,40.0,272.5166555244354
4.4,2.0,65.0,41.0,241.53587843069468
4.4,2.1,65.0,42.0,240.77938561749684
4.4,2.2,65.0,43.0,231.35095313084864
4.4,2.3,65.0,44.0,218.28062244393686
4.4,2.4,65.0,45.0,234.51450055379925
4.4,2.5,65.0,46.0,215.6551241576105
4.4,2.6,65.0,47.0,646.8014420355327
4.4,2.7,65.0,48.0,220.55129642955814
4.4,2.8,65.0,49.0,263.9933272555011
4.4,2.9,65.0,50.0,227.56026469611115
4.4,3.0,65.0,51.0,264.5284001842191
4.4,3.1,65.0,52.0,237.35845149629714
4.4,3.2,65.0,53.0,268.9998997913167
4.4,3.3,65.0,54.0,252.61842678843485
4.4,3.4,65.0,55.0,243.67315129336308
4.4,3.5,65.0,56.0,245.148451016599
4.4,3.6,65.0,57.0,217.4501344454098
4.4,3.7,65.0,58.0,247.95945311974228
4.4,3.8,65.0,59.0,222.79091720206657
4.4,3.9,65.0,60.0,223.1907289736495
4.4,4.0,65.0,61.0,246.9628983570615
4.4,4.1,65.0,62.0,240.10181938798547
4.4,4.2,65.0,63.0,254.44309242792394
4.4,4.3,65.0,64.0,235.18396708495615
4.4,4.4,65.0,65.0,252.5453470453147
4.5,4.6,66.0,67.0,244.3125394176623
4.5,4.7,66.0,68.0,275.99491396765575
4.5,4.8,66.0,69.0,280.3457227263586
4.5,4.9,66.0,70.0,240.45836676114115
4.5,5.0,66.0,71.0,257.5265401223076
4.5,5.1,66.0,72.0,249.41409914901584
4.5,5.2,66.0,73.0,284.7734858886511
4.5,5.3,66.0,74.0,254.7490410001584
4.5,5.4,66.0,75.0,235.39475362063797
4.5,5.5,66.0,76.0,221.78112527023865
4.5,5.6,66.0,77.0,239.48022140077654
4.5,5.7,66.0,78.0,265.1931476153883
4.5,5.8,66.0,79.0,246.20328207901701
4.5,5.9,66.0,80.0,215.22024282152628
4.5,6.0,66.0,81.0,433.7633173976869
4.5,6.1,66.0,82.0,288.3094465927069
4.5,6.2,66.0,83.0,254.33888180647406
4.5,6.3,66.0,84.0,274.6999919320708
4.5,6.4,66.0,85.0,276.3265717530502
4.5,6.5,66.0,86.0,261.6751717442072
4.5,6.6,66.0,87.0,295.5733373474338
4.5,6.7,66.0,88.0,316.9463081124702
4.5,6.8,66.0,89.0,278.32901172270465
4.5,6.9,66.0,90.0,296.20295468178176
4.5,7.0,66.0,91.0,282.5742565854415
4.5,7.1,66.0,92.0,287.34012683915995
4.5,7.2,66.0,93.0,297.3478414758839
4.5,7.3,66.0,94.0,309.11558525129783
4.5,7.4,66.0,95.0,256.96659601608405
4.5,7.5,66.0,96.0,292.55129064939877
4.5,7.6,66.0,97.0,302.75249037643493
4.5,7.7,66.0,98.0,287.88920239218675
4.5,7.8,66.0,99.0,276.9644795087284
4.5,7.9,66.0,100.0,274.75393931547336
4.5,-2.0,66.0,1.0,265.26014400855087
4.5,-1.9,66.0,2.0,275.0941594691936
4.5,-1.8,66.0,3.0,278.0189926571675
4.5,-1.7,66.0,4.0,268.12593784732104
4.5,-1.6,66.0,5.0,269.8536260928448
4.5,-1.5,66.0,6.0,281.90012675567675
4.5,-1.4,66.0,7.0,284.9559246033516
4.5,-1.3,66.0,8.0,249.2748032658428
4.5,-1.2,66.0,9.0,246.4680230757469
4.5,-1.1,66.0,10.0,236.7048867009391
4.5,-1.0,66.0,11.0,246.30482291367275
4.5,-0.9,66.0,12.0,267.4158715079865
4.5,-0.8,66.0,13.0,274.51751920854025
4.5,-0.7,66.0,14.0,262.3927979571905
4.5,-0.6,66.0,15.0,270.5056406131303
4.5,-0.5,66.0,16.0,278.06592104720386
4.5,-0.4,66.0,17.0,269.1712825236416
4.5,-0.3,66.0,18.0,281.7382819440035
4.5,-0.2,66.0,19.0,264.60114285603936
4.5,-0.1,66.0,20.0,298.09914145084
4.5,0.0,66.0,21.0,529.2300154680415
4.5,0.1,66.0,22.0,266.42681441425174
4.5,0.2,66.0,23.0,217.24345051853476
4.5,0.3,66.0,24.0,238.58034854637094
4.5,0.4,66.0,25.0,224.00427905614458
4.5,0.5,66.0,26.0,184.56071330806898
4.5,0.6,66.0,27.0,209.99886177935204
4.5,0.7,66.0,28.0,187.76857721365033
4.5,0.8,66.0,29.0,182.79618683897758
4.5,0.9,66.0,30.0,185.23248882211718
4.5,1.0,66.0,31.0,232.23921639308205
4.5,1.1,66.0,32.0,270.8016069664057
4.5,1.2,66.0,33.0,294.05747093009313
4.5,1.3,66.0,34.0,255.2204150384979
4.5,1.4,66.0,35.0,255.80436729917605
4.5,1.5,66.0,36.0,261.7854813748775
4.5,1.6,66.0,37.0,242.8652521189783
4.5,1.7,66.0,38.0,243.2107802045782
4.5,1.8,66.0,39.0,221.7583993666647
4.5,1.9,66.0,40.0,233.7004184843855
4.5,2.0,66.0,41.0,236.4241584462568
4.5,2.1,66.0,42.0,215.2030506421871
4.5,2.2,66.0,43.0,240.87832687663396
4.5,2.3,66.0,44.0,239.5333930200505
4.5,2.4,66.0,45.0,220.9210169848652
4.5,2.5,66.0,46.0,632.5411163041291
4.5,2.6,66.0,47.0,287.2062784470821
4.5,2.7,66.0,48.0,230.25746593825124
4.5,2.8,66.0,49.0,249.39424732071242
4.5,2.9,66.0,50.0,222.1209258051993
4.5,3.0,66.0,51.0,271.47613178854886
4.5,3.1,66.0,52.0,249.96921652228136
4.5,3.2,66.0,53.0,226.82400424989868
4.5,3.3,66.0,54.0,239.09976392092173
4.5,3.4,66.0,55.0,291.82905912120884
4.5,3.5,66.0,56.0,235.01890753601396
4.5,3.6,66.0,57.0,234.6720878424778
4.5,3.7,66.0,58.0,249.13925876462525
4.5,3.8,66.0,59.0,253.1334016400522
4.5,3.9,66.0,60.0,234.51306602382348
4.5,4.0,66.0,61.0,254.77281042471117
4.5,4.1,66.0,62.0,225.95037462470938
4.5,4.2,66.0,63.0,243.93279567278225
4.5,4.3,66.0,64.0,254.23697219635838
4.5,4.4,66.0,65.0,269.4198057669353
4.5,4.5,66.0,66.0,231.07131386114276
4.6,4.7,67.0,68.0,261.24876186673373
4.6,4.8,67.0,69.0,252.15725639256573
4.6,4.9,67.0,70.0,233.76122221759283
4.6,5.0,67.0,71.0,262.90864943761795
4.6,5.1,67.0,72.0,245.5285735694212
4.6,5.2,67.0,73.0,253.6863282166045
4.6,5.3,67.0,74.0,247.92391618040458
4.6,5.4,67.0,75.0,233.56995233582052
4.6,5.5,67.0,76.0,235.8912890993181
4.6,5.6,67.0,77.0,224.61216757347339
4.6,5.7,67.0,78.0,225.34990255923051
4.6,5.8,67.0,79.0,211.71202512597557
4.6,5.9,67.0,80.0,234.86110862641658
4.6,6.0,67.0,81.0,431.64080221936945
4.6,6.1,67.0,82.0,283.6396520122071
4.6,6.2,67.0,83.0,312.46379524982143
4.6,6.3,67.0,84.0,298.32457376131543
4.6,6.4,67.0,85.0,266.57908484019646
4.6,6.5,67.0,86.0,244.73236411237562
4.6,6.6,67.0,87.0,300.6827702178464
4.6,6.7,67.0,88.0,302.4463519270963
4.6,6.8,67.0,89.0,300.8970914081777
4.6,6.9,67.0,90.0,286.99598258042624
4.6,7.0,67.0,91.0,284.7065792154977
4.6,7.1,67.0,92.0,290.39937467857754
4.6,7.2,67.0,93.0,300.66763529961594
4.6,7.3,67.0,94.0,296.763200898011
4.6,7.4,67.0,95.0,280.30604569136295
4.6,7.5,67.0,96.0,293.0635387771164
4.6,7.6,67.0,97.0,303.5676545200194
4.6,7.7,67.0,98.0,291.28220798401696
4.6,7.8,67.0,99.0,337.33359483508764
4.6,7.9,67.0,100.0,300.55939101330625
4.6,-2.0,67.0,1.0,263.3281604808241
4.6,-1.9,67.0,2.0,282.36565034993265
4.6,-1.8,67.0,3.0,283.3983106229027
4.6,-1.7,67.0,4.0,279.37047151165535
4.6,-1.6,67.0,5.0,266.3360941546945
4.6,-1.5,67.0,6.0,331.57359895740547
4.6,-1.4,67.0,7.0,256.12390895537783
4.6,-1.3,67.0,8.0,305.954819456348
4.6,-1.2,67.0,9.0,276.8592039636434
4.6,-1.1,67.0,10.0,435.4733436778763
4.6,-1.0,67.0,11.0,280.2917570057476
4.6,-0.9,67.0,12.0,264.3703486777003
4.6,-0.8,67.0,13.0,278.02170608755404
4.6,-0.7,67.0,14.0,276.9704319351783
4.6,-0.6,67.0,15.0,265.7379564068424
4.6,-0.5,67.0,16.0,265.088092848093
4.6,-0.4,67.0,17.0,269.7434515458022
4.6,-0.3,67.0,18.0,264.57237769157626
4.6,-0.2,67.0,19.0,245.88183673705237
4.6,-0.1,67.0,20.0,242.7522380502848
4.6,0.0,67.0,21.0,577.6326756407916
4.6,0.1,67.0,22.0,240.48924573356507
4.6,0.2,67.0,23.0,242.33796210751999
4.6,0.3,67.0,24.0,245.4699657792654
4.6,0.4,67.0,25.0,185.7259774679186
4.6,0.5,67.0,26.0,179.46659243006485
4.6,0.6,67.0,27.0,183.73902179077848
4.6,0.7,67.0,28.0,191.6001456062535
4.6,0.8,67.0,29.0,217.0192977996778
4.6,0.9,67.0,30.0,235.19216221346517
4.6,1.0,67.0,31.0,263.6066302420253
4.6,1.1,67.0,32.0,286.1576364155248
4.6,1.2,67.0,33.0,255.82881179358193
4.6,1.3,67.0,34.0,263.3220553188821
4.6,1.4,67.0,35.0,213.7116743753083
4.6,1.5,67.0,36.0,256.8011659728811
4.6,1.6,67.0,37.0,259.72643592640856
4.6,1.7,67.0,38.0,219.9868921781558
4.6,1.8,67.0,39.0,242.7791577763651
4.6,1.9,67.0,40.0,219.26692841750122
4.6,2.0,67.0,41.0,338.75975273256165
4.6,2.1,67.0,42.0,246.72539137368602
4.6,2.2,67.0,43.0,272.189456639618
4.6,2.3,67.0,44.0,232.2361797871106
4.6,2.4,67.0,45.0,755.7310803702335
4.6,2.5,67.0,46.0,244.92369345134594
4.6,2.6,67.0,47.0,226.49392954633117
4.6,2.7,67.0,48.0,259.5603276288262
4.6,2.8,67.0,49.0,239.87003152657303
4.6,2.9,67.0,50.0,222.15033307818044
4.6,3.0,67.0,51.0,249.2203195297517
4.6,3.1,67.0,52.0,210.19348344498076
4.6,3.2,67.0,53.0,250.08728640458975
4.6,3.3,67.0,54.0,230.274130445998
4.6,3.4,67.0,55.0,246.066552641203
4.6,3.5,67.0,56.0,214.9507097609126
4.6,3.6,67.0,57.0,244.75149738391653
4.6,3.7,67.0,58.0,222.24783010892241
4.6,3.8,67.0,59.0,219.46026499478194
4.6,3.9,67.0,60.0,218.33662693581448
4.6,4.0,67.0,61.0,232.28699981883128
4.6,4.1,67.0,62.0,242.7280592518597
4.6,4.2,67.0,63.0,233.16134963707174
4.6,4.3,67.0,64.0,229.43629180628798
4.6,4.4,67.0,65.0,229.52520705279846
4.6,4.5,67.0,66.0,224.19996681873113
4.6,4.6,67.0,67.0,219.64673389863287
4.7,4.8,68.0,69.0,219.3295822801965
4.7,4.9,68.0,70.0,229.26211586754522
4.7,5.0,68.0,71.0,234.37581673390804
4.7,5.1,68.0,72.0,247.96498899343018
4.7,5.2,68.0,73.0,221.86303378788807
4.7,5.3,68.0,74.0,229.25472478537426
4.7,5.4,68.0,75.0,239.8192319315487
4.7,5.5,68.0,76.0,251.45580657026298
4.7,5.6,68.0,77.0,235.26524466513104
4.7,5.7,68.0,78.0,241.3972364425005
4.7,5.8,68.0,79.0,236.83246650678208
4.7,5.9,68.0,80.0,239.5335811835221
4.7,6.0,68.0,81.0,445.70491697804226
4.7,6.1,68.0,82.0,271.01011630349683
4.7,6.2,68.0,83.0,260.3822212000692
4.7,6.3,68.0,84.0,273.99318501660446
4.7,6.4,68.0,85.0,249.1463990677957
4.7,6.5,68.0,86.0,274.74634184094015
4.7,6.6,68.0,87.0,276.30248086709724
4.7,6.7,68.0,88.0,299.7850521570112
4.7,6.8,68.0,89.0,283.2923320466826
4.7,6.9,68.0,90.0,294.54327066102826
4.7,7.0,68.0,91.0,256.55873343477
4.7,7.1,68.0,92.0,267.80964467641576
4.7,7.2,68.0,93.0,271.68433322737616
4.7,7.3,68.0,94.0,279.93996398787
4.7,7.4,68.0,95.0,302.0088324615153
4.7,7.5,68.0,96.0,292.49664847494074
4.7,7.6,68.0,97.0,300.3726244761446
4.7,7.7,68.0,98.0,269.8755251273641
4.7,7.8,68.0,99.0,279.254394805559
4.7,7.9,68.0,100.0,267.9878204781591
4.7,-2.0,68.0,1.0,269.7212895975807
4.7,-1.9,68.0,2.0,284.54134350936334
4.7,-1.8,68.0,3.0,361.85418625841703
4.7,-1.7,68.0,4.0,337.89444623748005
4.7,-1.6,68.0,5.0,259.5784924858072
4.7,-1.5,68.0,6.0,261.7113232141989
4.7,-1.4,68.0,7.0,249.27772556646693
4.7,-1.3,68.0,8.0,253.55232101901908
4.7,-1.2,68.0,9.0,268.70811023593143
4.7,-1.1,68.0,10.0,285.9189733816707
4.7,-1.0,68.0,11.0,271.2052483784259
4.7,-0.9,68.0,12.0,288.03892484101925
4.7,-0.8,68.0,13.0,283.0781776859748
4.7,-0.7,68.0,14.0,276.73125006233346
4.7,-0.6,68.0,15.0,280.76810771163673
4.7,-0.5,68.0,16.0,275.99622420576424
4.7,-0.4,68.0,17.0,247.24347129027436
4.7,-0.3,68.0,18.0,274.87676819639546
4.7,-0.2,68.0,19.0,291.85532210201353
4.7,-0.1,68.0,20.0,261.01951350741876
4.7,0.0,68.0,21.0,652.095962748791
4.7,0.1,68.0,22.0,229.741395774614
4.7,0.2,68.0,23.0,258.4204447417936
4.7,0.3,68.0,24.0,196.31637565542908
4.7,0.4,68.0,25.0,173.13783458203375
4.7,0.5,68.0,26.0,199.33129587389064
4.7,0.6,68.0,27.0,180.5147558060587
4.7,0.7,68.0,28.0,183.09491795499272
4.7,0.8,68.0,29.0,236.216939027433
4.7,0.9,68.0,30.0,233.05969470817118
4.7,1.0,68.0,31.0,283.18331148643983
4.7,1.1,68.0,32.0,289.3138739088783
4.7,1.2,68.0,33.0,285.5628630177898
4.7,1.3,68.0,34.0,278.45572774483304
4.7,1.4,68.0,35.0,227.15760256405144
4.7,1.5,68.0,36.0,231.03491151739846
4.7,1.6,68.0,37.0,230.88862364437634
4.7,1.7,68.0,38.0,229.0203539505853
4.7,1.8,68.0,39.0,236.8768249704141
4.7,1.9,68.0,40.0,226.24837359859848
4.7,2.0,68.0,41.0,244.99769685574142
4.7,2.1,68.0,42.0,256.5154925981937
4.7,2.2,68.0,43.0,245.53770412520913
4.7,2.3,68.0,44.0,586.369625151261
4.7,2.4,68.0,45.0,223.7114181088939
4.7,2.5,68.0,46.0,262.7612991110424
4.7,2.6,68.0,47.0,237.01839309478942
4.7,2.7,68.0,48.0,235.633646821438
4.7,2.8,68.0,49.0,235.18492457626272
4.7,2.9,68.0,50.0,231.5159360679382
4.7,3.0,68.0,51.0,249.2002737351811
4.7,3.1,68.0,52.0,299.4045785641982
4.7,3.2,68.0,53.0,239.0414803063903
4.7,3.3,68.0,54.0,225.0951131930177
4.7,3.4,68.0,55.0,280.7127950255992
4.7,3.5,68.0,56.0,251.6772536079453
4.7,3.6,68.0,57.0,254.66230131267417
4.7,3.7,68.0,58.0,287.59258932452855
4.7,3.8,68.0,59.0,243.0153871971206
4.7,3.9,68.0,60.0,242.3768510729848
4.7,4.0,68.0,61.0,266.1016200339884
4.7,4.1,68.0,62.0,242.0450027485243
4.7,4.2,68.0,63.0,236.52498319133608
4.7,4.3,68.0,64.0,231.9012978344159
4.7,4.4,68.0,65.0,242.33545223610744
4.7,4.5,68.0,66.0,261.61585009744135
4.7,4.6,68.0,67.0,262.0425043624999
4.7,4.7,68.0,68.0,230.0652608482546
4.8,4.9,69.0,70.0,278.8913268104649
4.8,5.0,69.0,71.0,220.4862863788399
4.8,5.1,69.0,72.0,271.2654109367091
4.8,5.2,69.0,73.0,245.77043478326678
4.8,5.3,69.0,74.0,238.3852953838271
4.8,5.4,69.0,75.0,245.98680946848862
4.8,5.5,69.0,76.0,234.79834511131497
4.8,5.6,69.0,77.0,278.00256544325345
4.8,5.7,69.0,78.0,255.27354682146816
4.8,5.8,69.0,79.0,233.08710641883187
4.8,5.9,69.0,80.0,246.3798918600598
4.8,6.0,69.0,81.0,461.9074346393019
4.8,6.1,69.0,82.0,283.3566167168593
4.8,6.2,69.0,83.0,280.26935855553904
4.8,6.3,69.0,84.0,261.80142524464594
4.8,6.4,69.0,85.0,260.0236560910969
4.8,6.5,69.0,86.0,274.4833076764572
4.8,6.6,69.0,87.0,260.2598265291844
4.8,6.7,69.0,88.0,298.62903347602776
4.8,6.8,69.0,89.0,311.6315195904457
4.8,6.9,69.0,90.0,271.106311774734
4.8,7.0,69.0,91.0,278.4522304201998
4.8,7.1,69.0,92.0,265.9558815254342
4.8,7.2,69.0,93.0,268.7575151887212
4.8,7.3,69.0,94.0,300.5138854078161
4.8,7.4,69.0,95.0,256.34141277003874
4.8,7.5,69.0,96.0,288.8053166833129
4.8,7.6,69.0,97.0,288.82548625979933
4.8,7.7,69.0,98.0,277.80486715811253
4.8,7.8,69.0,99.0,265.7442587911148
4.8,7.9,69.0,100.0,264.9759865643058
4.8,-2.0,69.0,1.0,252.3703248193273
4.8,-1.9,69.0,2.0,267.87899528803825
4.8,-1.8,69.0,3.0,270.58401989096865
4.8,-1.7,69.0,4.0,269.0810537154941
4.8,-1.6,69.0,5.0,247.55608403788446
4.8,-1.5,69.0,6.0,260.2859451846402
4.8,-1.4,69.0,7.0,292.60447039669543
4.8,-1.3,69.0,8.0,258.52197708937257
4.8,-1.2,69.0,9.0,278.8716851310994
4.8,-1.1,69.0,10.0,279.48870825365964
4.8,-1.0,69.0,11.0,258.2121335557922
4.8,-0.9,69.0,12.0,337.3666595595567
4.8,-0.8,69.0,13.0,286.39903340100574
4.8,-0.7,69.0,14.0,251.37116463758906
4.8,-0.6,69.0,15.0,264.39008359478254
4.8,-0.5,69.0,16.0,310.4071157483787
4.8,-0.4,69.0,17.0,268.5504835170481
4.8,-0.3,69.0,18.0,257.7633720117475
4.8,-0.2,69.0,19.0,297.64270280722286
4.8,-0.1,69.0,20.0,272.98851250500394
4.8,0.0,69.0,21.0,586.1845008035998
4.8,0.1,69.0,22.0,235.19973145468663
4.8,0.2,69.0,23.0,186.99462669494088
4.8,0.3,69.0,24.0,202.02147906465697
4.8,0.4,69.0,25.0,193.14178451956604
4.8,0.5,69.0,26.0,220.47486524693724
4.8,0.6,69.0,27.0,199.6161397930763
4.8,0.7,69.0,28.0,234.4970154359336
4.8,0.8,69.0,29.0,254.19812594563464
4.8,0.9,69.0,30.0,253.36404119346284
4.8,1.0,69.0,31.0,269.84817902468
4.8,1.1,69.0,32.0,255.84549600117322
4.8,1.2,69.0,33.0,216.10138922895572
4.8,1.3,69.0,34.0,218.55017558125402
4.8,1.4,69.0,35.0,370.4350844140674
4.8,1.5,69.0,36.0,234.9598745226368
4.8,1.6,69.0,37.0,220.50485011070353
4.8,1.7,69.0,38.0,226.66587665511278
4.8,1.8,69.0,39.0,232.04748071129143
4.8,1.9,69.0,40.0,238.92984578849854
4.8,2.0,69.0,41.0,240.17669791657963
4.8,2.1,69.0,42.0,227.6845538275206
4.8,2.2,69.0,43.0,680.4268930955141
4.8,2.3,69.0,44.0,235.61846004812065
4.8,2.4,69.0,45.0,261.13436994546737
4.8,2.5,69.0,46.0,233.450632973367
4.8,2.6,69.0,47.0,257.724917666724
4.8,2.7,69.0,48.0,230.8606565373248
4.8,2.8,69.0,49.0,247.34792091083798
4.8,2.9,69.0,50.0,235.29648997797025
4.8,3.0,69.0,51.0,255.34645421356285
4.8,3.1,69.0,52.0,237.75727313410204
4.8,3.2,69.0,53.0,236.5430821807337
4.8,3.3,69.0,54.0,234.11592107284898
4.8,3.4,69.0,55.0,222.59705550064297
4.8,3.5,69.0,56.0,304.1122058895908
4.8,3.6,69.0,57.0,232.2618290435205
4.8,3.7,69.0,58.0,257.8602538015708
4.8,3.8,69.0,59.0,254.72386014321262
4.8,3.9,69.0,60.0,289.0137685370463
4.8,4.0,69.0,61.0,273.76749659669906
4.8,4.1,69.0,62.0,224.76245375398136
4.8,4.2,69.0,63.0,225.99948765405915
4.8,4.3,69.0,64.0,234.43585804857565
4.8,4.4,69.0,65.0,231.32657328998934
4.8,4.5,69.0,66.0,243.00203220085766
4.8,4.6,69.0,67.0,240.46695307541114
4.8,4.7,69.0,68.0,241.36622305538316
4.8,4.8,69.0,69.0,239.82135200634815
4.9,5.0,70.0,71.0,223.0668479542063
4.9,5.1,70.0,72.0,244.68632882329987
4.9,5.2,70.0,73.0,238.17437013293835
4.9,5.3,70.0,74.0,246.8907540089575
4.9,5.4,70.0,75.0,232.99245652854432
4.9,5.5,70.0,76.0,253.7828150114063
4.9,5.6,70.0,77.0,225.65362341947082
4.9,5.7,70.0,78.0,224.70769582799102
4.9,5.8,70.0,79.0,229.06623186031533
4.9,5.9,70.0,80.0,229.9545039484597
4.9,6.0,70.0,81.0,404.5767812746236
4.9,6.1,70.0,82.0,285.6813670753829
4.9,6.2,70.0,83.0,277.50048266710564
4.9,6.3,70.0,84.0,255.72648642895015
4.9,6.4,70.0,85.0,347.2906967433036
4.9,6.5,70.0,86.0,277.84937006288806
4.9,6.6,70.0,87.0,247.38215640130105
4.9,6.7,70.0,88.0,314.9245715704462
4.9,6.8,70.0,89.0,288.9091534579422
4.9,6.9,70.0,90.0,285.2985205804543
4.9,7.0,70.0,91.0,265.70130212190173
4.9,7.1,70.0,92.0,265.89103359922905
4.9,7.2,70.0,93.0,276.61344744167013
4.9,7.3,70.0,94.0,262.6333810317075
4.9,7.4,70.0,95.0,259.6112615100761
4.9,7.5,70.0,96.0,286.93562453032627
4.9,7.6,70.0,97.0,272.61048106741055
4.9,7.7,70.0,98.0,278.1795177399354
4.9,7.8,70.0,99.0,266.94508000971007
4.9,7.9,70.0,100.0,270.33948585801454
4.9,-2.0,70.0,1.0,252.75687005900812
4.9,-1.9,70.0,2.0,279.14113485965584
4.9,-1.8,70.0,3.0,255.57505663514422
4.9,-1.7,70.0,4.0,310.4374478495651
4.9,-1.6,70.0,5.0,289.5822925012365
4.9,-1.5,70.0,6.0,252.13021944717372
4.9,-1.4,70.0,7.0,285.29945592935303
4.9,-1.3,70.0,8.0,273.67030641188916
4.9,-1.2,70.0,9.0,235.5590827035563
4.9,-1.1,70.0,10.0,282.04536182870794
4.9,-1.0,70.0,11.0,287.80109310230614
4.9,-0.9,70.0,12.0,264.6825293675923
4.9,-0.8,70.0,13.0,248.82882546372966
4.9,-0.7,70.0,14.0,263.72872831090706
4.9,-0.6,70.0,15.0,249.2227114258712
4.9,-0.5,70.0,16.0,271.67124829140266
4.9,-0.4,70.0,17.0,262.9080620399364
4.9,-0.3,70.0,18.0,261.4956475293604
4.9,-0.2,70.0,19.0,274.7165369041099
4.9,-0.1,70.0,20.0,252.0790590841945
4.9,0.0,70.0,21.0,641.0345254834542
4.9,0.1,70.0,22.0,188.66223999597526
4.9,0.2,70.0,23.0,304.2553202607855
4.9,0.3,70.0,24.0,188.41907333671782
4.9,0.4,70.0,25.0,193.844650785377
4.9,0.5,70.0,26.0,201.21914883939544
4.9,0.6,70.0,27.0,233.04083926144705
4.9,0.7,70.0,28.0,255.0501490160084
4.9,0.8,70.0,29.0,275.238910705893
4.9,0.9,70.0,30.0,249.64853495590313
4.9,1.0,70.0,31.0,287.6265470782901
4.9,1.1,70.0,32.0,254.15853635164717
4.9,1.2,70.0,33.0,219.4175317713999
4.9,1.3,70.0,34.0,216.58063208150037
4.9,1.4,70.0,35.0,281.6003025359079
4.9,1.5,70.0,36.0,234.92358221748034
4.9,1.6,70.0,37.0,243.9113990238065
4.9,1.7,70.0,38.0,256.3737057835011
4.9,1.8,70.0,39.0,238.85965596772385
4.9,1.9,70.0,40.0,234.970923711596
4.9,2.0,70.0,41.0,235.5984742118567
4.9,2.1,70.0,42.0,642.0032911069927
4.9,2.2,70.0,43.0,234.81212903174486
4.9,2.3,70.0,44.0,232.10784596545201
4.9,2.4,70.0,45.0,255.8328080670072
4.9,2.5,70.0,46.0,247.74015515995038
4.9,2.6,70.0,47.0,246.3303941721291
4.9,2.7,70.0,48.0,263.2078968835387
4.9,2.8,70.0,49.0,275.076776574237
4.9,2.9,70.0,50.0,241.92639186921636
4.9,3.0,70.0,51.0,234.81776804360302
4.9,3.1,70.0,52.0,241.98775280465222
4.9,3.2,70.0,53.0,237.1530982460791
4.9,3.3,70.0,54.0,256.3408219582333
4.9,3.4,70.0,55.0,235.1122298158462
4.9,3.5,70.0,56.0,268.13473931230095
4.9,3.6,70.0,57.0,248.24761724956846
4.9,3.7,70.0,58.0,229.49812152630946
4.9,3.8,70.0,59.0,239.4641209032904
4.9,3.9,70.0,60.0,260.5704051472281
4.9,4.0,70.0,61.0,222.71238666181495
4.9,4.1,70.0,62.0,236.45562528526784
4.9,4.2,70.0,63.0,238.15894508179994
4.9,4.3,70.0,64.0,238.9790246210548
4.9,4.4,70.0,65.0,247.01629091657477
4.9,4.5,70.0,66.0,235.8021796357223
4.9,4.6,70.0,67.0,249.22964195374036
4.9,4.7,70.0,68.0,237.54276156606156
4.9,4.8,70.0,69.0,237.65213026678447
4.9,4.9,70.0,70.0,217.99750716444998
5.0,5.1,71.0,72.0,232.49425881995126
5.0,5.2,71.0,73.0,234.18401397491277
5.0,5.3,71.0,74.0,258.6491101576423
5.0,5.4,71.0,75.0,230.47248546322635
5.0,5.5,71.0,76.0,230.41069932560265
5.0,5.6,71.0,77.0,233.1348495812961
5.0,5.7,71.0,78.0,237.70045941415657
5.0,5.8,71.0,79.0,240.27736357030642
5.0,5.9,71.0,80.0,251.95566096749343
5.0,6.0,71.0,81.0,380.2060811247397
5.0,6.1,71.0,82.0,253.03195873319507
5.0,6.2,71.0,83.0,309.3502525924327
5.0,6.3,71.0,84.0,274.2897588976858
5.0,6.4,71.0,85.0,246.73976626870646
5.0,6.5,71.0,86.0,260.33776122114574
5.0,6.6,71.0,87.0,315.7096278266014
5.0,6.7,71.0,88.0,327.84494941806923
5.0,6.8,71.0,89.0,289.6859151074613
5.0,6.9,71.0,90.0,280.13326059018664
5.0,7.0,71.0,91.0,281.66433243920113
5.0,7.1,71.0,92.0,281.6088821941434
5.0,7.2,71.0,93.0,271.5496799819576
5.0,7.3,71.0,94.0,283.11808804644613
5.0,7.4,71.0,95.0,284.73263281836984
5.0,7.5,71.0,96.0,278.94959170013004
5.0,7.6,71.0,97.0,274.0738449053032
5.0,7.7,71.0,98.0,272.1475456440522
5.0,7.8,71.0,99.0,298.8333434926437
5.0,7.9,71.0,100.0,293.9507700651898
5.0,-2.0,71.0,1.0,265.77477201972835
5.0,-1.9,71.0,2.0,254.9000161330744
5.0,-1.8,71.0,3.0,280.77682733504633
5.0,-1.7,71.0,4.0,266.41977835507754
5.0,-1.6,71.0,5.0,272.0141531210119
5.0,-1.5,71.0,6.0,285.207145738267
5.0,-1.4,71.0,7.0,264.04039313848386
5.0,-1.3,71.0,8.0,254.36710149691186
5.0,-1.2,71.0,9.0,297.84602079600774
5.0,-1.1,71.0,10.0,272.67960642810806
5.0,-1.0,71.0,11.0,260.2407395716722
5.0,-0.9,71.0,12.0,282.0033168143193
5.0,-0.8,71.0,13.0,274.7072574374544
5.0,-0.7,71.0,14.0,284.14708300827886
5.0,-0.6,71.0,15.0,257.4236803169082
5.0,-0.5,71.0,16.0,250.93825481304927
5.0,-0.4,71.0,17.0,279.9755045314561
5.0,-0.3,71.0,18.0,273.01567946975644
5.0,-0.2,71.0,19.0,315.30564777750027
5.0,-0.1,71.0,20.0,258.0259140150162
5.0,0.0,71.0,21.0,510.73042548110396
5.0,0.1,71.0,22.0,175.79792825562706
5.0,0.2,71.0,23.0,197.71311213209106
5.0,0.3,71.0,24.0,187.00812501671413
5.0,0.4,71.0,25.0,181.5438648328988
5.0,0.5,71.0,26.0,243.76842623725153
5.0,0.6,71.0,27.0,235.07508936018465
5.0,0.7,71.0,28.0,285.1498352924973
5.0,0.8,71.0,29.0,297.4373678249373
5.0,0.9,71.0,30.0,264.2173528405345
5.0,1.0,71.0,31.0,257.8349385019229
5.0,1.1,71.0,32.0,229.52162381134482
5.0,1.2,71.0,33.0,227.7551356468781
5.0,1.3,71.0,34.0,243.5274038289336
5.0,1.4,71.0,35.0,223.60519574959474
5.0,1.5,71.0,36.0,254.98211490761213
5.0,1.6,71.0,37.0,227.90305052212585
5.0,1.7,71.0,38.0,220.26809715840506
5.0,1.8,71.0,39.0,236.88595817285645
5.0,1.9,71.0,40.0,210.51510023835863
5.0,2.0,71.0,41.0,567.6812358928107
5.0,2.1,71.0,42.0,228.3302021619118
5.0,2.2,71.0,43.0,234.33577604428535
5.0,2.3,71.0,44.0,229.9611093704367
5.0,2.4,71.0,45.0,245.48715124091322
5.0,2.5,71.0,46.0,236.0695045482237
5.0,2.6,71.0,47.0,249.5476318195455
5.0,2.7,71.0,48.0,232.0994533408008
5.0,2.8,71.0,49.0,229.1295345534147
5.0,2.9,71.0,50.0,246.37157639151755
5.0,3.0,71.0,51.0,230.4460707803631
5.0,3.1,71.0,52.0,244.61233732856974
5.0,3.2,71.0,53.0,251.84168301592575
5.0,3.3,71.0,54.0,240.4960342921066
5.0,3.4,71.0,55.0,235.31276366302907
5.0,3.5,71.0,56.0,247.07555751748586
5.0,3.6,71.0,57.0,269.1670752124282
5.0,3.7,71.0,58.0,219.5768202986407
5.0,3.8,71.0,59.0,218.8140542339458
5.0,3.9,71.0,60.0,243.0191445143487
5.0,4.0,71.0,61.0,237.1393250845148
5.0,4.1,71.0,62.0,217.55978125854475
5.0,4.2,71.0,63.0,246.1005964911144
5.0,4.3,71.0,64.0,278.77312143446136
5.0,4.4,71.0,65.0,206.10538115588358
5.0,4.5,71.0,66.0,233.32028066186618
5.0,4.6,71.0,67.0,226.75693631873372
5.0,4.7,71.0,68.0,238.5046092332327
5.0,4.8,71.0,69.0,223.7571380215958
5.0,4.9,71.0,70.0,245.81174854135392
5.0,5.0,71.0,71.0,221.27184920319982
5.1,5.2,72.0,73.0,230.59972046243897
5.1,5.3,72.0,74.0,233.05381477570083
5.1,5.4,72.0,75.0,270.7897312320005
5.1,5.5,72.0,76.0,511.50485711125975
5.1,5.6,72.0,77.0,219.86284650593092
5.1,5.7,72.0,78.0,239.39294479620364
5.1,5.8,72.0,79.0,231.51901734030906
5.1,5.9,72.0,80.0,242.38994415878298
5.1,6.0,72.0,81.0,415.30521664197465
5.1,6.1,72.0,82.0,291.5957993517515
5.1,6.2,72.0,83.0,303.2050882504188
5.1,6.3,72.0,84.0,277.47262881314447
5.1,6.4,72.0,85.0,270.7073477717278
5.1,6.5,72.0,86.0,281.2762136753312
5.1,6.6,72.0,87.0,272.0533394812112
5.1,6.7,72.0,88.0,296.1387083084834
5.1,6.8,72.0,89.0,359.52202381091683
5.1,6.9,72.0,90.0,302.2628083455493
5.1,7.0,72.0,91.0,273.3839373028225
5.1,7.1,72.0,92.0,285.6715533972644
5.1,7.2,72.0,93.0,271.53412155472734
5.1,7.3,72.0,94.0,312.6811476405588
5.1,7.4,72.0,95.0,281.09054874203855
5.1,7.5,72.0,96.0,306.8497579835872
5.1,7.6,72.0,97.0,279.2709795790307
5.1,7.7,72.0,98.0,270.19646540026736
5.1,7.8,72.0,99.0,265.3973318364663
5.1,7.9,72.0,100.0,305.0569170805223
5.1,-2.0,72.0,1.0,274.67177661986807
5.1,-1.9,72.0,2.0,254.7410269791822
5.1,-1.8,72.0,3.0,235.66549537140463
5.1,-1.7,72.0,4.0,266.03583677682815
5.1,-1.6,72.0,5.0,261.3043258280983
5.1,-1.5,72.0,6.0,262.93063441565494
5.1,-1.4,72.0,7.0,305.6068350846101
5.1,-1.3,72.0,8.0,278.2768909428928
5.1,-1.2,72.0,9.0,250.1425679697786
5.1,-1.1,72.0,10.0,247.74463139125226
5.1,-1.0,72.0,11.0,268.12087217988585
5.1,-0.9,72.0,12.0,322.00832967898253
5.1,-0.8,72.0,13.0,280.36833521008066
5.1,-0.7,72.0,14.0,265.24581599588754
5.1,-0.6,72.0,15.0,278.47550000473404
5.1,-0.5,72.0,16.0,277.52510364363394
5.1,-0.4,72.0,17.0,279.33426958288334
5.1,-0.3,72.0,18.0,271.5175426037435
5.1,-0.2,72.0,19.0,279.7960587235806
5.1,-0.1,72.0,20.0,284.1369858920772
5.1,0.0,72.0,21.0,628.1849270377783
5.1,0.1,72.0,22.0,173.08236081483415
5.1,0.2,72.0,23.0,181.40125184621397
5.1,0.3,72.0,24.0,196.64651101519368
5.1,0.4,72.0,25.0,232.02841952886826
5.1,0.5,72.0,26.0,227.83573186931545
5.1,0.6,72.0,27.0,248.0572580646043
5.1,0.7,72.0,28.0,255.3834785146843
5.1,0.8,72.0,29.0,275.310838902295
5.1,0.9,72.0,30.0,211.1224263923401
5.1,1.0,72.0,31.0,232.83680241379352
5.1,1.1,72.0,32.0,227.17052986423488
5.1,1.2,72.0,33.0,239.13191447209013
5.1,1.3,72.0,34.0,213.85363081567647
5.1,1.4,72.0,35.0,224.69799263035836
5.1,1.5,72.0,36.0,238.79560791249912
5.1,1.6,72.0,37.0,224.94599501545588
5.1,1.7,72.0,38.0,227.0913248253909
5.1,1.8,72.0,39.0,246.2819935706837
5.1,1.9,72.0,40.0,715.4869965520558
5.1,2.0,72.0,41.0,244.0695116172745
5.1,2.1,72.0,42.0,242.0046900160484
5.1,2.2,72.0,43.0,281.56249119858114
5.1,2.3,72.0,44.0,225.54504768286532
5.1,2.4,72.0,45.0,235.96099619290408
5.1,2.5,72.0,46.0,253.18460744347107
5.1,2.6,72.0,47.0,249.6763280115108
5.1,2.7,72.0,48.0,232.44555275328568
5.1,2.8,72.0,49.0,239.4854640519518
5.1,2.9,72.0,50.0,230.9671456490345
5.1,3.0,72.0,51.0,224.12809054589715
5.1,3.1,72.0,52.0,252.30746221307024
5.1,3.2,72.0,53.0,240.00007719095976
5.1,3.3,72.0,54.0,251.1775560096499
5.1,3.4,72.0,55.0,252.47974128606677
5.1,3.5,72.0,56.0,245.28794857286096
5.1,3.6,72.0,57.0,254.9611339470784
5.1,3.7,72.0,58.0,259.4740504272666
5.1,3.8,72.0,59.0,234.3142943618843
5.1,3.9,72.0,60.0,263.64671331227834
5.1,4.0,72.0,61.0,243.9302463242559
5.1,4.1,72.0,62.0,257.2899505453267
5.1,4.2,72.0,63.0,238.57540306637978
5.1,4.3,72.0,64.0,232.6586748809116
5.1,4.4,72.0,65.0,246.44517738515168
5.1,4.5,72.0,66.0,232.03230195545603
5.1,4.6,72.0,67.0,249.42897797561156
5.1,4.7,72.0,68.0,225.58651499473538
5.1,4.8,72.0,69.0,230.35684970356684
5.1,4.9,72.0,70.0,234.61874386620357
5.1,5.0,72.0,71.0,271.2561685689164
5.1,5.1,72.0,72.0,223.76690174371848
5.2,5.3,73.0,74.0,253.24200946833074
5.2,5.4,73.0,75.0,241.65214370269362
5.2,5.5,73.0,76.0,222.23870888127271
5.2,5.6,73.0,77.0,233.4598630269417
5.2,5.7,73.0,78.0,234.81596550481183
5.2,5.8,73.0,79.0,251.5351948131491
5.2,5.9,73.0,80.0,247.79353635486385
5.2,6.0,73.0,81.0,430.2958338628506
5.2,6.1,73.0,82.0,268.30211800794035
5.2,6.2,73.0,83.0,293.925091448697
5.2,6.3,73.0,84.0,275.60777049432835
5.2,6.4,73.0,85.0,296.4034738018658
5.2,6.5,73.0,86.0,274.97833141439605
5.2,6.6,73.0,87.0,285.1940417511662
5.2,6.7,73.0,88.0,278.35195403513995
5.2,6.8,73.0,89.0,268.0353740145494
5.2,6.9,73.0,90.0,274.2382373708708
5.2,7.0,73.0,91.0,288.2249190688274
5.2,7.1,73.0,92.0,359.4768930456844
5.2,7.2,73.0,93.0,274.07014432756773
5.2,7.3,73.0,94.0,277.0676975815132
5.2,7.4,73.0,95.0,275.4381631703638
5.2,7.5,73.0,96.0,278.3475556786393
5.2,7.6,73.0,97.0,269.4284016440585
5.2,7.7,73.0,98.0,260.0902982964475
5.2,7.8,73.0,99.0,300.3384406550077
5.2,7.9,73.0,100.0,270.7253537538431
5.2,-2.0,73.0,1.0,273.1118938782019
5.2,-1.9,73.0,2.0,289.5456705387887
5.2,-1.8,73.0,3.0,275.00630365462723
5.2,-1.7,73.0,4.0,275.3251086033702
5.2,-1.6,73.0,5.0,276.09194094582693
5.2,-1.5,73.0,6.0,257.74206007104465
5.2,-1.4,73.0,7.0,255.6861727829448
5.2,-1.3,73.0,8.0,277.2232597351361
5.2,-1.2,73.0,9.0,268.69600125586703
5.2,-1.1,73.0,10.0,271.5821906293221
5.2,-1.0,73.0,11.0,271.90516944199226
5.2,-0.9,73.0,12.0,301.16757546656845
5.2,-0.8,73.0,13.0,249.83671009480437
5.2,-0.7,73.0,14.0,260.90625920743
5.2,-0.6,73.0,15.0,297.78059089845465
5.2,-0.5,73.0,16.0,304.95859779577444
5.2,-0.4,73.0,17.0,273.167409309439
5.2,-0.3,73.0,18.0,267.5426293197169
5.2,-0.2,73.0,19.0,280.10462705159
5.2,-0.1,73.0,20.0,271.0748568538149
5.2,0.0,73.0,21.0,616.9936610927564
5.2,0.1,73.0,22.0,191.06281734012043
5.2,0.2,73.0,23.0,207.46538327155898
5.2,0.3,73.0,24.0,216.5187285939316
5.2,0.4,73.0,25.0,237.09920538063903
5.2,0.5,73.0,26.0,315.999364343204
5.2,0.6,73.0,27.0,281.7551004544527
5.2,0.7,73.0,28.0,283.3694983943311
5.2,0.8,73.0,29.0,231.78699951163165
5.2,0.9,73.0,30.0,250.06461903986423
5.2,1.0,73.0,31.0,232.16968083718854
5.2,1.1,73.0,32.0,227.04517615300313
5.2,1.2,73.0,33.0,232.28340343836527
5.2,1.3,73.0,34.0,229.52726427382703
5.2,1.4,73.0,35.0,235.67173994043196
5.2,1.5,73.0,36.0,237.75984577181248
5.2,1.6,73.0,37.0,209.97449317600453
5.2,1.7,73.0,38.0,221.97464321898636
5.2,1.8,73.0,39.0,625.2465839883514
5.2,1.9,73.0,40.0,234.14361318229882
5.2,2.0,73.0,41.0,231.73287915722958
5.2,2.1,73.0,42.0,236.57009215141076
5.2,2.2,73.0,43.0,221.46802125375135
5.2,2.3,73.0,44.0,280.7985323730563
5.2,2.4,73.0,45.0,242.83267843091917
5.2,2.5,73.0,46.0,234.31666937388707
5.2,2.6,73.0,47.0,250.83169754624265
5.2,2.7,73.0,48.0,224.395021922731
5.2,2.8,73.0,49.0,235.62557131882502
5.2,2.9,73.0,50.0,247.8026301382433
5.2,3.0,73.0,51.0,231.9480061168372
5.2,3.1,73.0,52.0,243.5062048123368
5.2,3.2,73.0,53.0,255.38780125845
5.2,3.3,73.0,54.0,247.12011613677447
5.2,3.4,73.0,55.0,266.0354634948638
5.2,3.5,73.0,56.0,265.7180491859073
5.2,3.6,73.0,57.0,242.418489393231
5.2,3.7,73.0,58.0,291.1061403606151
5.2,3.8,73.0,59.0,264.45230781878985
5.2,3.9,73.0,60.0,227.89795953101083
5.2,4.0,73.0,61.0,256.4845234898502
5.2,4.1,73.0,62.0,249.39269184697667
5.2,4.2,73.0,63.0,213.75817332124004
5.2,4.3,73.0,64.0,235.8870264562077
5.2,4.4,73.0,65.0,223.04664315254303
5.2,4.5,73.0,66.0,252.5063438150957
5.2,4.6,73.0,67.0,227.35883288989118
5.2,4.7,73.0,68.0,251.45834114800724
5.2,4.8,73.0,69.0,232.64792189224912
5.2,4.9,73.0,70.0,237.88029895131768
5.2,5.0,73.0,71.0,257.24241180325055
5.2,5.1,73.0,72.0,254.55197518507146
5.2,5.2,73.0,73.0,228.67307827020636
5.3,5.4,74.0,75.0,229.26070759165674
5.3,5.5,74.0,76.0,232.06439047162124
5.3,5.6,74.0,77.0,230.08626315274213
5.3,5.7,74.0,78.0,273.26446518251635
5.3,5.8,74.0,79.0,271.01042924406676
5.3,5.9,74.0,80.0,227.67036493505103
5.3,6.0,74.0,81.0,406.00961085184224
5.3,6.1,74.0,82.0,250.80758438599415
5.3,6.2,74.0,83.0,274.4748268102906
5.3,6.3,74.0,84.0,271.9863432127358
5.3,6.4,74.0,85.0,263.3535003809005
5.3,6.5,74.0,86.0,274.67679658728207
5.3,6.6,74.0,87.0,304.6796875968852
5.3,6.7,74.0,88.0,258.6609673695952
5.3,6.8,74.0,89.0,273.1833826048933
5.3,6.9,74.0,90.0,277.0448279459133
5.3,7.0,74.0,91.0,284.90302619858033
5.3,7.1,74.0,92.0,270.0633651241272
5.3,7.2,74.0,93.0,305.35051604311826
5.3,7.3,74.0,94.0,259.5635904253311
5.3,7.4,74.0,95.0,313.083647504885
5.3,7.5,74.0,96.0,286.2662321615011
5.3,7.6,74.0,97.0,273.9826255531183
5.3,7.7,74.0,98.0,272.18614692488285
5.3,7.8,74.0,99.0,283.3637553859177
5.3,7.9,74.0,100.0,323.888655369313
5.3,-2.0,74.0,1.0,311.3323053034709
5.3,-1.9,74.0,2.0,268.3548401085611
5.3,-1.8,74.0,3.0,305.32140520721987
5.3,-1.7,74.0,4.0,273.57606671875277
5.3,-1.6,74.0,5.0,369.24074532609416
5.3,-1.5,74.0,6.0,283.0286762364448
5.3,-1.4,74.0,7.0,272.12149047050667
5.3,-1.3,74.0,8.0,282.32930167168064
5.3,-1.2,74.0,9.0,266.8141410254877
5.3,-1.1,74.0,10.0,258.3079893701285
5.3,-1.0,74.0,11.0,273.13494632708387
5.3,-0.9,74.0,12.0,265.7657006012163
5.3,-0.8,74.0,13.0,247.2537431476266
5.3,-0.7,74.0,14.0,298.41029004983557
5.3,-0.6,74.0,15.0,270.17040416006114
5.3,-0.5,74.0,16.0,284.85313074225485
5.3,-0.4,74.0,17.0,273.8338642500126
5.3,-0.3,74.0,18.0,269.5294674186716
5.3,-0.2,74.0,19.0,284.2767458567945
5.3,-0.1,74.0,20.0,249.18054683936882
5.3,0.0,74.0,21.0,512.5962168970636
5.3,0.1,74.0,22.0,197.924381904368
5.3,0.2,74.0,23.0,243.66924871780466
5.3,0.3,74.0,24.0,228.9064769730538
5.3,0.4,74.0,25.0,272.93246364839297
5.3,0.5,74.0,26.0,272.201354789918
5.3,0.6,74.0,27.0,282.9636409619079
5.3,0.7,74.0,28.0,200.0909502347395
5.3,0.8,74.0,29.0,262.13197000771885
5.3,0.9,74.0,30.0,237.20618464550637
5.3,1.0,74.0,31.0,240.03452725127985
5.3,1.1,74.0,32.0,236.59749180556824
5.3,1.2,74.0,33.0,249.5230125744291
5.3,1.3,74.0,34.0,272.3297132618949
5.3,1.4,74.0,35.0,220.32583697131253
5.3,1.5,74.0,36.0,234.17756027274564
5.3,1.6,74.0,37.0,245.90429193849704
5.3,1.7,74.0,38.0,617.5703280671195
5.3,1.8,74.0,39.0,222.83671521485482
5.3,1.9,74.0,40.0,252.05269564682263
5.3,2.0,74.0,41.0,235.4481141453075
5.3,2.1,74.0,42.0,230.87494514269136
5.3,2.2,74.0,43.0,249.56981299088113
5.3,2.3,74.0,44.0,236.7183324580717
5.3,2.4,74.0,45.0,231.66497514091895
5.3,2.5,74.0,46.0,242.95785943200627
5.3,2.6,74.0,47.0,262.89447249493827
5.3,2.7,74.0,48.0,255.1456919030108
5.3,2.8,74.0,49.0,226.50484165942734
5.3,2.9,74.0,50.0,240.20496642596055
5.3,3.0,74.0,51.0,233.79021973533
5.3,3.1,74.0,52.0,236.9945864550417
5.3,3.2,74.0,53.0,245.90498901297343
5.3,3.3,74.0,54.0,243.33803592090703
5.3,3.4,74.0,55.0,261.03471825638377
5.3,3.5,74.0,56.0,266.7911975978097
5.3,3.6,74.0,57.0,384.020892939228
5.3,3.7,74.0,58.0,255.37440960620262
5.3,3.8,74.0,59.0,228.64242089704223
5.3,3.9,74.0,60.0,244.1132553127791
5.3,4.0,74.0,61.0,233.25515409957512
5.3,4.1,74.0,62.0,228.68867618841273
5.3,4.2,74.0,63.0,243.92369217261577
5.3,4.3,74.0,64.0,224.1741405605891
5.3,4.4,74.0,65.0,250.5557305495398
5.3,4.5,74.0,66.0,240.2045538668682
5.3,4.6,74.0,67.0,250.93976591707022
5.3,4.7,74.0,68.0,235.10364735162997
5.3,4.8,74.0,69.0,247.74045859055352
5.3,4.9,74.0,70.0,220.93193507083043
5.3,5.0,74.0,71.0,272.39092016920023
5.3,5.1,74.0,72.0,249.84349647836152
5.3,5.2,74.0,73.0,265.132254858895
5.3,5.3,74.0,74.0,238.56204559324235
5.4,5.5,75.0,76.0,233.06477205062433
5.4,5.6,75.0,77.0,256.46220850609836
5.4,5.7,75.0,78.0,235.40739493010378
5.4,5.8,75.0,79.0,249.65862388293735
5.4,5.9,75.0,80.0,245.62709313035793
5.4,6.0,75.0,81.0,377.39062587149186
5.4,6.1,75.0,82.0,322.553787271669
5.4,6.2,75.0,83.0,288.4099743882402
5.4,6.3,75.0,84.0,262.15067104123347
5.4,6.4,75.0,85.0,275.4212690032167
5.4,6.5,75.0,86.0,290.99817857653323
5.4,6.6,75.0,87.0,288.2487227497702
5.4,6.7,75.0,88.0,266.3360766089208
5.4,6.8,75.0,89.0,269.70226351801875
5.4,6.9,75.0,90.0,275.9259899652419
5.4,7.0,75.0,91.0,272.4480152611286
5.4,7.1,75.0,92.0,270.0723195749975
5.4,7.2,75.0,93.0,280.2515032603209
5.4,7.3,75.0,94.0,292.705226062286
5.4,7.4,75.0,95.0,277.25038283000174
5.4,7.5,75.0,96.0,291.38553965147645
5.4,7.6,75.0,97.0,286.6017229655861
5.4,7.7,75.0,98.0,344.2885668710406
5.4,7.8,75.0,99.0,290.9804984982576
5.4,7.9,75.0,100.0,249.93754360454085
5.4,-2.0,75.0,1.0,263.02959138669
5.4,-1.9,75.0,2.0,237.90264130624143
5.4,-1.8,75.0,3.0,282.81811293550135
5.4,-1.7,75.0,4.0,246.95468157611663
5.4,-1.6,75.0,5.0,273.9634265003009
5.4,-1.5,75.0,6.0,292.592293205662
5.4,-1.4,75.0,7.0,263.4825949449604
5.4,-1.3,75.0,8.0,267.11946122677847
5.4,-1.2,75.0,9.0,268.76542571403434
5.4,-1.1,75.0,10.0,325.67890881042166
5.4,-1.0,75.0,11.0,284.3401432741206
5.4,-0.9,75.0,12.0,282.1444809138327
5.4,-0.8,75.0,13.0,267.8804860384732
5.4,-0.7,75.0,14.0,253.6079468899723
5.4,-0.6,75.0,15.0,270.8508754151813
5.4,-0.5,75.0,16.0,278.0669345911853
5.4,-0.4,75.0,17.0,331.5950382017357
5.4,-0.3,75.0,18.0,283.52169211443766
5.4,-0.2,75.0,19.0,254.00945562198788
5.4,-0.1,75.0,20.0,252.6367415363302
5.4,0.0,75.0,21.0,496.55126010448384
5.4,0.1,75.0,22.0,238.83599201189057
5.4,0.2,75.0,23.0,228.58622051582026
5.4,0.3,75.0,24.0,296.1346053407116
5.4,0.4,75.0,25.0,254.8302880563521
5.4,0.5,75.0,26.0,278.5594539709859
5.4,0.6,75.0,27.0,240.30239119659768
5.4,0.7,75.0,28.0,228.27115500512252
5.4,0.8,75.0,29.0,285.85965928763466
5.4,0.9,75.0,30.0,218.41004763535443
5.4,1.0,75.0,31.0,233.3237610008613
5.4,1.1,75.0,32.0,222.47928174003894
5.4,1.2,75.0,33.0,227.32160003811458
5.4,1.3,75.0,34.0,218.8120074882317
5.4,1.4,75.0,35.0,235.91091989383682
5.4,1.5,75.0,36.0,250.61054707202229
5.4,1.6,75.0,37.0,642.7942347707217
5.4,1.7,75.0,38.0,242.50279079284988
5.4,1.8,75.0,39.0,230.8472485036232
5.4,1.9,75.0,40.0,275.09114449669005
5.4,2.0,75.0,41.0,246.22995805919916
5.4,2.1,75.0,42.0,262.8716714609547
5.4,2.2,75.0,43.0,250.19865608669568
5.4,2.3,75.0,44.0,245.9908246541515
5.4,2.4,75.0,45.0,238.05814879220603
5.4,2.5,75.0,46.0,240.46734441878576
5.4,2.6,75.0,47.0,238.48798213395
5.4,2.7,75.0,48.0,234.83124312416575
5.4,2.8,75.0,49.0,227.15909581123233
5.4,2.9,75.0,50.0,234.2614418652825
5.4,3.0,75.0,51.0,254.6950035185673
5.4,3.1,75.0,52.0,220.3751972382559
5.4,3.2,75.0,53.0,239.9423119422793
5.4,3.3,75.0,54.0,239.37815624335593
5.4,3.4,75.0,55.0,236.09573964265877
5.4,3.5,75.0,56.0,224.43273570546407
5.4,3.6,75.0,57.0,227.26208137778923
5.4,3.7,75.0,58.0,231.92054750571057
5.4,3.8,75.0,59.0,245.03821348063448
5.4,3.9,75.0,60.0,244.3627466987999
5.4,4.0,75.0,61.0,222.32605627920978
5.4,4.1,75.0,62.0,265.002925208191
5.4,4.2,75.0,63.0,251.09041804852853
5.4,4.3,75.0,64.0,251.44493382628275
5.4,4.4,75.0,65.0,250.89585935156688
5.4,4.5,75.0,66.0,258.2811956179774
5.4,4.6,75.0,67.0,258.12389596341205
5.4,4.7,75.0,68.0,240.06598912504606
5.4,4.8,75.0,69.0,229.9371607296335
5.4,4.9,75.0,70.0,260.5858453846448
5.4,5.0,75.0,71.0,227.0413771168402
5.4,5.1,75.0,72.0,238.77125481554134
5.4,5.2,75.0,73.0,243.9666073552966
5.4,5.3,75.0,74.0,267.8400956579973
5.4,5.4,75.0,75.0,235.65023650076574
5.5,5.6,76.0,77.0,253.28802084887175
5.5,5.7,76.0,78.0,229.96212233613767
5.5,5.8,76.0,79.0,245.4240524397231
5.5,5.9,76.0,80.0,231.7755318266985
5.5,6.0,76.0,81.0,413.1835042268801
5.5,6.1,76.0,82.0,268.0374341482238
5.5,6.2,76.0,83.0,284.0055398115376
5.5,6.3,76.0,84.0,292.25713702018396
5.5,6.4,76.0,85.0,281.84198787525975
5.5,6.5,76.0,86.0,305.2188511743574
5.5,6.6,76.0,87.0,284.69041522475413
5.5,6.7,76.0,88.0,264.2917364900863
5.5,6.8,76.0,89.0,282.52552642194775
5.5,6.9,76.0,90.0,253.4356522987608
5.5,7.0,76.0,91.0,263.1097696435181
5.5,7.1,76.0,92.0,283.77203145856345
5.5,7.2,76.0,93.0,276.2282821784733
5.5,7.3,76.0,94.0,310.914060546602
5.5,7.4,76.0,95.0,278.541768015895
5.5,7.5,76.0,96.0,253.9165885380441
5.5,7.6,76.0,97.0,278.71034297673424
5.5,7.7,76.0,98.0,238.9661170030245
5.5,7.8,76.0,99.0,278.9229718944522
5.5,7.9,76.0,100.0,273.92848467870346
5.5,-2.0,76.0,1.0,290.4091122596949
5.5,-1.9,76.0,2.0,253.79753003502552
5.5,-1.8,76.0,3.0,282.6385645241357
5.5,-1.7,76.0,4.0,290.2237268529284
5.5,-1.6,76.0,5.0,281.4837944701897
5.5,-1.5,76.0,6.0,263.88521311805954
5.5,-1.4,76.0,7.0,246.8522769716335
5.5,-1.3,76.0,8.0,279.91185739975776
5.5,-1.2,76.0,9.0,272.58914134213404
5.5,-1.1,76.0,10.0,241.93070611835472
5.5,-1.0,76.0,11.0,260.4595894228384
5.5,-0.9,76.0,12.0,287.6195701630414
5.5,-0.8,76.0,13.0,281.43523849336293
5.5,-0.7,76.0,14.0,279.46129385157315
5.5,-0.6,76.0,15.0,270.17982023219827
5.5,-0.5,76.0,16.0,253.32398516687306
5.5,-0.4,76.0,17.0,252.93011236919602
5.5,-0.3,76.0,18.0,270.7108716665535
5.5,-0.2,76.0,19.0,256.25347204118424
5.5,-0.1,76.0,20.0,268.14095624002755
5.5,0.0,76.0,21.0,610.6748784657203
5.5,0.1,76.0,22.0,232.62101833689343
5.5,0.2,76.0,23.0,292.8605217118894
5.5,0.3,76.0,24.0,282.43940918685945
5.5,0.4,76.0,25.0,263.80805203608077
5.5,0.5,76.0,26.0,232.256914840687
5.5,0.6,76.0,27.0,263.0209259278921
5.5,0.7,76.0,28.0,237.95831786867967
5.5,0.8,76.0,29.0,242.03271068181206
5.5,0.9,76.0,30.0,227.49939735380227
5.5,1.0,76.0,31.0,251.24214610223487
5.5,1.1,76.0,32.0,234.15211793157272
5.5,1.2,76.0,33.0,239.64508763672347
5.5,1.3,76.0,34.0,226.7496492081627
5.5,1.4,76.0,35.0,253.6954621796105
5.5,1.5,76.0,36.0,734.9197883999759
5.5,1.6,76.0,37.0,222.48122321793906
5.5,1.7,76.0,38.0,227.84879171683764
5.5,1.8,76.0,39.0,254.14833925571378
5.5,1.9,76.0,40.0,249.90234322531472
5.5,2.0,76.0,41.0,270.2687177734789
5.5,2.1,76.0,42.0,220.10658246795379
5.5,2.2,76.0,43.0,224.32605272676852
5.5,2.3,76.0,44.0,234.8796733325553
5.5,2.4,76.0,45.0,248.5280618804837
5.5,2.5,76.0,46.0,248.8662688380644
5.5,2.6,76.0,47.0,220.03209230768502
5.5,2.7,76.0,48.0,267.9687000574356
5.5,2.8,76.0,49.0,237.233883060216
5.5,2.9,76.0,50.0,227.31387530042153
5.5,3.0,76.0,51.0,235.03307955452087
5.5,3.1,76.0,52.0,249.81757825776663
5.5,3.2,76.0,53.0,251.5072487355403
5.5,3.3,76.0,54.0,242.4689755346518
5.5,3.4,76.0,55.0,252.1248660778076
5.5,3.5,76.0,56.0,269.44961213274365
5.5,3.6,76.0,57.0,250.71752565089048
5.5,3.7,76.0,58.0,276.09390824922866
5.5,3.8,76.0,59.0,264.95668950307044
5.5,3.9,76.0,60.0,295.07999360215933
5.5,4.0,76.0,61.0,223.57270738185298
5.5,4.1,76.0,62.0,254.3569121629666
5.5,4.2,76.0,63.0,248.12805169502866
5.5,4.3,76.0,64.0,234.4474142076177
5.5,4.4,76.0,65.0,251.92457728660168
5.5,4.5,76.0,66.0,283.272737862714
5.5,4.6,76.0,67.0,254.63305694813795
5.5,4.7,76.0,68.0,238.03236256658224
5.5,4.8,76.0,69.0,254.9902079232666
5.5,4.9,76.0,70.0,235.61460093209317
5.5,5.0,76.0,71.0,265.2882375213049
5.5,5.1,76.0,72.0,223.83597239461727
5.5,5.2,76.0,73.0,241.96135571290597
5.5,5.3,76.0,74.0,234.3141709154158
5.5,5.4,76.0,75.0,263.24927287666685
5.5,5.5,76.0,76.0,264.1942741340033
5.6,5.7,77.0,78.0,245.41771058502562
5.6,5.8,77.0,79.0,241.21310809918853
5.6,5.9,77.0,80.0,212.64540876102996
5.6,6.0,77.0,81.0,533.5999596476879
5.6,6.1,77.0,82.0,320.6944058393462
5.6,6.2,77.0,83.0,299.28804210769965
5.6,6.3,77.0,84.0,260.8824279535248
5.6,6.4,77.0,85.0,294.2878236801445
5.6,6.5,77.0,86.0,283.54453729485283
5.6,6.6,77.0,87.0,280.8733465563844
5.6,6.7,77.0,88.0,305.5383800013007
5.6,6.8,77.0,89.0,262.86237510029787
5.6,6.9,77.0,90.0,289.98408731947126
5.6,7.0,77.0,91.0,265.35570267083443
5.6,7.1,77.0,92.0,297.65835877477843
5.6,7.2,77.0,93.0,348.0762581591276
5.6,7.3,77.0,94.0,271.2951283463249
5.6,7.4,77.0,95.0,300.2712461226969
5.6,7.5,77.0,96.0,309.9981354182493
5.6,7.6,77.0,97.0,261.7878465838604
5.6,7.7,77.0,98.0,259.11625824770425
5.6,7.8,77.0,99.0,287.10495445315394
5.6,7.9,77.0,100.0,268.14749441011855
5.6,-2.0,77.0,1.0,266.74644664180096
5.6,-1.9,77.0,2.0,293.0054904387992
5.6,-1.8,77.0,3.0,278.0001445194024
5.6,-1.7,77.0,4.0,253.5697320596679
5.6,-1.6,77.0,5.0,246.11906693611638
5.6,-1.5,77.0,6.0,278.4609377032229
5.6,-1.4,77.0,7.0,263.62273368467567
5.6,-1.3,77.0,8.0,283.86744203916226
5.6,-1.2,77.0,9.0,269.48992989880077
5.6,-1.1,77.0,10.0,265.96594001498556
5.6,-1.0,77.0,11.0,282.6175775242643
5.6,-0.9,77.0,12.0,259.28892777039385
5.6,-0.8,77.0,13.0,269.65710665573414
5.6,-0.7,77.0,14.0,272.2390739745869
5.6,-0.6,77.0,15.0,314.49485768739174
5.6,-0.5,77.0,16.0,262.69447979805534
5.6,-0.4,77.0,17.0,289.35922388187896
5.6,-0.3,77.0,18.0,258.09009466179594
5.6,-0.2,77.0,19.0,262.1257466457819
5.6,-0.1,77.0,20.0,273.3148963223893
5.6,0.0,77.0,21.0,609.6558439965974
5.6,0.1,77.0,22.0,271.8480381701875
5.6,0.2,77.0,23.0,279.7463761307773
5.6,0.3,77.0,24.0,262.363178288934
5.6,0.4,77.0,25.0,307.0447715939912
5.6,0.5,77.0,26.0,224.9034574031701
5.6,0.6,77.0,27.0,225.3331374513031
5.6,0.7,77.0,28.0,232.27682352542286
5.6,0.8,77.0,29.0,250.3832891745314
5.6,0.9,77.0,30.0,239.7163981500392
5.6,1.0,77.0,31.0,233.02456953946918
5.6,1.1,77.0,32.0,228.96295174804416
5.6,1.2,77.0,33.0,225.86770600162063
5.6,1.3,77.0,34.0,252.97566652756416
5.6,1.4,77.0,35.0,624.576337849388
5.6,1.5,77.0,36.0,229.27837157763622
5.6,1.6,77.0,37.0,226.96907355118557
5.6,1.7,77.0,38.0,245.73288786144974
5.6,1.8,77.0,39.0,225.88894474799565
5.6,1.9,77.0,40.0,234.13169779881292
5.6,2.0,77.0,41.0,238.83246443371857
5.6,2.1,77.0,42.0,227.2079676761546
5.6,2.2,77.0,43.0,249.8147070761236
5.6,2.3,77.0,44.0,245.030774248405
5.6,2.4,77.0,45.0,246.23816328060107
5.6,2.5,77.0,46.0,253.16199680787906
5.6,2.6,77.0,47.0,251.73939929909545
5.6,2.7,77.0,48.0,260.3937164052299
5.6,2.8,77.0,49.0,252.9913700647125
5.6,2.9,77.0,50.0,219.36877520716763
5.6,3.0,77.0,51.0,261.4679470282671
5.6,3.1,77.0,52.0,254.1503154435994
5.6,3.2,77.0,53.0,254.47197999813454
5.6,3.3,77.0,54.0,243.88868832697906
5.6,3.4,77.0,55.0,228.48220884417972
5.6,3.5,77.0,56.0,251.02705953070375
5.6,3.6,77.0,57.0,251.6945390536865
5.6,3.7,77.0,58.0,229.84863555721432
5.6,3.8,77.0,59.0,241.17020248897293
5.6,3.9,77.0,60.0,229.00470691480007
5.6,4.0,77.0,61.0,250.3857085653239
5.6,4.1,77.0,62.0,247.71790867069078
5.6,4.2,77.0,63.0,233.14671868676677
5.6,4.3,77.0,64.0,227.8102143481547
5.6,4.4,77.0,65.0,217.35882043529043
5.6,4.5,77.0,66.0,233.59453915392336
5.6,4.6,77.0,67.0,254.7765595373999
5.6,4.7,77.0,68.0,222.4774288192199
5.6,4.8,77.0,69.0,243.87388246347766
5.6,4.9,77.0,70.0,310.1034703201575
5.6,5.0,77.0,71.0,231.26590800712492
5.6,5.1,77.0,72.0,345.5960107072575
5.6,5.2,77.0,73.0,238.08398851652956
5.6,5.3,77.0,74.0,226.8882505311908
5.6,5.4,77.0,75.0,224.3915750793805
5.6,5.5,77.0,76.0,231.7631883479185
5.6,5.6,77.0,77.0,242.7002150883058
5.7,5.8,78.0,79.0,256.3844183056019
5.7,5.9,78.0,80.0,238.44667071557518
5.7,6.0,78.0,81.0,405.99756087436225
5.7,6.1,78.0,82.0,270.3384697953832
5.7,6.2,78.0,83.0,291.42174969201983
5.7,6.3,78.0,84.0,298.3195989230817
5.7,6.4,78.0,85.0,287.62762257385776
5.7,6.5,78.0,86.0,272.7973554587779
5.7,6.6,78.0,87.0,287.38339473836277
5.7,6.7,78.0,88.0,267.8993484957123
5.7,6.8,78.0,89.0,274.39426180690253
5.7,6.9,78.0,90.0,272.41256181122213
5.7,7.0,78.0,91.0,276.6560994417391
5.7,7.1,78.0,92.0,265.0021956384689
5.7,7.2,78.0,93.0,291.05785475485976
5.7,7.3,78.0,94.0,291.21372455481236
5.7,7.4,78.0,95.0,266.90615721887957
5.7,7.5,78.0,96.0,264.85986214235146
5.7,7.6,78.0,97.0,300.3200091824005
5.7,7.7,78.0,98.0,279.04252667729537
5.7,7.8,78.0,99.0,274.03685577549027
5.7,7.9,78.0,100.0,288.7654248901221
5.7,-2.0,78.0,1.0,269.2400389749865
5.7,-1.9,78.0,2.0,267.9583923042309
5.7,-1.8,78.0,3.0,270.9637189655312
5.7,-1.7,78.0,4.0,256.0386475680631
5.7,-1.6,78.0,5.0,249.3048532591987
5.7,-1.5,78.0,6.0,246.07301988400638
5.7,-1.4,78.0,7.0,456.548416233577
5.7,-1.3,78.0,8.0,269.3482491834543
5.7,-1.2,78.0,9.0,284.86702708547546
5.7,-1.1,78.0,10.0,256.1323222029075
5.7,-1.0,78.0,11.0,279.92232025060537
5.7,-0.9,78.0,12.0,273.8954952648577
5.7,-0.8,78.0,13.0,247.20907922438317
5.7,-0.7,78.0,14.0,263.08461943654896
5.7,-0.6,78.0,15.0,258.5674538171176
5.7,-0.5,78.0,16.0,262.11618433897047
5.7,-0.4,78.0,17.0,257.56411752412475
5.7,-0.3,78.0,18.0,258.4641470315932
5.7,-0.2,78.0,19.0,286.1547214878176
5.7,-0.1,78.0,20.0,282.674433976803
5.7,0.0,78.0,21.0,550.6732885021569
5.7,0.1,78.0,22.0,233.94488814844942
5.7,0.2,78.0,23.0,257.48571540646066
5.7,0.3,78.0,24.0,246.17899032791834
5.7,0.4,78.0,25.0,316.99279130940613
5.7,0.5,78.0,26.0,219.82915717596242
5.7,0.6,78.0,27.0,225.14789738666605
5.7,0.7,78.0,28.0,251.33869566268078
5.7,0.8,78.0,29.0,252.35505396697351
5.7,0.9,78.0,30.0,226.31927139572898
5.7,1.0,78.0,31.0,223.32937043080054
5.7,1.1,78.0,32.0,219.91019906750086
5.7,1.2,78.0,33.0,213.46185712189936
5.7,1.3,78.0,34.0,698.6198996816622
5.7,1.4,78.0,35.0,282.89545715068954
5.7,1.5,78.0,36.0,264.3208366498893
5.7,1.6,78.0,37.0,212.06283299781956
5.7,1.7,78.0,38.0,306.01453848335876
5.7,1.8,78.0,39.0,216.06497823445414
5.7,1.9,78.0,40.0,220.5653474454178
5.7,2.0,78.0,41.0,252.10891856990344
5.7,2.1,78.0,42.0,247.1548734329145
5.7,2.2,78.0,43.0,238.7486558135568
5.7,2.3,78.0,44.0,251.10374189288848
5.7,2.4,78.0,45.0,268.66278939701897
5.7,2.5,78.0,46.0,230.21930202953033
5.7,2.6,78.0,47.0,251.20093109344754
5.7,2.7,78.0,48.0,239.05780002396313
5.7,2.8,78.0,49.0,287.33627549674964
5.7,2.9,78.0,50.0,243.94189210905967
5.7,3.0,78.0,51.0,224.23290626278143
5.7,3.1,78.0,52.0,226.90969130000707
5.7,3.2,78.0,53.0,240.93207429357105
5.7,3.3,78.0,54.0,241.9859366273025
5.7,3.4,78.0,55.0,261.4326960005772
5.7,3.5,78.0,56.0,238.8594265647462
5.7,3.6,78.0,57.0,232.39928433491383
5.7,3.7,78.0,58.0,230.37975873126535
5.7,3.8,78.0,59.0,233.61517402041665
5.7,3.9,78.0,60.0,227.10775649877468
5.7,4.0,78.0,61.0,222.23684739906923
5.7,4.1,78.0,62.0,252.11504589068173
5.7,4.2,78.0,63.0,334.69673154847544
5.7,4.3,78.0,64.0,224.48101744581703
5.7,4.4,78.0,65.0,225.99165055701803
5.7,4.5,78.0,66.0,240.8972535211254
5.7,4.6,78.0,67.0,242.94121748243185
5.7,4.7,78.0,68.0,239.1692969913137
5.7,4.8,78.0,69.0,266.95796359566566
5.7,4.9,78.0,70.0,250.28027694567697
5.7,5.0,78.0,71.0,261.0200734858949
5.7,5.1,78.0,72.0,224.75803853479204
5.7,5.2,78.0,73.0,216.32077741046209
5.7,5.3,78.0,74.0,218.00064602538262
5.7,5.4,78.0,75.0,241.14411040268388
5.7,5.5,78.0,76.0,247.1714750694075
5.7,5.6,78.0,77.0,241.5825724162015
5.7,5.7,78.0,78.0,234.2671269915537
5.8,5.9,79.0,80.0,224.80632339045954
5.8,6.0,79.0,81.0,387.1537212278049
5.8,6.1,79.0,82.0,303.3568242289724
5.8,6.2,79.0,83.0,277.814683698372
5.8,6.3,79.0,84.0,275.94092601648606
5.8,6.4,79.0,85.0,287.83774127730777
5.8,6.5,79.0,86.0,294.70065598918916
5.8,6.6,79.0,87.0,268.77220988946067
5.8,6.7,79.0,88.0,266.2694437295597
5.8,6.8,79.0,89.0,260.45330437073267
5.8,6.9,79.0,90.0,273.07350185013775
5.8,7.0,79.0,91.0,296.6562974967282
5.8,7.1,79.0,92.0,284.56360958772757
5.8,7.2,79.0,93.0,346.78573803000154
5.8,7.3,79.0,94.0,272.9635371254577
5.8,7.4,79.0,95.0,279.6978993907968
5.8,7.5,79.0,96.0,265.7844537253122
5.8,7.6,79.0,97.0,283.13207184615993
5.8,7.7,79.0,98.0,270.8840549973709
5.8,7.8,79.0,99.0,259.73816710116483
5.8,7.9,79.0,100.0,254.77651047872413
5.8,-2.0,79.0,1.0,372.2532997861326
5.8,-1.9,79.0,2.0,261.4319113190257
5.8,-1.8,79.0,3.0,252.79916061743
5.8,-1.7,79.0,4.0,290.7489607055639
5.8,-1.6,79.0,5.0,253.8840619221737
5.8,-1.5,79.0,6.0,257.05290208812977
5.8,-1.4,79.0,7.0,255.20938269979933
5.8,-1.3,79.0,8.0,358.1556348818138
5.8,-1.2,79.0,9.0,252.70632866690366
5.8,-1.1,79.0,10.0,296.9833250383362
5.8,-1.0,79.0,11.0,282.57954063295
5.8,-0.9,79.0,12.0,251.29310247728674
5.8,-0.8,79.0,13.0,259.72240907438373
5.8,-0.7,79.0,14.0,266.03232172878336
5.8,-0.6,79.0,15.0,259.03752137047456
5.8,-0.5,79.0,16.0,291.34616312225415
5.8,-0.4,79.0,17.0,290.79531395349056
5.8,-0.3,79.0,18.0,253.19171899187782
5.8,-0.2,79.0,19.0,270.8983557780542
5.8,-0.1,79.0,20.0,272.56164524655895
5.8,0.0,79.0,21.0,584.8699328738863
5.8,0.1,79.0,22.0,319.07606795383043
5.8,0.2,79.0,23.0,219.46661362006418
5.8,0.3,79.0,24.0,228.82985460046834
5.8,0.4,79.0,25.0,249.82866737716589
5.8,0.5,79.0,26.0,230.7039486307568
5.8,0.6,79.0,27.0,213.70268928267853
5.8,0.7,79.0,28.0,255.1860030229117
5.8,0.8,79.0,29.0,233.7675814083696
5.8,0.9,79.0,30.0,239.31578843415468
5.8,1.0,79.0,31.0,260.9363215247299
5.8,1.1,79.0,32.0,211.33523420146514
5.8,1.2,79.0,33.0,656.0160476544868
5.8,1.3,79.0,34.0,241.74582556697058
5.8,1.4,79.0,35.0,239.23821704974196
5.8,1.5,79.0,36.0,250.540487394884
5.8,1.6,79.0,37.0,252.78502384678805
5.8,1.7,79.0,38.0,269.7043059144331
5.8,1.8,79.0,39.0,224.61626087938717
5.8,1.9,79.0,40.0,259.4847186321529
5.8,2.0,79.0,41.0,230.28815006542254
5.8,2.1,79.0,42.0,233.90081153697292
5.8,2.2,79.0,43.0,245.4572193105959
5.8,2.3,79.0,44.0,250.20652508231322
5.8,2.4,79.0,45.0,255.95234964995464
5.8,2.5,79.0,46.0,238.94828958591393
5.8,2.6,79.0,47.0,233.17010820628724
5.8,2.7,79.0,48.0,258.25231455476194
5.8,2.8,79.0,49.0,228.57160785279487
5.8,2.9,79.0,50.0,225.65484571469716
5.8,3.0,79.0,51.0,288.6929749224973
5.8,3.1,79.0,52.0,220.27428789860826
5.8,3.2,79.0,53.0,235.94462938629528
5.8,3.3,79.0,54.0,345.40198744519904
5.8,3.4,79.0,55.0,266.8706705004023
5.8,3.5,79.0,56.0,257.10944271617706
5.8,3.6,79.0,57.0,242.80708716339876
5.8,3.7,79.0,58.0,295.7841907376463
5.8,3.8,79.0,59.0,243.77245074214406
5.8,3.9,79.0,60.0,235.6149133369159
5.8,4.0,79.0,61.0,237.85390049952693
5.8,4.1,79.0,62.0,237.13061104195614
5.8,4.2,79.0,63.0,325.03294634100814
5.8,4.3,79.0,64.0,236.42668967757507
5.8,4.4,79.0,65.0,233.1503320841038
5.8,4.5,79.0,66.0,308.79217288596055
5.8,4.6,79.0,67.0,258.4387999434754
5.8,4.7,79.0,68.0,239.42839932269837
5.8,4.8,79.0,69.0,237.39328245427302
5.8,4.9,79.0,70.0,245.14552615682186
5.8,5.0,79.0,71.0,236.6375590298239
5.8,5.1,79.0,72.0,239.98854394474753
5.8,5.2,79.0,73.0,233.99522595693213
5.8,5.3,79.0,74.0,216.75549473856438
5.8,5.4,79.0,75.0,237.8500461790828
5.8,5.5,79.0,76.0,260.9536539804419
5.8,5.6,79.0,77.0,276.71221302447896
5.8,5.7,79.0,78.0,261.4922276108349
5.8,5.8,79.0,79.0,242.9135339739518
5.9,6.0,80.0,81.0,418.3147641888144
5.9,6.1,80.0,82.0,302.03174511162814
5.9,6.2,80.0,83.0,249.03589494847625
5.9,6.3,80.0,84.0,327.6766079836412
5.9,6.4,80.0,85.0,274.4086532373627
5.9,6.5,80.0,86.0,265.2578122721434
5.9,6.6,80.0,87.0,283.3754621574232
5.9,6.7,80.0,88.0,289.93618405008334
5.9,6.8,80.0,89.0,254.6449230399675
5.9,6.9,80.0,90.0,278.3367951248849
5.9,7.0,80.0,91.0,247.94329543526837
5.9,7.1,80.0,92.0,284.26274037557306
5.9,7.2,80.0,93.0,274.79700218310796
5.9,7.3,80.0,94.0,270.1258587647961
5.9,7.4,80.0,95.0,265.197786205284
5.9,7.5,80.0,96.0,295.3838084458007
5.9,7.6,80.0,97.0,277.8220115947915
5.9,7.7,80.0,98.0,284.1128650249746
5.9,7.8,80.0,99.0,288.58244657518986
5.9,7.9,80.0,100.0,271.54540398192313
5.9,-2.0,80.0,1.0,267.3862456670858
5.9,-1.9,80.0,2.0,256.43032019195044
5.9,-1.8,80.0,3.0,256.5170144264444
5.9,-1.7,80.0,4.0,257.8351236190229
5.9,-1.6,80.0,5.0,280.1591069476229
5.9,-1.5,80.0,6.0,283.51857186460546
5.9,-1.4,80.0,7.0,278.30038211839127
5.9,-1.3,80.0,8.0,285.3541586484894
5.9,-1.2,80.0,9.0,248.96724920850664
5.9,-1.1,80.0,10.0,254.50838161935067
5.9,-1.0,80.0,11.0,257.1963710860305
5.9,-0.9,80.0,12.0,252.0443247969722
5.9,-0.8,80.0,13.0,258.2163564250617
5.9,-0.7,80.0,14.0,279.9967070089049
5.9,-0.6,80.0,15.0,258.72175295059066
5.9,-0.5,80.0,16.0,263.883269449387
5.9,-0.4,80.0,17.0,242.92979825683037
5.9,-0.3,80.0,18.0,257.2849367567755
5.9,-0.2,80.0,19.0,266.6011128303084
5.9,-0.1,80.0,20.0,306.438162960901
5.9,0.0,80.0,21.0,667.8295221733767
5.9,0.1,80.0,22.0,230.02877239474958
5.9,0.2,80.0,23.0,235.08439980577833
5.9,0.3,80.0,24.0,250.50607236142073
5.9,0.4,80.0,25.0,246.6874917952968
5.9,0.5,80.0,26.0,248.29395253155502
5.9,0.6,80.0,27.0,227.02762410514012
5.9,0.7,80.0,28.0,261.1609046957058
5.9,0.8,80.0,29.0,225.39238641655294
5.9,0.9,80.0,30.0,231.60155618084738
5.9,1.0,80.0,31.0,237.49801035197217
5.9,1.1,80.0,32.0,579.3326404164633
5.9,1.2,80.0,33.0,249.21315072755615
5.9,1.3,80.0,34.0,249.47161537047185
5.9,1.4,80.0,35.0,243.9585827013609
5.9,1.5,80.0,36.0,253.2994410452319
5.9,1.6,80.0,37.0,261.90292864017266
5.9,1.7,80.0,38.0,230.95735546191622
5.9,1.8,80.0,39.0,242.85855812233217
5.9,1.9,80.0,40.0,223.4735616943659
5.9,2.0,80.0,41.0,261.2873934239271
5.9,2.1,80.0,42.0,235.46027395781573
5.9,2.2,80.0,43.0,245.33335363680612
5.9,2.3,80.0,44.0,257.59839470025514
5.9,2.4,80.0,45.0,226.98468595921327
5.9,2.5,80.0,46.0,227.97984879141725
5.9,2.6,80.0,47.0,238.06163792967752
5.9,2.7,80.0,48.0,241.91329189482354
5.9,2.8,80.0,49.0,233.68409052679232
5.9,2.9,80.0,50.0,235.17617784276155
5.9,3.0,80.0,51.0,232.32283636545188
5.9,3.1,80.0,52.0,247.35886962383438
5.9,3.2,80.0,53.0,222.21618617170972
5.9,3.3,80.0,54.0,235.00706972460748
5.9,3.4,80.0,55.0,274.4140628945141
5.9,3.5,80.0,56.0,242.15245613333155
5.9,3.6,80.0,57.0,335.43386795530375
5.9,3.7,80.0,58.0,253.00697918631357
5.9,3.8,80.0,59.0,237.4214567433464
5.9,3.9,80.0,60.0,247.59939125411617
5.9,4.0,80.0,61.0,247.61302965222376
5.9,4.1,80.0,62.0,246.01381118344003
5.9,4.2,80.0,63.0,226.39636357006862
5.9,4.3,80.0,64.0,250.32019565935835
5.9,4.4,80.0,65.0,258.87206594535166
5.9,4.5,80.0,66.0,249.07498682124785
5.9,4.6,80.0,67.0,228.66538551603543
5.9,4.7,80.0,68.0,228.81842009885207
5.9,4.8,80.0,69.0,226.72368481904613
5.9,4.9,80.0,70.0,251.27577076784746
5.9,5.0,80.0,71.0,305.84216134647585
5.9,5.1,80.0,72.0,238.14460801226053
5.9,5.2,80.0,73.0,232.32519197206082
5.9,5.3,80.0,74.0,240.2759781718804
5.9,5.4,80.0,75.0,241.74703609855717
5.9,5.5,80.0,76.0,256.3745156082891
5.9,5.6,80.0,77.0,223.27959070392058
5.9,5.7,80.0,78.0,265.94677868369104
5.9,5.8,80.0,79.0,240.00587475511622
5.9,5.9,80.0,80.0,248.11078006359432
6.0,6.1,81.0,82.0,273.5626744071633
6.0,6.2,81.0,83.0,264.5247073024884
6.0,6.3,81.0,84.0,280.05770201950793
6.0,6.4,81.0,85.0,282.6740028837374
6.0,6.5,81.0,86.0,278.5611770030668
6.0,6.6,81.0,87.0,286.67333733967257
6.0,6.7,81.0,88.0,286.69997955494154
6.0,6.8,81.0,89.0,276.4216426033187
6.0,6.9,81.0,90.0,259.94694437979103
6.0,7.0,81.0,91.0,262.8784441850346
6.0,7.1,81.0,92.0,286.19875422042924
6.0,7.2,81.0,93.0,268.0241929751234
6.0,7.3,81.0,94.0,290.7062100989997
6.0,7.4,81.0,95.0,311.7293839380552
6.0,7.5,81.0,96.0,272.09236098188
6.0,7.6,81.0,97.0,282.85269348992455
6.0,7.7,81.0,98.0,339.81872970803937
6.0,7.8,81.0,99.0,293.0144398370853
6.0,7.9,81.0,100.0,480.4686261453491
6.0,-2.0,81.0,1.0,405.1601148757245
6.0,-1.9,81.0,2.0,392.48570995442407
6.0,-1.8,81.0,3.0,407.4566098155429
6.0,-1.7,81.0,4.0,448.9594161837162
6.0,-1.6,81.0,5.0,405.6533674480904
6.0,-1.5,81.0,6.0,430.01632498009667
6.0,-1.4,81.0,7.0,379.6378612169331
6.0,-1.3,81.0,8.0,443.4051321315908
6.0,-1.2,81.0,9.0,394.45006727295714
6.0,-1.1,81.0,10.0,438.1532787559544
6.0,-1.0,81.0,11.0,433.33561336485076
6.0,-0.9,81.0,12.0,450.56805230534536
6.0,-0.8,81.0,13.0,391.2627609480977
6.0,-0.7,81.0,14.0,448.3683568570946
6.0,-0.6,81.0,15.0,420.19948938386204
6.0,-0.5,81.0,16.0,411.65513298526696
6.0,-0.4,81.0,17.0,366.5606941941498
6.0,-0.3,81.0,18.0,406.9526131544655
6.0,-0.2,81.0,19.0,420.98450984023276
6.0,-0.1,81.0,20.0,409.55821928072385
6.0,0.0,81.0,21.0,776.0493245245484
6.0,0.1,81.0,22.0,715.6332811309111
6.0,0.2,81.0,23.0,661.6150515833475
6.0,0.3,81.0,24.0,646.5352944517448
6.0,0.4,81.0,25.0,628.6689200908083
6.0,0.5,81.0,26.0,629.602982572404
6.0,0.6,81.0,27.0,660.8355699042606
6.0,0.7,81.0,28.0,589.5060817183875
6.0,0.8,81.0,29.0,567.0468548261481
6.0,0.9,81.0,30.0,688.3384770619157
6.0,1.0,81.0,31.0,855.350398858343
6.0,1.1,81.0,32.0,391.39028995922615
6.0,1.2,81.0,33.0,437.4432969496019
6.0,1.3,81.0,34.0,378.7003960590251
6.0,1.4,81.0,35.0,350.68146402146414
6.0,1.5,81.0,36.0,451.6406635716759
6.0,1.6,81.0,37.0,412.6135575219271
6.0,1.7,81.0,38.0,454.3547873262335
6.0,1.8,81.0,39.0,450.5849534918902
6.0,1.9,81.0,40.0,362.7691736732054
6.0,2.0,81.0,41.0,405.9612279051002
6.0,2.1,81.0,42.0,432.40110822257896
6.0,2.2,81.0,43.0,421.9697482339295
6.0,2.3,81.0,44.0,458.4256446716391
6.0,2.4,81.0,45.0,532.2997304171414
6.0,2.5,81.0,46.0,417.76844174472967
6.0,2.6,81.0,47.0,402.90518820014853
6.0,2.7,81.0,48.0,454.9153052732917
6.0,2.8,81.0,49.0,401.44828496544454
6.0,2.9,81.0,50.0,417.4558077311054
6.0,3.0,81.0,51.0,399.76782804803554
6.0,3.1,81.0,52.0,405.87573784679876
6.0,3.2,81.0,53.0,406.5306265076313
6.0,3.3,81.0,54.0,444.7596728910331
6.0,3.4,81.0,55.0,372.7954808314308
6.0,3.5,81.0,56.0,382.27155819031896
6.0,3.6,81.0,57.0,405.8977837459022
6.0,3.7,81.0,58.0,370.9280920919482
6.0,3.8,81.0,59.0,396.14877129416806
6.0,3.9,81.0,60.0,449.18393721785196
6.0,4.0,81.0,61.0,401.5603002040093
6.0,4.1,81.0,62.0,426.9292123182575
6.0,4.2,81.0,63.0,420.61431588495003
6.0,4.3,81.0,64.0,378.59929236276105
6.0,4.4,81.0,65.0,395.81310983255554
6.0,4.5,81.0,66.0,390.09520609349596
6.0,4.6,81.0,67.0,504.16812160597306
6.0,4.7,81.0,68.0,420.806428825232
6.0,4.8,81.0,69.0,534.6306943775089
6.0,4.9,81.0,70.0,374.65412923037616
6.0,5.0,81.0,71.0,372.0752350535589
6.0,5.1,81.0,72.0,466.3383710950691
6.0,5.2,81.0,73.0,454.5183503027675
6.0,5.3,81.0,74.0,461.27506101074846
6.0,5.4,81.0,75.0,402.01823746822987
6.0,5.5,81.0,76.0,386.84687964581565
6.0,5.6,81.0,77.0,387.4144250586126
6.0,5.7,81.0,78.0,483.58583583504503
6.0,5.8,81.0,79.0,394.0167663027403
6.0,5.9,81.0,80.0,468.132272176088
6.0,6.0,81.0,81.0,645.1795990267648
6.1,6.2,82.0,83.0,333.84091307303447
6.1,6.3,82.0,84.0,291.1018432447119
6.1,6.4,82.0,85.0,271.7077626135529
6.1,6.5,82.0,86.0,334.73168882951086
6.1,6.6,82.0,87.0,294.7180650659932
6.1,6.7,82.0,88.0,261.12329852563545
6.1,6.8,82.0,89.0,262.31506267618994
6.1,6.9,82.0,90.0,258.12725369235216
6.1,7.0,82.0,91.0,296.59049808486304
6.1,7.1,82.0,92.0,301.47590365731486
6.1,7.2,82.0,93.0,300.649762542585
6.1,7.3,82.0,94.0,314.6535037798024
6.1,7.4,82.0,95.0,272.62958383583043
6.1,7.5,82.0,96.0,275.2304423136877
6.1,7.6,82.0,97.0,291.3724081661447
6.1,7.7,82.0,98.0,259.0019053387003
6.1,7.8,82.0,99.0,298.6014290563666
6.1,7.9,82.0,100.0,301.58964325680853
6.1,-2.0,82.0,1.0,290.2123389942867
6.1,-1.9,82.0,2.0,277.21993758826346
6.1,-1.8,82.0,3.0,285.33541798645865
6.1,-1.7,82.0,4.0,261.71264550564285
6.1,-1.6,82.0,5.0,315.96687916261817
6.1,-1.5,82.0,6.0,255.30623741156893
6.1,-1.4,82.0,7.0,280.0922025008738
6.1,-1.3,82.0,8.0,286.0129153396794
6.1,-1.2,82.0,9.0,298.0229376179118
6.1,-1.1,82.0,10.0,323.22908268529545
6.1,-1.0,82.0,11.0,285.20889716209643
6.1,-0.9,82.0,12.0,266.82236197879456
6.1,-0.8,82.0,13.0,304.4231019878245
6.1,-0.7,82.0,14.0,290.39358350749944
6.1,-0.6,82.0,15.0,302.32540365508186
6.1,-0.5,82.0,16.0,398.1026729424735
6.1,-0.4,82.0,17.0,260.3430547754834
6.1,-0.3,82.0,18.0,255.72791960423405
6.1,-0.2,82.0,19.0,290.3062362526893
6.1,-0.1,82.0,20.0,263.54539006049515
6.1,0.0,82.0,21.0,280.2745828142886
6.1,0.1,82.0,22.0,279.37946846125317
6.1,0.2,82.0,23.0,270.6193418697762
6.1,0.3,82.0,24.0,272.84412394604146
6.1,0.4,82.0,25.0,260.0100797120448
6.1,0.5,82.0,26.0,265.6561026634638
6.1,0.6,82.0,27.0,284.5395697729294
6.1,0.7,82.0,28.0,287.73537103118633
6.1,0.8,82.0,29.0,382.76128789025614
6.1,0.9,82.0,30.0,282.27262825564094
6.1,1.0,82.0,31.0,256.1699033358409
6.1,1.1,82.0,32.0,283.76842880071274
6.1,1.2,82.0,33.0,285.1434273614493
6.1,1.3,82.0,34.0,250.80396891996205
6.1,1.4,82.0,35.0,268.98135038391223
6.1,1.5,82.0,36.0,301.65702264235136
6.1,1.6,82.0,37.0,277.54387556274935
6.1,1.7,82.0,38.0,295.60096905754733
6.1,1.8,82.0,39.0,300.1914457496571
6.1,1.9,82.0,40.0,276.07287668398953
6.1,2.0,82.0,41.0,282.3407465267906
6.1,2.1,82.0,42.0,287.4287124368682
6.1,2.2,82.0,43.0,309.80068347690417
6.1,2.3,82.0,44.0,293.88686527140067
6.1,2.4,82.0,45.0,265.95377605762707
6.1,2.5,82.0,46.0,278.62805024641193
6.1,2.6,82.0,47.0,283.6219170319445
6.1,2.7,82.0,48.0,310.8934305897545
6.1,2.8,82.0,49.0,295.8005091421816
6.1,2.9,82.0,50.0,265.01084842295114
6.1,3.0,82.0,51.0,268.37022405140993
6.1,3.1,82.0,52.0,306.9443859030728
6.1,3.2,82.0,53.0,299.30566056704674
6.1,3.3,82.0,54.0,278.2586798918377
6.1,3.4,82.0,55.0,286.9108161181966
6.1,3.5,82.0,56.0,252.39417545442936
6.1,3.6,82.0,57.0,276.96063319677955
6.1,3.7,82.0,58.0,324.866257112413
6.1,3.8,82.0,59.0,292.1135680211401
6.1,3.9,82.0,60.0,319.76463297242145
6.1,4.0,82.0,61.0,296.32990164758075
6.1,4.1,82.0,62.0,293.45269082305856
6.1,4.2,82.0,63.0,272.6216826752438
6.1,4.3,82.0,64.0,262.3695763009181
6.1,4.4,82.0,65.0,254.58949883855087
6.1,4.5,82.0,66.0,301.3308983898473
6.1,4.6,82.0,67.0,286.1873855234986
6.1,4.7,82.0,68.0,255.91766150287546
6.1,4.8,82.0,69.0,287.98182898008815
6.1,4.9,82.0,70.0,290.04329292632417
6.1,5.0,82.0,71.0,282.4807552276599
6.1,5.1,82.0,72.0,261.87961000487957
6.1,5.2,82.0,73.0,250.13970322087658
6.1,5.3,82.0,74.0,274.11599012510226
6.1,5.4,82.0,75.0,351.5602057388176
6.1,5.5,82.0,76.0,267.8401800053094
6.1,5.6,82.0,77.0,263.67103742267875
6.1,5.7,82.0,78.0,292.8383274867191
6.1,5.8,82.0,79.0,329.6351443984469
6.1,5.9,82.0,80.0,269.55315947803143
6.1,6.0,82.0,81.0,265.07585582570283
6.1,6.1,82.0,82.0,279.5969608302304
6.2,6.3,83.0,84.0,304.5562463049902
6.2,6.4,83.0,85.0,300.1654311946755
6.2,6.5,83.0,86.0,310.6597077765525
6.2,6.6,83.0,87.0,292.4973583009258
6.2,6.7,83.0,88.0,282.9834395312053
6.2,6.8,83.0,89.0,262.93156757848186
6.2,6.9,83.0,90.0,260.9215400474432
6.2,7.0,83.0,91.0,309.58208418697353
6.2,7.1,83.0,92.0,285.9405314639357
6.2,7.2,83.0,93.0,270.80550363197415
6.2,7.3,83.0,94.0,262.09697876654747
6.2,7.4,83.0,95.0,286.8916418803875
6.2,7.5,83.0,96.0,270.3631597593857
6.2,7.6,83.0,97.0,259.2131583456248
6.2,7.7,83.0,98.0,299.4939700760773
6.2,7.8,83.0,99.0,269.6899487896193
6.2,7.9,83.0,100.0,305.1600872365279
6.2,-2.0,83.0,1.0,261.83748358803746
6.2,-1.9,83.0,2.0,250.40691462553963
6.2,-1.8,83.0,3.0,249.27968370723656
6.2,-1.7,83.0,4.0,310.6514114326401
6.2,-1.6,83.0,5.0,291.9674000776077
6.2,-1.5,83.0,6.0,280.6056329949466
6.2,-1.4,83.0,7.0,264.6837889119787
6.2,-1.3,83.0,8.0,301.10990939622064
6.2,-1.2,83.0,9.0,328.108589558937
6.2,-1.1,83.0,10.0,269.2137524033412
6.2,-1.0,83.0,11.0,286.85515649882603
6.2,-0.9,83.0,12.0,279.8631852826715
6.2,-0.8,83.0,13.0,291.08201446252747
6.2,-0.7,83.0,14.0,307.7332117030145
6.2,-0.6,83.0,15.0,272.31099550955884
6.2,-0.5,83.0,16.0,266.0101963050643
6.2,-0.4,83.0,17.0,297.5321102771751
6.2,-0.3,83.0,18.0,301.9352145239493
6.2,-0.2,83.0,19.0,263.9106433936441
6.2,-0.1,83.0,20.0,308.53615322923747
6.2,0.0,83.0,21.0,285.612828563629
6.2,0.1,83.0,22.0,286.4247154581315
6.2,0.2,83.0,23.0,301.3423479747018
6.2,0.3,83.0,24.0,272.2545430133573
6.2,0.4,83.0,25.0,363.26080100599887
6.2,0.5,83.0,26.0,291.06500585827564
6.2,0.6,83.0,27.0,286.37728734097396
6.2,0.7,83.0,28.0,275.34344440330017
6.2,0.8,83.0,29.0,348.7496102202465
6.2,0.9,83.0,30.0,276.34108682061515
6.2,1.0,83.0,31.0,290.6185192102101
6.2,1.1,83.0,32.0,281.00587156671156
6.2,1.2,83.0,33.0,282.4034936566024
6.2,1.3,83.0,34.0,281.3855309617424
6.2,1.4,83.0,35.0,278.73392804140957
6.2,1.5,83.0,36.0,250.70262762020107
6.2,1.6,83.0,37.0,280.1872133357934
6.2,1.7,83.0,38.0,328.8748634253583
6.2,1.8,83.0,39.0,263.4920725506449
6.2,1.9,83.0,40.0,293.76109646135967
6.2,2.0,83.0,41.0,283.89717415600796
6.2,2.1,83.0,42.0,265.30911878486216
6.2,2.2,83.0,43.0,296.38791462097845
6.2,2.3,83.0,44.0,270.78190682143367
6.2,2.4,83.0,45.0,280.58332748307384
6.2,2.5,83.0,46.0,308.029249530871
6.2,2.6,83.0,47.0,282.81252842747426
6.2,2.7,83.0,48.0,253.2430266873974
6.2,2.8,83.0,49.0,275.5566371645837
6.2,2.9,83.0,50.0,291.54302118735325
6.2,3.0,83.0,51.0,256.8840718597756
6.2,3.1,83.0,52.0,277.54971797278967
6.2,3.2,83.0,53.0,260.8078430616371
6.2,3.3,83.0,54.0,254.21722244447457
6.2,3.4,83.0,55.0,283.150977059349
6.2,3.5,83.0,56.0,250.30073860799317
6.2,3.6,83.0,57.0,339.000465761327
6.2,3.7,83.0,58.0,395.7355130496631
6.2,3.8,83.0,59.0,271.9524325077704
6.2,3.9,83.0,60.0,286.7044412999014
6.2,4.0,83.0,61.0,262.6668618866008
6.2,4.1,83.0,62.0,274.8602834637783
6.2,4.2,83.0,63.0,311.9116333196962
6.2,4.3,83.0,64.0,316.1456599347105
6.2,4.4,83.0,65.0,293.66738012167735
6.2,4.5,83.0,66.0,288.502925682744
6.2,4.6,83.0,67.0,263.77099669705046
6.2,4.7,83.0,68.0,265.9520309333692
6.2,4.8,83.0,69.0,256.12664137206997
6.2,4.9,83.0,70.0,264.71480871192597
6.2,5.0,83.0,71.0,298.8524740358429
6.2,5.1,83.0,72.0,252.69186718878203
6.2,5.2,83.0,73.0,269.0710183098641
6.2,5.3,83.0,74.0,278.289819463149
6.2,5.4,83.0,75.0,264.7223232664931
6.2,5.5,83.0,76.0,262.57721255293814
6.2,5.6,83.0,77.0,253.69980810462064
6.2,5.7,83.0,78.0,294.2660398562958
6.2,5.8,83.0,79.0,287.5796764421324
6.2,5.9,83.0,80.0,278.5546985591953
6.2,6.0,83.0,81.0,304.4811029704911
6.2,6.1,83.0,82.0,316.98906733253733
6.2,6.2,83.0,83.0,266.0071346365691
6.3,6.4,84.0,85.0,288.91710800903155
6.3,6.5,84.0,86.0,264.0972933851426
6.3,6.6,84.0,87.0,297.1474364147417
6.3,6.7,84.0,88.0,253.93463873102465
6.3,6.8,84.0,89.0,292.68581126581546
6.3,6.9,84.0,90.0,316.5735381441181
6.3,7.0,84.0,91.0,291.6035076278317
6.3,7.1,84.0,92.0,305.7294750401566
6.3,7.2,84.0,93.0,310.34879077849587
6.3,7.3,84.0,94.0,292.30396156492463
6.3,7.4,84.0,95.0,305.5429481319671
6.3,7.5,84.0,96.0,302.2251281127661
6.3,7.6,84.0,97.0,282.17127092291844
6.3,7.7,84.0,98.0,271.8090739562605
6.3,7.8,84.0,99.0,271.7108339902425
6.3,7.9,84.0,100.0,264.48612389365184
6.3,-2.0,84.0,1.0,306.83216215110644
6.3,-1.9,84.0,2.0,330.1257763659357
6.3,-1.8,84.0,3.0,299.03302723549945
6.3,-1.7,84.0,4.0,258.2865906620344
6.3,-1.6,84.0,5.0,260.1396664779935
6.3,-1.5,84.0,6.0,271.32209592862665
6.3,-1.4,84.0,7.0,264.09769221265526
6.3,-1.3,84.0,8.0,271.34513911203294
6.3,-1.2,84.0,9.0,292.0851508628023
6.3,-1.1,84.0,10.0,289.6901122028193
6.3,-1.0,84.0,11.0,267.0146875506972
6.3,-0.9,84.0,12.0,260.60255834204213
6.3,-0.8,84.0,13.0,299.0375527353347
6.3,-0.7,84.0,14.0,260.86643687913613
6.3,-0.6,84.0,15.0,273.8097419916502
6.3,-0.5,84.0,16.0,265.7258418793408
6.3,-0.4,84.0,17.0,316.584432842641
6.3,-0.3,84.0,18.0,272.0721433968687
6.3,-0.2,84.0,19.0,278.5035801105952
6.3,-0.1,84.0,20.0,271.06815011133
6.3,0.0,84.0,21.0,305.0754688685866
6.3,0.1,84.0,22.0,279.2511308553215
6.3,0.2,84.0,23.0,260.17130137509685
6.3,0.3,84.0,24.0,265.23938238062595
6.3,0.4,84.0,25.0,312.02855701509446
6.3,0.5,84.0,26.0,260.56311855805376
6.3,0.6,84.0,27.0,260.25845874513135
6.3,0.7,84.0,28.0,264.1051599231818
6.3,0.8,84.0,29.0,260.41096213597905
6.3,0.9,84.0,30.0,290.2567582780476
6.3,1.0,84.0,31.0,256.4558755325944
6.3,1.1,84.0,32.0,276.6549216480879
6.3,1.2,84.0,33.0,266.919601889868
6.3,1.3,84.0,34.0,275.16515402202856
6.3,1.4,84.0,35.0,301.30207916234485
6.3,1.5,84.0,36.0,270.61177476555736
6.3,1.6,84.0,37.0,311.3662545075717
6.3,1.7,84.0,38.0,276.54090162306
6.3,1.8,84.0,39.0,296.27861263861575
6.3,1.9,84.0,40.0,286.3709916161077
6.3,2.0,84.0,41.0,266.8593306331997
6.3,2.1,84.0,42.0,268.86419173364345
6.3,2.2,84.0,43.0,264.40705994255126
6.3,2.3,84.0,44.0,279.9101608482217
6.3,2.4,84.0,45.0,260.57439607607614
6.3,2.5,84.0,46.0,332.1244505152318
6.3,2.6,84.0,47.0,288.1509126771275
6.3,2.7,84.0,48.0,330.3341072546243
6.3,2.8,84.0,49.0,282.27386814504473
6.3,2.9,84.0,50.0,307.59815330348005
6.3,3.0,84.0,51.0,276.0758879831437
6.3,3.1,84.0,52.0,295.6263196192395
6.3,3.2,84.0,53.0,329.4695612035947
6.3,3.3,84.0,54.0,280.25570648933694
6.3,3.4,84.0,55.0,264.9461503968243
6.3,3.5,84.0,56.0,311.5360834715377
6.3,3.6,84.0,57.0,294.00173642672587
6.3,3.7,84.0,58.0,267.9212503596605
6.3,3.8,84.0,59.0,288.04968143055817
6.3,3.9,84.0,60.0,273.68160846445255
6.3,4.0,84.0,61.0,269.091535841569
6.3,4.1,84.0,62.0,274.89894705396466
6.3,4.2,84.0,63.0,288.10689775650144
6.3,4.3,84.0,64.0,279.300024096934
6.3,4.4,84.0,65.0,278.3297716255599
6.3,4.5,84.0,66.0,274.47523184636185
6.3,4.6,84.0,67.0,244.65234440405132
6.3,4.7,84.0,68.0,258.28506635159334
6.3,4.8,84.0,69.0,281.9433974035417
6.3,4.9,84.0,70.0,273.08313932582416
6.3,5.0,84.0,71.0,272.371516611356
6.3,5.1,84.0,72.0,293.16302092631577
6.3,5.2,84.0,73.0,269.9371186412147
6.3,5.3,84.0,74.0,304.2029725619726
6.3,5.4,84.0,75.0,278.23495557353414
6.3,5.5,84.0,76.0,260.1093684430313
6.3,5.6,84.0,77.0,282.4313401397845
6.3,5.7,84.0,78.0,275.4573646661845
6.3,5.8,84.0,79.0,284.63518091518335
6.3,5.9,84.0,80.0,286.5802552659645
6.3,6.0,84.0,81.0,252.9256475828156
6.3,6.1,84.0,82.0,264.8412707834757
6.3,6.2,84.0,83.0,288.6202103867725
6.3,6.3,84.0,84.0,277.3086277762313
6.4,6.5,85.0,86.0,283.28623563818496
6.4,6.6,85.0,87.0,280.80447281130694
6.4,6.7,85.0,88.0,281.92448413574505
6.4,6.8,85.0,89.0,284.555366648002
6.4,6.9,85.0,90.0,306.6234544193334
6.4,7.0,85.0,91.0,293.8707296808311
6.4,7.1,85.0,92.0,276.502891152844
6.4,7.2,85.0,93.0,258.4725271480728
6.4,7.3,85.0,94.0,288.3226568764762
6.4,7.4,85.0,95.0,294.9516573767247
6.4,7.5,85.0,96.0,302.2112831689324
6.4,7.6,85.0,97.0,284.9685868941727
6.4,7.7,85.0,98.0,262.6950629430368
6.4,7.8,85.0,99.0,272.7873929433446
6.4,7.9,85.0,100.0,272.1265755158986
6.4,-2.0,85.0,1.0,293.920458708975
6.4,-1.9,85.0,2.0,257.3579683734759
6.4,-1.8,85.0,3.0,270.1217874397922
6.4,-1.7,85.0,4.0,277.3521463853315
6.4,-1.6,85.0,5.0,269.5589613431335
6.4,-1.5,85.0,6.0,271.7086565475893
6.4,-1.4,85.0,7.0,268.5954019502162
6.4,-1.3,85.0,8.0,253.45332446688903
6.4,-1.2,85.0,9.0,322.1668239791165
6.4,-1.1,85.0,10.0,296.0129261722247
6.4,-1.0,85.0,11.0,260.70214576067457
6.4,-0.9,85.0,12.0,273.14026682894223
6.4,-0.8,85.0,13.0,274.6245695408485
6.4,-0.7,85.0,14.0,373.78853995476123
6.4,-0.6,85.0,15.0,280.4126027265013
6.4,-0.5,85.0,16.0,306.8307872002068
6.4,-0.4,85.0,17.0,301.61666459367495
6.4,-0.3,85.0,18.0,280.0920685307122
6.4,-0.2,85.0,19.0,278.2284484681183
6.4,-0.1,85.0,20.0,258.6645449713054
6.4,0.0,85.0,21.0,232.11618140968977
6.4,0.1,85.0,22.0,275.0991941497491
6.4,0.2,85.0,23.0,266.42898858493743
6.4,0.3,85.0,24.0,272.20655448697806
6.4,0.4,85.0,25.0,269.05985258701736
6.4,0.5,85.0,26.0,303.1090981701749
6.4,0.6,85.0,27.0,263.8847395149422
6.4,0.7,85.0,28.0,244.5941826332478
6.4,0.8,85.0,29.0,294.435049810114
6.4,0.9,85.0,30.0,303.3285028793373
6.4,1.0,85.0,31.0,307.6129982488
6.4,1.1,85.0,32.0,273.252231563083
6.4,1.2,85.0,33.0,282.173674421823
6.4,1.3,85.0,34.0,262.71820055750334
6.4,1.4,85.0,35.0,272.874340421886
6.4,1.5,85.0,36.0,280.81641994631417
6.4,1.6,85.0,37.0,295.0405986984236
6.4,1.7,85.0,38.0,270.77603329990654
6.4,1.8,85.0,39.0,327.1786470410373
6.4,1.9,85.0,40.0,295.32817785181413
6.4,2.0,85.0,41.0,302.21532524513924
6.4,2.1,85.0,42.0,278.4131284968673
6.4,2.2,85.0,43.0,275.0340416884455
6.4,2.3,85.0,44.0,363.607241688903
6.4,2.4,85.0,45.0,267.37356675768393
6.4,2.5,85.0,46.0,261.6082885857909
6.4,2.6,85.0,47.0,274.30057913322133
6.4,2.7,85.0,48.0,288.0078015607561
6.4,2.8,85.0,49.0,282.2417924493585
6.4,2.9,85.0,50.0,261.0116406176959
6.4,3.0,85.0,51.0,281.49437131012235
6.4,3.1,85.0,52.0,260.2263653792524
6.4,3.2,85.0,53.0,310.4312101306262
6.4,3.3,85.0,54.0,252.07622644712615
6.4,3.4,85.0,55.0,273.40462739415045
6.4,3.5,85.0,56.0,278.79279555492417
6.4,3.6,85.0,57.0,251.2302728887124
6.4,3.7,85.0,58.0,263.84856561247716
6.4,3.8,85.0,59.0,262.9328910150139
6.4,3.9,85.0,60.0,264.5613640308172
6.4,4.0,85.0,61.0,306.35464294909974
6.4,4.1,85.0,62.0,274.36224730369236
6.4,4.2,85.0,63.0,272.00436636687397
6.4,4.3,85.0,64.0,272.18713654965023
6.4,4.4,85.0,65.0,273.08553044645254
6.4,4.5,85.0,66.0,310.9595182637979
6.4,4.6,85.0,67.0,269.70656542579803
6.4,4.7,85.0,68.0,296.21245110870535
6.4,4.8,85.0,69.0,287.39677737642984
6.4,4.9,85.0,70.0,270.1429771825602
6.4,5.0,85.0,71.0,264.35884981957093
6.4,5.1,85.0,72.0,268.71918639661357
6.4,5.2,85.0,73.0,266.23771037687595
6.4,5.3,85.0,74.0,315.14371116243285
6.4,5.4,85.0,75.0,265.0794863837858
6.4,5.5,85.0,76.0,301.23708613513674
6.4,5.6,85.0,77.0,292.48351568572144
6.4,5.7,85.0,78.0,276.6145653474174
6.4,5.8,85.0,79.0,273.3460531850545
6.4,5.9,85.0,80.0,269.3478204290126
6.4,6.0,85.0,81.0,284.53160621104274
6.4,6.1,85.0,82.0,287.86456996874415
6.4,6.2,85.0,83.0,263.4947172979996
6.4,6.3,85.0,84.0,289.15001707311
6.4,6.4,85.0,85.0,260.05307985553685
6.5,6.6,86.0,87.0,265.73659363591076
6.5,6.7,86.0,88.0,291.3739117833916
6.5,6.8,86.0,89.0,261.1958401116836
6.5,6.9,86.0,90.0,305.09182195934335
6.5,7.0,86.0,91.0,296.75697105557043
6.5,7.1,86.0,92.0,282.6034720708582
6.5,7.2,86.0,93.0,271.5355292915077
6.5,7.3,86.0,94.0,276.44250077008223
6.5,7.4,86.0,95.0,299.0562156157343
6.5,7.5,86.0,96.0,282.0182521125202
6.5,7.6,86.0,97.0,284.72201722799696
6.5,7.7,86.0,98.0,278.77955197593445
6.5,7.8,86.0,99.0,317.68403323190734
6.5,7.9,86.0,100.0,271.30189259044744
6.5,-2.0,86.0,1.0,288.02942901160264
6.5,-1.9,86.0,2.0,264.2396835558856
6.5,-1.8,86.0,3.0,292.4757674197414
6.5,-1.7,86.0,4.0,272.5694990350902
6.5,-1.6,86.0,5.0,277.17990651864386
6.5,-1.5,86.0,6.0,285.89920353833713
6.5,-1.4,86.0,7.0,267.0415174623242
6.5,-1.3,86.0,8.0,273.3452502683416
6.5,-1.2,86.0,9.0,288.5645305725158
6.5,-1.1,86.0,10.0,267.51237360802156
6.5,-1.0,86.0,11.0,311.741493696427
6.5,-0.9,86.0,12.0,276.82883971136664
6.5,-0.8,86.0,13.0,260.83375541348374
6.5,-0.7,86.0,14.0,276.0369781647994
6.5,-0.6,86.0,15.0,291.26278140040887
6.5,-0.5,86.0,16.0,281.1312912023492
6.5,-0.4,86.0,17.0,281.5952653173528
6.5,-0.3,86.0,18.0,304.27775937825254
6.5,-0.2,86.0,19.0,272.3393653481115
6.5,-0.1,86.0,20.0,273.66843478863024
6.5,0.0,86.0,21.0,292.491946465196
6.5,0.1,86.0,22.0,272.68060461864786
6.5,0.2,86.0,23.0,276.12773096797406
6.5,0.3,86.0,24.0,261.3017810463002
6.5,0.4,86.0,25.0,282.6842860182119
6.5,0.5,86.0,26.0,282.97892221133293
6.5,0.6,86.0,27.0,264.56040498588646
6.5,0.7,86.0,28.0,268.0165662151583
6.5,0.8,86.0,29.0,293.2933993423883
6.5,0.9,86.0,30.0,298.4120155342587
6.5,1.0,86.0,31.0,272.9560520042699
6.5,1.1,86.0,32.0,298.0704769488244
6.5,1.2,86.0,33.0,286.87749079175427
6.5,1.3,86.0,34.0,286.78457953440335
6.5,1.4,86.0,35.0,294.4466274547494
6.5,1.5,86.0,36.0,318.4428411584668
6.5,1.6,86.0,37.0,286.2000182764185
6.5,1.7,86.0,38.0,261.45169442992983
6.5,1.8,86.0,39.0,264.129526356499
6.5,1.9,86.0,40.0,296.337938670565
6.5,2.0,86.0,41.0,269.17589753119165
6.5,2.1,86.0,42.0,339.43386654253567
6.5,2.2,86.0,43.0,298.23751841084015
6.5,2.3,86.0,44.0,287.0141316208569
6.5,2.4,86.0,45.0,273.7129878557723
6.5,2.5,86.0,46.0,260.6419727828769
6.5,2.6,86.0,47.0,282.6834983790678
6.5,2.7,86.0,48.0,267.21661156286007
6.5,2.8,86.0,49.0,276.9203521998649
6.5,2.9,86.0,50.0,298.3171815131278
6.5,3.0,86.0,51.0,274.79072950518525
6.5,3.1,86.0,52.0,269.92925083791846
6.5,3.2,86.0,53.0,272.2398157547533
6.5,3.3,86.0,54.0,271.3514950800148
6.5,3.4,86.0,55.0,276.838526990796
6.5,3.5,86.0,56.0,270.4393064484275
6.5,3.6,86.0,57.0,297.2887529063145
6.5,3.7,86.0,58.0,292.0984323887605
6.5,3.8,86.0,59.0,259.5276385056091
6.5,3.9,86.0,60.0,318.8119759190426
6.5,4.0,86.0,61.0,291.25245521232864
6.5,4.1,86.0,62.0,265.92408556367366
6.5,4.2,86.0,63.0,298.08193528380605
6.5,4.3,86.0,64.0,255.0867960188123
6.5,4.4,86.0,65.0,285.6979968552484
6.5,4.5,86.0,66.0,288.36808737172976
6.5,4.6,86.0,67.0,304.8167897446278
6.5,4.7,86.0,68.0,264.3046547601018
6.5,4.8,86.0,69.0,303.9857323447775
6.5,4.9,86.0,70.0,285.44636610769675
6.5,5.0,86.0,71.0,248.11434189118913
6.5,5.1,86.0,72.0,272.9976012007554
6.5,5.2,86.0,73.0,298.3050711458922
6.5,5.3,86.0,74.0,261.2223689747262
6.5,5.4,86.0,75.0,272.087324059933
6.5,5.5,86.0,76.0,277.5009027323343
6.5,5.6,86.0,77.0,293.2107506850083
6.5,5.7,86.0,78.0,296.6948344276578
6.5,5.8,86.0,79.0,312.5190818264099
6.5,5.9,86.0,80.0,279.89198152096475
6.5,6.0,86.0,81.0,253.48912001692224
6.5,6.1,86.0,82.0,254.78630744068818
6.5,6.2,86.0,83.0,279.3475273852093
6.5,6.3,86.0,84.0,266.9343598639913
6.5,6.4,86.0,85.0,284.539009971646
6.5,6.5,86.0,86.0,291.18739474005605
6.6,6.7,87.0,88.0,281.5017699819574
6.6,6.8,87.0,89.0,263.4208509178533
6.6,6.9,87.0,90.0,290.7271137833443
6.6,7.0,87.0,91.0,269.3594615705665
6.6,7.1,87.0,92.0,260.90239055784076
6.6,7.2,87.0,93.0,285.6820783283658
6.6,7.3,87.0,94.0,270.38279001874065
6.6,7.4,87.0,95.0,263.33294825209873
6.6,7.5,87.0,96.0,280.35962364055587
6.6,7.6,87.0,97.0,260.9789503944329
6.6,7.7,87.0,98.0,259.3939914973231
6.6,7.8,87.0,99.0,259.52771544649124
6.6,7.9,87.0,100.0,298.33360437916554
6.6,-2.0,87.0,1.0,274.28345209415704
6.6,-1.9,87.0,2.0,273.19252714778014
6.6,-1.8,87.0,3.0,296.8708530017592
6.6,-1.7,87.0,4.0,292.96108301867827
6.6,-1.6,87.0,5.0,300.32672127889765
6.6,-1.5,87.0,6.0,275.34726044218576
6.6,-1.4,87.0,7.0,275.6081846444065
6.6,-1.3,87.0,8.0,283.6549672745136
6.6,-1.2,87.0,9.0,293.28659633528684
6.6,-1.1,87.0,10.0,260.33239035103185
6.6,-1.0,87.0,11.0,254.7775918934916
6.6,-0.9,87.0,12.0,268.2583541893599
6.6,-0.8,87.0,13.0,282.26530265840887
6.6,-0.7,87.0,14.0,263.63044584265987
6.6,-0.6,87.0,15.0,269.2864955195439
6.6,-0.5,87.0,16.0,249.10195098671892
6.6,-0.4,87.0,17.0,289.7777189035464
6.6,-0.3,87.0,18.0,296.36168150091197
6.6,-0.2,87.0,19.0,292.03673538397595
6.6,-0.1,87.0,20.0,267.4054703508464
6.6,0.0,87.0,21.0,281.87519981866654
6.6,0.1,87.0,22.0,267.19484048746614
6.6,0.2,87.0,23.0,274.749519890737
6.6,0.3,87.0,24.0,299.4185360805609
6.6,0.4,87.0,25.0,288.83846190135455
6.6,0.5,87.0,26.0,287.48999154850566
6.6,0.6,87.0,27.0,277.7101247490541
6.6,0.7,87.0,28.0,245.6636277634702
6.6,0.8,87.0,29.0,277.7366801667616
6.6,0.9,87.0,30.0,258.6304388307515
6.6,1.0,87.0,31.0,271.8989293027703
6.6,1.1,87.0,32.0,266.673111776603
6.6,1.2,87.0,33.0,283.2257974701465
6.6,1.3,87.0,34.0,292.96441963866897
6.6,1.4,87.0,35.0,261.159499292044
6.6,1.5,87.0,36.0,250.60618790534284
6.6,1.6,87.0,37.0,291.0090762350765
6.6,1.7,87.0,38.0,269.80703693987675
6.6,1.8,87.0,39.0,303.6041709970865
6.6,1.9,87.0,40.0,288.9035181291665
6.6,2.0,87.0,41.0,290.151821973032
6.6,2.1,87.0,42.0,272.26706991884595
6.6,2.2,87.0,43.0,268.8361297313389
6.6,2.3,87.0,44.0,301.9491851881619
6.6,2.4,87.0,45.0,287.93351491342787
6.6,2.5,87.0,46.0,258.9088733468355
6.6,2.6,87.0,47.0,283.25144531830915
6.6,2.7,87.0,48.0,284.68127589657774
6.6,2.8,87.0,49.0,261.3650120981232
6.6,2.9,87.0,50.0,282.82495407466325
6.6,3.0,87.0,51.0,277.2010099877072
6.6,3.1,87.0,52.0,291.2963660655065
6.6,3.2,87.0,53.0,297.2507786155023
6.6,3.3,87.0,54.0,272.29498882949906
6.6,3.4,87.0,55.0,277.1878747214014
6.6,3.5,87.0,56.0,259.0635201501629
6.6,3.6,87.0,57.0,279.3849169868748
6.6,3.7,87.0,58.0,344.5830409704463
6.6,3.8,87.0,59.0,261.40929939942134
6.6,3.9,87.0,60.0,272.77535263601754
6.6,4.0,87.0,61.0,282.6365521446477
6.6,4.1,87.0,62.0,363.4556297874002
6.6,4.2,87.0,63.0,295.01852667771544
6.6,4.3,87.0,64.0,246.53417501979513
6.6,4.4,87.0,65.0,277.032636131433
6.6,4.5,87.0,66.0,263.39935342780234
6.6,4.6,87.0,67.0,287.0974710058102
6.6,4.7,87.0,68.0,302.9463393573725
6.6,4.8,87.0,69.0,307.47614100502966
6.6,4.9,87.0,70.0,288.1790288589171
6.6,5.0,87.0,71.0,260.9897204085722
6.6,5.1,87.0,72.0,277.38756223239056
6.6,5.2,87.0,73.0,298.1651285775471
6.6,5.3,87.0,74.0,327.4258663777307
6.6,5.4,87.0,75.0,268.77563313744696
6.6,5.5,87.0,76.0,270.5434749086333
6.6,5.6,87.0,77.0,281.20060248835046
6.6,5.7,87.0,78.0,279.87671743340644
6.6,5.8,87.0,79.0,293.5858143309244
6.6,5.9,87.0,80.0,269.2929949496473
6.6,6.0,87.0,81.0,289.99827239212493
6.6,6.1,87.0,82.0,264.416576242025
6.6,6.2,87.0,83.0,325.8894464405221
6.6,6.3,87.0,84.0,265.0173067931974
6.6,6.4,87.0,85.0,319.8119670165554
6.6,6.5,87.0,86.0,272.4442286178717
6.6,6.6,87.0,87.0,251.8027711429378
6.7,6.8,88.0,89.0,265.48161375620333
6.7,6.9,88.0,90.0,272.2278281277597
6.7,7.0,88.0,91.0,290.0105327820399
6.7,7.1,88.0,92.0,283.2766348919287
6.7,7.2,88.0,93.0,279.1340866230681
6.7,7.3,88.0,94.0,273.5508601034783
6.7,7.4,88.0,95.0,266.80276198525416
6.7,7.5,88.0,96.0,285.23262864727326
6.7,7.6,88.0,97.0,300.38777366858994
6.7,7.7,88.0,98.0,260.8963568830095
6.7,7.8,88.0,99.0,290.2897256625593
6.7,7.9,88.0,100.0,282.9517816341748
6.7,-2.0,88.0,1.0,278.158420846018
6.7,-1.9,88.0,2.0,254.61144753063613
6.7,-1.8,88.0,3.0,301.8938105361804
6.7,-1.7,88.0,4.0,270.17915035839167
6.7,-1.6,88.0,5.0,279.34292210822605
6.7,-1.5,88.0,6.0,298.5708078009881
6.7,-1.4,88.0,7.0,290.9392109417173
6.7,-1.3,88.0,8.0,261.7736929618777
6.7,-1.2,88.0,9.0,304.52787495872
6.7,-1.1,88.0,10.0,315.7557838595592
6.7,-1.0,88.0,11.0,294.8989046277886
6.7,-0.9,88.0,12.0,301.7602185419978
6.7,-0.8,88.0,13.0,271.24260060520214
6.7,-0.7,88.0,14.0,270.2527415712188
6.7,-0.6,88.0,15.0,273.9294741167483
6.7,-0.5,88.0,16.0,258.64516808469807
6.7,-0.4,88.0,17.0,262.46920984138023
6.7,-0.3,88.0,18.0,276.8045638382942
6.7,-0.2,88.0,19.0,286.2271859055798
6.7,-0.1,88.0,20.0,305.9160479583181
6.7,0.0,88.0,21.0,255.02179715256537
6.7,0.1,88.0,22.0,281.47368013142733
6.7,0.2,88.0,23.0,290.9726259934079
6.7,0.3,88.0,24.0,284.8651807631475
6.7,0.4,88.0,25.0,319.6775073493156
6.7,0.5,88.0,26.0,335.1926878183951
6.7,0.6,88.0,27.0,286.61317647926484
6.7,0.7,88.0,28.0,282.5268735416491
6.7,0.8,88.0,29.0,299.9670458955776
6.7,0.9,88.0,30.0,270.8691270247853
6.7,1.0,88.0,31.0,268.62400656420925
6.7,1.1,88.0,32.0,279.8930178716236
6.7,1.2,88.0,33.0,268.79051773223523
6.7,1.3,88.0,34.0,365.4795766098825
6.7,1.4,88.0,35.0,261.6069364160737
6.7,1.5,88.0,36.0,284.99164868617936
6.7,1.6,88.0,37.0,261.52233618826057
6.7,1.7,88.0,38.0,255.40143226553943
6.7,1.8,88.0,39.0,351.76176451793805
6.7,1.9,88.0,40.0,276.3442101156453
6.7,2.0,88.0,41.0,274.988545362916
6.7,2.1,88.0,42.0,249.24596147720317
6.7,2.2,88.0,43.0,278.614160787665
6.7,2.3,88.0,44.0,283.6030965890084
6.7,2.4,88.0,45.0,268.94734649955257
6.7,2.5,88.0,46.0,257.93067399324684
6.7,2.6,88.0,47.0,262.981953910307
6.7,2.7,88.0,48.0,259.43079849680913
6.7,2.8,88.0,49.0,274.5838461051463
6.7,2.9,88.0,50.0,297.486073251749
6.7,3.0,88.0,51.0,277.0551939270795
6.7,3.1,88.0,52.0,268.12566556695754
6.7,3.2,88.0,53.0,271.4619846798866
6.7,3.3,88.0,54.0,276.4977534678362
6.7,3.4,88.0,55.0,241.8998260856386
6.7,3.5,88.0,56.0,275.2811469382288
6.7,3.6,88.0,57.0,293.50778116276547
6.7,3.7,88.0,58.0,288.194660467876
6.7,3.8,88.0,59.0,267.69605103897067
6.7,3.9,88.0,60.0,274.09266610245913
6.7,4.0,88.0,61.0,278.6438330415566
6.7,4.1,88.0,62.0,260.87998101955435
6.7,4.2,88.0,63.0,299.833244600658
6.7,4.3,88.0,64.0,270.6270149780799
6.7,4.4,88.0,65.0,282.23445065212775
6.7,4.5,88.0,66.0,263.70823069611896
6.7,4.6,88.0,67.0,275.8868660290407
6.7,4.7,88.0,68.0,301.68220051379393
6.7,4.8,88.0,69.0,330.29163508611475
6.7,4.9,88.0,70.0,289.2842892084025
6.7,5.0,88.0,71.0,292.88086477473945
6.7,5.1,88.0,72.0,319.94314381861426
6.7,5.2,88.0,73.0,257.9121237831541
6.7,5.3,88.0,74.0,306.9640390698057
6.7,5.4,88.0,75.0,256.3596128412401
6.7,5.5,88.0,76.0,260.45193783619743
6.7,5.6,88.0,77.0,291.06676578195135
6.7,5.7,88.0,78.0,280.49795167904324
6.7,5.8,88.0,79.0,279.3631984975616
6.7,5.9,88.0,80.0,250.04586306255098
6.7,6.0,88.0,81.0,251.2810141964286
6.7,6.1,88.0,82.0,264.2107909577112
6.7,6.2,88.0,83.0,268.1517445229696
6.7,6.3,88.0,84.0,271.6827922084592
6.7,6.4,88.0,85.0,261.20150431046227
6.7,6.5,88.0,86.0,279.8729014531622
6.7,6.6,88.0,87.0,298.79704566796175
6.7,6.7,88.0,88.0,256.60639074276145
6.8,6.9,89.0,90.0,281.36195060475967
6.8,7.0,89.0,91.0,283.2790820674974
6.8,7.1,89.0,92.0,283.6396196839653
6.8,7.2,89.0,93.0,289.21445293261075
6.8,7.3,89.0,94.0,278.0615003187311
6.8,7.4,89.0,95.0,316.3501017937593
6.8,7.5,89.0,96.0,261.57374250108273
6.8,7.6,89.0,97.0,275.84277296256994
6.8,7.7,89.0,98.0,254.22813267068682
6.8,7.8,89.0,99.0,318.0637158642802
6.8,7.9,89.0,100.0,254.39382795367285
6.8,-2.0,89.0,1.0,300.0746458885403
6.8,-1.9,89.0,2.0,293.55607782776895
6.8,-1.8,89.0,3.0,292.57796415636057
6.8,-1.7,89.0,4.0,313.8372724949448
6.8,-1.6,89.0,5.0,297.295420550448
6.8,-1.5,89.0,6.0,291.59909236566887
6.8,-1.4,89.0,7.0,298.2943746963507
6.8,-1.3,89.0,8.0,294.63911206658116
6.8,-1.2,89.0,9.0,295.49479243763363
6.8,-1.1,89.0,10.0,265.8588792075014
6.8,-1.0,89.0,11.0,271.6640321657857
6.8,-0.9,89.0,12.0,263.5498796731675
6.8,-0.8,89.0,13.0,275.0815870707613
6.8,-0.7,89.0,14.0,281.7898515742176
6.8,-0.6,89.0,15.0,499.4366970389917
6.8,-0.5,89.0,16.0,306.1571530065546
6.8,-0.4,89.0,17.0,272.91021565962484
6.8,-0.3,89.0,18.0,250.62605961842957
6.8,-0.2,89.0,19.0,309.35392485044
6.8,-0.1,89.0,20.0,308.46245802874324
6.8,0.0,89.0,21.0,261.83439749749976
6.8,0.1,89.0,22.0,274.19862619422247
6.8,0.2,89.0,23.0,272.287171544925
6.8,0.3,89.0,24.0,319.33568266558876
6.8,0.4,89.0,25.0,270.8086070957632
6.8,0.5,89.0,26.0,274.86194061947697
6.8,0.6,89.0,27.0,266.85297954809084
6.8,0.7,89.0,28.0,267.0005398850903
6.8,0.8,89.0,29.0,247.8927771975124
6.8,0.9,89.0,30.0,279.722147140631
6.8,1.0,89.0,31.0,282.38305667167486
6.8,1.1,89.0,32.0,266.996414726606
6.8,1.2,89.0,33.0,297.3911040672062
6.8,1.3,89.0,34.0,315.3790434076171
6.8,1.4,89.0,35.0,287.61092961408536
6.8,1.5,89.0,36.0,266.5022396256584
6.8,1.6,89.0,37.0,253.7563724083803
6.8,1.7,89.0,38.0,320.7683715262544
6.8,1.8,89.0,39.0,800.2694568230883
6.8,1.9,89.0,40.0,282.54412307160226
6.8,2.0,89.0,41.0,273.2538504905708
6.8,2.1,89.0,42.0,269.711211140781
6.8,2.2,89.0,43.0,267.29799399516696
6.8,2.3,89.0,44.0,326.6170321935831
6.8,2.4,89.0,45.0,280.99289841286424
6.8,2.5,89.0,46.0,259.01889078629193
6.8,2.6,89.0,47.0,321.4653158368171
6.8,2.7,89.0,48.0,299.366268893398
6.8,2.8,89.0,49.0,274.45330096476295
6.8,2.9,89.0,50.0,264.3268608466433
6.8,3.0,89.0,51.0,282.97676153054493
6.8,3.1,89.0,52.0,281.9392434259871
6.8,3.2,89.0,53.0,292.05505451435783
6.8,3.3,89.0,54.0,271.33993156399146
6.8,3.4,89.0,55.0,281.9315137046691
6.8,3.5,89.0,56.0,274.39505080156795
6.8,3.6,89.0,57.0,300.71242421069394
6.8,3.7,89.0,58.0,270.0426635456296
6.8,3.8,89.0,59.0,283.9204458014122
6.8,3.9,89.0,60.0,255.52280376937364
6.8,4.0,89.0,61.0,300.1477535127529
6.8,4.1,89.0,62.0,266.15724712763614
6.8,4.2,89.0,63.0,282.96197206749684
6.8,4.3,89.0,64.0,270.80953980968184
6.8,4.4,89.0,65.0,281.4842254110772
6.8,4.5,89.0,66.0,276.58153533044305
6.8,4.6,89.0,67.0,264.6276331156588
6.8,4.7,89.0,68.0,298.401619474772
6.8,4.8,89.0,69.0,264.5136836535755
6.8,4.9,89.0,70.0,307.41876625947805
6.8,5.0,89.0,71.0,268.399756347862
6.8,5.1,89.0,72.0,317.41796572723285
6.8,5.2,89.0,73.0,276.98164505991406
6.8,5.3,89.0,74.0,321.7017373963081
6.8,5.4,89.0,75.0,269.8999502307144
6.8,5.5,89.0,76.0,292.3177227150234
6.8,5.6,89.0,77.0,273.8246001314708
6.8,5.7,89.0,78.0,276.45840316902115
6.8,5.8,89.0,79.0,282.34501116241466
6.8,5.9,89.0,80.0,287.597780812249
6.8,6.0,89.0,81.0,283.12400650281614
6.8,6.1,89.0,82.0,278.14600733990164
6.8,6.2,89.0,83.0,294.66779263519885
6.8,6.3,89.0,84.0,276.8249499400371
6.8,6.4,89.0,85.0,293.9488649423365
6.8,6.5,89.0,86.0,270.60886650238086
6.8,6.6,89.0,87.0,274.3663310858375
6.8,6.7,89.0,88.0,298.5681231512837
6.8,6.8,89.0,89.0,281.00894316545947
6.9,7.0,90.0,91.0,289.61664833279235
6.9,7.1,90.0,92.0,288.769772077778
6.9,7.2,90.0,93.0,282.93232631300737
6.9,7.3,90.0,94.0,288.3804868167098
6.9,7.4,90.0,95.0,276.4979078753635
6.9,7.5,90.0,96.0,264.0109550771345
6.9,7.6,90.0,97.0,289.48616474279913
6.9,7.7,90.0,98.0,286.21491630886675
6.9,7.8,90.0,99.0,281.7929182083756
6.9,7.9,90.0,100.0,258.4920568063351
6.9,-2.0,90.0,1.0,271.64675241891894
6.9,-1.9,90.0,2.0,253.95408398112684
6.9,-1.8,90.0,3.0,263.87701965251273
6.9,-1.7,90.0,4.0,257.90129938084004
6.9,-1.6,90.0,5.0,304.5497813388804
6.9,-1.5,90.0,6.0,261.8942549047864
6.9,-1.4,90.0,7.0,275.31661776357686
6.9,-1.3,90.0,8.0,242.86555219410462
6.9,-1.2,90.0,9.0,280.17404518667075
6.9,-1.1,90.0,10.0,290.06220933074474
6.9,-1.0,90.0,11.0,269.374155669864
6.9,-0.9,90.0,12.0,295.80740704879514
6.9,-0.8,90.0,13.0,284.8630050144171
6.9,-0.7,90.0,14.0,270.46268151507275
6.9,-0.6,90.0,15.0,254.31148813173664
6.9,-0.5,90.0,16.0,292.7350825853616
6.9,-0.4,90.0,17.0,273.8126228761315
6.9,-0.3,90.0,18.0,304.1492637985013
6.9,-0.2,90.0,19.0,262.24638961933533
6.9,-0.1,90.0,20.0,273.3021154077488
6.9,0.0,90.0,21.0,328.3957267151861
6.9,0.1,90.0,22.0,261.7652348990987
6.9,0.2,90.0,23.0,314.20251182353024
6.9,0.3,90.0,24.0,275.6638006320194
6.9,0.4,90.0,25.0,247.13510467043997
6.9,0.5,90.0,26.0,282.2504912372253
6.9,0.6,90.0,27.0,270.27418143760906
6.9,0.7,90.0,28.0,292.7034747061661
6.9,0.8,90.0,29.0,276.2015777940747
6.9,0.9,90.0,30.0,282.9981244993564
6.9,1.0,90.0,31.0,283.56810638167804
6.9,1.1,90.0,32.0,263.3772753822769
6.9,1.2,90.0,33.0,278.2416280887593
6.9,1.3,90.0,34.0,304.6210175123487
6.9,1.4,90.0,35.0,279.0058253293982
6.9,1.5,90.0,36.0,273.4002193418213
6.9,1.6,90.0,37.0,300.69382052937306
6.9,1.7,90.0,38.0,282.7448993798158
6.9,1.8,90.0,39.0,255.2672187867069
6.9,1.9,90.0,40.0,296.2663700915864
6.9,2.0,90.0,41.0,288.2699424301393
6.9,2.1,90.0,42.0,279.1445874040553
6.9,2.2,90.0,43.0,273.39797884415367
6.9,2.3,90.0,44.0,258.8820139326356
6.9,2.4,90.0,45.0,295.7485803013293
6.9,2.5,90.0,46.0,275.83992827111643
6.9,2.6,90.0,47.0,270.73261000454823
6.9,2.7,90.0,48.0,269.11605857406386
6.9,2.8,90.0,49.0,277.30388424907676
6.9,2.9,90.0,50.0,302.0163444173854
6.9,3.0,90.0,51.0,281.0533001696892
6.9,3.1,90.0,52.0,291.6912332267287
6.9,3.2,90.0,53.0,282.55859921733787
6.9,3.3,90.0,54.0,274.0287060931397
6.9,3.4,90.0,55.0,276.9777266250783
6.9,3.5,90.0,56.0,300.4148204412434
6.9,3.6,90.0,57.0,286.6257392063663
6.9,3.7,90.0,58.0,292.9320967167806
6.9,3.8,90.0,59.0,282.70473163438976
6.9,3.9,90.0,60.0,271.09647589581965
6.9,4.0,90.0,61.0,303.25441607753834
6.9,4.1,90.0,62.0,280.01580100488906
6.9,4.2,90.0,63.0,327.37391743036244
6.9,4.3,90.0,64.0,275.6125353989953
6.9,4.4,90.0,65.0,269.41193019896923
6.9,4.5,90.0,66.0,289.49795844293175
6.9,4.6,90.0,67.0,264.73618447488377
6.9,4.7,90.0,68.0,296.0438603897775
6.9,4.8,90.0,69.0,287.92028293510606
6.9,4.9,90.0,70.0,273.1267873143971
6.9,5.0,90.0,71.0,273.1165324679162
6.9,5.1,90.0,72.0,280.10562224442464
6.9,5.2,90.0,73.0,289.04930661231765
6.9,5.3,90.0,74.0,256.5267304572759
6.9,5.4,90.0,75.0,276.2325860345883
6.9,5.5,90.0,76.0,278.63334758603156
6.9,5.6,90.0,77.0,271.95887149214303
6.9,5.7,90.0,78.0,348.7164676426344
6.9,5.8,90.0,79.0,288.68474971301276
6.9,5.9,90.0,80.0,285.9557364612226
6.9,6.0,90.0,81.0,258.57972692488977
6.9,6.1,90.0,82.0,295.5316353735549
6.9,6.2,90.0,83.0,286.09652435810943
6.9,6.3,90.0,84.0,260.10734089447044
6.9,6.4,90.0,85.0,275.82321875335856
6.9,6.5,90.0,86.0,259.76295963534994
6.9,6.6,90.0,87.0,365.9017527756927
6.9,6.7,90.0,88.0,284.87987811606155
6.9,6.8,90.0,89.0,262.37316935454214
6.9,6.9,90.0,90.0,319.9782744885374
7.0,7.1,91.0,92.0,278.369185194938
7.0,7.2,91.0,93.0,262.0887185698932
7.0,7.3,91.0,94.0,270.95100686788044
7.0,7.4,91.0,95.0,282.9862143140742
7.0,7.5,91.0,96.0,268.45325574737456
7.0,7.6,91.0,97.0,296.409069178009
7.0,7.7,91.0,98.0,291.477724697417
7.0,7.8,91.0,99.0,287.26026033581013
7.0,7.9,91.0,100.0,286.6081292470909
7.0,-2.0,91.0,1.0,291.37360733371656
7.0,-1.9,91.0,2.0,272.4930231913396
7.0,-1.8,91.0,3.0,286.3589644533566
7.0,-1.7,91.0,4.0,265.8206652342579
7.0,-1.6,91.0,5.0,280.31389676674115
7.0,-1.5,91.0,6.0,255.41274769387098
7.0,-1.4,91.0,7.0,299.22463434567754
7.0,-1.3,91.0,8.0,285.2418731124046
7.0,-1.2,91.0,9.0,261.75070602788304
7.0,-1.1,91.0,10.0,286.35448949215845
7.0,-1.0,91.0,11.0,299.78594210756614
7.0,-0.9,91.0,12.0,270.48755378895646
7.0,-0.8,91.0,13.0,256.92213540106945
7.0,-0.7,91.0,14.0,288.65912132380765
7.0,-0.6,91.0,15.0,282.3908544733243
7.0,-0.5,91.0,16.0,273.9183843897028
7.0,-0.4,91.0,17.0,276.9556266307735
7.0,-0.3,91.0,18.0,294.8628074802226
7.0,-0.2,91.0,19.0,272.75513776564856
7.0,-0.1,91.0,20.0,265.6661127835268
7.0,0.0,91.0,21.0,267.38353512334106
7.0,0.1,91.0,22.0,277.6467980728175
7.0,0.2,91.0,23.0,280.09439492917613
7.0,0.3,91.0,24.0,282.23882174002495
7.0,0.4,91.0,25.0,289.1028776149695
7.0,0.5,91.0,26.0,266.1641792192581
7.0,0.6,91.0,27.0,257.4708041964894
7.0,0.7,91.0,28.0,269.3026614585995
7.0,0.8,91.0,29.0,277.4742668681917
7.0,0.9,91.0,30.0,256.76222914978763
7.0,1.0,91.0,31.0,253.0336468124428
7.0,1.1,91.0,32.0,272.62546704615664
7.0,1.2,91.0,33.0,297.2659040401056
7.0,1.3,91.0,34.0,261.5720292378605
7.0,1.4,91.0,35.0,260.599193543675
7.0,1.5,91.0,36.0,278.0055018418161
7.0,1.6,91.0,37.0,285.9236505901035
7.0,1.7,91.0,38.0,274.898563581773
7.0,1.8,91.0,39.0,287.15423221309356
7.0,1.9,91.0,40.0,309.50342403753075
7.0,2.0,91.0,41.0,304.780019351333
7.0,2.1,91.0,42.0,268.2945930725801
7.0,2.2,91.0,43.0,275.66778559976706
7.0,2.3,91.0,44.0,249.69447572969912
7.0,2.4,91.0,45.0,259.2646437884512
7.0,2.5,91.0,46.0,282.2611164481463
7.0,2.6,91.0,47.0,288.79639116450477
7.0,2.7,91.0,48.0,262.0335108420155
7.0,2.8,91.0,49.0,271.3810249821156
7.0,2.9,91.0,50.0,258.33667436069265
7.0,3.0,91.0,51.0,302.92661459067267
7.0,3.1,91.0,52.0,264.3839644367085
7.0,3.2,91.0,53.0,284.7105006820561
7.0,3.3,91.0,54.0,275.03150622469303
7.0,3.4,91.0,55.0,271.1840782392725
7.0,3.5,91.0,56.0,257.26779680545087
7.0,3.6,91.0,57.0,258.76470002377243
7.0,3.7,91.0,58.0,259.31973145768376
7.0,3.8,91.0,59.0,266.91860831504204
7.0,3.9,91.0,60.0,274.965799017787
7.0,4.0,91.0,61.0,275.6705184252159
7.0,4.1,91.0,62.0,286.84002125101426
7.0,4.2,91.0,63.0,288.9794649533946
7.0,4.3,91.0,64.0,304.6866330123503
7.0,4.4,91.0,65.0,259.0189281361826
7.0,4.5,91.0,66.0,281.8318225135673
7.0,4.6,91.0,67.0,320.14616512781055
7.0,4.7,91.0,68.0,286.9438063651829
7.0,4.8,91.0,69.0,287.71488913208447
7.0,4.9,91.0,70.0,267.0002045553479
7.0,5.0,91.0,71.0,256.6650860060331
7.0,5.1,91.0,72.0,260.40761728799686
7.0,5.2,91.0,73.0,271.9714543363666
7.0,5.3,91.0,74.0,263.0255798875171
7.0,5.4,91.0,75.0,257.7522482720935
7.0,5.5,91.0,76.0,262.43843998298235
7.0,5.6,91.0,77.0,311.4078884571016
7.0,5.7,91.0,78.0,271.70419604692825
7.0,5.8,91.0,79.0,257.54063697643807
7.0,5.9,91.0,80.0,285.1953006367441
7.0,6.0,91.0,81.0,291.39702994122473
7.0,6.1,91.0,82.0,284.07304808901847
7.0,6.2,91.0,83.0,292.51383179442956
7.0,6.3,91.0,84.0,269.85184343290206
7.0,6.4,91.0,85.0,287.9598856158607
7.0,6.5,91.0,86.0,272.8557479115648
7.0,6.6,91.0,87.0,280.8573213918816
7.0,6.7,91.0,88.0,299.54032884649126
7.0,6.8,91.0,89.0,266.76693697039383
7.0,6.9,91.0,90.0,281.1101403308438
7.0,7.0,91.0,91.0,257.09751350022043
7.1,7.2,92.0,93.0,261.97644973751767
7.1,7.3,92.0,94.0,276.4256053773066
7.1,7.4,92.0,95.0,352.2215418133637
7.1,7.5,92.0,96.0,320.65076832117967
7.1,7.6,92.0,97.0,281.424055273853
7.1,7.7,92.0,98.0,313.34998370598294
7.1,7.8,92.0,99.0,266.6645986412338
7.1,7.9,92.0,100.0,267.92541126304434
7.1,-2.0,92.0,1.0,273.6220541524344
7.1,-1.9,92.0,2.0,276.0643961062574
7.1,-1.8,92.0,3.0,293.57235281853855
7.1,-1.7,92.0,4.0,269.02590122217254
7.1,-1.6,92.0,5.0,263.2977429300596
7.1,-1.5,92.0,6.0,307.01797833898684
7.1,-1.4,92.0,7.0,292.43199529040874
7.1,-1.3,92.0,8.0,290.7082255900175
7.1,-1.2,92.0,9.0,276.0282843611328
7.1,-1.1,92.0,10.0,285.7342683303443
7.1,-1.0,92.0,11.0,303.42377096206917
7.1,-0.9,92.0,12.0,302.9490025700604
7.1,-0.8,92.0,13.0,338.3467201344671
7.1,-0.7,92.0,14.0,297.7585029286531
7.1,-0.6,92.0,15.0,301.8711890053192
7.1,-0.5,92.0,16.0,287.8461310618551
7.1,-0.4,92.0,17.0,301.00087489517637
7.1,-0.3,92.0,18.0,259.2225426417866
7.1,-0.2,92.0,19.0,281.87846498002057
7.1,-0.1,92.0,20.0,306.9713540540711
7.1,0.0,92.0,21.0,289.06100474790566
7.1,0.1,92.0,22.0,277.86005705479994
7.1,0.2,92.0,23.0,283.47813357668
7.1,0.3,92.0,24.0,266.73949652275985
7.1,0.4,92.0,25.0,273.672892201394
7.1,0.5,92.0,26.0,273.13744187013543
7.1,0.6,92.0,27.0,263.85363677779145
7.1,0.7,92.0,28.0,283.2088448649063
7.1,0.8,92.0,29.0,267.72725572928306
7.1,0.9,92.0,30.0,313.3937470268231
7.1,1.0,92.0,31.0,274.57972012034537
7.1,1.1,92.0,32.0,255.94687597891433
7.1,1.2,92.0,33.0,262.0361983846266
7.1,1.3,92.0,34.0,296.7553139066441
7.1,1.4,92.0,35.0,321.171163812888
7.1,1.5,92.0,36.0,272.2359212906452
7.1,1.6,92.0,37.0,304.6603957540166
7.1,1.7,92.0,38.0,289.63009285246875
7.1,1.8,92.0,39.0,291.9354523476068
7.1,1.9,92.0,40.0,251.73632757848927
7.1,2.0,92.0,41.0,265.178091458254
7.1,2.1,92.0,42.0,266.1715516698558
7.1,2.2,92.0,43.0,249.16407037771054
7.1,2.3,92.0,44.0,282.6300179753789
7.1,2.4,92.0,45.0,260.8375768985343
7.1,2.5,92.0,46.0,274.8700756039174
7.1,2.6,92.0,47.0,302.97864558418564
7.1,2.7,92.0,48.0,328.43845394676856
7.1,2.8,92.0,49.0,293.6977003969039
7.1,2.9,92.0,50.0,337.6899318372182
7.1,3.0,92.0,51.0,254.96145814894135
7.1,3.1,92.0,52.0,267.62491322614744
7.1,3.2,92.0,53.0,268.4188220343474
7.1,3.3,92.0,54.0,270.44250893040476
7.1,3.4,92.0,55.0,264.9804505154334
7.1,3.5,92.0,56.0,305.7516275566436
7.1,3.6,92.0,57.0,267.16269719184555
7.1,3.7,92.0,58.0,275.03339938398966
7.1,3.8,92.0,59.0,267.35676186629354
7.1,3.9,92.0,60.0,289.90037701721195
7.1,4.0,92.0,61.0,283.82721929781394
7.1,4.1,92.0,62.0,269.02094050252595
7.1,4.2,92.0,63.0,245.2727929455932
7.1,4.3,92.0,64.0,272.3702587723699
7.1,4.4,92.0,65.0,265.5776269096909
7.1,4.5,92.0,66.0,270.44294198567945
7.1,4.6,92.0,67.0,271.1914227606662
7.1,4.7,92.0,68.0,259.5065010340997
7.1,4.8,92.0,69.0,289.59115628177193
7.1,4.9,92.0,70.0,268.0092824866365
7.1,5.0,92.0,71.0,295.51019369385426
7.1,5.1,92.0,72.0,298.73671412323387
7.1,5.2,92.0,73.0,275.5356715849757
7.1,5.3,92.0,74.0,277.830298253353
7.1,5.4,92.0,75.0,295.6773706506467
7.1,5.5,92.0,76.0,271.9545906144233
7.1,5.6,92.0,77.0,292.26395131257624
7.1,5.7,92.0,78.0,264.52580502258485
7.1,5.8,92.0,79.0,285.32597073292925
7.1,5.9,92.0,80.0,293.0345592370453
7.1,6.0,92.0,81.0,305.02660028778075
7.1,6.1,92.0,82.0,258.33185898532463
7.1,6.2,92.0,83.0,335.3303751526517
7.1,6.3,92.0,84.0,299.2231462715541
7.1,6.4,92.0,85.0,292.18472806845705
7.1,6.5,92.0,86.0,258.03958952858284
7.1,6.6,92.0,87.0,266.95156203288917
7.1,6.7,92.0,88.0,294.77203853674837
7.1,6.8,92.0,89.0,270.6928133515817
7.1,6.9,92.0,90.0,294.00610241627845
7.1,7.0,92.0,91.0,288.53717265009703
7.1,7.1,92.0,92.0,253.3782364559548
7.2,7.3,93.0,94.0,248.83548779141648
7.2,7.4,93.0,95.0,280.7710679786972
7.2,7.5,93.0,96.0,280.59760177404456
7.2,7.6,93.0,97.0,346.4621460860693
7.2,7.7,93.0,98.0,267.23169611862977
7.2,7.8,93.0,99.0,271.2021410945654
7.2,7.9,93.0,100.0,290.8120753778629
7.2,-2.0,93.0,1.0,280.0137833877711
7.2,-1.9,93.0,2.0,287.4181088814323
7.2,-1.8,93.0,3.0,253.6037490652194
7.2,-1.7,93.0,4.0,293.3170534062962
7.2,-1.6,93.0,5.0,248.18502808212153
7.2,-1.5,93.0,6.0,297.9355138570179
7.2,-1.4,93.0,7.0,275.4542270273819
7.2,-1.3,93.0,8.0,309.5728400141276
7.2,-1.2,93.0,9.0,298.1261017164564
7.2,-1.1,93.0,10.0,278.5284563793191
7.2,-1.0,93.0,11.0,266.053391024296
7.2,-0.9,93.0,12.0,304.8090342465391
7.2,-0.8,93.0,13.0,268.91470082328556
7.2,-0.7,93.0,14.0,279.58365102695404
7.2,-0.6,93.0,15.0,289.80526733491456
7.2,-0.5,93.0,16.0,280.11055086801275
7.2,-0.4,93.0,17.0,278.37620546625215
7.2,-0.3,93.0,18.0,255.7908080157593
7.2,-0.2,93.0,19.0,270.8135157034373
7.2,-0.1,93.0,20.0,271.78879650240714
7.2,0.0,93.0,21.0,270.4315436451019
7.2,0.1,93.0,22.0,296.9739337610815
7.2,0.2,93.0,23.0,301.9086073448133
7.2,0.3,93.0,24.0,310.6843731021563
7.2,0.4,93.0,25.0,278.2000405930398
7.2,0.5,93.0,26.0,290.0510983162829
7.2,0.6,93.0,27.0,290.0788421139374
7.2,0.7,93.0,28.0,258.5372777753913
7.2,0.8,93.0,29.0,264.14597970290595
7.2,0.9,93.0,30.0,253.59467239433684
7.2,1.0,93.0,31.0,307.3026351437859
7.2,1.1,93.0,32.0,274.1878976408084
7.2,1.2,93.0,33.0,297.28152305415654
7.2,1.3,93.0,34.0,261.6376582616957
7.2,1.4,93.0,35.0,311.5815256390256
7.2,1.5,93.0,36.0,287.4962443339455
7.2,1.6,93.0,37.0,251.8897103763087
7.2,1.7,93.0,38.0,289.24607115008723
7.2,1.8,93.0,39.0,283.3946991826672
7.2,1.9,93.0,40.0,261.94572265136355
7.2,2.0,93.0,41.0,257.8408811413669
7.2,2.1,93.0,42.0,280.75298539231096
7.2,2.2,93.0,43.0,262.7144520425102
7.2,2.3,93.0,44.0,275.0441619274846
7.2,2.4,93.0,45.0,293.67416887700716
7.2,2.5,93.0,46.0,259.8323347757293
7.2,2.6,93.0,47.0,272.1260957704014
7.2,2.7,93.0,48.0,270.4648650417987
7.2,2.8,93.0,49.0,273.2929660085513
7.2,2.9,93.0,50.0,283.869345679766
7.2,3.0,93.0,51.0,274.59909799052934
7.2,3.1,93.0,52.0,306.1487259540239
7.2,3.2,93.0,53.0,286.25365864010615
7.2,3.3,93.0,54.0,271.00523703589886
7.2,3.4,93.0,55.0,296.9132408942935
7.2,3.5,93.0,56.0,270.6897824984394
7.2,3.6,93.0,57.0,278.98991509019754
7.2,3.7,93.0,58.0,300.58541913488096
7.2,3.8,93.0,59.0,258.1450759783556
7.2,3.9,93.0,60.0,307.2005132817923
7.2,4.0,93.0,61.0,279.499088307298
7.2,4.1,93.0,62.0,296.53625750882014
7.2,4.2,93.0,63.0,253.0628310266205
7.2,4.3,93.0,64.0,316.17882388754305
7.2,4.4,93.0,65.0,290.0149303115854
7.2,4.5,93.0,66.0,260.12710950817325
7.2,4.6,93.0,67.0,279.48351278085136
7.2,4.7,93.0,68.0,324.9176632663168
7.2,4.8,93.0,69.0,265.2853707851602
7.2,4.9,93.0,70.0,276.31483749979327
7.2,5.0,93.0,71.0,259.83293845870327
7.2,5.1,93.0,72.0,276.4264837391934
7.2,5.2,93.0,73.0,420.9548499556543
7.2,5.3,93.0,74.0,303.4596784168185
7.2,5.4,93.0,75.0,304.1346383221157
7.2,5.5,93.0,76.0,271.373879095695
7.2,5.6,93.0,77.0,255.83358659141066
7.2,5.7,93.0,78.0,290.16001395655087
7.2,5.8,93.0,79.0,306.84247622804486
7.2,5.9,93.0,80.0,284.64222321792903
7.2,6.0,93.0,81.0,283.68133166612614
7.2,6.1,93.0,82.0,340.89150841689457
7.2,6.2,93.0,83.0,258.3891249674849
7.2,6.3,93.0,84.0,313.55742611076664
7.2,6.4,93.0,85.0,261.2644874843454
7.2,6.5,93.0,86.0,310.53675437898085
7.2,6.6,93.0,87.0,271.4681440348259
7.2,6.7,93.0,88.0,259.81571792695536
7.2,6.8,93.0,89.0,278.4974068632277
7.2,6.9,93.0,90.0,284.45289191992424
7.2,7.0,93.0,91.0,259.8213059417916
7.2,7.1,93.0,92.0,287.1464224161826
7.2,7.2,93.0,93.0,282.06919129662816
7.3,7.4,94.0,95.0,279.262637083262
7.3,7.5,94.0,96.0,273.28255214007106
7.3,7.6,94.0,97.0,292.30254312077085
7.3,7.7,94.0,98.0,256.3301442060711
7.3,7.8,94.0,99.0,258.3191736125701
7.3,7.9,94.0,100.0,268.59858360707847
7.3,-2.0,94.0,1.0,269.1794010452145
7.3,-1.9,94.0,2.0,285.5948606035448
7.3,-1.8,94.0,3.0,253.44733497678462
7.3,-1.7,94.0,4.0,282.94922671764516
7.3,-1.6,94.0,5.0,286.9898080025495
7.3,-1.5,94.0,6.0,261.09229382983335
7.3,-1.4,94.0,7.0,323.4455239972901
7.3,-1.3,94.0,8.0,267.14143111561833
7.3,-1.2,94.0,9.0,286.21838598263014
7.3,-1.1,94.0,10.0,270.42255361742775
7.3,-1.0,94.0,11.0,305.23604525746623
7.3,-0.9,94.0,12.0,297.23749099057017
7.3,-0.8,94.0,13.0,307.7128042000644
7.3,-0.7,94.0,14.0,329.2777874358657
7.3,-0.6,94.0,15.0,287.21497590069123
7.3,-0.5,94.0,16.0,265.86515720751015
7.3,-0.4,94.0,17.0,267.18910716743164
7.3,-0.3,94.0,18.0,279.35901769685586
7.3,-0.2,94.0,19.0,319.1065635267914
7.3,-0.1,94.0,20.0,289.2452283109952
7.3,0.0,94.0,21.0,303.05440769049613
7.3,0.1,94.0,22.0,256.9547065358404
7.3,0.2,94.0,23.0,273.80770904812806
7.3,0.3,94.0,24.0,269.30374118636
7.3,0.4,94.0,25.0,282.4934028379576
7.3,0.5,94.0,26.0,280.97039304465085
7.3,0.6,94.0,27.0,249.82711653186897
7.3,0.7,94.0,28.0,274.9362135803943
7.3,0.8,94.0,29.0,272.97076508170477
7.3,0.9,94.0,30.0,300.80591601886107
7.3,1.0,94.0,31.0,270.2691299558077
7.3,1.1,94.0,32.0,256.81976218808524
7.3,1.2,94.0,33.0,278.6465672884306
7.3,1.3,94.0,34.0,295.59213790349673
7.3,1.4,94.0,35.0,424.0755488029757
7.3,1.5,94.0,36.0,294.8133646971065
7.3,1.6,94.0,37.0,291.20386806182074
7.3,1.7,94.0,38.0,271.6803284041013
7.3,1.8,94.0,39.0,263.7304833204193
7.3,1.9,94.0,40.0,265.487624153151
7.3,2.0,94.0,41.0,298.90437367928536
7.3,2.1,94.0,42.0,269.6126355017341
7.3,2.2,94.0,43.0,294.1608555692445
7.3,2.3,94.0,44.0,289.5453129981067
7.3,2.4,94.0,45.0,292.402944161378
7.3,2.5,94.0,46.0,285.33735875989856
7.3,2.6,94.0,47.0,298.0315362277108
7.3,2.7,94.0,48.0,288.944439438974
7.3,2.8,94.0,49.0,270.8972247075088
7.3,2.9,94.0,50.0,287.1367556473689
7.3,3.0,94.0,51.0,272.0394579166202
7.3,3.1,94.0,52.0,288.09201728472624
7.3,3.2,94.0,53.0,294.15201060531007
7.3,3.3,94.0,54.0,287.5428829915224
7.3,3.4,94.0,55.0,270.47215477521974
7.3,3.5,94.0,56.0,324.35013345773297
7.3,3.6,94.0,57.0,264.5432157360813
7.3,3.7,94.0,58.0,278.7323597298203
7.3,3.8,94.0,59.0,279.37782480439904
7.3,3.9,94.0,60.0,249.69876977394938
7.3,4.0,94.0,61.0,262.36919918698055
7.3,4.1,94.0,62.0,257.0108604020216
7.3,4.2,94.0,63.0,295.80125536113087
7.3,4.3,94.0,64.0,277.8432631458834
7.3,4.4,94.0,65.0,307.4387839097754
7.3,4.5,94.0,66.0,273.33147820314053
7.3,4.6,94.0,67.0,293.23462124019693
7.3,4.7,94.0,68.0,284.82556567459835
7.3,4.8,94.0,69.0,265.8559435869871
7.3,4.9,94.0,70.0,333.8235453142283
7.3,5.0,94.0,71.0,294.09580569253916
7.3,5.1,94.0,72.0,271.2731015745584
7.3,5.2,94.0,73.0,296.93024809863715
7.3,5.3,94.0,74.0,327.2068484161426
7.3,5.4,94.0,75.0,409.4214270733409
7.3,5.5,94.0,76.0,263.00907230467465
7.3,5.6,94.0,77.0,277.9559372306186
7.3,5.7,94.0,78.0,279.2215163852542
7.3,5.8,94.0,79.0,282.094460497461
7.3,5.9,94.0,80.0,282.0404523890047
7.3,6.0,94.0,81.0,284.52685700037
7.3,6.1,94.0,82.0,272.3265777967966
7.3,6.2,94.0,83.0,289.6948946169944
7.3,6.3,94.0,84.0,278.3586303529973
7.3,6.4,94.0,85.0,274.09298123914107
7.3,6.5,94.0,86.0,279.98875566277474
7.3,6.6,94.0,87.0,293.2232911614988
7.3,6.7,94.0,88.0,264.06394328270005
7.3,6.8,94.0,89.0,263.42613837699076
7.3,6.9,94.0,90.0,277.32765374562194
7.3,7.0,94.0,91.0,281.1276288057031
7.3,7.1,94.0,92.0,267.75025520576037
7.3,7.2,94.0,93.0,272.690030903608
7.3,7.3,94.0,94.0,271.0691136471271
7.4,7.5,95.0,96.0,296.83289907716943
7.4,7.6,95.0,97.0,286.3729457152729
7.4,7.7,95.0,98.0,271.28193797762316
7.4,7.8,95.0,99.0,265.84453816373195
7.4,7.9,95.0,100.0,255.9143576267977
7.4,-2.0,95.0,1.0,265.37478734367886
7.4,-1.9,95.0,2.0,301.8972168489725
7.4,-1.8,95.0,3.0,272.90184769402583
7.4,-1.7,95.0,4.0,248.6829497751913
7.4,-1.6,95.0,5.0,322.0712585831708
7.4,-1.5,95.0,6.0,280.1650295411914
7.4,-1.4,95.0,7.0,287.0894252254751
7.4,-1.3,95.0,8.0,288.6862983337353
7.4,-1.2,95.0,9.0,268.89617118790517
7.4,-1.1,95.0,10.0,287.0452152648073
7.4,-1.0,95.0,11.0,283.297823261775
7.4,-0.9,95.0,12.0,253.72533963532106
7.4,-0.8,95.0,13.0,294.1273598342774
7.4,-0.7,95.0,14.0,273.8623253064285
7.4,-0.6,95.0,15.0,257.4594090524138
7.4,-0.5,95.0,16.0,280.9124273635416
7.4,-0.4,95.0,17.0,298.2749193236108
7.4,-0.3,95.0,18.0,275.92127238687965
7.4,-0.2,95.0,19.0,293.722267807117
7.4,-0.1,95.0,20.0,262.9607631686654
7.4,0.0,95.0,21.0,299.61889078515367
7.4,0.1,95.0,22.0,261.47093829811007
7.4,0.2,95.0,23.0,287.94735335444113
7.4,0.3,95.0,24.0,273.8905312931703
7.4,0.4,95.0,25.0,285.09031408992524
7.4,0.5,95.0,26.0,297.89945267755064
7.4,0.6,95.0,27.0,283.5601008915034
7.4,0.7,95.0,28.0,253.53868935271677
7.4,0.8,95.0,29.0,290.6622557053459
7.4,0.9,95.0,30.0,246.31857537576695
7.4,1.0,95.0,31.0,276.52808038608555
7.4,1.1,95.0,32.0,306.6614279541186
7.4,1.2,95.0,33.0,279.740651836131
7.4,1.3,95.0,34.0,290.5775312692177
7.4,1.4,95.0,35.0,265.68649788397045
7.4,1.5,95.0,36.0,324.1675605344207
7.4,1.6,95.0,37.0,271.6171538311343
7.4,1.7,95.0,38.0,265.4354056880553
7.4,1.8,95.0,39.0,282.9716620818227
7.4,1.9,95.0,40.0,275.39515586854094
7.4,2.0,95.0,41.0,295.733128302313
7.4,2.1,95.0,42.0,266.52632487407084
7.4,2.2,95.0,43.0,316.5907980838542
7.4,2.3,95.0,44.0,284.7354791032322
7.4,2.4,95.0,45.0,303.38486069408293
7.4,2.5,95.0,46.0,321.6784783830419
7.4,2.6,95.0,47.0,304.85281437159637
7.4,2.7,95.0,48.0,263.74265878970607
7.4,2.8,95.0,49.0,265.3616974981684
7.4,2.9,95.0,50.0,271.1914214142218
7.4,3.0,95.0,51.0,282.35089270729594
7.4,3.1,95.0,52.0,265.3968005770527
7.4,3.2,95.0,53.0,268.63973786920695
7.4,3.3,95.0,54.0,314.74533808160163
7.4,3.4,95.0,55.0,279.27790853663737
7.4,3.5,95.0,56.0,280.6698924826313
7.4,3.6,95.0,57.0,288.406069552843
7.4,3.7,95.0,58.0,280.94152010599646
7.4,3.8,95.0,59.0,253.10175741972188
7.4,3.9,95.0,60.0,254.61897634415953
7.4,4.0,95.0,61.0,303.4484861671627
7.4,4.1,95.0,62.0,312.9625185117725
7.4,4.2,95.0,63.0,267.41276223183826
7.4,4.3,95.0,64.0,269.2928175011943
7.4,4.4,95.0,65.0,297.66462541089544
7.4,4.5,95.0,66.0,276.0176027669136
7.4,4.6,95.0,67.0,256.6673984977268
7.4,4.7,95.0,68.0,284.4688700693247
7.4,4.8,95.0,69.0,292.06218134722735
7.4,4.9,95.0,70.0,312.9033618486927
7.4,5.0,95.0,71.0,285.71324798427
7.4,5.1,95.0,72.0,288.8655041523881
7.4,5.2,95.0,73.0,294.86347374240887
7.4,5.3,95.0,74.0,269.4829592216998
7.4,5.4,95.0,75.0,304.57119952008486
7.4,5.5,95.0,76.0,296.5825935363483
7.4,5.6,95.0,77.0,266.38609535652574
7.4,5.7,95.0,78.0,295.3759664660158
7.4,5.8,95.0,79.0,298.07399854654386
7.4,5.9,95.0,80.0,262.3837578643545
7.4,6.0,95.0,81.0,280.9727116615693
7.4,6.1,95.0,82.0,267.4681612583302
7.4,6.2,95.0,83.0,294.4564891397231
7.4,6.3,95.0,84.0,293.4307778649586
7.4,6.4,95.0,85.0,253.3218411804192
7.4,6.5,95.0,86.0,270.112236681507
7.4,6.6,95.0,87.0,250.10727731413115
7.4,6.7,95.0,88.0,279.97339024266466
7.4,6.8,95.0,89.0,251.90974942905734
7.4,6.9,95.0,90.0,273.4694738632716
7.4,7.0,95.0,91.0,288.63517624613104
7.4,7.1,95.0,92.0,294.34652703192955
7.4,7.2,95.0,93.0,256.84850421963813
7.4,7.3,95.0,94.0,270.37726926408254
7.4,7.4,95.0,95.0,291.5182708451348
7.5,7.6,96.0,97.0,285.9186941697259
7.5,7.7,96.0,98.0,259.3393433009644
7.5,7.8,96.0,99.0,273.4583538490594
7.5,7.9,96.0,100.0,280.6021108521784
7.5,-2.0,96.0,1.0,283.20899807561375
7.5,-1.9,96.0,2.0,258.61763782432644
7.5,-1.8,96.0,3.0,308.13463361019086
7.5,-1.7,96.0,4.0,280.04971024301756
7.5,-1.6,96.0,5.0,277.04398235502816
7.5,-1.5,96.0,6.0,269.6208298679081
7.5,-1.4,96.0,7.0,300.98640849179617
7.5,-1.3,96.0,8.0,298.7806464541537
7.5,-1.2,96.0,9.0,276.0478543805875
7.5,-1.1,96.0,10.0,261.67222742267114
7.5,-1.0,96.0,11.0,265.2602437132395
7.5,-0.9,96.0,12.0,276.111217927675
7.5,-0.8,96.0,13.0,262.18302608738094
7.5,-0.7,96.0,14.0,277.63839801462166
7.5,-0.6,96.0,15.0,297.0936724087146
7.5,-0.5,96.0,16.0,277.0007919702906
7.5,-0.4,96.0,17.0,280.2278732429342
7.5,-0.3,96.0,18.0,271.1485469793985
7.5,-0.2,96.0,19.0,329.4595343281171
7.5,-0.1,96.0,20.0,261.8780625270741
7.5,0.0,96.0,21.0,287.97072063783804
7.5,0.1,96.0,22.0,265.1538726933002
7.5,0.2,96.0,23.0,242.35125961067504
7.5,0.3,96.0,24.0,276.1229987922028
7.5,0.4,96.0,25.0,272.8014702742756
7.5,0.5,96.0,26.0,272.20260711484656
7.5,0.6,96.0,27.0,259.57733163194104
7.5,0.7,96.0,28.0,292.94194073576296
7.5,0.8,96.0,29.0,279.59448991242544
7.5,0.9,96.0,30.0,261.43510545664054
7.5,1.0,96.0,31.0,283.6748359029001
7.5,1.1,96.0,32.0,274.26930008622935
7.5,1.2,96.0,33.0,299.0497182245038
7.5,1.3,96.0,34.0,302.96162621285004
7.5,1.4,96.0,35.0,272.89463091628454
7.5,1.5,96.0,36.0,328.4222702306152
7.5,1.6,96.0,37.0,296.14616558657224
7.5,1.7,96.0,38.0,301.64181583495036
7.5,1.8,96.0,39.0,294.1599064483395
7.5,1.9,96.0,40.0,269.604346026364
7.5,2.0,96.0,41.0,259.8278125434447
7.5,2.1,96.0,42.0,276.8602593389919
7.5,2.2,96.0,43.0,275.2221135579807
7.5,2.3,96.0,44.0,298.908502785618
7.5,2.4,96.0,45.0,257.12037708060626
7.5,2.5,96.0,46.0,310.36302757395634
7.5,2.6,96.0,47.0,263.9126619568637
7.5,2.7,96.0,48.0,330.0516326434063
7.5,2.8,96.0,49.0,291.32668563965683
7.5,2.9,96.0,50.0,297.45206304585975
7.5,3.0,96.0,51.0,267.39096651590484
7.5,3.1,96.0,52.0,291.0469841126667
7.5,3.2,96.0,53.0,258.52373239390744
7.5,3.3,96.0,54.0,297.55302176445673
7.5,3.4,96.0,55.0,282.9278660846817
7.5,3.5,96.0,56.0,292.9448481101161
7.5,3.6,96.0,57.0,280.73137133933665
7.5,3.7,96.0,58.0,284.24381813006454
7.5,3.8,96.0,59.0,286.06806837219006
7.5,3.9,96.0,60.0,270.3119189015219
7.5,4.0,96.0,61.0,261.66757368310493
7.5,4.1,96.0,62.0,288.6600974136784
7.5,4.2,96.0,63.0,292.2426147353699
7.5,4.3,96.0,64.0,265.169258228934
7.5,4.4,96.0,65.0,274.0762240011902
7.5,4.5,96.0,66.0,280.49551940648047
7.5,4.6,96.0,67.0,258.9326205939111
7.5,4.7,96.0,68.0,286.4086306409147
7.5,4.8,96.0,69.0,283.7324050800064
7.5,4.9,96.0,70.0,287.5077627188355
7.5,5.0,96.0,71.0,265.284498936626
7.5,5.1,96.0,72.0,279.35327434219994
7.5,5.2,96.0,73.0,307.5071589607149
7.5,5.3,96.0,74.0,286.91179299057427
7.5,5.4,96.0,75.0,280.9367672451523
7.5,5.5,96.0,76.0,276.9534251759928
7.5,5.6,96.0,77.0,280.59900827816136
7.5,5.7,96.0,78.0,282.102400245851
7.5,5.8,96.0,79.0,292.4486373983019
7.5,5.9,96.0,80.0,269.9801242064135
7.5,6.0,96.0,81.0,275.7654711267225
7.5,6.1,96.0,82.0,255.07455746224522
7.5,6.2,96.0,83.0,270.9207371515537
7.5,6.3,96.0,84.0,294.36920206590037
7.5,6.4,96.0,85.0,268.5141965910038
7.5,6.5,96.0,86.0,273.69746090307535
7.5,6.6,96.0,87.0,276.3392184086525
7.5,6.7,96.0,88.0,260.55634839648314
7.5,6.8,96.0,89.0,293.9939677147424
7.5,6.9,96.0,90.0,283.2012653712866
7.5,7.0,96.0,91.0,269.47144338777656
7.5,7.1,96.0,92.0,279.6543369265414
7.5,7.2,96.0,93.0,265.1427031497894
7.5,7.3,96.0,94.0,278.876631797446
7.5,7.4,96.0,95.0,296.8106077619103
7.5,7.5,96.0,96.0,264.9873110699709
7.6,7.7,97.0,98.0,278.8942028837194
7.6,7.8,97.0,99.0,290.3426794608003
7.6,7.9,97.0,100.0,285.46976871143204
7.6,-2.0,97.0,1.0,287.52478285760753
7.6,-1.9,97.0,2.0,276.66248436115416
7.6,-1.8,97.0,3.0,270.4370893772925
7.6,-1.7,97.0,4.0,275.4121355927662
7.6,-1.6,97.0,5.0,286.8923449134549
7.6,-1.5,97.0,6.0,292.38574188021977
7.6,-1.4,97.0,7.0,275.14033104535775
7.6,-1.3,97.0,8.0,342.183284439061
7.6,-1.2,97.0,9.0,302.99451643232265
7.6,-1.1,97.0,10.0,316.12563055962505
7.6,-1.0,97.0,11.0,270.6204320993762
7.6,-0.9,97.0,12.0,283.3400976084375
7.6,-0.8,97.0,13.0,272.36885712901466
7.6,-0.7,97.0,14.0,291.14853043851423
7.6,-0.6,97.0,15.0,280.29326423831316
7.6,-0.5,97.0,16.0,334.16247011010404
7.6,-0.4,97.0,17.0,293.6644683524454
7.6,-0.3,97.0,18.0,276.2715903727873
7.6,-0.2,97.0,19.0,265.88260738062905
7.6,-0.1,97.0,20.0,257.2529507537512
7.6,0.0,97.0,21.0,283.5739806715639
7.6,0.1,97.0,22.0,296.35948531447076
7.6,0.2,97.0,23.0,283.15644621138586
7.6,0.3,97.0,24.0,297.80490306199664
7.6,0.4,97.0,25.0,308.4922184996675
7.6,0.5,97.0,26.0,262.6679107552511
7.6,0.6,97.0,27.0,271.5128677486244
7.6,0.7,97.0,28.0,291.7189727397636
7.6,0.8,97.0,29.0,276.34052565779643
7.6,0.9,97.0,30.0,282.5913280122862
7.6,1.0,97.0,31.0,341.07161130969695
7.6,1.1,97.0,32.0,294.55674550924743
7.6,1.2,97.0,33.0,302.63008860890807
7.6,1.3,97.0,34.0,292.8161068206187
7.6,1.4,97.0,35.0,266.3578409844779
7.6,1.5,97.0,36.0,267.3411063227285
7.6,1.6,97.0,37.0,300.7153057167067
7.6,1.7,97.0,38.0,285.69255499446496
7.6,1.8,97.0,39.0,265.02042838032946
7.6,1.9,97.0,40.0,282.0297907438668
7.6,2.0,97.0,41.0,288.2214742225322
7.6,2.1,97.0,42.0,281.90506681608116
7.6,2.2,97.0,43.0,275.383518210141
7.6,2.3,97.0,44.0,270.06492966362305
7.6,2.4,97.0,45.0,313.9039419967491
7.6,2.5,97.0,46.0,309.0705253888729
7.6,2.6,97.0,47.0,273.92828345169556
7.6,2.7,97.0,48.0,282.78293350943676
7.6,2.8,97.0,49.0,279.058448201793
7.6,2.9,97.0,50.0,257.30432575293617
7.6,3.0,97.0,51.0,311.1324477240454
7.6,3.1,97.0,52.0,277.2293364752215
7.6,3.2,97.0,53.0,297.2848349965092
7.6,3.3,97.0,54.0,305.61535017147685
7.6,3.4,97.0,55.0,265.7761195170965
7.6,3.5,97.0,56.0,260.5886983488108
7.6,3.6,97.0,57.0,277.88300225997585
7.6,3.7,97.0,58.0,270.3793959195375
7.6,3.8,97.0,59.0,260.06666261415575
7.6,3.9,97.0,60.0,258.5884488766185
7.6,4.0,97.0,61.0,240.46403654682356
7.6,4.1,97.0,62.0,264.2703208872172
7.6,4.2,97.0,63.0,288.77137721802075
7.6,4.3,97.0,64.0,282.2393572780086
7.6,4.4,97.0,65.0,276.82325809149523
7.6,4.5,97.0,66.0,309.88272397278763
7.6,4.6,97.0,67.0,263.4621477081577
7.6,4.7,97.0,68.0,337.4900667396595
7.6,4.8,97.0,69.0,285.29590330962765
7.6,4.9,97.0,70.0,276.19287127255194
7.6,5.0,97.0,71.0,316.61887519803406
7.6,5.1,97.0,72.0,296.31179964581384
7.6,5.2,97.0,73.0,283.5911581603528
7.6,5.3,97.0,74.0,269.1091083108916
7.6,5.4,97.0,75.0,296.474388806711
7.6,5.5,97.0,76.0,251.18860850306498
7.6,5.6,97.0,77.0,280.02580712967085
7.6,5.7,97.0,78.0,303.74903275315677
7.6,5.8,97.0,79.0,403.5598086890431
7.6,5.9,97.0,80.0,284.66126535379715
7.6,6.0,97.0,81.0,295.0394694293516
7.6,6.1,97.0,82.0,338.2920216302851
7.6,6.2,97.0,83.0,275.613927365552
7.6,6.3,97.0,84.0,273.04727006232605
7.6,6.4,97.0,85.0,255.7055591152705
7.6,6.5,97.0,86.0,254.33130877169063
7.6,6.6,97.0,87.0,292.8591052748131
7.6,6.7,97.0,88.0,265.338610092489
7.6,6.8,97.0,89.0,289.25005023836434
7.6,6.9,97.0,90.0,288.60124923626216
7.6,7.0,97.0,91.0,258.49411479150183
7.6,7.1,97.0,92.0,307.2629545413593
7.6,7.2,97.0,93.0,268.87791897067393
7.6,7.3,97.0,94.0,295.9864928192619
7.6,7.4,97.0,95.0,280.3191621061847
7.6,7.5,97.0,96.0,269.35782053302427
7.6,7.6,97.0,97.0,279.0854633235936
7.7,7.8,98.0,99.0,283.80403029662244
7.7,7.9,98.0,100.0,273.9091590836509
7.7,-2.0,98.0,1.0,323.4553512593169
7.7,-1.9,98.0,2.0,265.74781311932514
7.7,-1.8,98.0,3.0,278.36556543965287
7.7,-1.7,98.0,4.0,310.430958199234
7.7,-1.6,98.0,5.0,279.08715053037514
7.7,-1.5,98.0,6.0,285.075524787919
7.7,-1.4,98.0,7.0,275.4050430642305
7.7,-1.3,98.0,8.0,297.65629186453424
7.7,-1.2,98.0,9.0,294.2470216099119
7.7,-1.1,98.0,10.0,266.95046412785774
7.7,-1.0,98.0,11.0,290.0414029411859
7.7,-0.9,98.0,12.0,259.922996605392
7.7,-0.8,98.0,13.0,255.63636150856757
7.7,-0.7,98.0,14.0,299.19347932879856
7.7,-0.6,98.0,15.0,282.1984459106586
7.7,-0.5,98.0,16.0,275.6542340133523
7.7,-0.4,98.0,17.0,292.3317887763905
7.7,-0.3,98.0,18.0,277.8774148515989
7.7,-0.2,98.0,19.0,257.2055638764181
7.7,-0.1,98.0,20.0,285.20316974965823
7.7,0.0,98.0,21.0,316.8067952579785
7.7,0.1,98.0,22.0,267.1398169383076
7.7,0.2,98.0,23.0,282.3223679851237
7.7,0.3,98.0,24.0,271.97632460756773
7.7,0.4,98.0,25.0,286.3464360346141
7.7,0.5,98.0,26.0,250.95307413328592
7.7,0.6,98.0,27.0,277.92322874655457
7.7,0.7,98.0,28.0,297.067280644561
7.7,0.8,98.0,29.0,310.56887273817597
7.7,0.9,98.0,30.0,259.8125175743477
7.7,1.0,98.0,31.0,315.6220418026159
7.7,1.1,98.0,32.0,264.6322224938572
7.7,1.2,98.0,33.0,264.2135329401097
7.7,1.3,98.0,34.0,267.90129324907656
7.7,1.4,98.0,35.0,288.59677405258634
7.7,1.5,98.0,36.0,277.35266291651
7.7,1.6,98.0,37.0,268.0074386927086
7.7,1.7,98.0,38.0,321.7632179473094
7.7,1.8,98.0,39.0,260.3003144602049
7.7,1.9,98.0,40.0,266.8236074029138
7.7,2.0,98.0,41.0,262.2258378619429
7.7,2.1,98.0,42.0,278.6184892524708
7.7,2.2,98.0,43.0,292.9148899838743
7.7,2.3,98.0,44.0,277.3683043442201
7.7,2.4,98.0,45.0,292.7584874208084
7.7,2.5,98.0,46.0,246.5624842271007
7.7,2.6,98.0,47.0,262.60225701293524
7.7,2.7,98.0,48.0,311.0357607940531
7.7,2.8,98.0,49.0,249.57100298928205
7.7,2.9,98.0,50.0,300.1255321085422
7.7,3.0,98.0,51.0,280.0749634317413
7.7,3.1,98.0,52.0,301.6628066538073
7.7,3.2,98.0,53.0,261.8370488366802
7.7,3.3,98.0,54.0,280.0642788558143
7.7,3.4,98.0,55.0,263.4221578677933
7.7,3.5,98.0,56.0,258.8628260446848
7.7,3.6,98.0,57.0,289.1728859259057
7.7,3.7,98.0,58.0,267.9749072524657
7.7,3.8,98.0,59.0,274.50780429770816
7.7,3.9,98.0,60.0,312.58079349326255
7.7,4.0,98.0,61.0,274.533266166273
7.7,4.1,98.0,62.0,283.37918384511414
7.7,4.2,98.0,63.0,326.21624328996813
7.7,4.3,98.0,64.0,266.7118343842153
7.7,4.4,98.0,65.0,262.5354565716399
7.7,4.5,98.0,66.0,304.8476899357044
7.7,4.6,98.0,67.0,260.8262169059445
7.7,4.7,98.0,68.0,319.56292167679305
7.7,4.8,98.0,69.0,289.5760934797152
7.7,4.9,98.0,70.0,268.611714124661
7.7,5.0,98.0,71.0,254.1791206522194
7.7,5.1,98.0,72.0,276.6238016637995
7.7,5.2,98.0,73.0,258.2474996320884
7.7,5.3,98.0,74.0,275.66568975908353
7.7,5.4,98.0,75.0,532.9892130004815
7.7,5.5,98.0,76.0,297.1541586731941
7.7,5.6,98.0,77.0,267.5342461916827
7.7,5.7,98.0,78.0,270.24233514041583
7.7,5.8,98.0,79.0,251.6593036186841
7.7,5.9,98.0,80.0,262.6027424214415
7.7,6.0,98.0,81.0,295.8117440383073
7.7,6.1,98.0,82.0,270.1174488636142
7.7,6.2,98.0,83.0,284.4884434823682
7.7,6.3,98.0,84.0,276.2185904099069
7.7,6.4,98.0,85.0,295.60024074942777
7.7,6.5,98.0,86.0,264.31641341064505
7.7,6.6,98.0,87.0,247.2983333592973
7.7,6.7,98.0,88.0,263.5173531485526
7.7,6.8,98.0,89.0,278.28796732978753
7.7,6.9,98.0,90.0,301.60622452547676
7.7,7.0,98.0,91.0,266.45151280497146
7.7,7.1,98.0,92.0,262.80264622495025
7.7,7.2,98.0,93.0,292.1420278138123
7.7,7.3,98.0,94.0,304.9617071126002
7.7,7.4,98.0,95.0,270.48236196660395
7.7,7.5,98.0,96.0,294.7783715434184
7.7,7.6,98.0,97.0,250.79386752399512
7.7,7.7,98.0,98.0,284.1050827921278
7.8,7.9,99.0,100.0,288.04918947963125
7.8,-2.0,99.0,1.0,308.3585282810701
7.8,-1.9,99.0,2.0,279.9576462469153
7.8,-1.8,99.0,3.0,303.6735667532588
7.8,-1.7,99.0,4.0,284.1806011624917
7.8,-1.6,99.0,5.0,242.85783123915397
7.8,-1.5,99.0,6.0,265.583031127256
7.8,-1.4,99.0,7.0,282.5945074219496
7.8,-1.3,99.0,8.0,271.551981018147
7.8,-1.2,99.0,9.0,275.5548361312578
7.8,-1.1,99.0,10.0,267.9867281638825
7.8,-1.0,99.0,11.0,290.6603335359509
7.8,-0.9,99.0,12.0,289.5032657266535
7.8,-0.8,99.0,13.0,301.78662239633456
7.8,-0.7,99.0,14.0,310.4228820120475
7.8,-0.6,99.0,15.0,273.7778498425268
7.8,-0.5,99.0,16.0,262.76918727914693
7.8,-0.4,99.0,17.0,269.29503651041927
7.8,-0.3,99.0,18.0,439.0325200612717
7.8,-0.2,99.0,19.0,282.3200271145444
7.8,-0.1,99.0,20.0,266.9847840923447
7.8,0.0,99.0,21.0,278.010903148743
7.8,0.1,99.0,22.0,294.0329947646326
7.8,0.2,99.0,23.0,296.4642463944443
7.8,0.3,99.0,24.0,293.641654302146
7.8,0.4,99.0,25.0,287.780848904994
7.8,0.5,99.0,26.0,250.9858926007049
7.8,0.6,99.0,27.0,257.9471850619269
7.8,0.7,99.0,28.0,266.87693282866246
7.8,0.8,99.0,29.0,282.2026168427669
7.8,0.9,99.0,30.0,336.8961969951581
7.8,1.0,99.0,31.0,260.58023442320183
7.8,1.1,99.0,32.0,270.66338671733183
7.8,1.2,99.0,33.0,277.79523014719274
7.8,1.3,99.0,34.0,279.28619545290536
7.8,1.4,99.0,35.0,269.1612092040976
7.8,1.5,99.0,36.0,274.83797028333953
7.8,1.6,99.0,37.0,284.6677873089613
7.8,1.7,99.0,38.0,285.1151893956265
7.8,1.8,99.0,39.0,282.1594161797802
7.8,1.9,99.0,40.0,303.2403259863289
7.8,2.0,99.0,41.0,314.1068440493385
7.8,2.1,99.0,42.0,248.86452716356783
7.8,2.2,99.0,43.0,279.7731753185573
7.8,2.3,99.0,44.0,284.6184932969414
7.8,2.4,99.0,45.0,264.45512096025396
7.8,2.5,99.0,46.0,294.66885982220424
7.8,2.6,99.0,47.0,268.8947397370272
7.8,2.7,99.0,48.0,250.4504156114459
7.8,2.8,99.0,49.0,268.17813420001494
7.8,2.9,99.0,50.0,303.32476414093486
7.8,3.0,99.0,51.0,293.34132869445614
7.8,3.1,99.0,52.0,257.82457614577197
7.8,3.2,99.0,53.0,301.4098409339987
7.8,3.3,99.0,54.0,288.5306065286514
7.8,3.4,99.0,55.0,286.98949498827363
7.8,3.5,99.0,56.0,265.1160952723449
7.8,3.6,99.0,57.0,301.0754516950047
7.8,3.7,99.0,58.0,281.759975655953
7.8,3.8,99.0,59.0,273.3907134513168
7.8,3.9,99.0,60.0,254.96194381136263
7.8,4.0,99.0,61.0,292.1318765390717
7.8,4.1,99.0,62.0,285.98767977189306
7.8,4.2,99.0,63.0,287.4029305323231
7.8,4.3,99.0,64.0,281.65857152660897
7.8,4.4,99.0,65.0,273.97051850479244
7.8,4.5,99.0,66.0,270.8613371880631
7.8,4.6,99.0,67.0,270.3823453351471
7.8,4.7,99.0,68.0,313.3699642683966
7.8,4.8,99.0,69.0,303.3210521462745
7.8,4.9,99.0,70.0,275.90801910881856
7.8,5.0,99.0,71.0,257.1989312758384
7.8,5.1,99.0,72.0,283.21353889517854
7.8,5.2,99.0,73.0,298.1408144176496
7.8,5.3,99.0,74.0,263.53293406393846
7.8,5.4,99.0,75.0,265.477506537008
7.8,5.5,99.0,76.0,293.7889186329385
7.8,5.6,99.0,77.0,292.37528811404195
7.8,5.7,99.0,78.0,273.5259125634867
7.8,5.8,99.0,79.0,313.60520022270106
7.8,5.9,99.0,80.0,312.3969049813632
7.8,6.0,99.0,81.0,274.6323490263936
7.8,6.1,99.0,82.0,303.9028618696711
7.8,6.2,99.0,83.0,304.9925321799449
7.8,6.3,99.0,84.0,280.38462184765166
7.8,6.4,99.0,85.0,251.13677401517933
7.8,6.5,99.0,86.0,283.21019399293255
7.8,6.6,99.0,87.0,304.9485404271872
7.8,6.7,99.0,88.0,276.76939130544434
7.8,6.8,99.0,89.0,313.68822387893107
7.8,6.9,99.0,90.0,269.72454249999237
7.8,7.0,99.0,91.0,286.39247303832457
7.8,7.1,99.0,92.0,253.91265378371727
7.8,7.2,99.0,93.0,273.0570601140999
7.8,7.3,99.0,94.0,257.33589496176813
7.8,7.4,99.0,95.0,296.3929256244102
7.8,7.5,99.0,96.0,301.0819992664577
7.8,7.6,99.0,97.0,244.91479473893918
7.8,7.7,99.0,98.0,264.2933063047922
7.8,7.8,99.0,99.0,280.6851101716317
7.9,-2.0,100.0,1.0,267.562703432316
7.9,-1.9,100.0,2.0,285.89476529500297
7.9,-1.8,100.0,3.0,298.00454664357517
7.9,-1.7,100.0,4.0,272.7102383090175
7.9,-1.6,100.0,5.0,304.3400991816336
7.9,-1.5,100.0,6.0,264.40646613606145
7.9,-1.4,100.0,7.0,295.9611441486922
7.9,-1.3,100.0,8.0,284.8608962139799
7.9,-1.2,100.0,9.0,281.7864627427153
7.9,-1.1,100.0,10.0,291.12420683807113
7.9,-1.0,100.0,11.0,271.06859846146006
7.9,-0.9,100.0,12.0,279.59083183714625
7.9,-0.8,100.0,13.0,296.5507679568657
7.9,-0.7,100.0,14.0,294.19258882937135
7.9,-0.6,100.0,15.0,289.2532050254375
7.9,-0.5,100.0,16.0,270.30768458612175
7.9,-0.4,100.0,17.0,303.2582472720107
7.9,-0.3,100.0,18.0,274.3403751784735
7.9,-0.2,100.0,19.0,286.82996993008805
7.9,-0.1,100.0,20.0,283.9349486091266
7.9,0.0,100.0,21.0,282.19823617169925
7.9,0.1,100.0,22.0,308.1941619233232
7.9,0.2,100.0,23.0,281.8903031897025
7.9,0.3,100.0,24.0,283.8796249170897
7.9,0.4,100.0,25.0,267.53884701146205
7.9,0.5,100.0,26.0,273.9428249586641
7.9,0.6,100.0,27.0,278.7131424004688
7.9,0.7,100.0,28.0,295.57277354816534
7.9,0.8,100.0,29.0,296.14657958942894
7.9,0.9,100.0,30.0,278.8788492630142
7.9,1.0,100.0,31.0,287.8070588150123
7.9,1.1,100.0,32.0,257.98437834429654
7.9,1.2,100.0,33.0,291.74782784248646
7.9,1.3,100.0,34.0,287.4567755546006
7.9,1.4,100.0,35.0,280.339732638633
7.9,1.5,100.0,36.0,263.79155186327984
7.9,1.6,100.0,37.0,274.01246852743196
7.9,1.7,100.0,38.0,267.31676721627224
7.9,1.8,100.0,39.0,334.53328231211793
7.9,1.9,100.0,40.0,289.71683086018186
7.9,2.0,100.0,41.0,257.6860920323666
7.9,2.1,100.0,42.0,273.8453240371859
7.9,2.2,100.0,43.0,288.30984563261995
7.9,2.3,100.0,44.0,249.49793224811344
7.9,2.4,100.0,45.0,316.0372055536041
7.9,2.5,100.0,46.0,265.79759463232233
7.9,2.6,100.0,47.0,263.24063115861645
7.9,2.7,100.0,48.0,278.95912216320147
7.9,2.8,100.0,49.0,281.41133300809184
7.9,2.9,100.0,50.0,277.33835317640995
7.9,3.0,100.0,51.0,339.3877462939921
7.9,3.1,100.0,52.0,300.42959760963663
7.9,3.2,100.0,53.0,271.9366247371667
7.9,3.3,100.0,54.0,302.9251404225097
7.9,3.4,100.0,55.0,273.57201068314475
7.9,3.5,100.0,56.0,256.5153675632124
7.9,3.6,100.0,57.0,274.87533030887676
7.9,3.7,100.0,58.0,278.26159031596853
7.9,3.8,100.0,59.0,300.5556985661069
7.9,3.9,100.0,60.0,265.7061721430648
7.9,4.0,100.0,61.0,273.64431817176853
7.9,4.1,100.0,62.0,267.02778661411276
7.9,4.2,100.0,63.0,284.4535925752834
7.9,4.3,100.0,64.0,288.7597114026772
7.9,4.4,100.0,65.0,296.4925995026238
7.9,4.5,100.0,66.0,282.765848674146
7.9,4.6,100.0,67.0,287.79009333902616
7.9,4.7,100.0,68.0,273.679989898709
7.9,4.8,100.0,69.0,290.13244384065285
7.9,4.9,100.0,70.0,279.90110050387347
7.9,5.0,100.0,71.0,285.79077879517945
7.9,5.1,100.0,72.0,282.0229947725181
7.9,5.2,100.0,73.0,289.52981728584405
7.9,5.3,100.0,74.0,242.9413679223466
7.9,5.4,100.0,75.0,290.4076089910789
7.9,5.5,100.0,76.0,279.2005877844034
7.9,5.6,100.0,77.0,281.45031603400764
7.9,5.7,100.0,78.0,282.91073210012814
7.9,5.8,100.0,79.0,290.5439185756995
7.9,5.9,100.0,80.0,351.07794718311237
7.9,6.0,100.0,81.0,314.49544913098293
7.9,6.1,100.0,82.0,281.44448920945774
7.9,6.2,100.0,83.0,263.5753284782791
7.9,6.3,100.0,84.0,311.8011398225854
7.9,6.4,100.0,85.0,286.90546808214805
7.9,6.5,100.0,86.0,280.6853245868036
7.9,6.6,100.0,87.0,272.11522276936955
7.9,6.7,100.0,88.0,315.6702556197867
7.9,6.8,100.0,89.0,289.51561854534293
7.9,6.9,100.0,90.0,273.3683848585067
7.9,7.0,100.0,91.0,260.68070475696777
7.9,7.1,100.0,92.0,264.9742012951267
7.9,7.2,100.0,93.0,293.4856941712559
7.9,7.3,100.0,94.0,282.98131066619453
7.9,7.4,100.0,95.0,294.04138373378237
7.9,7.5,100.0,96.0,296.101771942243
7.9,7.6,100.0,97.0,261.8610504952487
7.9,7.7,100.0,98.0,267.34674176950597
7.9,7.8,100.0,99.0,276.4072896791494
7.9,7.9,100.0,100.0,264.34167132106234


==> spikes/illustrative_example/sut1_100vals_500samples_divisor200_with_buggy_xover8_errmsg.csv <==
xArg,yArg,xOrder,yOrder,AvgBorderFocus
0.0,0.1,1.0,2.0,191.60108807426232
0.0,0.2,1.0,3.0,182.56887012970262
0.0,0.3,1.0,4.0,177.02954081089476
0.0,0.4,1.0,5.0,178.72234495283135
0.0,0.5,1.0,6.0,186.60251239762033
0.0,0.6,1.0,7.0,173.92809952653408
0.0,0.7,1.0,8.0,175.09158953125166
0.0,0.8,1.0,9.0,182.56591019117542
0.0,0.9,1.0,10.0,202.6759404793158
0.0,1.0,1.0,11.0,192.30651073342838
0.0,1.1,1.0,12.0,198.48367796000923
0.0,1.2,1.0,13.0,186.96879965453178
0.0,1.3,1.0,14.0,191.236563463074
0.0,1.4,1.0,15.0,201.90105252858126
0.0,1.5,1.0,16.0,184.87172144018805
0.0,1.6,1.0,17.0,168.03714724042453
0.0,1.7,1.0,18.0,189.07832042335528
0.0,1.8,1.0,19.0,175.46893610890652
0.0,1.9,1.0,20.0,192.8716111237809
0.0,2.0,1.0,21.0,182.54739039673058
0.0,2.1,1.0,22.0,198.81455247064693
0.0,2.2,1.0,23.0,211.37754060183562
0.0,2.3,1.0,24.0,202.63258294870693
0.0,2.4,1.0,25.0,201.9868030659585
0.0,2.5,1.0,26.0,186.4777445945363
0.0,2.6,1.0,27.0,200.45820916072074
0.0,2.7,1.0,28.0,182.01989230246232
0.0,2.8,1.0,29.0,176.3934448446505
0.0,2.9,1.0,30.0,194.24852884251604
0.0,3.0,1.0,31.0,175.80742991255062
0.0,3.1,1.0,32.0,207.96700712930837
0.0,3.2,1.0,33.0,187.26640618221188
0.0,3.3,1.0,34.0,183.133561927349
0.0,3.4,1.0,35.0,163.03541359090758
0.0,3.5,1.0,36.0,185.7454948175214
0.0,3.6,1.0,37.0,191.39166678406409
0.0,3.7,1.0,38.0,180.39623992372103
0.0,3.8,1.0,39.0,206.71639682097475
0.0,3.9,1.0,40.0,206.53564241275558
0.0,4.0,1.0,41.0,201.7376365528013
0.0,4.1,1.0,42.0,171.31933680452602
0.0,4.2,1.0,43.0,188.29412809911065
0.0,4.3,1.0,44.0,191.34341607489858
0.0,4.4,1.0,45.0,202.4404247792118
0.0,4.5,1.0,46.0,193.93932079589214
0.0,4.6,1.0,47.0,178.89383146767943
0.0,4.7,1.0,48.0,189.1426141736218
0.0,4.8,1.0,49.0,214.1466382538248
0.0,4.9,1.0,50.0,181.00931013164686
0.0,5.0,1.0,51.0,184.26147323539118
0.0,5.1,1.0,52.0,180.6951788491935
0.0,5.2,1.0,53.0,185.15133768166567
0.0,5.3,1.0,54.0,197.68112885027517
0.0,5.4,1.0,55.0,184.11865236403082
0.0,5.5,1.0,56.0,179.96435235806737
0.0,5.6,1.0,57.0,172.02015080830472
0.0,5.7,1.0,58.0,194.47860282487963
0.0,5.8,1.0,59.0,196.2223162827426
0.0,5.9,1.0,60.0,214.6693310339831
0.0,6.0,1.0,61.0,191.06002428561328
0.0,6.1,1.0,62.0,207.49609676777496
0.0,6.2,1.0,63.0,181.53610650558986
0.0,6.3,1.0,64.0,198.8110410637915
0.0,6.4,1.0,65.0,185.38963260461293
0.0,6.5,1.0,66.0,189.6934981611706
0.0,6.6,1.0,67.0,191.82920929763517
0.0,6.7,1.0,68.0,197.9750296406961
0.0,6.8,1.0,69.0,192.6791561623323
0.0,6.9,1.0,70.0,179.6487369314588
0.0,7.0,1.0,71.0,202.80466145207018
0.0,7.1,1.0,72.0,189.21944380725165
0.0,7.2,1.0,73.0,227.3372727246664
0.0,7.3,1.0,74.0,183.34791330380017
0.0,7.4,1.0,75.0,185.05548282753483
0.0,7.5,1.0,76.0,205.38369641736483
0.0,7.6,1.0,77.0,181.72248095046913
0.0,7.7,1.0,78.0,195.420655466715
0.0,7.8,1.0,79.0,184.13472687916237
0.0,7.9,1.0,80.0,205.42977459853498
0.0,8.0,1.0,81.0,187.87188609654683
0.0,8.1,1.0,82.0,178.45879107891764
0.0,8.2,1.0,83.0,194.43930659288702
0.0,8.3,1.0,84.0,191.24121552094178
0.0,8.4,1.0,85.0,196.1004842599781
0.0,8.5,1.0,86.0,196.88048925005276
0.0,8.6,1.0,87.0,219.71414005793693
0.0,8.7,1.0,88.0,210.89131814740227
0.0,8.8,1.0,89.0,210.93977975585508
0.0,8.9,1.0,90.0,190.9661519551964
0.0,9.0,1.0,91.0,177.5462534392234
0.0,9.1,1.0,92.0,212.26243588333674
0.0,9.2,1.0,93.0,213.95897562639658
0.0,9.3,1.0,94.0,198.6832028561566
0.0,9.4,1.0,95.0,210.08557803040213
0.0,9.5,1.0,96.0,179.22213712041838
0.0,9.6,1.0,97.0,195.21984544497735
0.0,9.7,1.0,98.0,196.88984498052176
0.0,9.8,1.0,99.0,187.43373165854493
0.0,9.9,1.0,100.0,185.01162935346704
0.0,0.0,1.0,1.0,198.29700900705788
0.1,0.2,2.0,3.0,185.1806037732091
0.1,0.3,2.0,4.0,188.37469835103172
0.1,0.4,2.0,5.0,184.08058565900222
0.1,0.5,2.0,6.0,217.41395313330537
0.1,0.6,2.0,7.0,202.0227965777817
0.1,0.7,2.0,8.0,192.13870208981513
0.1,0.8,2.0,9.0,265.02779334264943
0.1,0.9,2.0,10.0,191.35327134694015
0.1,1.0,2.0,11.0,206.7209412501801
0.1,1.1,2.0,12.0,205.6318553959186
0.1,1.2,2.0,13.0,201.50535313729483
0.1,1.3,2.0,14.0,199.57191358557657
0.1,1.4,2.0,15.0,178.4917520558724
0.1,1.5,2.0,16.0,181.20581383746133
0.1,1.6,2.0,17.0,187.83783155190443
0.1,1.7,2.0,18.0,198.09006477645485
0.1,1.8,2.0,19.0,254.1373160547804
0.1,1.9,2.0,20.0,197.0718260047208
0.1,2.0,2.0,21.0,187.0309921242895
0.1,2.1,2.0,22.0,188.20535714624017
0.1,2.2,2.0,23.0,185.50154879151233
0.1,2.3,2.0,24.0,193.80208714691207
0.1,2.4,2.0,25.0,181.17579456641164
0.1,2.5,2.0,26.0,222.48130163400376
0.1,2.6,2.0,27.0,184.9892890710341
0.1,2.7,2.0,28.0,184.86360845615044
0.1,2.8,2.0,29.0,198.9669451395039
0.1,2.9,2.0,30.0,181.79786780850264
0.1,3.0,2.0,31.0,188.31880945315945
0.1,3.1,2.0,32.0,182.26616365258923
0.1,3.2,2.0,33.0,174.1530252496592
0.1,3.3,2.0,34.0,180.592875480075
0.1,3.4,2.0,35.0,186.52038480070124
0.1,3.5,2.0,36.0,209.78979757953653
0.1,3.6,2.0,37.0,197.03614802825044
0.1,3.7,2.0,38.0,200.60415240033166
0.1,3.8,2.0,39.0,202.3313421001341
0.1,3.9,2.0,40.0,193.83004439860983
0.1,4.0,2.0,41.0,208.23225595556693
0.1,4.1,2.0,42.0,187.11828700079698
0.1,4.2,2.0,43.0,184.21411234636756
0.1,4.3,2.0,44.0,187.21971388533657
0.1,4.4,2.0,45.0,165.56078987102407
0.1,4.5,2.0,46.0,262.26753026619605
0.1,4.6,2.0,47.0,191.28770285160599
0.1,4.7,2.0,48.0,216.46722043899265
0.1,4.8,2.0,49.0,191.65309509225457
0.1,4.9,2.0,50.0,187.02535678948013
0.1,5.0,2.0,51.0,193.34202537302454
0.1,5.1,2.0,52.0,193.96175669169656
0.1,5.2,2.0,53.0,173.28733763636006
0.1,5.3,2.0,54.0,211.1480705241397
0.1,5.4,2.0,55.0,168.6720279203958
0.1,5.5,2.0,56.0,175.524723106069
0.1,5.6,2.0,57.0,178.07221598196907
0.1,5.7,2.0,58.0,174.91887875490087
0.1,5.8,2.0,59.0,174.3333543441658
0.1,5.9,2.0,60.0,190.20830932804213
0.1,6.0,2.0,61.0,188.17926266480865
0.1,6.1,2.0,62.0,193.2206990279042
0.1,6.2,2.0,63.0,206.6744373489006
0.1,6.3,2.0,64.0,173.68738803259612
0.1,6.4,2.0,65.0,240.65252836963188
0.1,6.5,2.0,66.0,176.66045511201423
0.1,6.6,2.0,67.0,188.25380172488116
0.1,6.7,2.0,68.0,183.94251277393798
0.1,6.8,2.0,69.0,181.9796381102005
0.1,6.9,2.0,70.0,213.91196448101894
0.1,7.0,2.0,71.0,183.46817294503703
0.1,7.1,2.0,72.0,187.54021503579094
0.1,7.2,2.0,73.0,192.82164161656405
0.1,7.3,2.0,74.0,196.51502444310046
0.1,7.4,2.0,75.0,205.8013531922925
0.1,7.5,2.0,76.0,184.96450661971758
0.1,7.6,2.0,77.0,202.7206430168187
0.1,7.7,2.0,78.0,227.97429284930897
0.1,7.8,2.0,79.0,204.5893354036935
0.1,7.9,2.0,80.0,197.99965199192636
0.1,8.0,2.0,81.0,182.81302502369462
0.1,8.1,2.0,82.0,187.56556502844063
0.1,8.2,2.0,83.0,192.6621851579198
0.1,8.3,2.0,84.0,191.10684517063243
0.1,8.4,2.0,85.0,184.00112857595792
0.1,8.5,2.0,86.0,191.45410019605825
0.1,8.6,2.0,87.0,190.3498731360207
0.1,8.7,2.0,88.0,233.77886962359696
0.1,8.8,2.0,89.0,194.64508945060788
0.1,8.9,2.0,90.0,182.28327418325853
0.1,9.0,2.0,91.0,169.204793439614
0.1,9.1,2.0,92.0,183.4884905909184
0.1,9.2,2.0,93.0,176.34131121473678
0.1,9.3,2.0,94.0,189.35669309151442
0.1,9.4,2.0,95.0,198.6499503265398
0.1,9.5,2.0,96.0,177.26363674081105
0.1,9.6,2.0,97.0,196.39893975317716
0.1,9.7,2.0,98.0,194.51443696990376
0.1,9.8,2.0,99.0,188.63856778847753
0.1,9.9,2.0,100.0,201.69705386518814
0.1,0.0,2.0,1.0,192.76509922789066
0.1,0.1,2.0,2.0,223.63176205344817
0.2,0.3,3.0,4.0,195.37117452913267
0.2,0.4,3.0,5.0,183.23628173895537
0.2,0.5,3.0,6.0,240.81871184326866
0.2,0.6,3.0,7.0,213.9532738387452
0.2,0.7,3.0,8.0,186.2700108234372
0.2,0.8,3.0,9.0,184.30532472673124
0.2,0.9,3.0,10.0,187.6042364203522
0.2,1.0,3.0,11.0,175.27652203921798
0.2,1.1,3.0,12.0,194.33615172941012
0.2,1.2,3.0,13.0,182.62788426823317
0.2,1.3,3.0,14.0,205.0812655324925
0.2,1.4,3.0,15.0,188.20696879584554
0.2,1.5,3.0,16.0,174.9449175744633
0.2,1.6,3.0,17.0,192.37953748338145
0.2,1.7,3.0,18.0,180.33697946176144
0.2,1.8,3.0,19.0,187.6890916966867
0.2,1.9,3.0,20.0,186.53390376545585
0.2,2.0,3.0,21.0,189.31333764138864
0.2,2.1,3.0,22.0,192.131562617308
0.2,2.2,3.0,23.0,187.34880360455307
0.2,2.3,3.0,24.0,189.7486275701849
0.2,2.4,3.0,25.0,195.8200195141878
0.2,2.5,3.0,26.0,191.88030776327372
0.2,2.6,3.0,27.0,178.9424654291661
0.2,2.7,3.0,28.0,185.88888214879285
0.2,2.8,3.0,29.0,200.85565454491731
0.2,2.9,3.0,30.0,174.9152234167173
0.2,3.0,3.0,31.0,186.0066402459596
0.2,3.1,3.0,32.0,185.0377915606683
0.2,3.2,3.0,33.0,177.39625792139236
0.2,3.3,3.0,34.0,171.62233573538074
0.2,3.4,3.0,35.0,182.96132289011288
0.2,3.5,3.0,36.0,211.82216534013438
0.2,3.6,3.0,37.0,219.7343396471069
0.2,3.7,3.0,38.0,181.85368165106652
0.2,3.8,3.0,39.0,192.64114729441954
0.2,3.9,3.0,40.0,190.72181281945086
0.2,4.0,3.0,41.0,194.10118250124606
0.2,4.1,3.0,42.0,212.58357481551235
0.2,4.2,3.0,43.0,202.21276497446362
0.2,4.3,3.0,44.0,179.10475023203088
0.2,4.4,3.0,45.0,194.69102328728266
0.2,4.5,3.0,46.0,200.44210279884507
0.2,4.6,3.0,47.0,184.02126917318415
0.2,4.7,3.0,48.0,186.6523942543564
0.2,4.8,3.0,49.0,173.16058758801034
0.2,4.9,3.0,50.0,201.50550007201673
0.2,5.0,3.0,51.0,185.09974609598416
0.2,5.1,3.0,52.0,183.1464260393887
0.2,5.2,3.0,53.0,197.7845789360404
0.2,5.3,3.0,54.0,212.16853681857836
0.2,5.4,3.0,55.0,175.7174112362287
0.2,5.5,3.0,56.0,177.44733310379988
0.2,5.6,3.0,57.0,196.40593564403963
0.2,5.7,3.0,58.0,209.42186470224524
0.2,5.8,3.0,59.0,181.12840772784122
0.2,5.9,3.0,60.0,181.17776978504278
0.2,6.0,3.0,61.0,193.33033912024854
0.2,6.1,3.0,62.0,180.87580069338802
0.2,6.2,3.0,63.0,194.41187162196158
0.2,6.3,3.0,64.0,207.57283455959697
0.2,6.4,3.0,65.0,175.8919381114981
0.2,6.5,3.0,66.0,212.4180539527817
0.2,6.6,3.0,67.0,177.79223780391777
0.2,6.7,3.0,68.0,215.09492466439008
0.2,6.8,3.0,69.0,191.70356145603574
0.2,6.9,3.0,70.0,175.93326010735817
0.2,7.0,3.0,71.0,248.72186989202666
0.2,7.1,3.0,72.0,172.42650574209344
0.2,7.2,3.0,73.0,187.62128468465258
0.2,7.3,3.0,74.0,199.1082364104164
0.2,7.4,3.0,75.0,192.87277973992508
0.2,7.5,3.0,76.0,186.77501303341683
0.2,7.6,3.0,77.0,192.62431380646547
0.2,7.7,3.0,78.0,191.61219670543767
0.2,7.8,3.0,79.0,188.33142927040532
0.2,7.9,3.0,80.0,186.2617867256313
0.2,8.0,3.0,81.0,177.5569513035764
0.2,8.1,3.0,82.0,175.77298848988795
0.2,8.2,3.0,83.0,212.67898609712952
0.2,8.3,3.0,84.0,190.68533523074947
0.2,8.4,3.0,85.0,189.76948816866602
0.2,8.5,3.0,86.0,188.32073167887825
0.2,8.6,3.0,87.0,205.84968180605406
0.2,8.7,3.0,88.0,173.6684734651158
0.2,8.8,3.0,89.0,203.7992543057223
0.2,8.9,3.0,90.0,176.68496164781047
0.2,9.0,3.0,91.0,175.76589505232883
0.2,9.1,3.0,92.0,219.45778747798573
0.2,9.2,3.0,93.0,184.91380433273915
0.2,9.3,3.0,94.0,200.41936624856584
0.2,9.4,3.0,95.0,199.74518221521035
0.2,9.5,3.0,96.0,185.00649405023606
0.2,9.6,3.0,97.0,203.53915956825182
0.2,9.7,3.0,98.0,201.25777346732102
0.2,9.8,3.0,99.0,182.3925618563929
0.2,9.9,3.0,100.0,188.01054048606812
0.2,0.0,3.0,1.0,171.31554291460637
0.2,0.1,3.0,2.0,195.71883078097557
0.2,0.2,3.0,3.0,189.9694278649268
0.3,0.4,4.0,5.0,197.01451920114644
0.3,0.5,4.0,6.0,183.74650726184026
0.3,0.6,4.0,7.0,188.65741423084813
0.3,0.7,4.0,8.0,181.6932786366984
0.3,0.8,4.0,9.0,191.31628026658635
0.3,0.9,4.0,10.0,191.31715518180948
0.3,1.0,4.0,11.0,191.8508248591205
0.3,1.1,4.0,12.0,200.29252556307554
0.3,1.2,4.0,13.0,195.20802173367974
0.3,1.3,4.0,14.0,182.18893863259743
0.3,1.4,4.0,15.0,188.11344803771826
0.3,1.5,4.0,16.0,186.67812061648127
0.3,1.6,4.0,17.0,182.85663386789832
0.3,1.7,4.0,18.0,188.17975222218527
0.3,1.8,4.0,19.0,184.08824317860302
0.3,1.9,4.0,20.0,184.91328808379365
0.3,2.0,4.0,21.0,171.48384290301516
0.3,2.1,4.0,22.0,183.14767458238737
0.3,2.2,4.0,23.0,209.19484918835903
0.3,2.3,4.0,24.0,185.21687996395912
0.3,2.4,4.0,25.0,188.23119110275368
0.3,2.5,4.0,26.0,197.76349437640644
0.3,2.6,4.0,27.0,187.14326228535867
0.3,2.7,4.0,28.0,187.74730008528195
0.3,2.8,4.0,29.0,187.49642349039726
0.3,2.9,4.0,30.0,198.40765426188418
0.3,3.0,4.0,31.0,184.28273988183196
0.3,3.1,4.0,32.0,200.95585414919157
0.3,3.2,4.0,33.0,205.06794635442972
0.3,3.3,4.0,34.0,204.48035054093302
0.3,3.4,4.0,35.0,190.02947341375082
0.3,3.5,4.0,36.0,199.33737431081497
0.3,3.6,4.0,37.0,194.1489427682179
0.3,3.7,4.0,38.0,198.1710967665881
0.3,3.8,4.0,39.0,188.34603695741166
0.3,3.9,4.0,40.0,185.69033673319078
0.3,4.0,4.0,41.0,184.86289393408683
0.3,4.1,4.0,42.0,178.58796401093315
0.3,4.2,4.0,43.0,189.00350530668456
0.3,4.3,4.0,44.0,181.6391668033609
0.3,4.4,4.0,45.0,191.6528361356314
0.3,4.5,4.0,46.0,200.14047757653378
0.3,4.6,4.0,47.0,186.12385446210132
0.3,4.7,4.0,48.0,180.13766028425673
0.3,4.8,4.0,49.0,198.54310773333563
0.3,4.9,4.0,50.0,169.31874192209
0.3,5.0,4.0,51.0,178.1645012225876
0.3,5.1,4.0,52.0,180.90664880844557
0.3,5.2,4.0,53.0,181.37786840665828
0.3,5.3,4.0,54.0,189.14372137723387
0.3,5.4,4.0,55.0,196.86824743619982
0.3,5.5,4.0,56.0,178.8583546632252
0.3,5.6,4.0,57.0,212.0418247849432
0.3,5.7,4.0,58.0,186.5611806376233
0.3,5.8,4.0,59.0,195.34720621544415
0.3,5.9,4.0,60.0,194.62708352964617
0.3,6.0,4.0,61.0,198.0409772072492
0.3,6.1,4.0,62.0,178.5235233589563
0.3,6.2,4.0,63.0,179.92992253536846
0.3,6.3,4.0,64.0,217.24945621355198
0.3,6.4,4.0,65.0,233.58107933097887
0.3,6.5,4.0,66.0,181.1593034207436
0.3,6.6,4.0,67.0,181.50027861734532
0.3,6.7,4.0,68.0,186.72426299221468
0.3,6.8,4.0,69.0,188.89594031197345
0.3,6.9,4.0,70.0,178.411136832537
0.3,7.0,4.0,71.0,184.69371163747297
0.3,7.1,4.0,72.0,184.38464158826565
0.3,7.2,4.0,73.0,182.64708596524923
0.3,7.3,4.0,74.0,209.0648941636898
0.3,7.4,4.0,75.0,206.04424444607054
0.3,7.5,4.0,76.0,210.18057221349017
0.3,7.6,4.0,77.0,181.20666636908172
0.3,7.7,4.0,78.0,190.8821021009804
0.3,7.8,4.0,79.0,176.7906151521394
0.3,7.9,4.0,80.0,428.67039083546473
0.3,8.0,4.0,81.0,186.07981117858003
0.3,8.1,4.0,82.0,197.5161440118377
0.3,8.2,4.0,83.0,216.38468915150085
0.3,8.3,4.0,84.0,188.76453950429905
0.3,8.4,4.0,85.0,190.95087480536276
0.3,8.5,4.0,86.0,228.90927972052899
0.3,8.6,4.0,87.0,193.6892006756829
0.3,8.7,4.0,88.0,185.58816848071572
0.3,8.8,4.0,89.0,176.7965429878016
0.3,8.9,4.0,90.0,181.63805018381177
0.3,9.0,4.0,91.0,204.75743530267292
0.3,9.1,4.0,92.0,189.3526712867964
0.3,9.2,4.0,93.0,188.67200390585688
0.3,9.3,4.0,94.0,197.03589781585694
0.3,9.4,4.0,95.0,209.13257886893706
0.3,9.5,4.0,96.0,190.6461734987569
0.3,9.6,4.0,97.0,185.78611453473528
0.3,9.7,4.0,98.0,180.99057083542593
0.3,9.8,4.0,99.0,189.20756907519143
0.3,9.9,4.0,100.0,186.81613546507404
0.3,0.0,4.0,1.0,217.03817105338038
0.3,0.1,4.0,2.0,182.6949242250708
0.3,0.2,4.0,3.0,179.59356226901755
0.3,0.3,4.0,4.0,189.44298706093466
0.4,0.5,5.0,6.0,176.68770314322222
0.4,0.6,5.0,7.0,196.8420949879806
0.4,0.7,5.0,8.0,202.22987598352785
0.4,0.8,5.0,9.0,193.89195188772229
0.4,0.9,5.0,10.0,195.90206283254392
0.4,1.0,5.0,11.0,188.35408303089596
0.4,1.1,5.0,12.0,212.73934970449767
0.4,1.2,5.0,13.0,195.2699502391104
0.4,1.3,5.0,14.0,198.35071244934102
0.4,1.4,5.0,15.0,179.44205059515537
0.4,1.5,5.0,16.0,191.67940124404336
0.4,1.6,5.0,17.0,179.61876008661835
0.4,1.7,5.0,18.0,186.782298931324
0.4,1.8,5.0,19.0,191.80564505735833
0.4,1.9,5.0,20.0,209.45981929337478
0.4,2.0,5.0,21.0,174.40956598248755
0.4,2.1,5.0,22.0,190.29252179273465
0.4,2.2,5.0,23.0,178.67222035545953
0.4,2.3,5.0,24.0,210.08066720404182
0.4,2.4,5.0,25.0,209.08699925677757
0.4,2.5,5.0,26.0,186.3636216577831
0.4,2.6,5.0,27.0,195.20151266677982
0.4,2.7,5.0,28.0,181.74905360599914
0.4,2.8,5.0,29.0,179.77737807218165
0.4,2.9,5.0,30.0,183.6747499766937
0.4,3.0,5.0,31.0,176.96732959259387
0.4,3.1,5.0,32.0,180.76012021298087
0.4,3.2,5.0,33.0,188.8753623942855
0.4,3.3,5.0,34.0,187.56807880330615
0.4,3.4,5.0,35.0,167.41509523371099
0.4,3.5,5.0,36.0,204.2556830955039
0.4,3.6,5.0,37.0,182.20186538949363
0.4,3.7,5.0,38.0,195.5014326034186
0.4,3.8,5.0,39.0,191.9242683377879
0.4,3.9,5.0,40.0,220.3578866130999
0.4,4.0,5.0,41.0,177.72691131374125
0.4,4.1,5.0,42.0,217.28194176511886
0.4,4.2,5.0,43.0,185.17620047335527
0.4,4.3,5.0,44.0,174.75233096378648
0.4,4.4,5.0,45.0,232.56633865674286
0.4,4.5,5.0,46.0,190.38663522789795
0.4,4.6,5.0,47.0,185.9231737275597
0.4,4.7,5.0,48.0,181.94887672449954
0.4,4.8,5.0,49.0,196.03751537422812
0.4,4.9,5.0,50.0,223.61773919152688
0.4,5.0,5.0,51.0,201.5651329049958
0.4,5.1,5.0,52.0,202.38957891434353
0.4,5.2,5.0,53.0,185.07253815689788
0.4,5.3,5.0,54.0,168.3963475179341
0.4,5.4,5.0,55.0,193.36993797067453
0.4,5.5,5.0,56.0,188.2848919685599
0.4,5.6,5.0,57.0,196.84948070345487
0.4,5.7,5.0,58.0,192.5929541740054
0.4,5.8,5.0,59.0,228.92739713825344
0.4,5.9,5.0,60.0,184.7500354587465
0.4,6.0,5.0,61.0,184.9607748734705
0.4,6.1,5.0,62.0,188.23591972715215
0.4,6.2,5.0,63.0,194.0750861621453
0.4,6.3,5.0,64.0,188.61492785191814
0.4,6.4,5.0,65.0,202.62634395126807
0.4,6.5,5.0,66.0,180.71082873392885
0.4,6.6,5.0,67.0,228.28512454441903
0.4,6.7,5.0,68.0,198.6487141761355
0.4,6.8,5.0,69.0,185.69396607777026
0.4,6.9,5.0,70.0,200.44035176763725
0.4,7.0,5.0,71.0,183.20128616264162
0.4,7.1,5.0,72.0,182.77615303589613
0.4,7.2,5.0,73.0,204.06750884703916
0.4,7.3,5.0,74.0,179.14920861978484
0.4,7.4,5.0,75.0,165.98383079488494
0.4,7.5,5.0,76.0,184.78395629397227
0.4,7.6,5.0,77.0,201.77024296287465
0.4,7.7,5.0,78.0,181.0181491153753
0.4,7.8,5.0,79.0,175.81048278642052
0.4,7.9,5.0,80.0,180.48139113404596
0.4,8.0,5.0,81.0,180.20635436949533
0.4,8.1,5.0,82.0,187.70338389785786
0.4,8.2,5.0,83.0,192.49485566219954
0.4,8.3,5.0,84.0,193.1945725439084
0.4,8.4,5.0,85.0,178.7152768744902
0.4,8.5,5.0,86.0,187.9229830173557
0.4,8.6,5.0,87.0,194.90338325857624
0.4,8.7,5.0,88.0,197.78887536083062
0.4,8.8,5.0,89.0,179.0018136417636
0.4,8.9,5.0,90.0,194.29719712376271
0.4,9.0,5.0,91.0,230.7752726132549
0.4,9.1,5.0,92.0,191.94570029511647
0.4,9.2,5.0,93.0,198.17849067909927
0.4,9.3,5.0,94.0,193.761501068311
0.4,9.4,5.0,95.0,180.9973758937946
0.4,9.5,5.0,96.0,192.5388717932538
0.4,9.6,5.0,97.0,195.62938284556276
0.4,9.7,5.0,98.0,189.60472349390938
0.4,9.8,5.0,99.0,184.90465115199046
0.4,9.9,5.0,100.0,177.71008041436514
0.4,0.0,5.0,1.0,201.1676243964378
0.4,0.1,5.0,2.0,210.0051666048711
0.4,0.2,5.0,3.0,177.54479358498736
0.4,0.3,5.0,4.0,191.26348834152557
0.4,0.4,5.0,5.0,207.86190543120154
0.5,0.6,6.0,7.0,184.95584525362813
0.5,0.7,6.0,8.0,180.1140113015676
0.5,0.8,6.0,9.0,184.46762914450628
0.5,0.9,6.0,10.0,211.41588230577682
0.5,1.0,6.0,11.0,207.28724325135576
0.5,1.1,6.0,12.0,177.85035298555766
0.5,1.2,6.0,13.0,195.837092183585
0.5,1.3,6.0,14.0,199.9684312208202
0.5,1.4,6.0,15.0,189.52638029798672
0.5,1.5,6.0,16.0,219.85907875336366
0.5,1.6,6.0,17.0,194.0123002385434
0.5,1.7,6.0,18.0,177.03082300495726
0.5,1.8,6.0,19.0,195.65773379409163
0.5,1.9,6.0,20.0,205.4499686699793
0.5,2.0,6.0,21.0,175.48500143675028
0.5,2.1,6.0,22.0,190.6960211851146
0.5,2.2,6.0,23.0,183.95029928905743
0.5,2.3,6.0,24.0,171.7256398016947
0.5,2.4,6.0,25.0,185.4135973945581
0.5,2.5,6.0,26.0,194.9696119452791
0.5,2.6,6.0,27.0,235.05637471504414
0.5,2.7,6.0,28.0,182.51301950782215
0.5,2.8,6.0,29.0,193.66914911680666
0.5,2.9,6.0,30.0,186.7155030023713
0.5,3.0,6.0,31.0,190.03209498764033
0.5,3.1,6.0,32.0,174.68590136736626
0.5,3.2,6.0,33.0,214.53523690281406
0.5,3.3,6.0,34.0,176.43763742806337
0.5,3.4,6.0,35.0,196.9065972752894
0.5,3.5,6.0,36.0,177.2794399136561
0.5,3.6,6.0,37.0,175.76450025354112
0.5,3.7,6.0,38.0,189.3004400080854
0.5,3.8,6.0,39.0,189.1576324224295
0.5,3.9,6.0,40.0,186.04307756916492
0.5,4.0,6.0,41.0,194.23053785029578
0.5,4.1,6.0,42.0,207.8691918300443
0.5,4.2,6.0,43.0,219.26040276120602
0.5,4.3,6.0,44.0,199.83180090473024
0.5,4.4,6.0,45.0,204.28107075817542
0.5,4.5,6.0,46.0,177.24666279622923
0.5,4.6,6.0,47.0,183.5634657524319
0.5,4.7,6.0,48.0,192.91986624121037
0.5,4.8,6.0,49.0,185.00085672856787
0.5,4.9,6.0,50.0,176.18017893971404
0.5,5.0,6.0,51.0,193.14304783799275
0.5,5.1,6.0,52.0,169.47356073713715
0.5,5.2,6.0,53.0,200.850262084046
0.5,5.3,6.0,54.0,181.92210335946467
0.5,5.4,6.0,55.0,187.8447165520934
0.5,5.5,6.0,56.0,210.03540171190187
0.5,5.6,6.0,57.0,215.92308737974648
0.5,5.7,6.0,58.0,210.94068181458513
0.5,5.8,6.0,59.0,187.0532970005234
0.5,5.9,6.0,60.0,188.62455795404676
0.5,6.0,6.0,61.0,188.35590354393787
0.5,6.1,6.0,62.0,198.170560759909
0.5,6.2,6.0,63.0,172.93989580621525
0.5,6.3,6.0,64.0,193.16924722742104
0.5,6.4,6.0,65.0,185.15957713054172
0.5,6.5,6.0,66.0,214.1722150369389
0.5,6.6,6.0,67.0,200.92905383119268
0.5,6.7,6.0,68.0,203.77061423506944
0.5,6.8,6.0,69.0,178.94739756197006
0.5,6.9,6.0,70.0,200.9135726330493
0.5,7.0,6.0,71.0,190.53382476785816
0.5,7.1,6.0,72.0,179.5714445127548
0.5,7.2,6.0,73.0,175.36374804996862
0.5,7.3,6.0,74.0,178.1786167967459
0.5,7.4,6.0,75.0,197.84581620380686
0.5,7.5,6.0,76.0,177.92832282806918
0.5,7.6,6.0,77.0,187.92746495077205
0.5,7.7,6.0,78.0,187.72378310152317
0.5,7.8,6.0,79.0,185.1486456400252
0.5,7.9,6.0,80.0,173.34395288016216
0.5,8.0,6.0,81.0,184.79213400229568
0.5,8.1,6.0,82.0,205.52885752042422
0.5,8.2,6.0,83.0,183.70470632487647
0.5,8.3,6.0,84.0,183.0898431474678
0.5,8.4,6.0,85.0,170.81187762084178
0.5,8.5,6.0,86.0,194.03588711474237
0.5,8.6,6.0,87.0,193.38730230615627
0.5,8.7,6.0,88.0,194.2727297701479
0.5,8.8,6.0,89.0,190.21187446315426
0.5,8.9,6.0,90.0,207.25841220634675
0.5,9.0,6.0,91.0,193.92621970891673
0.5,9.1,6.0,92.0,200.98231355884292
0.5,9.2,6.0,93.0,182.1276746304643
0.5,9.3,6.0,94.0,213.52719931432262
0.5,9.4,6.0,95.0,192.2538356513247
0.5,9.5,6.0,96.0,206.70903418121532
0.5,9.6,6.0,97.0,193.01789866469977
0.5,9.7,6.0,98.0,185.9785855446987
0.5,9.8,6.0,99.0,249.89438205227478
0.5,9.9,6.0,100.0,193.41274378924481
0.5,0.0,6.0,1.0,190.87247646551063
0.5,0.1,6.0,2.0,222.7296511386529
0.5,0.2,6.0,3.0,188.06979788568412
0.5,0.3,6.0,4.0,194.24273090617646
0.5,0.4,6.0,5.0,211.4214591359317
0.5,0.5,6.0,6.0,196.95317143247644
0.6,0.7,7.0,8.0,172.97264497539564
0.6,0.8,7.0,9.0,216.2030638428218
0.6,0.9,7.0,10.0,189.9732147012791
0.6,1.0,7.0,11.0,189.7725126658648
0.6,1.1,7.0,12.0,206.30120294645062
0.6,1.2,7.0,13.0,195.7241249642965
0.6,1.3,7.0,14.0,193.20019084232877
0.6,1.4,7.0,15.0,179.7622360240264
0.6,1.5,7.0,16.0,186.9101698120493
0.6,1.6,7.0,17.0,219.17711840094523
0.6,1.7,7.0,18.0,189.70878154093091
0.6,1.8,7.0,19.0,183.1741598221235
0.6,1.9,7.0,20.0,185.0107747800202
0.6,2.0,7.0,21.0,199.35052805584846
0.6,2.1,7.0,22.0,203.55210296918858
0.6,2.2,7.0,23.0,189.63168763694893
0.6,2.3,7.0,24.0,212.5938118272868
0.6,2.4,7.0,25.0,161.90185241100494
0.6,2.5,7.0,26.0,179.2962762140974
0.6,2.6,7.0,27.0,217.81734042328608
0.6,2.7,7.0,28.0,186.06383425127666
0.6,2.8,7.0,29.0,179.65129989273476
0.6,2.9,7.0,30.0,198.8103986900801
0.6,3.0,7.0,31.0,234.5598431039103
0.6,3.1,7.0,32.0,184.2169664628193
0.6,3.2,7.0,33.0,203.41367134694474
0.6,3.3,7.0,34.0,210.91483757066587
0.6,3.4,7.0,35.0,202.69642635115736
0.6,3.5,7.0,36.0,199.78709846940154
0.6,3.6,7.0,37.0,178.3848147537463
0.6,3.7,7.0,38.0,186.8550305213076
0.6,3.8,7.0,39.0,184.05682464053797
0.6,3.9,7.0,40.0,216.02344959793683
0.6,4.0,7.0,41.0,182.1152033980175
0.6,4.1,7.0,42.0,181.24856972551737
0.6,4.2,7.0,43.0,187.42137068004553
0.6,4.3,7.0,44.0,205.99614438988576
0.6,4.4,7.0,45.0,203.465089253296
0.6,4.5,7.0,46.0,210.46626154462186
0.6,4.6,7.0,47.0,188.1701383217855
0.6,4.7,7.0,48.0,191.97632014726685
0.6,4.8,7.0,49.0,177.57624062152132
0.6,4.9,7.0,50.0,193.45931543025563
0.6,5.0,7.0,51.0,195.19697991107867
0.6,5.1,7.0,52.0,200.93341222776309
0.6,5.2,7.0,53.0,210.74300548671567
0.6,5.3,7.0,54.0,186.69462084521984
0.6,5.4,7.0,55.0,186.74546287310002
0.6,5.5,7.0,56.0,190.29507030150327
0.6,5.6,7.0,57.0,190.27227420655214
0.6,5.7,7.0,58.0,212.02300035789125
0.6,5.8,7.0,59.0,193.2809754146572
0.6,5.9,7.0,60.0,186.86713206490427
0.6,6.0,7.0,61.0,183.29580912203983
0.6,6.1,7.0,62.0,195.33566100699062
0.6,6.2,7.0,63.0,166.266764233226
0.6,6.3,7.0,64.0,184.9988563474979
0.6,6.4,7.0,65.0,174.33399534440846
0.6,6.5,7.0,66.0,192.51218813571816
0.6,6.6,7.0,67.0,180.6634054470806
0.6,6.7,7.0,68.0,206.1907105927282
0.6,6.8,7.0,69.0,220.71499626498792
0.6,6.9,7.0,70.0,181.3177794717256
0.6,7.0,7.0,71.0,190.20554832099285
0.6,7.1,7.0,72.0,180.69773377808067
0.6,7.2,7.0,73.0,262.0483754513244
0.6,7.3,7.0,74.0,187.06698240346543
0.6,7.4,7.0,75.0,208.34598765978066
0.6,7.5,7.0,76.0,207.98918142000483
0.6,7.6,7.0,77.0,183.8828481506725
0.6,7.7,7.0,78.0,201.61332455824206
0.6,7.8,7.0,79.0,191.08560791140042
0.6,7.9,7.0,80.0,205.83377008472422
0.6,8.0,7.0,81.0,189.26957394246833
0.6,8.1,7.0,82.0,205.4581215363445
0.6,8.2,7.0,83.0,183.49223218102122
0.6,8.3,7.0,84.0,198.1716605941439
0.6,8.4,7.0,85.0,177.64463946634842
0.6,8.5,7.0,86.0,201.17629761854406
0.6,8.6,7.0,87.0,205.9548866764215
0.6,8.7,7.0,88.0,221.349515597726
0.6,8.8,7.0,89.0,180.5407831000887
0.6,8.9,7.0,90.0,185.46196143317692
0.6,9.0,7.0,91.0,259.60520647152146
0.6,9.1,7.0,92.0,175.82837957874446
0.6,9.2,7.0,93.0,188.737290240998
0.6,9.3,7.0,94.0,194.9044382363534
0.6,9.4,7.0,95.0,182.06350051879377
0.6,9.5,7.0,96.0,179.49727208191686
0.6,9.6,7.0,97.0,193.87153275667677
0.6,9.7,7.0,98.0,194.85880892400425
0.6,9.8,7.0,99.0,187.28723655091773
0.6,9.9,7.0,100.0,201.07815231986234
0.6,0.0,7.0,1.0,182.94951286030263
0.6,0.1,7.0,2.0,181.5809012832771
0.6,0.2,7.0,3.0,192.14204768047188
0.6,0.3,7.0,4.0,200.84069868578845
0.6,0.4,7.0,5.0,184.98487808838996
0.6,0.5,7.0,6.0,176.6442474371857
0.6,0.6,7.0,7.0,206.13936454604618
0.7,0.8,8.0,9.0,198.05533011672577
0.7,0.9,8.0,10.0,179.69007159558555
0.7,1.0,8.0,11.0,174.4734294068726
0.7,1.1,8.0,12.0,184.27133832233184
0.7,1.2,8.0,13.0,215.89750232658486
0.7,1.3,8.0,14.0,188.53564380003448
0.7,1.4,8.0,15.0,190.5980483850113
0.7,1.5,8.0,16.0,176.7710842946485
0.7,1.6,8.0,17.0,224.4949148853395
0.7,1.7,8.0,18.0,192.8859354909676
0.7,1.8,8.0,19.0,183.21252143571058
0.7,1.9,8.0,20.0,218.37844734206467
0.7,2.0,8.0,21.0,188.95857371857588
0.7,2.1,8.0,22.0,189.70057830165132
0.7,2.2,8.0,23.0,190.27985001694904
0.7,2.3,8.0,24.0,183.37582376023178
0.7,2.4,8.0,25.0,196.62382202517696
0.7,2.5,8.0,26.0,182.17492502283542
0.7,2.6,8.0,27.0,198.3749261567274
0.7,2.7,8.0,28.0,189.47413700212653
0.7,2.8,8.0,29.0,186.43053276451067
0.7,2.9,8.0,30.0,217.20156227189395
0.7,3.0,8.0,31.0,189.60956251228455
0.7,3.1,8.0,32.0,192.7860596942931
0.7,3.2,8.0,33.0,187.0134861014877
0.7,3.3,8.0,34.0,170.37653049103497
0.7,3.4,8.0,35.0,195.95505938775645
0.7,3.5,8.0,36.0,182.67585993660614
0.7,3.6,8.0,37.0,195.40721225331893
0.7,3.7,8.0,38.0,182.07390445778734
0.7,3.8,8.0,39.0,196.85588857183012
0.7,3.9,8.0,40.0,187.07276194055189
0.7,4.0,8.0,41.0,187.19245829913376
0.7,4.1,8.0,42.0,192.5525376164178
0.7,4.2,8.0,43.0,233.70606349740433
0.7,4.3,8.0,44.0,175.4208498672337
0.7,4.4,8.0,45.0,178.49528575655415
0.7,4.5,8.0,46.0,208.4645037474162
0.7,4.6,8.0,47.0,188.65658021637933
0.7,4.7,8.0,48.0,207.30945568150415
0.7,4.8,8.0,49.0,193.35864706049867
0.7,4.9,8.0,50.0,200.4717215357758
0.7,5.0,8.0,51.0,191.167090976424
0.7,5.1,8.0,52.0,195.82335797822867
0.7,5.2,8.0,53.0,198.02990280866143
0.7,5.3,8.0,54.0,184.13606715276666
0.7,5.4,8.0,55.0,184.27027193786046
0.7,5.5,8.0,56.0,173.21917049656238
0.7,5.6,8.0,57.0,193.05090019553165
0.7,5.7,8.0,58.0,177.649156714931
0.7,5.8,8.0,59.0,194.80786932547716
0.7,5.9,8.0,60.0,185.64571971859144
0.7,6.0,8.0,61.0,183.5438939285958
0.7,6.1,8.0,62.0,175.5102669585244
0.7,6.2,8.0,63.0,183.37848801189236
0.7,6.3,8.0,64.0,188.3248007231887
0.7,6.4,8.0,65.0,183.92733692895226
0.7,6.5,8.0,66.0,220.49496402246407
0.7,6.6,8.0,67.0,191.54993795955076
0.7,6.7,8.0,68.0,186.3182144484984
0.7,6.8,8.0,69.0,219.65727997899808
0.7,6.9,8.0,70.0,177.53836912316544
0.7,7.0,8.0,71.0,188.94265464624965
0.7,7.1,8.0,72.0,207.3650187742792
0.7,7.2,8.0,73.0,217.8927472087233
0.7,7.3,8.0,74.0,175.05488342854707
0.7,7.4,8.0,75.0,201.06251600810114
0.7,7.5,8.0,76.0,192.10796912239982
0.7,7.6,8.0,77.0,192.21984364740194
0.7,7.7,8.0,78.0,162.0013858125865
0.7,7.8,8.0,79.0,179.98012008898903
0.7,7.9,8.0,80.0,184.64719734141946
0.7,8.0,8.0,81.0,177.95272012139122
0.7,8.1,8.0,82.0,177.24345377031756
0.7,8.2,8.0,83.0,201.87791955810394
0.7,8.3,8.0,84.0,192.06004094073032
0.7,8.4,8.0,85.0,194.62203037866837
0.7,8.5,8.0,86.0,190.478843284474
0.7,8.6,8.0,87.0,175.01232511314961
0.7,8.7,8.0,88.0,192.10213800159525
0.7,8.8,8.0,89.0,192.69310663935252
0.7,8.9,8.0,90.0,184.74053791549716
0.7,9.0,8.0,91.0,186.74985531898952
0.7,9.1,8.0,92.0,194.61605082559802
0.7,9.2,8.0,93.0,190.84372523266927
0.7,9.3,8.0,94.0,185.88893792424707
0.7,9.4,8.0,95.0,185.7380475046464
0.7,9.5,8.0,96.0,174.82456517715326
0.7,9.6,8.0,97.0,179.54033767581024
0.7,9.7,8.0,98.0,189.48401965021384
0.7,9.8,8.0,99.0,196.278870624539
0.7,9.9,8.0,100.0,204.23281897981315
0.7,0.0,8.0,1.0,191.90071255047275
0.7,0.1,8.0,2.0,172.65739446501743
0.7,0.2,8.0,3.0,173.05305695860744
0.7,0.3,8.0,4.0,186.36113549300302
0.7,0.4,8.0,5.0,187.70909314130895
0.7,0.5,8.0,6.0,181.0236002650517
0.7,0.6,8.0,7.0,188.76050186308848
0.7,0.7,8.0,8.0,185.61591387058235
0.8,0.9,9.0,10.0,176.57882292047387
0.8,1.0,9.0,11.0,178.36405937921134
0.8,1.1,9.0,12.0,185.69372383753372
0.8,1.2,9.0,13.0,208.08938021223935
0.8,1.3,9.0,14.0,168.46238490651612
0.8,1.4,9.0,15.0,195.0886786303532
0.8,1.5,9.0,16.0,180.8147995488509
0.8,1.6,9.0,17.0,183.61717150715808
0.8,1.7,9.0,18.0,195.55989816927243
0.8,1.8,9.0,19.0,175.42741140954416
0.8,1.9,9.0,20.0,207.56027281887458
0.8,2.0,9.0,21.0,205.70956844958127
0.8,2.1,9.0,22.0,182.6148408514874
0.8,2.2,9.0,23.0,194.2545528025865
0.8,2.3,9.0,24.0,198.3199317579672
0.8,2.4,9.0,25.0,192.87110047761732
0.8,2.5,9.0,26.0,192.8065901521942
0.8,2.6,9.0,27.0,179.14636435497914
0.8,2.7,9.0,28.0,189.4027225207924
0.8,2.8,9.0,29.0,187.08403667276758
0.8,2.9,9.0,30.0,179.06176819325023
0.8,3.0,9.0,31.0,196.44557361304226
0.8,3.1,9.0,32.0,178.3306323407832
0.8,3.2,9.0,33.0,189.71182532859433
0.8,3.3,9.0,34.0,196.35027491272382
0.8,3.4,9.0,35.0,214.4684357568741
0.8,3.5,9.0,36.0,611.1732353535411
0.8,3.6,9.0,37.0,194.5580821142355
0.8,3.7,9.0,38.0,183.60016761842942
0.8,3.8,9.0,39.0,179.67682705999516
0.8,3.9,9.0,40.0,175.67973761353994
0.8,4.0,9.0,41.0,182.10594143292712
0.8,4.1,9.0,42.0,184.12978883081695
0.8,4.2,9.0,43.0,184.55771919261323
0.8,4.3,9.0,44.0,178.55228285343895
0.8,4.4,9.0,45.0,178.82514410034688
0.8,4.5,9.0,46.0,177.1864017935388
0.8,4.6,9.0,47.0,188.84914440509797
0.8,4.7,9.0,48.0,181.97959302272994
0.8,4.8,9.0,49.0,189.63550903033232
0.8,4.9,9.0,50.0,179.27215498494087
0.8,5.0,9.0,51.0,196.78347698180832
0.8,5.1,9.0,52.0,208.63352685285744
0.8,5.2,9.0,53.0,192.9055863312036
0.8,5.3,9.0,54.0,174.37504214865606
0.8,5.4,9.0,55.0,196.32706004936364
0.8,5.5,9.0,56.0,180.71675382814047
0.8,5.6,9.0,57.0,186.16704372803127
0.8,5.7,9.0,58.0,216.30559857180495
0.8,5.8,9.0,59.0,191.4912577419751
0.8,5.9,9.0,60.0,179.61951426623364
0.8,6.0,9.0,61.0,211.08793727720698
0.8,6.1,9.0,62.0,196.68676997508393
0.8,6.2,9.0,63.0,197.51133651974357
0.8,6.3,9.0,64.0,197.95624680487387
0.8,6.4,9.0,65.0,174.54788646679918
0.8,6.5,9.0,66.0,195.1561100174754
0.8,6.6,9.0,67.0,194.70509572367723
0.8,6.7,9.0,68.0,183.73465265113518
0.8,6.8,9.0,69.0,190.36898940317357
0.8,6.9,9.0,70.0,193.7989882986842
0.8,7.0,9.0,71.0,219.80091380601147
0.8,7.1,9.0,72.0,198.00615252320847
0.8,7.2,9.0,73.0,197.0779591884005
0.8,7.3,9.0,74.0,182.75751745793562
0.8,7.4,9.0,75.0,197.59289448441612
0.8,7.5,9.0,76.0,183.1864330661688
0.8,7.6,9.0,77.0,187.90790916432348
0.8,7.7,9.0,78.0,195.45636208545213
0.8,7.8,9.0,79.0,213.75515842467382
0.8,7.9,9.0,80.0,188.41305757913895
0.8,8.0,9.0,81.0,214.90654884255642
0.8,8.1,9.0,82.0,194.91870042171365
0.8,8.2,9.0,83.0,206.61800547958475
0.8,8.3,9.0,84.0,234.19824907998654
0.8,8.4,9.0,85.0,184.81204387619417
0.8,8.5,9.0,86.0,195.59744562201377
0.8,8.6,9.0,87.0,199.65654835042386
0.8,8.7,9.0,88.0,198.29682395245382
0.8,8.8,9.0,89.0,198.60439676050538
0.8,8.9,9.0,90.0,203.13928967170912
0.8,9.0,9.0,91.0,216.36320953378248
0.8,9.1,9.0,92.0,190.73644563126126
0.8,9.2,9.0,93.0,195.64854754801712
0.8,9.3,9.0,94.0,206.85523172008806
0.8,9.4,9.0,95.0,187.87346849367464
0.8,9.5,9.0,96.0,184.77963051532737
0.8,9.6,9.0,97.0,187.3865533387851
0.8,9.7,9.0,98.0,185.34350543329666
0.8,9.8,9.0,99.0,214.20262805736462
0.8,9.9,9.0,100.0,210.6394448104871
0.8,0.0,9.0,1.0,224.72281175109313
0.8,0.1,9.0,2.0,187.5733446794221
0.8,0.2,9.0,3.0,183.4255253048392
0.8,0.3,9.0,4.0,192.8710008629691
0.8,0.4,9.0,5.0,179.56967325450498
0.8,0.5,9.0,6.0,196.72729806195906
0.8,0.6,9.0,7.0,200.43481156458475
0.8,0.7,9.0,8.0,177.66682329565003
0.8,0.8,9.0,9.0,191.14983552471344
0.9,1.0,10.0,11.0,181.05726728701637
0.9,1.1,10.0,12.0,181.283894400288
0.9,1.2,10.0,13.0,211.66080951541701
0.9,1.3,10.0,14.0,208.4294453395636
0.9,1.4,10.0,15.0,184.08422529057063
0.9,1.5,10.0,16.0,183.36449602195796
0.9,1.6,10.0,17.0,222.94987298379198
0.9,1.7,10.0,18.0,173.51593543260248
0.9,1.8,10.0,19.0,185.55677887095266
0.9,1.9,10.0,20.0,206.3438872663516
0.9,2.0,10.0,21.0,183.85103453071375
0.9,2.1,10.0,22.0,189.3877757598412
0.9,2.2,10.0,23.0,181.4063009401323
0.9,2.3,10.0,24.0,180.77375821449567
0.9,2.4,10.0,25.0,183.4567470604368
0.9,2.5,10.0,26.0,199.30873559783487
0.9,2.6,10.0,27.0,231.6299558763774
0.9,2.7,10.0,28.0,214.6384499260584
0.9,2.8,10.0,29.0,218.65484914956596
0.9,2.9,10.0,30.0,194.01916639197808
0.9,3.0,10.0,31.0,206.73100089765836
0.9,3.1,10.0,32.0,190.2001177649925
0.9,3.2,10.0,33.0,177.87264158499147
0.9,3.3,10.0,34.0,176.31903560948757
0.9,3.4,10.0,35.0,172.72522648582316
0.9,3.5,10.0,36.0,183.45191630439822
0.9,3.6,10.0,37.0,178.74878691660905
0.9,3.7,10.0,38.0,178.76008569431207
0.9,3.8,10.0,39.0,181.9314238102765
0.9,3.9,10.0,40.0,193.0893404068326
0.9,4.0,10.0,41.0,186.155597881138
0.9,4.1,10.0,42.0,191.95844824507742
0.9,4.2,10.0,43.0,179.587103957043
0.9,4.3,10.0,44.0,191.7757680397424
0.9,4.4,10.0,45.0,217.43035982331975
0.9,4.5,10.0,46.0,178.57875983256884
0.9,4.6,10.0,47.0,185.82308271590233
0.9,4.7,10.0,48.0,172.38552850645507
0.9,4.8,10.0,49.0,167.66501389503586
0.9,4.9,10.0,50.0,204.72570281980757
0.9,5.0,10.0,51.0,188.74590616881278
0.9,5.1,10.0,52.0,214.1635615293735
0.9,5.2,10.0,53.0,172.58244212432945
0.9,5.3,10.0,54.0,189.8440975867565
0.9,5.4,10.0,55.0,179.29269638227086
0.9,5.5,10.0,56.0,195.54812757019732
0.9,5.6,10.0,57.0,193.09727521711395
0.9,5.7,10.0,58.0,192.64046381442418
0.9,5.8,10.0,59.0,176.16741621432445
0.9,5.9,10.0,60.0,226.20114853580685
0.9,6.0,10.0,61.0,195.85877432618102
0.9,6.1,10.0,62.0,189.55689010545197
0.9,6.2,10.0,63.0,187.86514419684164
0.9,6.3,10.0,64.0,188.3912786832986
0.9,6.4,10.0,65.0,177.5415769534113
0.9,6.5,10.0,66.0,192.2434671283459
0.9,6.6,10.0,67.0,202.08323874888686
0.9,6.7,10.0,68.0,192.40909817582866
0.9,6.8,10.0,69.0,194.13311689101954
0.9,6.9,10.0,70.0,191.72260313354903
0.9,7.0,10.0,71.0,196.52224815023544
0.9,7.1,10.0,72.0,178.40397482351358
0.9,7.2,10.0,73.0,174.6670487256575
0.9,7.3,10.0,74.0,180.4157876035342
0.9,7.4,10.0,75.0,187.2248292376591
0.9,7.5,10.0,76.0,218.68759141937207
0.9,7.6,10.0,77.0,194.17183555443359
0.9,7.7,10.0,78.0,210.23722978965776
0.9,7.8,10.0,79.0,190.65048807412097
0.9,7.9,10.0,80.0,181.52841571415235
0.9,8.0,10.0,81.0,177.5641946583114
0.9,8.1,10.0,82.0,176.91268091140867
0.9,8.2,10.0,83.0,205.30231520625676
0.9,8.3,10.0,84.0,189.15433689770268
0.9,8.4,10.0,85.0,186.39547097109562
0.9,8.5,10.0,86.0,201.5325651985055
0.9,8.6,10.0,87.0,187.52533022871899
0.9,8.7,10.0,88.0,185.40304929342406
0.9,8.8,10.0,89.0,183.58866489057138
0.9,8.9,10.0,90.0,171.53453015312562
0.9,9.0,10.0,91.0,182.67707459544076
0.9,9.1,10.0,92.0,185.51937602906918
0.9,9.2,10.0,93.0,174.78189273541815
0.9,9.3,10.0,94.0,232.63864586116168
0.9,9.4,10.0,95.0,185.042823277911
0.9,9.5,10.0,96.0,196.66541674741933
0.9,9.6,10.0,97.0,187.27132873095917
0.9,9.7,10.0,98.0,179.71148660278192
0.9,9.8,10.0,99.0,195.8963821920252
0.9,9.9,10.0,100.0,192.8896995540264
0.9,0.0,10.0,1.0,225.8950530857859
0.9,0.1,10.0,2.0,202.2913645886236
0.9,0.2,10.0,3.0,187.34679101441668
0.9,0.3,10.0,4.0,206.59308049782615
0.9,0.4,10.0,5.0,191.6393737440665
0.9,0.5,10.0,6.0,222.58140373395096
0.9,0.6,10.0,7.0,179.34811988881088
0.9,0.7,10.0,8.0,183.87528820317985
0.9,0.8,10.0,9.0,184.29550471034977
0.9,0.9,10.0,10.0,187.5096456126301
1.0,1.1,11.0,12.0,200.95407989535823
1.0,1.2,11.0,13.0,248.25924734143646
1.0,1.3,11.0,14.0,181.58097507294931
1.0,1.4,11.0,15.0,169.85330343374528
1.0,1.5,11.0,16.0,198.11658039819656
1.0,1.6,11.0,17.0,193.63183932158998
1.0,1.7,11.0,18.0,177.79622521738958
1.0,1.8,11.0,19.0,183.69185868130293
1.0,1.9,11.0,20.0,208.26341617206378
1.0,2.0,11.0,21.0,200.29089658688252
1.0,2.1,11.0,22.0,197.87984794554447
1.0,2.2,11.0,23.0,181.1763112182723
1.0,2.3,11.0,24.0,195.75824577515377
1.0,2.4,11.0,25.0,186.02964527417518
1.0,2.5,11.0,26.0,187.13107860468412
1.0,2.6,11.0,27.0,180.49738324300867
1.0,2.7,11.0,28.0,184.06089550750912
1.0,2.8,11.0,29.0,238.8088627242654
1.0,2.9,11.0,30.0,192.21025325616256
1.0,3.0,11.0,31.0,364.5230626492062
1.0,3.1,11.0,32.0,187.95112184106094
1.0,3.2,11.0,33.0,173.3499793562139
1.0,3.3,11.0,34.0,192.76855719362604
1.0,3.4,11.0,35.0,192.73497585916036
1.0,3.5,11.0,36.0,182.867328836861
1.0,3.6,11.0,37.0,197.61531436308297
1.0,3.7,11.0,38.0,185.3364874533789
1.0,3.8,11.0,39.0,191.95111534721863
1.0,3.9,11.0,40.0,194.56869384723447
1.0,4.0,11.0,41.0,192.5399569581626
1.0,4.1,11.0,42.0,202.70018901215565
1.0,4.2,11.0,43.0,181.73932208725776
1.0,4.3,11.0,44.0,198.99816981319714
1.0,4.4,11.0,45.0,186.90762405235205
1.0,4.5,11.0,46.0,212.6548414011493
1.0,4.6,11.0,47.0,206.25657031369084
1.0,4.7,11.0,48.0,176.160647970349
1.0,4.8,11.0,49.0,179.20560102159772
1.0,4.9,11.0,50.0,193.16637224045996
1.0,5.0,11.0,51.0,181.57025516822284
1.0,5.1,11.0,52.0,189.62386808152561
1.0,5.2,11.0,53.0,191.93893004986714
1.0,5.3,11.0,54.0,191.78356135854446
1.0,5.4,11.0,55.0,180.80824182942723
1.0,5.5,11.0,56.0,183.17331583005557
1.0,5.6,11.0,57.0,220.97114300901615
1.0,5.7,11.0,58.0,183.46941934150323
1.0,5.8,11.0,59.0,198.99622073781475
1.0,5.9,11.0,60.0,184.18806330848938
1.0,6.0,11.0,61.0,195.34092779304123
1.0,6.1,11.0,62.0,203.00274522283388
1.0,6.2,11.0,63.0,207.08696655358204
1.0,6.3,11.0,64.0,180.35663211941932
1.0,6.4,11.0,65.0,204.44169750571098
1.0,6.5,11.0,66.0,195.1068638901101
1.0,6.6,11.0,67.0,190.61018550831108
1.0,6.7,11.0,68.0,222.77892539845303
1.0,6.8,11.0,69.0,184.35756990436755
1.0,6.9,11.0,70.0,184.0815448972835
1.0,7.0,11.0,71.0,185.92113346747016
1.0,7.1,11.0,72.0,207.0043333022243
1.0,7.2,11.0,73.0,218.29778445860825
1.0,7.3,11.0,74.0,192.414953387119
1.0,7.4,11.0,75.0,186.37949676027367
1.0,7.5,11.0,76.0,183.0730556275106
1.0,7.6,11.0,77.0,198.195067748044
1.0,7.7,11.0,78.0,184.0940184499611
1.0,7.8,11.0,79.0,213.5537682423411
1.0,7.9,11.0,80.0,193.76556128817958
1.0,8.0,11.0,81.0,192.87606574720698
1.0,8.1,11.0,82.0,178.11319946539882
1.0,8.2,11.0,83.0,182.84026723090622
1.0,8.3,11.0,84.0,186.5890097665498
1.0,8.4,11.0,85.0,172.64083291858964
1.0,8.5,11.0,86.0,227.12302403603366
1.0,8.6,11.0,87.0,197.56211834194738
1.0,8.7,11.0,88.0,186.9365746523654
1.0,8.8,11.0,89.0,197.3523009651305
1.0,8.9,11.0,90.0,181.94746369981922
1.0,9.0,11.0,91.0,185.1735717564822
1.0,9.1,11.0,92.0,188.40529873928452
1.0,9.2,11.0,93.0,188.62895516287546
1.0,9.3,11.0,94.0,174.87433027339372
1.0,9.4,11.0,95.0,182.3350387095283
1.0,9.5,11.0,96.0,194.09406534091127
1.0,9.6,11.0,97.0,181.9831284636325
1.0,9.7,11.0,98.0,186.2747496593313
1.0,9.8,11.0,99.0,207.88570198127434
1.0,9.9,11.0,100.0,200.67651143693516
1.0,0.0,11.0,1.0,198.71830639335914
1.0,0.1,11.0,2.0,192.1649875827933
1.0,0.2,11.0,3.0,216.23347183235666
1.0,0.3,11.0,4.0,195.33655499948176
1.0,0.4,11.0,5.0,182.4706506812281
1.0,0.5,11.0,6.0,201.47027544729187
1.0,0.6,11.0,7.0,179.804525127013
1.0,0.7,11.0,8.0,171.59422510508276
1.0,0.8,11.0,9.0,190.73376885128397
1.0,0.9,11.0,10.0,185.78614309249906
1.0,1.0,11.0,11.0,218.86450633159976
1.1,1.2,12.0,13.0,179.42702535760006
1.1,1.3,12.0,14.0,171.07235723588352
1.1,1.4,12.0,15.0,210.94893225059036
1.1,1.5,12.0,16.0,188.0188882256483
1.1,1.6,12.0,17.0,190.57400766107887
1.1,1.7,12.0,18.0,201.44407929591299
1.1,1.8,12.0,19.0,191.5168314452674
1.1,1.9,12.0,20.0,222.3607455441821
1.1,2.0,12.0,21.0,181.46870758613625
1.1,2.1,12.0,22.0,187.195185605441
1.1,2.2,12.0,23.0,177.93301160748354
1.1,2.3,12.0,24.0,185.09830210537976
1.1,2.4,12.0,25.0,187.98341414979626
1.1,2.5,12.0,26.0,172.06599533815023
1.1,2.6,12.0,27.0,195.2167113745957
1.1,2.7,12.0,28.0,185.48405805909186
1.1,2.8,12.0,29.0,190.99229845455213
1.1,2.9,12.0,30.0,205.39846520867835
1.1,3.0,12.0,31.0,194.31544186323484
1.1,3.1,12.0,32.0,185.73757928968575
1.1,3.2,12.0,33.0,214.54428567803905
1.1,3.3,12.0,34.0,183.81180582896195
1.1,3.4,12.0,35.0,196.17092248960148
1.1,3.5,12.0,36.0,179.67366492400714
1.1,3.6,12.0,37.0,273.53949434496377
1.1,3.7,12.0,38.0,194.9307774983267
1.1,3.8,12.0,39.0,175.46159176701218
1.1,3.9,12.0,40.0,200.09200961623162
1.1,4.0,12.0,41.0,188.34688578961203
1.1,4.1,12.0,42.0,191.80355209264215
1.1,4.2,12.0,43.0,180.05042786353357
1.1,4.3,12.0,44.0,196.60499982788602
1.1,4.4,12.0,45.0,179.46376469783917
1.1,4.5,12.0,46.0,185.6912392385406
1.1,4.6,12.0,47.0,188.93543309444135
1.1,4.7,12.0,48.0,199.31299190642162
1.1,4.8,12.0,49.0,202.98340122855137
1.1,4.9,12.0,50.0,180.40717096329482
1.1,5.0,12.0,51.0,194.63869491806264
1.1,5.1,12.0,52.0,185.1316055742064
1.1,5.2,12.0,53.0,222.53363276383
1.1,5.3,12.0,54.0,200.1506202413154
1.1,5.4,12.0,55.0,195.1521555558298
1.1,5.5,12.0,56.0,181.73255901712307
1.1,5.6,12.0,57.0,182.59102516183088
1.1,5.7,12.0,58.0,184.1689613923203
1.1,5.8,12.0,59.0,190.51509315403456
1.1,5.9,12.0,60.0,187.82912281197753
1.1,6.0,12.0,61.0,176.21746771121673
1.1,6.1,12.0,62.0,182.92650996191037
1.1,6.2,12.0,63.0,190.83611477064474
1.1,6.3,12.0,64.0,223.00824715791418
1.1,6.4,12.0,65.0,202.55873975343303
1.1,6.5,12.0,66.0,192.34647198626865
1.1,6.6,12.0,67.0,198.1985138816057
1.1,6.7,12.0,68.0,194.0703436215751
1.1,6.8,12.0,69.0,177.19574685908347
1.1,6.9,12.0,70.0,188.8915284203649
1.1,7.0,12.0,71.0,169.38731192022627
1.1,7.1,12.0,72.0,216.67778578576338
1.1,7.2,12.0,73.0,175.36065051943987
1.1,7.3,12.0,74.0,217.0265854648872
1.1,7.4,12.0,75.0,182.6136507126783
1.1,7.5,12.0,76.0,205.64838360215435
1.1,7.6,12.0,77.0,180.013862224167
1.1,7.7,12.0,78.0,180.28848308841472
1.1,7.8,12.0,79.0,179.53085924061304
1.1,7.9,12.0,80.0,195.45510373302747
1.1,8.0,12.0,81.0,182.73098005608674
1.1,8.1,12.0,82.0,194.37872833809888
1.1,8.2,12.0,83.0,189.07486148279062
1.1,8.3,12.0,84.0,182.08640223437285
1.1,8.4,12.0,85.0,190.28867944795186
1.1,8.5,12.0,86.0,188.03975743395395
1.1,8.6,12.0,87.0,209.02219370519722
1.1,8.7,12.0,88.0,185.27252092436743
1.1,8.8,12.0,89.0,191.07587462573565
1.1,8.9,12.0,90.0,204.88152276875073
1.1,9.0,12.0,91.0,170.68178838702815
1.1,9.1,12.0,92.0,227.30335896233458
1.1,9.2,12.0,93.0,188.6105153924468
1.1,9.3,12.0,94.0,181.6021147208049
1.1,9.4,12.0,95.0,189.9114855189172
1.1,9.5,12.0,96.0,194.460995184689
1.1,9.6,12.0,97.0,186.99130709994998
1.1,9.7,12.0,98.0,178.22312814118888
1.1,9.8,12.0,99.0,175.20213463060756
1.1,9.9,12.0,100.0,190.48304826651813
1.1,0.0,12.0,1.0,197.512313808721
1.1,0.1,12.0,2.0,186.03647015773925
1.1,0.2,12.0,3.0,186.5751112237345
1.1,0.3,12.0,4.0,193.1559477537376
1.1,0.4,12.0,5.0,184.43419344751408
1.1,0.5,12.0,6.0,185.56877551084838
1.1,0.6,12.0,7.0,210.6841264861435
1.1,0.7,12.0,8.0,179.0205917573274
1.1,0.8,12.0,9.0,184.95124520314536
1.1,0.9,12.0,10.0,179.40484812008907
1.1,1.0,12.0,11.0,175.8941206417763
1.1,1.1,12.0,12.0,178.61178291155554
1.2,1.3,13.0,14.0,194.44804854656746
1.2,1.4,13.0,15.0,195.2099469256653
1.2,1.5,13.0,16.0,177.70397517303903
1.2,1.6,13.0,17.0,201.8741243529414
1.2,1.7,13.0,18.0,236.08892921538418
1.2,1.8,13.0,19.0,174.6435250512123
1.2,1.9,13.0,20.0,183.69826738626162
1.2,2.0,13.0,21.0,179.90216610668975
1.2,2.1,13.0,22.0,185.20678724900876
1.2,2.2,13.0,23.0,217.93305999186163
1.2,2.3,13.0,24.0,194.16825434785036
1.2,2.4,13.0,25.0,232.19912732300634
1.2,2.5,13.0,26.0,198.06212254883033
1.2,2.6,13.0,27.0,192.04137168546615
1.2,2.7,13.0,28.0,239.76093005434353
1.2,2.8,13.0,29.0,198.55665540332473
1.2,2.9,13.0,30.0,195.01798827033272
1.2,3.0,13.0,31.0,187.51604630090418
1.2,3.1,13.0,32.0,183.74253149381929
1.2,3.2,13.0,33.0,197.09803910113393
1.2,3.3,13.0,34.0,219.71029682225588
1.2,3.4,13.0,35.0,175.23528088797656
1.2,3.5,13.0,36.0,178.00274898031435
1.2,3.6,13.0,37.0,174.67110241789243
1.2,3.7,13.0,38.0,208.2387093647926
1.2,3.8,13.0,39.0,212.19549224616472
1.2,3.9,13.0,40.0,185.20162753085944
1.2,4.0,13.0,41.0,224.50235005569849
1.2,4.1,13.0,42.0,204.76287723712457
1.2,4.2,13.0,43.0,187.86230196541752
1.2,4.3,13.0,44.0,180.48407818814493
1.2,4.4,13.0,45.0,174.84961392220134
1.2,4.5,13.0,46.0,180.93947845448898
1.2,4.6,13.0,47.0,189.52076056151608
1.2,4.7,13.0,48.0,208.74048176524403
1.2,4.8,13.0,49.0,180.4150872716067
1.2,4.9,13.0,50.0,174.94363020206566
1.2,5.0,13.0,51.0,195.02380230313202
1.2,5.1,13.0,52.0,208.79408964358828
1.2,5.2,13.0,53.0,178.76084122635885
1.2,5.3,13.0,54.0,202.3649889100849
1.2,5.4,13.0,55.0,185.7649760555567
1.2,5.5,13.0,56.0,215.5905907543674
1.2,5.6,13.0,57.0,191.28177010034045
1.2,5.7,13.0,58.0,193.41831646631513
1.2,5.8,13.0,59.0,201.4494343574162
1.2,5.9,13.0,60.0,201.87006971960278
1.2,6.0,13.0,61.0,185.63721259952737
1.2,6.1,13.0,62.0,197.39791523775637
1.2,6.2,13.0,63.0,204.13329341213114
1.2,6.3,13.0,64.0,192.68198757182765
1.2,6.4,13.0,65.0,216.43011813392954
1.2,6.5,13.0,66.0,203.63494678135712
1.2,6.6,13.0,67.0,179.0560443858678
1.2,6.7,13.0,68.0,191.90003700349666
1.2,6.8,13.0,69.0,184.26115565699743
1.2,6.9,13.0,70.0,181.87387065746336
1.2,7.0,13.0,71.0,187.70209458269773
1.2,7.1,13.0,72.0,185.43167349805213
1.2,7.2,13.0,73.0,200.02901763867865
1.2,7.3,13.0,74.0,182.22678443774308
1.2,7.4,13.0,75.0,191.91312210307615
1.2,7.5,13.0,76.0,200.216681549807
1.2,7.6,13.0,77.0,187.25629288728737
1.2,7.7,13.0,78.0,177.83807750352082
1.2,7.8,13.0,79.0,186.50301576647195
1.2,7.9,13.0,80.0,179.80516875926585
1.2,8.0,13.0,81.0,187.18961042048446
1.2,8.1,13.0,82.0,188.91139405684817
1.2,8.2,13.0,83.0,223.38734655381296
1.2,8.3,13.0,84.0,188.63461166657257
1.2,8.4,13.0,85.0,193.60547226056707
1.2,8.5,13.0,86.0,187.7302817903066
1.2,8.6,13.0,87.0,184.5550029993974
1.2,8.7,13.0,88.0,204.25278431038356
1.2,8.8,13.0,89.0,178.67934672062327
1.2,8.9,13.0,90.0,172.3634386146095
1.2,9.0,13.0,91.0,197.5320577055943
1.2,9.1,13.0,92.0,185.33976137376646
1.2,9.2,13.0,93.0,209.11577186779473
1.2,9.3,13.0,94.0,188.3843836320681
1.2,9.4,13.0,95.0,196.0076086522942
1.2,9.5,13.0,96.0,180.58968049574804
1.2,9.6,13.0,97.0,180.08985262997422
1.2,9.7,13.0,98.0,194.13057493296054
1.2,9.8,13.0,99.0,206.41276894413062
1.2,9.9,13.0,100.0,191.5555358321372
1.2,0.0,13.0,1.0,192.60974787223944
1.2,0.1,13.0,2.0,186.98086189079726
1.2,0.2,13.0,3.0,181.19928719216617
1.2,0.3,13.0,4.0,200.26983358867042
1.2,0.4,13.0,5.0,217.9443592603792
1.2,0.5,13.0,6.0,201.85925045853554
1.2,0.6,13.0,7.0,199.9896548133274
1.2,0.7,13.0,8.0,190.39200217508545
1.2,0.8,13.0,9.0,214.0592122145546
1.2,0.9,13.0,10.0,190.2835820641065
1.2,1.0,13.0,11.0,206.8244427898615
1.2,1.1,13.0,12.0,199.88630129601134
1.2,1.2,13.0,13.0,193.90563279698824
1.3,1.4,14.0,15.0,179.95250117390123
1.3,1.5,14.0,16.0,195.6520435327799
1.3,1.6,14.0,17.0,186.57505049587454
1.3,1.7,14.0,18.0,196.77163308580063
1.3,1.8,14.0,19.0,182.30219304620107
1.3,1.9,14.0,20.0,197.80228812495665
1.3,2.0,14.0,21.0,183.20394498441718
1.3,2.1,14.0,22.0,204.548093572665
1.3,2.2,14.0,23.0,177.86010769040809
1.3,2.3,14.0,24.0,176.93181326668255
1.3,2.4,14.0,25.0,216.1793007351973
1.3,2.5,14.0,26.0,195.74759727730205
1.3,2.6,14.0,27.0,191.247532837086
1.3,2.7,14.0,28.0,190.6768095020551
1.3,2.8,14.0,29.0,178.36680982943392
1.3,2.9,14.0,30.0,182.59954283609753
1.3,3.0,14.0,31.0,181.62456565184235
1.3,3.1,14.0,32.0,197.3555668816617
1.3,3.2,14.0,33.0,211.26182214158356
1.3,3.3,14.0,34.0,290.41684297870705
1.3,3.4,14.0,35.0,195.3364221699417
1.3,3.5,14.0,36.0,191.4592474817071
1.3,3.6,14.0,37.0,184.45038350568942
1.3,3.7,14.0,38.0,187.07906817655788
1.3,3.8,14.0,39.0,183.56309417758183
1.3,3.9,14.0,40.0,204.14013518325567
1.3,4.0,14.0,41.0,196.35529895964515
1.3,4.1,14.0,42.0,203.79857299263932
1.3,4.2,14.0,43.0,184.33622761619674
1.3,4.3,14.0,44.0,180.93608623480122
1.3,4.4,14.0,45.0,192.365519357271
1.3,4.5,14.0,46.0,217.34803001030636
1.3,4.6,14.0,47.0,187.26547350763545
1.3,4.7,14.0,48.0,209.96098316520383
1.3,4.8,14.0,49.0,178.79329725052503
1.3,4.9,14.0,50.0,182.41206826514878
1.3,5.0,14.0,51.0,180.47893386544789
1.3,5.1,14.0,52.0,214.11135719286534
1.3,5.2,14.0,53.0,188.86620181017773
1.3,5.3,14.0,54.0,205.03650356151633
1.3,5.4,14.0,55.0,194.90365804022656
1.3,5.5,14.0,56.0,192.85013455231427
1.3,5.6,14.0,57.0,202.62128234602494
1.3,5.7,14.0,58.0,191.66836965988756
1.3,5.8,14.0,59.0,176.2911932284147
1.3,5.9,14.0,60.0,173.7365865031531
1.3,6.0,14.0,61.0,184.25952528058244
1.3,6.1,14.0,62.0,216.8336585286243
1.3,6.2,14.0,63.0,191.99275628650594
1.3,6.3,14.0,64.0,180.84886476630757
1.3,6.4,14.0,65.0,194.7337287555353
1.3,6.5,14.0,66.0,188.66356750788947
1.3,6.6,14.0,67.0,239.72914269978705
1.3,6.7,14.0,68.0,193.89449861225626
1.3,6.8,14.0,69.0,179.3789783088023
1.3,6.9,14.0,70.0,188.0032978784081
1.3,7.0,14.0,71.0,207.54206886354262
1.3,7.1,14.0,72.0,191.10198327861252
1.3,7.2,14.0,73.0,181.74041168610148
1.3,7.3,14.0,74.0,179.84657634704686
1.3,7.4,14.0,75.0,186.75532704339707
1.3,7.5,14.0,76.0,217.1703100474886
1.3,7.6,14.0,77.0,195.26061407307756
1.3,7.7,14.0,78.0,200.80990190114645
1.3,7.8,14.0,79.0,189.33524752972517
1.3,7.9,14.0,80.0,175.63296692132465
1.3,8.0,14.0,81.0,183.16123374641612
1.3,8.1,14.0,82.0,195.96225484136863
1.3,8.2,14.0,83.0,199.78756578077363
1.3,8.3,14.0,84.0,191.51421568232084
1.3,8.4,14.0,85.0,187.55525014909776
1.3,8.5,14.0,86.0,190.99127531802588
1.3,8.6,14.0,87.0,227.48625564698335
1.3,8.7,14.0,88.0,208.34397468938408
1.3,8.8,14.0,89.0,202.52285591307714
1.3,8.9,14.0,90.0,189.55914647316644
1.3,9.0,14.0,91.0,189.89560020902832
1.3,9.1,14.0,92.0,180.95805759691254
1.3,9.2,14.0,93.0,182.9497345491122
1.3,9.3,14.0,94.0,193.2400594116198
1.3,9.4,14.0,95.0,193.0070070446361
1.3,9.5,14.0,96.0,210.85509379464418
1.3,9.6,14.0,97.0,173.13615605241037
1.3,9.7,14.0,98.0,206.0907606208623
1.3,9.8,14.0,99.0,193.33476255401388
1.3,9.9,14.0,100.0,186.44965604820965
1.3,0.0,14.0,1.0,176.40775031070575
1.3,0.1,14.0,2.0,187.35726153275812
1.3,0.2,14.0,3.0,169.46913476378532
1.3,0.3,14.0,4.0,185.72993811160717
1.3,0.4,14.0,5.0,192.28707873676987
1.3,0.5,14.0,6.0,191.7354468325753
1.3,0.6,14.0,7.0,202.03757505350868
1.3,0.7,14.0,8.0,183.49954050529297
1.3,0.8,14.0,9.0,195.8748418998814
1.3,0.9,14.0,10.0,196.03875334697025
1.3,1.0,14.0,11.0,194.86068500366426
1.3,1.1,14.0,12.0,195.20748833912825
1.3,1.2,14.0,13.0,216.33743986135258
1.3,1.3,14.0,14.0,182.143201881515
1.4,1.5,15.0,16.0,193.51034033043504
1.4,1.6,15.0,17.0,204.13204890666972
1.4,1.7,15.0,18.0,182.0384388221793
1.4,1.8,15.0,19.0,185.22425472458383
1.4,1.9,15.0,20.0,181.34644840615312
1.4,2.0,15.0,21.0,207.23039790205078
1.4,2.1,15.0,22.0,201.56037847888675
1.4,2.2,15.0,23.0,181.3893956821214
1.4,2.3,15.0,24.0,194.42223380625205
1.4,2.4,15.0,25.0,178.98086366674454
1.4,2.5,15.0,26.0,165.55313327872935
1.4,2.6,15.0,27.0,200.46403379181433
1.4,2.7,15.0,28.0,190.81722722988667
1.4,2.8,15.0,29.0,190.7138660647845
1.4,2.9,15.0,30.0,189.1075611367225
1.4,3.0,15.0,31.0,199.75615964538122
1.4,3.1,15.0,32.0,209.16273161105727
1.4,3.2,15.0,33.0,185.77631879711464
1.4,3.3,15.0,34.0,201.46180054566742
1.4,3.4,15.0,35.0,180.3718760976962
1.4,3.5,15.0,36.0,195.1169089993268
1.4,3.6,15.0,37.0,185.84226908249374
1.4,3.7,15.0,38.0,175.045414382055
1.4,3.8,15.0,39.0,187.27525210043672
1.4,3.9,15.0,40.0,185.3171092579576
1.4,4.0,15.0,41.0,184.19614195598857
1.4,4.1,15.0,42.0,176.77046667874532
1.4,4.2,15.0,43.0,200.57818651610833
1.4,4.3,15.0,44.0,190.1680286294074
1.4,4.4,15.0,45.0,180.27738133317587
1.4,4.5,15.0,46.0,180.25033160745946
1.4,4.6,15.0,47.0,176.94715623114425
1.4,4.7,15.0,48.0,195.3632540584996
1.4,4.8,15.0,49.0,182.7830052755731
1.4,4.9,15.0,50.0,190.85145386114857
1.4,5.0,15.0,51.0,187.90271274301932
1.4,5.1,15.0,52.0,179.77342393485625
1.4,5.2,15.0,53.0,216.34760717084023
1.4,5.3,15.0,54.0,174.48781867338263
1.4,5.4,15.0,55.0,183.20170797220305
1.4,5.5,15.0,56.0,179.8667400575315
1.4,5.6,15.0,57.0,180.9673868540526
1.4,5.7,15.0,58.0,183.98759004613154
1.4,5.8,15.0,59.0,185.94799046755944
1.4,5.9,15.0,60.0,257.8512485147397
1.4,6.0,15.0,61.0,185.0093326341175
1.4,6.1,15.0,62.0,198.25942746722833
1.4,6.2,15.0,63.0,206.84195372776858
1.4,6.3,15.0,64.0,174.05626653303165
1.4,6.4,15.0,65.0,186.19943587219356
1.4,6.5,15.0,66.0,193.81255704671338
1.4,6.6,15.0,67.0,192.78438735068306
1.4,6.7,15.0,68.0,202.60290036201533
1.4,6.8,15.0,69.0,183.91796274016488
1.4,6.9,15.0,70.0,187.22641831843515
1.4,7.0,15.0,71.0,182.03330071025678
1.4,7.1,15.0,72.0,190.92574588597634
1.4,7.2,15.0,73.0,180.11360209653267
1.4,7.3,15.0,74.0,181.68798051062882
1.4,7.4,15.0,75.0,186.2598301065868
1.4,7.5,15.0,76.0,202.69032062989425
1.4,7.6,15.0,77.0,220.80866987790793
1.4,7.7,15.0,78.0,199.0867788692257
1.4,7.8,15.0,79.0,186.3476648378649
1.4,7.9,15.0,80.0,187.86422875668856
1.4,8.0,15.0,81.0,238.29684769174403
1.4,8.1,15.0,82.0,175.69782230441137
1.4,8.2,15.0,83.0,202.27898324249364
1.4,8.3,15.0,84.0,196.98771949714643
1.4,8.4,15.0,85.0,224.96969482653574
1.4,8.5,15.0,86.0,197.32805918214058
1.4,8.6,15.0,87.0,195.49640854815237
1.4,8.7,15.0,88.0,183.9902406617221
1.4,8.8,15.0,89.0,176.63108662820727
1.4,8.9,15.0,90.0,197.70950446070398
1.4,9.0,15.0,91.0,199.0410346229324
1.4,9.1,15.0,92.0,221.5363999646051
1.4,9.2,15.0,93.0,205.63528688561448
1.4,9.3,15.0,94.0,191.9469486035598
1.4,9.4,15.0,95.0,194.06897487322846
1.4,9.5,15.0,96.0,174.69238318998808
1.4,9.6,15.0,97.0,188.72512228140823
1.4,9.7,15.0,98.0,188.93795910441543
1.4,9.8,15.0,99.0,185.1660684495287
1.4,9.9,15.0,100.0,219.49788733222186
1.4,0.0,15.0,1.0,175.35247384261254
1.4,0.1,15.0,2.0,180.56289402666337
1.4,0.2,15.0,3.0,181.21524572418315
1.4,0.3,15.0,4.0,197.42007498525172
1.4,0.4,15.0,5.0,170.5888224135192
1.4,0.5,15.0,6.0,174.4616500233723
1.4,0.6,15.0,7.0,189.5175247814926
1.4,0.7,15.0,8.0,189.97153494042124
1.4,0.8,15.0,9.0,223.34507828877355
1.4,0.9,15.0,10.0,241.92621756625064
1.4,1.0,15.0,11.0,195.22548665171024
1.4,1.1,15.0,12.0,187.4567746916252
1.4,1.2,15.0,13.0,190.22994701536214
1.4,1.3,15.0,14.0,193.18945924435627
1.4,1.4,15.0,15.0,191.30080509126785
1.5,1.6,16.0,17.0,187.00151942085114
1.5,1.7,16.0,18.0,209.2838411508559
1.5,1.8,16.0,19.0,184.34976860040078
1.5,1.9,16.0,20.0,201.35107612770824
1.5,2.0,16.0,21.0,200.13784652128305
1.5,2.1,16.0,22.0,190.54432461789327
1.5,2.2,16.0,23.0,192.6344985996482
1.5,2.3,16.0,24.0,180.84324510558602
1.5,2.4,16.0,25.0,194.95498302475036
1.5,2.5,16.0,26.0,194.5861873693704
1.5,2.6,16.0,27.0,191.71299609669916
1.5,2.7,16.0,28.0,192.19160858801035
1.5,2.8,16.0,29.0,188.9819372897418
1.5,2.9,16.0,30.0,202.35714346086294
1.5,3.0,16.0,31.0,183.97359385659155
1.5,3.1,16.0,32.0,199.03512223940396
1.5,3.2,16.0,33.0,194.71701199979668
1.5,3.3,16.0,34.0,211.88281456648141
1.5,3.4,16.0,35.0,175.0967031203767
1.5,3.5,16.0,36.0,205.21732542777738
1.5,3.6,16.0,37.0,191.84723261136918
1.5,3.7,16.0,38.0,174.83757314466217
1.5,3.8,16.0,39.0,217.76189666232094
1.5,3.9,16.0,40.0,230.25691346864983
1.5,4.0,16.0,41.0,200.11024803736115
1.5,4.1,16.0,42.0,181.79641912248226
1.5,4.2,16.0,43.0,189.55089873624868
1.5,4.3,16.0,44.0,207.31325558736208
1.5,4.4,16.0,45.0,182.40168516296237
1.5,4.5,16.0,46.0,201.45826715143764
1.5,4.6,16.0,47.0,200.04900751784092
1.5,4.7,16.0,48.0,195.6354957641487
1.5,4.8,16.0,49.0,215.99382669787144
1.5,4.9,16.0,50.0,175.48533671317486
1.5,5.0,16.0,51.0,186.185141561968
1.5,5.1,16.0,52.0,189.6758313158617
1.5,5.2,16.0,53.0,199.4370355621658
1.5,5.3,16.0,54.0,190.0882741470897
1.5,5.4,16.0,55.0,202.93811442129746
1.5,5.5,16.0,56.0,205.25777725565897
1.5,5.6,16.0,57.0,189.06418662198607
1.5,5.7,16.0,58.0,186.78145513297665
1.5,5.8,16.0,59.0,188.1810773897365
1.5,5.9,16.0,60.0,198.38064350493283
1.5,6.0,16.0,61.0,179.9752333691892
1.5,6.1,16.0,62.0,192.04102980514273
1.5,6.2,16.0,63.0,177.32787430347258
1.5,6.3,16.0,64.0,181.08466104650032
1.5,6.4,16.0,65.0,185.39188441117477
1.5,6.5,16.0,66.0,177.6720215951058
1.5,6.6,16.0,67.0,191.2382437329451
1.5,6.7,16.0,68.0,200.2376302585626
1.5,6.8,16.0,69.0,187.50680624247528
1.5,6.9,16.0,70.0,177.18084704184628
1.5,7.0,16.0,71.0,186.15941884032668
1.5,7.1,16.0,72.0,186.49551854806361
1.5,7.2,16.0,73.0,191.63025982726288
1.5,7.3,16.0,74.0,188.58004825497176
1.5,7.4,16.0,75.0,195.47766688903494
1.5,7.5,16.0,76.0,178.21612005764192
1.5,7.6,16.0,77.0,205.69572425137903
1.5,7.7,16.0,78.0,223.7076958530045
1.5,7.8,16.0,79.0,193.1255331308992
1.5,7.9,16.0,80.0,188.75811155859657
1.5,8.0,16.0,81.0,196.57977049265187
1.5,8.1,16.0,82.0,199.94463716947044
1.5,8.2,16.0,83.0,199.8038193511256
1.5,8.3,16.0,84.0,177.77134477414282
1.5,8.4,16.0,85.0,247.70938158232576
1.5,8.5,16.0,86.0,193.71186145315798
1.5,8.6,16.0,87.0,187.72643489800868
1.5,8.7,16.0,88.0,181.24222644849482
1.5,8.8,16.0,89.0,177.29073612917915
1.5,8.9,16.0,90.0,189.87999186299172
1.5,9.0,16.0,91.0,186.40104292944747
1.5,9.1,16.0,92.0,187.18374588067496
1.5,9.2,16.0,93.0,201.52288523463986
1.5,9.3,16.0,94.0,182.3257610124173
1.5,9.4,16.0,95.0,173.2465703081925
1.5,9.5,16.0,96.0,185.90127590402255
1.5,9.6,16.0,97.0,204.70928160175518
1.5,9.7,16.0,98.0,195.34329528204765
1.5,9.8,16.0,99.0,207.3378636014481
1.5,9.9,16.0,100.0,219.70114183706895
1.5,0.0,16.0,1.0,188.06474342926552
1.5,0.1,16.0,2.0,187.06030360229047
1.5,0.2,16.0,3.0,241.3763035850043
1.5,0.3,16.0,4.0,202.92596038007366
1.5,0.4,16.0,5.0,196.0533044533835
1.5,0.5,16.0,6.0,193.9249288433656
1.5,0.6,16.0,7.0,191.00823384395562
1.5,0.7,16.0,8.0,181.44895376049618
1.5,0.8,16.0,9.0,200.05574199401116
1.5,0.9,16.0,10.0,204.87201474034563
1.5,1.0,16.0,11.0,213.4531263311403
1.5,1.1,16.0,12.0,194.6487485189459
1.5,1.2,16.0,13.0,179.116075585909
1.5,1.3,16.0,14.0,183.06173593267397
1.5,1.4,16.0,15.0,210.98333626890047
1.5,1.5,16.0,16.0,190.5680649729198
1.6,1.7,17.0,18.0,180.9387105541075
1.6,1.8,17.0,19.0,192.78959591900298
1.6,1.9,17.0,20.0,173.57600401567674
1.6,2.0,17.0,21.0,185.85753948255518
1.6,2.1,17.0,22.0,201.338206257897
1.6,2.2,17.0,23.0,199.18364113398337
1.6,2.3,17.0,24.0,191.7098030208676
1.6,2.4,17.0,25.0,202.62665469530018
1.6,2.5,17.0,26.0,188.4430157605288
1.6,2.6,17.0,27.0,202.8387009412079
1.6,2.7,17.0,28.0,180.93102006689713
1.6,2.8,17.0,29.0,194.4181639109818
1.6,2.9,17.0,30.0,186.48397862257238
1.6,3.0,17.0,31.0,194.69198996116734
1.6,3.1,17.0,32.0,201.86085504638947
1.6,3.2,17.0,33.0,180.60971957577735
1.6,3.3,17.0,34.0,186.1408803856637
1.6,3.4,17.0,35.0,190.44542115921215
1.6,3.5,17.0,36.0,196.9077029700658
1.6,3.6,17.0,37.0,221.9052692910651
1.6,3.7,17.0,38.0,186.66974350503466
1.6,3.8,17.0,39.0,211.12880309526085
1.6,3.9,17.0,40.0,184.1789713422947
1.6,4.0,17.0,41.0,190.9679127732241
1.6,4.1,17.0,42.0,189.4627104334364
1.6,4.2,17.0,43.0,215.64222082958668
1.6,4.3,17.0,44.0,192.58033350493204
1.6,4.4,17.0,45.0,203.30591883256918
1.6,4.5,17.0,46.0,217.4096074601092
1.6,4.6,17.0,47.0,192.45835149119736
1.6,4.7,17.0,48.0,178.1353205454629
1.6,4.8,17.0,49.0,210.59037994592433
1.6,4.9,17.0,50.0,206.54082518586262
1.6,5.0,17.0,51.0,181.58430906347692
1.6,5.1,17.0,52.0,195.9645003934767
1.6,5.2,17.0,53.0,203.09226806497222
1.6,5.3,17.0,54.0,182.08857091609673
1.6,5.4,17.0,55.0,196.41953878975798
1.6,5.5,17.0,56.0,178.6592431789245
1.6,5.6,17.0,57.0,207.99757890497844
1.6,5.7,17.0,58.0,177.13851634817863
1.6,5.8,17.0,59.0,197.3100289058315
1.6,5.9,17.0,60.0,184.94608312306738
1.6,6.0,17.0,61.0,188.76478458746953
1.6,6.1,17.0,62.0,185.77796840621642
1.6,6.2,17.0,63.0,177.42670464917447
1.6,6.3,17.0,64.0,180.31607804880534
1.6,6.4,17.0,65.0,192.7708702475829
1.6,6.5,17.0,66.0,189.06317557465746
1.6,6.6,17.0,67.0,181.37791768019667
1.6,6.7,17.0,68.0,207.73708607227763
1.6,6.8,17.0,69.0,192.91613486207157
1.6,6.9,17.0,70.0,184.41803679145977
1.6,7.0,17.0,71.0,188.70334339202952
1.6,7.1,17.0,72.0,184.42047141409898
1.6,7.2,17.0,73.0,219.60676980219228
1.6,7.3,17.0,74.0,191.7727630104187
1.6,7.4,17.0,75.0,180.99410670457868
1.6,7.5,17.0,76.0,195.61395718272146
1.6,7.6,17.0,77.0,183.90377112619987
1.6,7.7,17.0,78.0,220.41682912574237
1.6,7.8,17.0,79.0,191.54747085588224
1.6,7.9,17.0,80.0,219.90522935418167
1.6,8.0,17.0,81.0,180.82519700565538
1.6,8.1,17.0,82.0,182.41299593008915
1.6,8.2,17.0,83.0,169.8210135285766
1.6,8.3,17.0,84.0,199.93145270224014
1.6,8.4,17.0,85.0,188.25923439929474
1.6,8.5,17.0,86.0,186.51990366553497
1.6,8.6,17.0,87.0,197.7614248178025
1.6,8.7,17.0,88.0,210.07594460629332
1.6,8.8,17.0,89.0,209.44104882479286
1.6,8.9,17.0,90.0,198.22777124316096
1.6,9.0,17.0,91.0,197.79408773969706
1.6,9.1,17.0,92.0,186.26807845935573
1.6,9.2,17.0,93.0,209.8388625726179
1.6,9.3,17.0,94.0,188.50173326986769
1.6,9.4,17.0,95.0,195.45742097473115
1.6,9.5,17.0,96.0,186.74071031176086
1.6,9.6,17.0,97.0,186.41013690542692
1.6,9.7,17.0,98.0,189.39480442247896
1.6,9.8,17.0,99.0,191.84161921116518
1.6,9.9,17.0,100.0,177.51911124584248
1.6,0.0,17.0,1.0,172.8573809286819
1.6,0.1,17.0,2.0,186.37824229897896
1.6,0.2,17.0,3.0,213.6647550153407
1.6,0.3,17.0,4.0,192.71862110741253
1.6,0.4,17.0,5.0,196.4374221651802
1.6,0.5,17.0,6.0,181.6257387121219
1.6,0.6,17.0,7.0,206.12008139726964
1.6,0.7,17.0,8.0,206.5461709764146
1.6,0.8,17.0,9.0,184.15845691525809
1.6,0.9,17.0,10.0,192.47149578554684
1.6,1.0,17.0,11.0,178.23064596784008
1.6,1.1,17.0,12.0,208.46187226733076
1.6,1.2,17.0,13.0,175.64282667497744
1.6,1.3,17.0,14.0,196.36648845215657
1.6,1.4,17.0,15.0,186.00403105329227
1.6,1.5,17.0,16.0,179.0603257458438
1.6,1.6,17.0,17.0,214.76999046112692
1.7,1.8,18.0,19.0,171.46783391576443
1.7,1.9,18.0,20.0,202.02984579084705
1.7,2.0,18.0,21.0,207.0958491328193
1.7,2.1,18.0,22.0,190.80973167162244
1.7,2.2,18.0,23.0,181.17115394379408
1.7,2.3,18.0,24.0,196.7357283812714
1.7,2.4,18.0,25.0,220.4421980858723
1.7,2.5,18.0,26.0,183.57348741085818
1.7,2.6,18.0,27.0,196.53830452806878
1.7,2.7,18.0,28.0,190.461931294251
1.7,2.8,18.0,29.0,209.52267394177366
1.7,2.9,18.0,30.0,187.5123865511034
1.7,3.0,18.0,31.0,195.28366673916213
1.7,3.1,18.0,32.0,195.76206972761676
1.7,3.2,18.0,33.0,183.4379592815641
1.7,3.3,18.0,34.0,177.4928431840373
1.7,3.4,18.0,35.0,191.6530686779404
1.7,3.5,18.0,36.0,203.61333565813305
1.7,3.6,18.0,37.0,197.0985414780259
1.7,3.7,18.0,38.0,193.04167929343788
1.7,3.8,18.0,39.0,221.2600301119921
1.7,3.9,18.0,40.0,194.1764576488662
1.7,4.0,18.0,41.0,209.66347693101258
1.7,4.1,18.0,42.0,190.94466943554613
1.7,4.2,18.0,43.0,179.60543439497897
1.7,4.3,18.0,44.0,203.6470279340421
1.7,4.4,18.0,45.0,190.24555608276842
1.7,4.5,18.0,46.0,209.40430274250917
1.7,4.6,18.0,47.0,183.53585792857112
1.7,4.7,18.0,48.0,203.32056187665776
1.7,4.8,18.0,49.0,198.53470642117162
1.7,4.9,18.0,50.0,175.4636602242266
1.7,5.0,18.0,51.0,184.62308629216838
1.7,5.1,18.0,52.0,172.00318651611474
1.7,5.2,18.0,53.0,190.0489172910797
1.7,5.3,18.0,54.0,192.2776349380174
1.7,5.4,18.0,55.0,189.87969312633177
1.7,5.5,18.0,56.0,197.0258150373307
1.7,5.6,18.0,57.0,192.01497783471368
1.7,5.7,18.0,58.0,190.64112321399654
1.7,5.8,18.0,59.0,210.45151596664246
1.7,5.9,18.0,60.0,224.216167910474
1.7,6.0,18.0,61.0,182.0735682631307
1.7,6.1,18.0,62.0,189.46459352782296
1.7,6.2,18.0,63.0,197.1403997685188
1.7,6.3,18.0,64.0,203.13939481624507
1.7,6.4,18.0,65.0,183.7075491680083
1.7,6.5,18.0,66.0,187.32498788776718
1.7,6.6,18.0,67.0,191.58076402205506
1.7,6.7,18.0,68.0,235.02770188226393
1.7,6.8,18.0,69.0,200.6807403908815
1.7,6.9,18.0,70.0,183.49550883743862
1.7,7.0,18.0,71.0,182.30381954351668
1.7,7.1,18.0,72.0,186.88434427695074
1.7,7.2,18.0,73.0,183.0116065473508
1.7,7.3,18.0,74.0,194.78673600702422
1.7,7.4,18.0,75.0,185.04635990764584
1.7,7.5,18.0,76.0,175.75145177899068
1.7,7.6,18.0,77.0,190.8352108181578
1.7,7.7,18.0,78.0,183.4492430796418
1.7,7.8,18.0,79.0,211.90953621513822
1.7,7.9,18.0,80.0,212.50553016516028
1.7,8.0,18.0,81.0,187.37434047826503
1.7,8.1,18.0,82.0,170.25625542141293
1.7,8.2,18.0,83.0,186.57094543116548
1.7,8.3,18.0,84.0,183.7904034223328
1.7,8.4,18.0,85.0,190.8718792619783
1.7,8.5,18.0,86.0,184.36775860694004
1.7,8.6,18.0,87.0,175.90334022260797
1.7,8.7,18.0,88.0,206.425528530457
1.7,8.8,18.0,89.0,190.08104687988455
1.7,8.9,18.0,90.0,184.50478488829222
1.7,9.0,18.0,91.0,211.49532865220442
1.7,9.1,18.0,92.0,184.56749409217775
1.7,9.2,18.0,93.0,178.94139241720237
1.7,9.3,18.0,94.0,185.44741385590112
1.7,9.4,18.0,95.0,203.40100737990835
1.7,9.5,18.0,96.0,209.96702513811434
1.7,9.6,18.0,97.0,192.67116752313348
1.7,9.7,18.0,98.0,196.544988352584
1.7,9.8,18.0,99.0,207.34383022777808
1.7,9.9,18.0,100.0,186.17639057278691
1.7,0.0,18.0,1.0,191.27104538476712
1.7,0.1,18.0,2.0,191.67475294098392
1.7,0.2,18.0,3.0,189.12438519672784
1.7,0.3,18.0,4.0,197.3638423843684
1.7,0.4,18.0,5.0,181.4792009254056
1.7,0.5,18.0,6.0,187.2296588376912
1.7,0.6,18.0,7.0,193.23139179601202
1.7,0.7,18.0,8.0,190.49824697567195
1.7,0.8,18.0,9.0,189.87287735919764
1.7,0.9,18.0,10.0,189.32463826429392
1.7,1.0,18.0,11.0,184.57358084275188
1.7,1.1,18.0,12.0,212.09200275465392
1.7,1.2,18.0,13.0,190.3670431245871
1.7,1.3,18.0,14.0,192.78182533775254
1.7,1.4,18.0,15.0,175.50099783664947
1.7,1.5,18.0,16.0,179.2323931424322
1.7,1.6,18.0,17.0,177.21419571586213
1.7,1.7,18.0,18.0,193.6980083335727
1.8,1.9,19.0,20.0,181.68843191544488
1.8,2.0,19.0,21.0,213.48364923497687
1.8,2.1,19.0,22.0,200.45175136895395
1.8,2.2,19.0,23.0,179.51367701312708
1.8,2.3,19.0,24.0,196.39580135074425
1.8,2.4,19.0,25.0,184.0511312323896
1.8,2.5,19.0,26.0,189.7513804824295
1.8,2.6,19.0,27.0,183.23855039327714
1.8,2.7,19.0,28.0,227.29158282480364
1.8,2.8,19.0,29.0,206.6708375382537
1.8,2.9,19.0,30.0,179.943100753776
1.8,3.0,19.0,31.0,187.4432078627938
1.8,3.1,19.0,32.0,299.99413304357176
1.8,3.2,19.0,33.0,184.8211569250289
1.8,3.3,19.0,34.0,181.6632442841837
1.8,3.4,19.0,35.0,206.45084286816785
1.8,3.5,19.0,36.0,205.26000557597348
1.8,3.6,19.0,37.0,200.38399338256298
1.8,3.7,19.0,38.0,197.3000893363143
1.8,3.8,19.0,39.0,188.26318098356305
1.8,3.9,19.0,40.0,186.85002608341335
1.8,4.0,19.0,41.0,190.44795820455556
1.8,4.1,19.0,42.0,189.21939864235546
1.8,4.2,19.0,43.0,207.03921166510244
1.8,4.3,19.0,44.0,188.6865667312677
1.8,4.4,19.0,45.0,182.98697892931864
1.8,4.5,19.0,46.0,204.4654847326675
1.8,4.6,19.0,47.0,180.44690974384216
1.8,4.7,19.0,48.0,202.54564357066582
1.8,4.8,19.0,49.0,198.42678202278492
1.8,4.9,19.0,50.0,209.58236601717292
1.8,5.0,19.0,51.0,183.43348832886568
1.8,5.1,19.0,52.0,183.70934805553685
1.8,5.2,19.0,53.0,204.18827307410496
1.8,5.3,19.0,54.0,170.76037579742376
1.8,5.4,19.0,55.0,171.59838524953872
1.8,5.5,19.0,56.0,181.7412705575674
1.8,5.6,19.0,57.0,191.45958166070835
1.8,5.7,19.0,58.0,176.08355091098358
1.8,5.8,19.0,59.0,186.26085109818365
1.8,5.9,19.0,60.0,184.3944059371847
1.8,6.0,19.0,61.0,174.53257976298303
1.8,6.1,19.0,62.0,198.72244462013558
1.8,6.2,19.0,63.0,176.35684464389138
1.8,6.3,19.0,64.0,206.9208318423634
1.8,6.4,19.0,65.0,202.36489426934514
1.8,6.5,19.0,66.0,189.85936226994997
1.8,6.6,19.0,67.0,194.48497318472562
1.8,6.7,19.0,68.0,191.2238314350757
1.8,6.8,19.0,69.0,189.51900510293927
1.8,6.9,19.0,70.0,179.5672928974646
1.8,7.0,19.0,71.0,174.7259303277213
1.8,7.1,19.0,72.0,197.03199932963227
1.8,7.2,19.0,73.0,201.0655244427554
1.8,7.3,19.0,74.0,196.88463343070543
1.8,7.4,19.0,75.0,188.57768650568212
1.8,7.5,19.0,76.0,202.04747881725052
1.8,7.6,19.0,77.0,194.8674054532503
1.8,7.7,19.0,78.0,184.81479430506957
1.8,7.8,19.0,79.0,187.17480895099365
1.8,7.9,19.0,80.0,179.34933781432366
1.8,8.0,19.0,81.0,191.1139870428778
1.8,8.1,19.0,82.0,184.60604741438368
1.8,8.2,19.0,83.0,171.81566071216065
1.8,8.3,19.0,84.0,194.92852301877073
1.8,8.4,19.0,85.0,187.52408354043493
1.8,8.5,19.0,86.0,188.38147463754862
1.8,8.6,19.0,87.0,194.40916122606006
1.8,8.7,19.0,88.0,191.1655987582659
1.8,8.8,19.0,89.0,202.66654741085233
1.8,8.9,19.0,90.0,179.11574937428784
1.8,9.0,19.0,91.0,209.5950865712118
1.8,9.1,19.0,92.0,187.52383304078887
1.8,9.2,19.0,93.0,183.99284698838875
1.8,9.3,19.0,94.0,205.6105502137315
1.8,9.4,19.0,95.0,188.2493493058454
1.8,9.5,19.0,96.0,194.46340604757572
1.8,9.6,19.0,97.0,183.92846324408163
1.8,9.7,19.0,98.0,214.01425642702088
1.8,9.8,19.0,99.0,187.8725822990681
1.8,9.9,19.0,100.0,184.23995242334522
1.8,0.0,19.0,1.0,202.57065558409298
1.8,0.1,19.0,2.0,182.58221900724612
1.8,0.2,19.0,3.0,188.98295209598
1.8,0.3,19.0,4.0,186.69332182197087
1.8,0.4,19.0,5.0,187.87734495288137
1.8,0.5,19.0,6.0,198.8584433448337
1.8,0.6,19.0,7.0,195.34653270209654
1.8,0.7,19.0,8.0,176.5995666765565
1.8,0.8,19.0,9.0,210.76641218518247
1.8,0.9,19.0,10.0,180.22863091338542
1.8,1.0,19.0,11.0,189.3169038375758
1.8,1.1,19.0,12.0,180.89162722940335
1.8,1.2,19.0,13.0,226.3744958490294
1.8,1.3,19.0,14.0,197.02937271575436
1.8,1.4,19.0,15.0,184.98382399705602
1.8,1.5,19.0,16.0,203.04663796931573
1.8,1.6,19.0,17.0,192.37997249190968
1.8,1.7,19.0,18.0,196.27010693908755
1.8,1.8,19.0,19.0,204.35173831571606
1.9,2.0,20.0,21.0,207.18310661429797
1.9,2.1,20.0,22.0,197.79396578772185
1.9,2.2,20.0,23.0,171.83918032711642
1.9,2.3,20.0,24.0,193.5102021767371
1.9,2.4,20.0,25.0,192.1048901606055
1.9,2.5,20.0,26.0,185.40710012527606
1.9,2.6,20.0,27.0,190.15337717848016
1.9,2.7,20.0,28.0,191.49398181598733
1.9,2.8,20.0,29.0,170.4184537395999
1.9,2.9,20.0,30.0,179.21065505373525
1.9,3.0,20.0,31.0,180.3454258072434
1.9,3.1,20.0,32.0,182.39059331401674
1.9,3.2,20.0,33.0,190.3154840560397
1.9,3.3,20.0,34.0,215.13276311203634
1.9,3.4,20.0,35.0,174.69727750518638
1.9,3.5,20.0,36.0,185.55535155584406
1.9,3.6,20.0,37.0,190.66088238657304
1.9,3.7,20.0,38.0,188.24733901335225
1.9,3.8,20.0,39.0,213.33969850999878
1.9,3.9,20.0,40.0,183.6512325789132
1.9,4.0,20.0,41.0,175.6922041629523
1.9,4.1,20.0,42.0,185.8195847164849
1.9,4.2,20.0,43.0,195.61482875766953
1.9,4.3,20.0,44.0,195.55553528773706
1.9,4.4,20.0,45.0,197.9607112737368
1.9,4.5,20.0,46.0,201.37648437212488
1.9,4.6,20.0,47.0,178.29682223078188
1.9,4.7,20.0,48.0,183.7364801845443
1.9,4.8,20.0,49.0,183.30791582623812
1.9,4.9,20.0,50.0,196.61369447226744
1.9,5.0,20.0,51.0,195.4448879884158
1.9,5.1,20.0,52.0,186.41351755914675
1.9,5.2,20.0,53.0,195.44035248454023
1.9,5.3,20.0,54.0,187.19553259312752
1.9,5.4,20.0,55.0,206.31607313302032
1.9,5.5,20.0,56.0,189.81581736134729
1.9,5.6,20.0,57.0,197.65396329312372
1.9,5.7,20.0,58.0,186.60479258891456
1.9,5.8,20.0,59.0,188.01890884741167
1.9,5.9,20.0,60.0,200.32683652312645
1.9,6.0,20.0,61.0,215.3505662247545
1.9,6.1,20.0,62.0,198.3957218399412
1.9,6.2,20.0,63.0,171.78462191914778
1.9,6.3,20.0,64.0,185.2189935817391
1.9,6.4,20.0,65.0,201.21386159068499
1.9,6.5,20.0,66.0,189.26026015683368
1.9,6.6,20.0,67.0,163.89583758671006
1.9,6.7,20.0,68.0,189.46224484943517
1.9,6.8,20.0,69.0,207.89948602773913
1.9,6.9,20.0,70.0,239.63149970669824
1.9,7.0,20.0,71.0,188.51644748318105
1.9,7.1,20.0,72.0,174.82588735741655
1.9,7.2,20.0,73.0,217.97214249182431
1.9,7.3,20.0,74.0,240.55081917010853
1.9,7.4,20.0,75.0,212.49153424387617
1.9,7.5,20.0,76.0,224.20647747625517
1.9,7.6,20.0,77.0,175.75316648284618
1.9,7.7,20.0,78.0,187.87567052993313
1.9,7.8,20.0,79.0,216.8136775634377
1.9,7.9,20.0,80.0,182.45298372737435
1.9,8.0,20.0,81.0,182.11899617416785
1.9,8.1,20.0,82.0,211.46582313636787
1.9,8.2,20.0,83.0,197.1905875750173
1.9,8.3,20.0,84.0,211.92125540307342
1.9,8.4,20.0,85.0,198.49340729507733
1.9,8.5,20.0,86.0,186.1426266551821
1.9,8.6,20.0,87.0,195.95340273315168
1.9,8.7,20.0,88.0,199.51975619131431
1.9,8.8,20.0,89.0,219.67458062342104
1.9,8.9,20.0,90.0,179.43506420868945
1.9,9.0,20.0,91.0,185.18859338135562
1.9,9.1,20.0,92.0,200.1768046094204
1.9,9.2,20.0,93.0,193.16075893507997
1.9,9.3,20.0,94.0,238.3797152316256
1.9,9.4,20.0,95.0,183.74209290154977
1.9,9.5,20.0,96.0,173.65618473302698
1.9,9.6,20.0,97.0,165.268907581598
1.9,9.7,20.0,98.0,199.07514555988158
1.9,9.8,20.0,99.0,193.1168022447451
1.9,9.9,20.0,100.0,186.12793636985856
1.9,0.0,20.0,1.0,181.8257797292715
1.9,0.1,20.0,2.0,198.28184282852206
1.9,0.2,20.0,3.0,186.73477015558083
1.9,0.3,20.0,4.0,216.5992635267071
1.9,0.4,20.0,5.0,181.2550585552174
1.9,0.5,20.0,6.0,172.89831931393107
1.9,0.6,20.0,7.0,192.0060031883423
1.9,0.7,20.0,8.0,184.00134663491957
1.9,0.8,20.0,9.0,176.61176442851362
1.9,0.9,20.0,10.0,180.54731200943496
1.9,1.0,20.0,11.0,177.86668731634768
1.9,1.1,20.0,12.0,193.01895916625998
1.9,1.2,20.0,13.0,196.85548317892855
1.9,1.3,20.0,14.0,197.4415158693508
1.9,1.4,20.0,15.0,182.56532624812084
1.9,1.5,20.0,16.0,184.8820515216163
1.9,1.6,20.0,17.0,179.40574963937993
1.9,1.7,20.0,18.0,196.6467904750069
1.9,1.8,20.0,19.0,185.53964454119384
1.9,1.9,20.0,20.0,179.41469139252376
2.0,2.1,21.0,22.0,2009.6487780579976
2.0,2.2,21.0,23.0,1748.4474960185876
2.0,2.3,21.0,24.0,2036.4455538408477
2.0,2.4,21.0,25.0,1732.4538017794168
2.0,2.5,21.0,26.0,1741.2549415307026
2.0,2.6,21.0,27.0,2143.3847886402477
2.0,2.7,21.0,28.0,1733.0339521653093
2.0,2.8,21.0,29.0,1732.5198071799186
2.0,2.9,21.0,30.0,1821.1361460434769
2.0,3.0,21.0,31.0,1849.1939034547274
2.0,3.1,21.0,32.0,1728.4266576176856
2.0,3.2,21.0,33.0,1694.3638204332167
2.0,3.3,21.0,34.0,1813.0418429207448
2.0,3.4,21.0,35.0,1644.1451790966041
2.0,3.5,21.0,36.0,1677.7666766394004
2.0,3.6,21.0,37.0,1594.6884047070469
2.0,3.7,21.0,38.0,1845.1676346232437
2.0,3.8,21.0,39.0,1779.416485439848
2.0,3.9,21.0,40.0,1679.129858878163
2.0,4.0,21.0,41.0,1788.5574625665838
2.0,4.1,21.0,42.0,1734.2098233824822
2.0,4.2,21.0,43.0,1864.5130166678166
2.0,4.3,21.0,44.0,1807.8264608583618
2.0,4.4,21.0,45.0,1715.7284189286315
2.0,4.5,21.0,46.0,1724.3570911747772
2.0,4.6,21.0,47.0,1685.6614528472574
2.0,4.7,21.0,48.0,1722.7923047129377
2.0,4.8,21.0,49.0,2068.9570406811176
2.0,4.9,21.0,50.0,1722.101416841696
2.0,5.0,21.0,51.0,1806.6355714893032
2.0,5.1,21.0,52.0,1757.5537580795033
2.0,5.2,21.0,53.0,1936.2108807927762
2.0,5.3,21.0,54.0,2082.684978599808
2.0,5.4,21.0,55.0,2012.0032101322538
2.0,5.5,21.0,56.0,1667.2139383819183
2.0,5.6,21.0,57.0,3735.171486546782
2.0,5.7,21.0,58.0,1968.675538134212
2.0,5.8,21.0,59.0,1693.4932357499947
2.0,5.9,21.0,60.0,1762.8061309523484
2.0,6.0,21.0,61.0,1828.7571821004285
2.0,6.1,21.0,62.0,1667.5817913162457
2.0,6.2,21.0,63.0,1770.1187567951179
2.0,6.3,21.0,64.0,1906.2508272244793
2.0,6.4,21.0,65.0,1549.6624567338088
2.0,6.5,21.0,66.0,1694.1817625062988
2.0,6.6,21.0,67.0,2019.0397974596447
2.0,6.7,21.0,68.0,1698.163093156965
2.0,6.8,21.0,69.0,1714.9589363373527
2.0,6.9,21.0,70.0,1772.373599173334
2.0,7.0,21.0,71.0,1712.6118763828479
2.0,7.1,21.0,72.0,1835.5100757299863
2.0,7.2,21.0,73.0,1844.5449757715453
2.0,7.3,21.0,74.0,1528.4847884040564
2.0,7.4,21.0,75.0,1759.3446715337323
2.0,7.5,21.0,76.0,1745.9100845879445
2.0,7.6,21.0,77.0,1775.5384894039985
2.0,7.7,21.0,78.0,1644.6931289287102
2.0,7.8,21.0,79.0,1724.9504900834054
2.0,7.9,21.0,80.0,1801.0359329839675
2.0,8.0,21.0,81.0,1978.1653521596854
2.0,8.1,21.0,82.0,490.3646286481542
2.0,8.2,21.0,83.0,490.6439506023775
2.0,8.3,21.0,84.0,481.3847859942964
2.0,8.4,21.0,85.0,462.7507374058703
2.0,8.5,21.0,86.0,557.6865559971117
2.0,8.6,21.0,87.0,479.05233753259347
2.0,8.7,21.0,88.0,472.64411134670223
2.0,8.8,21.0,89.0,470.91990760167124
2.0,8.9,21.0,90.0,526.8445402368704
2.0,9.0,21.0,91.0,528.3598212182067
2.0,9.1,21.0,92.0,664.5028324537384
2.0,9.2,21.0,93.0,508.36379630100356
2.0,9.3,21.0,94.0,516.842978263183
2.0,9.4,21.0,95.0,524.5559324192909
2.0,9.5,21.0,96.0,464.9708801472551
2.0,9.6,21.0,97.0,488.2026181256264
2.0,9.7,21.0,98.0,567.3394306612086
2.0,9.8,21.0,99.0,574.504911251606
2.0,9.9,21.0,100.0,519.1776697555417
2.0,0.0,21.0,1.0,281.4091259905956
2.0,0.1,21.0,2.0,314.75058452204684
2.0,0.2,21.0,3.0,278.5277902080661
2.0,0.3,21.0,4.0,294.9882458060299
2.0,0.4,21.0,5.0,288.9464765946923
2.0,0.5,21.0,6.0,299.1944672108764
2.0,0.6,21.0,7.0,288.8238472991649
2.0,0.7,21.0,8.0,274.5653810010382
2.0,0.8,21.0,9.0,288.4728926805342
2.0,0.9,21.0,10.0,301.1210252066238
2.0,1.0,21.0,11.0,272.7346081131508
2.0,1.1,21.0,12.0,294.2146879568591
2.0,1.2,21.0,13.0,320.9760568559793
2.0,1.3,21.0,14.0,285.54723502049023
2.0,1.4,21.0,15.0,274.87372585963806
2.0,1.5,21.0,16.0,327.61377569869694
2.0,1.6,21.0,17.0,331.1528131038009
2.0,1.7,21.0,18.0,268.2685410278018
2.0,1.8,21.0,19.0,293.08458849254146
2.0,1.9,21.0,20.0,265.7452229207655
2.0,2.0,21.0,21.0,1993.857525861696
2.1,2.2,22.0,23.0,1153.430396231972
2.1,2.3,22.0,24.0,1241.8181716626927
2.1,2.4,22.0,25.0,1025.382099983435
2.1,2.5,22.0,26.0,1331.5692108059918
2.1,2.6,22.0,27.0,1245.0098141137619
2.1,2.7,22.0,28.0,1103.900870766918
2.1,2.8,22.0,29.0,1241.2236421238542
2.1,2.9,22.0,30.0,1374.865307468058
2.1,3.0,22.0,31.0,1394.7310751234634
2.1,3.1,22.0,32.0,1219.1236733349626
2.1,3.2,22.0,33.0,1370.5244029509797
2.1,3.3,22.0,34.0,1151.2198600221436
2.1,3.4,22.0,35.0,1278.611804744761
2.1,3.5,22.0,36.0,1364.3284883727144
2.1,3.6,22.0,37.0,1230.6311073435973
2.1,3.7,22.0,38.0,1230.7296027723364
2.1,3.8,22.0,39.0,1299.8384208767777
2.1,3.9,22.0,40.0,1306.1910208277118
2.1,4.0,22.0,41.0,1320.4710539242528
2.1,4.1,22.0,42.0,1337.5142110269448
2.1,4.2,22.0,43.0,1206.1387705698005
2.1,4.3,22.0,44.0,1224.3001081270627
2.1,4.4,22.0,45.0,1133.800893850299
2.1,4.5,22.0,46.0,1296.659899104182
2.1,4.6,22.0,47.0,1201.6237661975797
2.1,4.7,22.0,48.0,1141.727164699196
2.1,4.8,22.0,49.0,1255.0885802516607
2.1,4.9,22.0,50.0,1263.757456228538
2.1,5.0,22.0,51.0,1257.4181803414517
2.1,5.1,22.0,52.0,1279.6405367612472
2.1,5.2,22.0,53.0,1345.5979302108258
2.1,5.3,22.0,54.0,1236.9680568790106
2.1,5.4,22.0,55.0,1387.3645780914314
2.1,5.5,22.0,56.0,1278.3632657739133
2.1,5.6,22.0,57.0,1173.0668926345677
2.1,5.7,22.0,58.0,1207.3873423810394
2.1,5.8,22.0,59.0,1236.6902682230939
2.1,5.9,22.0,60.0,1256.0257727308633
2.1,6.0,22.0,61.0,1451.7117183739228
2.1,6.1,22.0,62.0,1193.056523777174
2.1,6.2,22.0,63.0,1062.9567557390917
2.1,6.3,22.0,64.0,1287.8916696093465
2.1,6.4,22.0,65.0,1416.6840285121127
2.1,6.5,22.0,66.0,1235.7893901670466
2.1,6.6,22.0,67.0,1346.775832792985
2.1,6.7,22.0,68.0,1276.7258348170667
2.1,6.8,22.0,69.0,1440.6583087769855
2.1,6.9,22.0,70.0,1346.6322647863767
2.1,7.0,22.0,71.0,1573.0836555744386
2.1,7.1,22.0,72.0,1233.729795093188
2.1,7.2,22.0,73.0,1236.5469625109174
2.1,7.3,22.0,74.0,1305.5022866874738
2.1,7.4,22.0,75.0,1172.7856546749042
2.1,7.5,22.0,76.0,1176.960721591681
2.1,7.6,22.0,77.0,1308.7620021682849
2.1,7.7,22.0,78.0,1314.291259482029
2.1,7.8,22.0,79.0,1229.4470537924312
2.1,7.9,22.0,80.0,1957.0981617945286
2.1,8.0,22.0,81.0,541.8619584944146
2.1,8.1,22.0,82.0,212.27293927373583
2.1,8.2,22.0,83.0,176.6001346367245
2.1,8.3,22.0,84.0,187.83651345188872
2.1,8.4,22.0,85.0,177.89466921304154
2.1,8.5,22.0,86.0,184.90240815314235
2.1,8.6,22.0,87.0,203.06774429516832
2.1,8.7,22.0,88.0,181.54640443675086
2.1,8.8,22.0,89.0,220.08568908268444
2.1,8.9,22.0,90.0,197.20634750471427
2.1,9.0,22.0,91.0,178.91160508916158
2.1,9.1,22.0,92.0,185.3494321269909
2.1,9.2,22.0,93.0,188.1070849531437
2.1,9.3,22.0,94.0,189.73925397173986
2.1,9.4,22.0,95.0,160.25160069194004
2.1,9.5,22.0,96.0,215.51012755186338
2.1,9.6,22.0,97.0,174.66168080326943
2.1,9.7,22.0,98.0,214.67164106593003
2.1,9.8,22.0,99.0,188.28097495578584
2.1,9.9,22.0,100.0,173.19300813677947
2.1,0.0,22.0,1.0,211.37968037485697
2.1,0.1,22.0,2.0,186.89742581145444
2.1,0.2,22.0,3.0,176.25023514512208
2.1,0.3,22.0,4.0,182.3640869070424
2.1,0.4,22.0,5.0,185.11831522436367
2.1,0.5,22.0,6.0,198.3118503786585
2.1,0.6,22.0,7.0,190.14408661466905
2.1,0.7,22.0,8.0,181.89142787062323
2.1,0.8,22.0,9.0,208.54419959037764
2.1,0.9,22.0,10.0,204.493745483447
2.1,1.0,22.0,11.0,198.50794601502741
2.1,1.1,22.0,12.0,195.36608672744887
2.1,1.2,22.0,13.0,190.50695211716757
2.1,1.3,22.0,14.0,217.33205229837557
2.1,1.4,22.0,15.0,179.24568361720017
2.1,1.5,22.0,16.0,192.23300105963864
2.1,1.6,22.0,17.0,184.58512153418786
2.1,1.7,22.0,18.0,213.0409785236462
2.1,1.8,22.0,19.0,196.64747877361108
2.1,1.9,22.0,20.0,214.74737649918566
2.1,2.0,22.0,21.0,1663.2053348117986
2.1,2.1,22.0,22.0,1248.8638474358636
2.2,2.3,23.0,24.0,1303.2610596503978
2.2,2.4,23.0,25.0,1266.8017308493693
2.2,2.5,23.0,26.0,1209.817261109637
2.2,2.6,23.0,27.0,1272.7055282946712
2.2,2.7,23.0,28.0,1303.7586383765386
2.2,2.8,23.0,29.0,1315.9632645889685
2.2,2.9,23.0,30.0,1388.9443639713602
2.2,3.0,23.0,31.0,1206.8248774098827
2.2,3.1,23.0,32.0,1232.3114054722316
2.2,3.2,23.0,33.0,1328.636424813087
2.2,3.3,23.0,34.0,1352.8274525430809
2.2,3.4,23.0,35.0,1216.8026420553745
2.2,3.5,23.0,36.0,1316.8537980516649
2.2,3.6,23.0,37.0,1094.690044715412
2.2,3.7,23.0,38.0,1203.6253975972809
2.2,3.8,23.0,39.0,1509.3610661324774
2.2,3.9,23.0,40.0,1343.85662914415
2.2,4.0,23.0,41.0,1350.734923782093
2.2,4.1,23.0,42.0,1140.3857479729504
2.2,4.2,23.0,43.0,1252.2254381605785
2.2,4.3,23.0,44.0,1149.4791897162097
2.2,4.4,23.0,45.0,1132.2372834001962
2.2,4.5,23.0,46.0,1186.0455368039072
2.2,4.6,23.0,47.0,1511.2725109213277
2.2,4.7,23.0,48.0,1399.7268685216477
2.2,4.8,23.0,49.0,1350.8105611437218
2.2,4.9,23.0,50.0,1184.256391946314
2.2,5.0,23.0,51.0,1240.3043562958665
2.2,5.1,23.0,52.0,1191.412711910779
2.2,5.2,23.0,53.0,1311.7721995885254
2.2,5.3,23.0,54.0,1234.1847801048998
2.2,5.4,23.0,55.0,1305.4803800146276
2.2,5.5,23.0,56.0,1465.888717654335
2.2,5.6,23.0,57.0,1240.1908456356032
2.2,5.7,23.0,58.0,1222.501185835802
2.2,5.8,23.0,59.0,1460.91010608826
2.2,5.9,23.0,60.0,1232.342260045605
2.2,6.0,23.0,61.0,1111.42229683707
2.2,6.1,23.0,62.0,1266.725548642659
2.2,6.2,23.0,63.0,1240.1904958889168
2.2,6.3,23.0,64.0,1227.3274632274927
2.2,6.4,23.0,65.0,1197.7426357407078
2.2,6.5,23.0,66.0,1171.7233184860702
2.2,6.6,23.0,67.0,1276.39547667185
2.2,6.7,23.0,68.0,1154.422217076973
2.2,6.8,23.0,69.0,1222.912653640488
2.2,6.9,23.0,70.0,1120.4838685734178
2.2,7.0,23.0,71.0,1258.0266304686281
2.2,7.1,23.0,72.0,1307.7122694882582
2.2,7.2,23.0,73.0,1332.6633203454994
2.2,7.3,23.0,74.0,1243.440231721681
2.2,7.4,23.0,75.0,1179.5134273819683
2.2,7.5,23.0,76.0,1285.0154319742965
2.2,7.6,23.0,77.0,1348.6286302174678
2.2,7.7,23.0,78.0,1399.1946130340289
2.2,7.8,23.0,79.0,1854.2973627193076
2.2,7.9,23.0,80.0,164.70264836710172
2.2,8.0,23.0,81.0,427.1219631296541
2.2,8.1,23.0,82.0,199.22056309455834
2.2,8.2,23.0,83.0,191.7788599472206
2.2,8.3,23.0,84.0,203.3363250866748
2.2,8.4,23.0,85.0,187.15964692899638
2.2,8.5,23.0,86.0,227.02123083402938
2.2,8.6,23.0,87.0,173.12385489914968
2.2,8.7,23.0,88.0,199.255039885204
2.2,8.8,23.0,89.0,185.36566162637635
2.2,8.9,23.0,90.0,199.43684857489035
2.2,9.0,23.0,91.0,186.7546350365785
2.2,9.1,23.0,92.0,173.66070903582573
2.2,9.2,23.0,93.0,190.31955477422304
2.2,9.3,23.0,94.0,178.8170612912084
2.2,9.4,23.0,95.0,178.6363586634042
2.2,9.5,23.0,96.0,189.12557766380112
2.2,9.6,23.0,97.0,193.53179775797037
2.2,9.7,23.0,98.0,182.1190077487112
2.2,9.8,23.0,99.0,172.21487691341514
2.2,9.9,23.0,100.0,189.18945038382213
2.2,0.0,23.0,1.0,228.80698039314635
2.2,0.1,23.0,2.0,189.596805712427
2.2,0.2,23.0,3.0,173.2041130554875
2.2,0.3,23.0,4.0,215.92436364258785
2.2,0.4,23.0,5.0,181.0756198414253
2.2,0.5,23.0,6.0,209.66222456525236
2.2,0.6,23.0,7.0,186.53770511401427
2.2,0.7,23.0,8.0,191.13817367281243
2.2,0.8,23.0,9.0,184.9503183365832
2.2,0.9,23.0,10.0,202.37370063881727
2.2,1.0,23.0,11.0,191.55389353593236
2.2,1.1,23.0,12.0,191.50156516088836
2.2,1.2,23.0,13.0,188.9661055419307
2.2,1.3,23.0,14.0,199.45522294015746
2.2,1.4,23.0,15.0,233.86278629929083
2.2,1.5,23.0,16.0,189.7266505957004
2.2,1.6,23.0,17.0,215.77995231127014
2.2,1.7,23.0,18.0,190.0025116220755
2.2,1.8,23.0,19.0,194.83484061838195
2.2,1.9,23.0,20.0,195.76913583679757
2.2,2.0,23.0,21.0,1789.6725169902759
2.2,2.1,23.0,22.0,1194.7818224393648
2.2,2.2,23.0,23.0,1154.158261224272
2.3,2.4,24.0,25.0,1375.0040940438737
2.3,2.5,24.0,26.0,1242.5640807399118
2.3,2.6,24.0,27.0,1295.0438528168045
2.3,2.7,24.0,28.0,1272.1275477138124
2.3,2.8,24.0,29.0,1251.2369950362706
2.3,2.9,24.0,30.0,1361.2987619503303
2.3,3.0,24.0,31.0,1289.0866612990849
2.3,3.1,24.0,32.0,1197.3590758359626
2.3,3.2,24.0,33.0,1229.948236641325
2.3,3.3,24.0,34.0,1407.7722010025004
2.3,3.4,24.0,35.0,1297.7753598506201
2.3,3.5,24.0,36.0,1175.0177777236627
2.3,3.6,24.0,37.0,1321.5541574468095
2.3,3.7,24.0,38.0,1389.4005973914843
2.3,3.8,24.0,39.0,1327.8055392724439
2.3,3.9,24.0,40.0,1042.2912098865258
2.3,4.0,24.0,41.0,1198.9740947399498
2.3,4.1,24.0,42.0,1374.7346849674502
2.3,4.2,24.0,43.0,1293.7063316833355
2.3,4.3,24.0,44.0,1235.2355282826154
2.3,4.4,24.0,45.0,1288.590269329125
2.3,4.5,24.0,46.0,1416.7375899447495
2.3,4.6,24.0,47.0,1255.497495410217
2.3,4.7,24.0,48.0,1223.2284584840766
2.3,4.8,24.0,49.0,1289.7335557426356
2.3,4.9,24.0,50.0,1263.6366647050527
2.3,5.0,24.0,51.0,1266.0018000697812
2.3,5.1,24.0,52.0,1173.6322606678013
2.3,5.2,24.0,53.0,1180.9273088894306
2.3,5.3,24.0,54.0,1400.7147181721948
2.3,5.4,24.0,55.0,1248.8032364859987
2.3,5.5,24.0,56.0,1263.7935216916624
2.3,5.6,24.0,57.0,1202.0553453771736
2.3,5.7,24.0,58.0,1182.975457985692
2.3,5.8,24.0,59.0,1267.4856537136222
2.3,5.9,24.0,60.0,1131.3308365744253
2.3,6.0,24.0,61.0,1299.9960172015717
2.3,6.1,24.0,62.0,1133.2906599510436
2.3,6.2,24.0,63.0,1226.6761687730102
2.3,6.3,24.0,64.0,1254.0758751558812
2.3,6.4,24.0,65.0,1328.7534087421925
2.3,6.5,24.0,66.0,1150.619593865797
2.3,6.6,24.0,67.0,1259.9148506417832
2.3,6.7,24.0,68.0,1323.5585273001734
2.3,6.8,24.0,69.0,1247.8343528338476
2.3,6.9,24.0,70.0,1134.4495313457096
2.3,7.0,24.0,71.0,1212.4049467303514
2.3,7.1,24.0,72.0,1124.7452209770092
2.3,7.2,24.0,73.0,1278.7067022550832
2.3,7.3,24.0,74.0,1330.7076224897464
2.3,7.4,24.0,75.0,1232.9576197439762
2.3,7.5,24.0,76.0,1199.1768061455841
2.3,7.6,24.0,77.0,1132.0986717692576
2.3,7.7,24.0,78.0,1869.4731704438393
2.3,7.8,24.0,79.0,143.8968584136824
2.3,7.9,24.0,80.0,135.4893623821114
2.3,8.0,24.0,81.0,535.2114019761839
2.3,8.1,24.0,82.0,192.4497998061808
2.3,8.2,24.0,83.0,183.6730691826736
2.3,8.3,24.0,84.0,187.07497406819354
2.3,8.4,24.0,85.0,236.95114046205683
2.3,8.5,24.0,86.0,177.90392862598085
2.3,8.6,24.0,87.0,212.77318591201842
2.3,8.7,24.0,88.0,196.4851981161227
2.3,8.8,24.0,89.0,193.71790945430106
2.3,8.9,24.0,90.0,234.97562783537728
2.3,9.0,24.0,91.0,187.06201878048805
2.3,9.1,24.0,92.0,184.50449218807555
2.3,9.2,24.0,93.0,183.24366029070475
2.3,9.3,24.0,94.0,207.39320401445718
2.3,9.4,24.0,95.0,180.24222444603902
2.3,9.5,24.0,96.0,205.14271886165037
2.3,9.6,24.0,97.0,190.44868631250958
2.3,9.7,24.0,98.0,181.59263209389843
2.3,9.8,24.0,99.0,190.53739936379617
2.3,9.9,24.0,100.0,198.98105941996502
2.3,0.0,24.0,1.0,176.54734588779473
2.3,0.1,24.0,2.0,240.8992247375246
2.3,0.2,24.0,3.0,193.31615536568086
2.3,0.3,24.0,4.0,176.0019568092746
2.3,0.4,24.0,5.0,180.44898986124687
2.3,0.5,24.0,6.0,194.15974381143843
2.3,0.6,24.0,7.0,163.4856181210573
2.3,0.7,24.0,8.0,195.45001137600514
2.3,0.8,24.0,9.0,197.60459043271163
2.3,0.9,24.0,10.0,189.27763348895354
2.3,1.0,24.0,11.0,221.35682966481508
2.3,1.1,24.0,12.0,184.1543973535187
2.3,1.2,24.0,13.0,354.01409450888565
2.3,1.3,24.0,14.0,182.66783170340506
2.3,1.4,24.0,15.0,192.44056835826052
2.3,1.5,24.0,16.0,177.15913649207494
2.3,1.6,24.0,17.0,211.2630590367962
2.3,1.7,24.0,18.0,195.2488201021025
2.3,1.8,24.0,19.0,178.421312696161
2.3,1.9,24.0,20.0,161.99440090335673
2.3,2.0,24.0,21.0,1679.9393433578714
2.3,2.1,24.0,22.0,1305.3360500978329
2.3,2.2,24.0,23.0,1167.401022577939
2.3,2.3,24.0,24.0,1268.2260561797264
2.4,2.5,25.0,26.0,1346.9752338367323
2.4,2.6,25.0,27.0,1306.3945160153107
2.4,2.7,25.0,28.0,1311.2384721561182
2.4,2.8,25.0,29.0,1206.7172603529025
2.4,2.9,25.0,30.0,1380.6533054689114
2.4,3.0,25.0,31.0,1429.7515577134998
2.4,3.1,25.0,32.0,1197.157366956558
2.4,3.2,25.0,33.0,1492.2248829333378
2.4,3.3,25.0,34.0,1203.9462036000205
2.4,3.4,25.0,35.0,1299.9031358451427
2.4,3.5,25.0,36.0,1197.4960440116567
2.4,3.6,25.0,37.0,1354.7506527412288
2.4,3.7,25.0,38.0,1257.751915451996
2.4,3.8,25.0,39.0,1337.2585036146027
2.4,3.9,25.0,40.0,1310.7622346347025
2.4,4.0,25.0,41.0,1183.3507594034077
2.4,4.1,25.0,42.0,1241.635600876442
2.4,4.2,25.0,43.0,1312.7885608732674
2.4,4.3,25.0,44.0,1320.8634185065268
2.4,4.4,25.0,45.0,1213.0570190068177
2.4,4.5,25.0,46.0,1208.9278742979104
2.4,4.6,25.0,47.0,1372.1463115906627
2.4,4.7,25.0,48.0,1169.298979154178
2.4,4.8,25.0,49.0,1443.0069435147932
2.4,4.9,25.0,50.0,1113.4477317306266
2.4,5.0,25.0,51.0,1208.1592167747435
2.4,5.1,25.0,52.0,1217.894244385689
2.4,5.2,25.0,53.0,1236.6345711544177
2.4,5.3,25.0,54.0,1165.1880343527819
2.4,5.4,25.0,55.0,1199.3794673883333
2.4,5.5,25.0,56.0,1335.7036336231174
2.4,5.6,25.0,57.0,1434.2393397796047
2.4,5.7,25.0,58.0,1252.732814097453
2.4,5.8,25.0,59.0,1222.2068542016455
2.4,5.9,25.0,60.0,1208.4652003944818
2.4,6.0,25.0,61.0,1321.1950464861452
2.4,6.1,25.0,62.0,1159.4979290090785
2.4,6.2,25.0,63.0,1246.015036284704
2.4,6.3,25.0,64.0,1275.5897128270697
2.4,6.4,25.0,65.0,1634.6086562038222
2.4,6.5,25.0,66.0,1198.6114047412098
2.4,6.6,25.0,67.0,1250.8585716247064
2.4,6.7,25.0,68.0,1308.7058204124899
2.4,6.8,25.0,69.0,1256.6153640509356
2.4,6.9,25.0,70.0,1329.442604599171
2.4,7.0,25.0,71.0,1283.6483098643084
2.4,7.1,25.0,72.0,1271.309239465526
2.4,7.2,25.0,73.0,1313.830877332678
2.4,7.3,25.0,74.0,1350.0787344274881
2.4,7.4,25.0,75.0,1415.8861199958944
2.4,7.5,25.0,76.0,1147.0441407639228
2.4,7.6,25.0,77.0,1888.598306695345
2.4,7.7,25.0,78.0,148.7511691061631
2.4,7.8,25.0,79.0,146.35924268094644
2.4,7.9,25.0,80.0,154.70331503350002
2.4,8.0,25.0,81.0,575.3416190773946
2.4,8.1,25.0,82.0,193.30412326519934
2.4,8.2,25.0,83.0,187.41812606898097
2.4,8.3,25.0,84.0,179.21600700462338
2.4,8.4,25.0,85.0,204.3328393651007
2.4,8.5,25.0,86.0,188.94053345016476
2.4,8.6,25.0,87.0,180.78692724988676
2.4,8.7,25.0,88.0,192.18703200300988
2.4,8.8,25.0,89.0,190.9263349572884
2.4,8.9,25.0,90.0,183.3881387572503
2.4,9.0,25.0,91.0,190.82885718734332
2.4,9.1,25.0,92.0,179.02203309817642
2.4,9.2,25.0,93.0,178.3847504141513
2.4,9.3,25.0,94.0,204.9088289494703
2.4,9.4,25.0,95.0,200.30598512809235
2.4,9.5,25.0,96.0,178.85877268336267
2.4,9.6,25.0,97.0,214.95311277645686
2.4,9.7,25.0,98.0,189.6828769928486
2.4,9.8,25.0,99.0,187.36363485714577
2.4,9.9,25.0,100.0,193.29577736774158
2.4,0.0,25.0,1.0,201.07951767871202
2.4,0.1,25.0,2.0,190.40222842451104
2.4,0.2,25.0,3.0,203.8253670149032
2.4,0.3,25.0,4.0,197.15506574922819
2.4,0.4,25.0,5.0,186.7570207150668
2.4,0.5,25.0,6.0,172.3256244663755
2.4,0.6,25.0,7.0,183.88283318182158
2.4,0.7,25.0,8.0,191.22051910227253
2.4,0.8,25.0,9.0,200.5248891060163
2.4,0.9,25.0,10.0,199.20496105671586
2.4,1.0,25.0,11.0,195.04991650193554
2.4,1.1,25.0,12.0,183.2404399213422
2.4,1.2,25.0,13.0,222.77440275641572
2.4,1.3,25.0,14.0,184.92286782408448
2.4,1.4,25.0,15.0,212.78103863091448
2.4,1.5,25.0,16.0,192.6580493066522
2.4,1.6,25.0,17.0,188.0614561354491
2.4,1.7,25.0,18.0,205.19834502080295
2.4,1.8,25.0,19.0,179.64011175637714
2.4,1.9,25.0,20.0,193.5040955789205
2.4,2.0,25.0,21.0,1799.4513613131323
2.4,2.1,25.0,22.0,1281.7595647644223
2.4,2.2,25.0,23.0,1298.429082009647
2.4,2.3,25.0,24.0,1268.55490304695
2.4,2.4,25.0,25.0,1312.381868556182
2.5,2.6,26.0,27.0,1242.7132786530562
2.5,2.7,26.0,28.0,1180.1541388150529
2.5,2.8,26.0,29.0,1216.1884242794101
2.5,2.9,26.0,30.0,1252.9633134060357
2.5,3.0,26.0,31.0,1288.6263275329952
2.5,3.1,26.0,32.0,1253.5543202227425
2.5,3.2,26.0,33.0,1364.7199270922856
2.5,3.3,26.0,34.0,1254.8878220549343
2.5,3.4,26.0,35.0,1375.4118556526369
2.5,3.5,26.0,36.0,1286.0341506605419
2.5,3.6,26.0,37.0,1359.746570292241
2.5,3.7,26.0,38.0,1457.6427777555334
2.5,3.8,26.0,39.0,1235.8172397106991
2.5,3.9,26.0,40.0,1268.9566179457968
2.5,4.0,26.0,41.0,1369.0380105313845
2.5,4.1,26.0,42.0,1327.1411696628647
2.5,4.2,26.0,43.0,1152.6116831619615
2.5,4.3,26.0,44.0,1100.3643367883628
2.5,4.4,26.0,45.0,1191.588723301577
2.5,4.5,26.0,46.0,1425.5353966441025
2.5,4.6,26.0,47.0,1170.929760226268
2.5,4.7,26.0,48.0,1411.4870491528254
2.5,4.8,26.0,49.0,1295.0639196720047
2.5,4.9,26.0,50.0,1176.6133399268124
2.5,5.0,26.0,51.0,1403.8741842120214
2.5,5.1,26.0,52.0,1343.8121171294927
2.5,5.2,26.0,53.0,1252.160211169314
2.5,5.3,26.0,54.0,1337.8502217128114
2.5,5.4,26.0,55.0,1269.5972586419748
2.5,5.5,26.0,56.0,1222.1933346156595
2.5,5.6,26.0,57.0,1334.4665612048866
2.5,5.7,26.0,58.0,1175.3016809715784
2.5,5.8,26.0,59.0,1171.3668650918532
2.5,5.9,26.0,60.0,1140.8625545544082
2.5,6.0,26.0,61.0,1327.553160132193
2.5,6.1,26.0,62.0,1410.448146193554
2.5,6.2,26.0,63.0,1280.5683835206744
2.5,6.3,26.0,64.0,1226.9528419871451
2.5,6.4,26.0,65.0,1260.9619462541505
2.5,6.5,26.0,66.0,1397.4124174649899
2.5,6.6,26.0,67.0,1346.8723163671941
2.5,6.7,26.0,68.0,1268.4656667617141
2.5,6.8,26.0,69.0,1200.453686649309
2.5,6.9,26.0,70.0,1318.7589205135419
2.5,7.0,26.0,71.0,1478.5662962569943
2.5,7.1,26.0,72.0,1363.4538633618379
2.5,7.2,26.0,73.0,1187.2648411335856
2.5,7.3,26.0,74.0,1198.4470542385236
2.5,7.4,26.0,75.0,1387.0240232122212
2.5,7.5,26.0,76.0,1819.0620931186481
2.5,7.6,26.0,77.0,141.06452564442907
2.5,7.7,26.0,78.0,140.20464839885327
2.5,7.8,26.0,79.0,138.80013639039296
2.5,7.9,26.0,80.0,133.43774201644564
2.5,8.0,26.0,81.0,531.5277502747484
2.5,8.1,26.0,82.0,204.05824638415388
2.5,8.2,26.0,83.0,210.99472864205254
2.5,8.3,26.0,84.0,177.42613122204
2.5,8.4,26.0,85.0,184.1863523577022
2.5,8.5,26.0,86.0,200.2884903368422
2.5,8.6,26.0,87.0,205.78272551740503
2.5,8.7,26.0,88.0,195.4589182198251
2.5,8.8,26.0,89.0,177.34265769140896
2.5,8.9,26.0,90.0,190.82335454667916
2.5,9.0,26.0,91.0,180.79042117623877
2.5,9.1,26.0,92.0,192.27440117385325
2.5,9.2,26.0,93.0,212.53859298955095
2.5,9.3,26.0,94.0,191.69186882055502
2.5,9.4,26.0,95.0,203.32725919506396
2.5,9.5,26.0,96.0,199.64573604447492
2.5,9.6,26.0,97.0,184.61099477920777
2.5,9.7,26.0,98.0,268.1105387563696
2.5,9.8,26.0,99.0,183.89747975380507
2.5,9.9,26.0,100.0,244.21381454199854
2.5,0.0,26.0,1.0,179.79181598613536
2.5,0.1,26.0,2.0,189.43265852491612
2.5,0.2,26.0,3.0,188.61667505540035
2.5,0.3,26.0,4.0,199.68113351542013
2.5,0.4,26.0,5.0,189.0508602251451
2.5,0.5,26.0,6.0,202.89291291634862
2.5,0.6,26.0,7.0,182.85216603586386
2.5,0.7,26.0,8.0,185.84814561945268
2.5,0.8,26.0,9.0,187.6015816269349
2.5,0.9,26.0,10.0,192.43187594182797
2.5,1.0,26.0,11.0,185.96928602149703
2.5,1.1,26.0,12.0,220.96361109235707
2.5,1.2,26.0,13.0,226.4516519390187
2.5,1.3,26.0,14.0,199.31922194702824
2.5,1.4,26.0,15.0,192.5774509718296
2.5,1.5,26.0,16.0,248.59615795449974
2.5,1.6,26.0,17.0,182.99120386748734
2.5,1.7,26.0,18.0,182.89330942337259
2.5,1.8,26.0,19.0,194.67915719353869
2.5,1.9,26.0,20.0,205.78414073996373
2.5,2.0,26.0,21.0,1749.3420378468027
2.5,2.1,26.0,22.0,1211.1576633623263
2.5,2.2,26.0,23.0,1372.2429314814256
2.5,2.3,26.0,24.0,1224.718880809903
2.5,2.4,26.0,25.0,1334.2950203813207
2.5,2.5,26.0,26.0,1310.0180861202314
2.6,2.7,27.0,28.0,1156.3698914107626
2.6,2.8,27.0,29.0,1213.0430520820667
2.6,2.9,27.0,30.0,1264.933327412419
2.6,3.0,27.0,31.0,1525.5053862484374
2.6,3.1,27.0,32.0,1338.727667618265
2.6,3.2,27.0,33.0,1120.4725185318587
2.6,3.3,27.0,34.0,1270.262850214231
2.6,3.4,27.0,35.0,1349.0516509664524
2.6,3.5,27.0,36.0,1174.500858867394
2.6,3.6,27.0,37.0,1356.9600636597627
2.6,3.7,27.0,38.0,1217.7828079548776
2.6,3.8,27.0,39.0,1386.3471209866182
2.6,3.9,27.0,40.0,1380.55076601554
2.6,4.0,27.0,41.0,1287.3387696421814
2.6,4.1,27.0,42.0,1365.5857877249528
2.6,4.2,27.0,43.0,1357.5467612263312
2.6,4.3,27.0,44.0,1149.0950925615805
2.6,4.4,27.0,45.0,1449.3207197219922
2.6,4.5,27.0,46.0,1408.7803292830156
2.6,4.6,27.0,47.0,1167.7956496613047
2.6,4.7,27.0,48.0,1468.06750374731
2.6,4.8,27.0,49.0,1262.7567822603098
2.6,4.9,27.0,50.0,1191.3407855187484
2.6,5.0,27.0,51.0,1216.6350729414703
2.6,5.1,27.0,52.0,1221.728768036192
2.6,5.2,27.0,53.0,1226.6996951345338
2.6,5.3,27.0,54.0,1326.9570283218027
2.6,5.4,27.0,55.0,1246.8050275338824
2.6,5.5,27.0,56.0,1242.3688666937835
2.6,5.6,27.0,57.0,1230.4276055879009
2.6,5.7,27.0,58.0,1191.0181542707016
2.6,5.8,27.0,59.0,1243.4485902402873
2.6,5.9,27.0,60.0,1329.814971160463
2.6,6.0,27.0,61.0,1185.2762337421816
2.6,6.1,27.0,62.0,1303.7839896945488
2.6,6.2,27.0,63.0,1255.3279532495674
2.6,6.3,27.0,64.0,1162.9262726028792
2.6,6.4,27.0,65.0,1287.1834342636307
2.6,6.5,27.0,66.0,1229.457022892108
2.6,6.6,27.0,67.0,1223.2483622777359
2.6,6.7,27.0,68.0,1379.1916242920468
2.6,6.8,27.0,69.0,1293.0967427783346
2.6,6.9,27.0,70.0,1259.369406965858
2.6,7.0,27.0,71.0,1301.7075676078211
2.6,7.1,27.0,72.0,1283.6600800328558
2.6,7.2,27.0,73.0,1187.4170425106786
2.6,7.3,27.0,74.0,1488.9448547535137
2.6,7.4,27.0,75.0,2098.936419333357
2.6,7.5,27.0,76.0,153.86937174122588
2.6,7.6,27.0,77.0,147.95326538100932
2.6,7.7,27.0,78.0,140.95232156342684
2.6,7.8,27.0,79.0,153.85681670660279
2.6,7.9,27.0,80.0,148.57676065313555
2.6,8.0,27.0,81.0,545.7467406591115
2.6,8.1,27.0,82.0,202.22853019761033
2.6,8.2,27.0,83.0,179.0891589904133
2.6,8.3,27.0,84.0,231.61426711489685
2.6,8.4,27.0,85.0,278.7707342952661
2.6,8.5,27.0,86.0,196.68615521924514
2.6,8.6,27.0,87.0,167.7961881856311
2.6,8.7,27.0,88.0,185.40044603242708
2.6,8.8,27.0,89.0,207.83251635619303
2.6,8.9,27.0,90.0,216.5637991686382
2.6,9.0,27.0,91.0,184.82513053058284
2.6,9.1,27.0,92.0,188.72381166244298
2.6,9.2,27.0,93.0,185.74587020541577
2.6,9.3,27.0,94.0,199.98303569676955
2.6,9.4,27.0,95.0,193.76783606935783
2.6,9.5,27.0,96.0,204.88827684080866
2.6,9.6,27.0,97.0,182.6604260549289
2.6,9.7,27.0,98.0,190.83927124165305
2.6,9.8,27.0,99.0,179.53454934846454
2.6,9.9,27.0,100.0,177.02558758647658
2.6,0.0,27.0,1.0,191.05176649118354
2.6,0.1,27.0,2.0,232.2628380132602
2.6,0.2,27.0,3.0,188.08192323258712
2.6,0.3,27.0,4.0,184.27739508909661
2.6,0.4,27.0,5.0,193.56805857307432
2.6,0.5,27.0,6.0,185.65476494253423
2.6,0.6,27.0,7.0,190.7123547319683
2.6,0.7,27.0,8.0,179.06981643240195
2.6,0.8,27.0,9.0,210.47089888144924
2.6,0.9,27.0,10.0,190.8030835848309
2.6,1.0,27.0,11.0,190.481194029419
2.6,1.1,27.0,12.0,199.36538553199358
2.6,1.2,27.0,13.0,188.22114524956265
2.6,1.3,27.0,14.0,182.11072132397274
2.6,1.4,27.0,15.0,206.01436501725203
2.6,1.5,27.0,16.0,172.42143526498796
2.6,1.6,27.0,17.0,190.72673449934
2.6,1.7,27.0,18.0,184.3147442544182
2.6,1.8,27.0,19.0,192.7615797228075
2.6,1.9,27.0,20.0,191.54664448898558
2.6,2.0,27.0,21.0,1738.4812283943495
2.6,2.1,27.0,22.0,1277.0633436852818
2.6,2.2,27.0,23.0,1244.641815145296
2.6,2.3,27.0,24.0,1290.239294821961
2.6,2.4,27.0,25.0,1215.069135037088
2.6,2.5,27.0,26.0,1216.691845062696
2.6,2.6,27.0,27.0,1231.7200402270125
2.7,2.8,28.0,29.0,1189.0520262426342
2.7,2.9,28.0,30.0,1328.1089889496538
2.7,3.0,28.0,31.0,1219.0158417498812
2.7,3.1,28.0,32.0,1279.45741059581
2.7,3.2,28.0,33.0,1227.4565313094495
2.7,3.3,28.0,34.0,1487.0603492275122
2.7,3.4,28.0,35.0,1385.8724678609155
2.7,3.5,28.0,36.0,1227.5518663555617
2.7,3.6,28.0,37.0,1274.314632833949
2.7,3.7,28.0,38.0,1276.5476418899516
2.7,3.8,28.0,39.0,1219.5400980199072
2.7,3.9,28.0,40.0,1205.6547957501261
2.7,4.0,28.0,41.0,1338.8429495983642
2.7,4.1,28.0,42.0,1248.7073118157334
2.7,4.2,28.0,43.0,1418.8877977481247
2.7,4.3,28.0,44.0,1239.667578522385
2.7,4.4,28.0,45.0,1354.8971919361613
2.7,4.5,28.0,46.0,1291.7294287516795
2.7,4.6,28.0,47.0,1095.7881188563117
2.7,4.7,28.0,48.0,1366.0498900116747
2.7,4.8,28.0,49.0,1282.1646335565194
2.7,4.9,28.0,50.0,1206.3464067186778
2.7,5.0,28.0,51.0,1266.6369498295737
2.7,5.1,28.0,52.0,1162.6597403740748
2.7,5.2,28.0,53.0,1305.131960815492
2.7,5.3,28.0,54.0,1380.7012923684931
2.7,5.4,28.0,55.0,1305.4951792239874
2.7,5.5,28.0,56.0,1434.9573274741676
2.7,5.6,28.0,57.0,1308.9609077361763
2.7,5.7,28.0,58.0,1184.9518798624379
2.7,5.8,28.0,59.0,1326.7223498396665
2.7,5.9,28.0,60.0,1202.5228879588476
2.7,6.0,28.0,61.0,1399.2496872460977
2.7,6.1,28.0,62.0,1229.047314436411
2.7,6.2,28.0,63.0,1204.642197005848
2.7,6.3,28.0,64.0,1286.869127651222
2.7,6.4,28.0,65.0,1268.5658980494015
2.7,6.5,28.0,66.0,1198.3424477600643
2.7,6.6,28.0,67.0,1220.097776381135
2.7,6.7,28.0,68.0,1191.6624333585175
2.7,6.8,28.0,69.0,1231.2555146236527
2.7,6.9,28.0,70.0,1258.648804394581
2.7,7.0,28.0,71.0,1316.0611866654856
2.7,7.1,28.0,72.0,1211.4463522957947
2.7,7.2,28.0,73.0,1225.8556073511097
2.7,7.3,28.0,74.0,2053.001579725856
2.7,7.4,28.0,75.0,146.65505342918112
2.7,7.5,28.0,76.0,141.06337110274862
2.7,7.6,28.0,77.0,136.9334658712736
2.7,7.7,28.0,78.0,143.21952655289851
2.7,7.8,28.0,79.0,132.50335339652256
2.7,7.9,28.0,80.0,146.36820273746147
2.7,8.0,28.0,81.0,463.8349815050738
2.7,8.1,28.0,82.0,226.22778536109135
2.7,8.2,28.0,83.0,245.93480282125867
2.7,8.3,28.0,84.0,212.21098677260161
2.7,8.4,28.0,85.0,177.34695295962993
2.7,8.5,28.0,86.0,196.26877226300985
2.7,8.6,28.0,87.0,179.8808431753187
2.7,8.7,28.0,88.0,182.31526896618445
2.7,8.8,28.0,89.0,183.00852115322655
2.7,8.9,28.0,90.0,183.09698883911918
2.7,9.0,28.0,91.0,183.35153708524814
2.7,9.1,28.0,92.0,201.5885592141879
2.7,9.2,28.0,93.0,192.81971408226667
2.7,9.3,28.0,94.0,186.47357173333614
2.7,9.4,28.0,95.0,190.55578203456267
2.7,9.5,28.0,96.0,207.72086975077832
2.7,9.6,28.0,97.0,197.07968981002617
2.7,9.7,28.0,98.0,183.69056968951205
2.7,9.8,28.0,99.0,200.95075565368984
2.7,9.9,28.0,100.0,183.22636394992008
2.7,0.0,28.0,1.0,182.4583095289603
2.7,0.1,28.0,2.0,183.92318487914304
2.7,0.2,28.0,3.0,184.620073651567
2.7,0.3,28.0,4.0,180.08148376762725
2.7,0.4,28.0,5.0,184.12456907723515
2.7,0.5,28.0,6.0,194.95042343999236
2.7,0.6,28.0,7.0,205.57451539997686
2.7,0.7,28.0,8.0,202.9776420691266
2.7,0.8,28.0,9.0,180.11273405219248
2.7,0.9,28.0,10.0,196.1256217266289
2.7,1.0,28.0,11.0,209.6199493185145
2.7,1.1,28.0,12.0,195.2792890538037
2.7,1.2,28.0,13.0,181.67530477027242
2.7,1.3,28.0,14.0,185.9236430753903
2.7,1.4,28.0,15.0,178.1251516519747
2.7,1.5,28.0,16.0,177.0097181692793
2.7,1.6,28.0,17.0,194.35313273000705
2.7,1.7,28.0,18.0,189.6454157087886
2.7,1.8,28.0,19.0,189.92838972471162
2.7,1.9,28.0,20.0,208.62982518887978
2.7,2.0,28.0,21.0,1911.8815387202355
2.7,2.1,28.0,22.0,1178.7228105632687
2.7,2.2,28.0,23.0,1354.056906813274
2.7,2.3,28.0,24.0,1259.303321664959
2.7,2.4,28.0,25.0,1283.3379573142463
2.7,2.5,28.0,26.0,1246.22212199824
2.7,2.6,28.0,27.0,1229.4571150663403
2.7,2.7,28.0,28.0,1279.5754949092086
2.8,2.9,29.0,30.0,1242.741606791564
2.8,3.0,29.0,31.0,1233.9594113422734
2.8,3.1,29.0,32.0,1155.6558069504515
2.8,3.2,29.0,33.0,1214.027331824447
2.8,3.3,29.0,34.0,1190.7545144384003
2.8,3.4,29.0,35.0,1211.0420787026117
2.8,3.5,29.0,36.0,1235.9058467215389
2.8,3.6,29.0,37.0,1386.5262012483072
2.8,3.7,29.0,38.0,1260.8992962161265
2.8,3.8,29.0,39.0,1230.814555167322
2.8,3.9,29.0,40.0,1147.9795145592736
2.8,4.0,29.0,41.0,1389.3528426693708
2.8,4.1,29.0,42.0,1105.5009581758563
2.8,4.2,29.0,43.0,1384.863958958763
2.8,4.3,29.0,44.0,1136.7461232141172
2.8,4.4,29.0,45.0,1156.87287478752
2.8,4.5,29.0,46.0,1280.1283173579388
2.8,4.6,29.0,47.0,1255.5017955583328
2.8,4.7,29.0,48.0,1238.2535827715806
2.8,4.8,29.0,49.0,1465.3179127034455
2.8,4.9,29.0,50.0,1190.054520857934
2.8,5.0,29.0,51.0,1304.6655912272452
2.8,5.1,29.0,52.0,1156.6541068816894
2.8,5.2,29.0,53.0,1292.6299008254625
2.8,5.3,29.0,54.0,1418.0473615986882
2.8,5.4,29.0,55.0,1384.1047752692605
2.8,5.5,29.0,56.0,1211.652763943179
2.8,5.6,29.0,57.0,1188.5514236393312
2.8,5.7,29.0,58.0,1214.5225852835358
2.8,5.8,29.0,59.0,1278.0743261328814
2.8,5.9,29.0,60.0,1610.1218341626875
2.8,6.0,29.0,61.0,1257.1122931048722
2.8,6.1,29.0,62.0,1145.2071128522737
2.8,6.2,29.0,63.0,1409.8503048201953
2.8,6.3,29.0,64.0,1272.3496177514778
2.8,6.4,29.0,65.0,1367.0234872085052
2.8,6.5,29.0,66.0,1386.0841603881968
2.8,6.6,29.0,67.0,1308.981546977283
2.8,6.7,29.0,68.0,1301.1898140842945
2.8,6.8,29.0,69.0,1334.1390937788244
2.8,6.9,29.0,70.0,1269.3268661428817
2.8,7.0,29.0,71.0,1338.864715383525
2.8,7.1,29.0,72.0,1230.7471868549017
2.8,7.2,29.0,73.0,2212.766508850046
2.8,7.3,29.0,74.0,129.33568182332465
2.8,7.4,29.0,75.0,128.73160284198403
2.8,7.5,29.0,76.0,141.33488337122975
2.8,7.6,29.0,77.0,141.83086585926213
2.8,7.7,29.0,78.0,149.5880983123026
2.8,7.8,29.0,79.0,131.4672028075272
2.8,7.9,29.0,80.0,147.57942832408796
2.8,8.0,29.0,81.0,493.42495429720714
2.8,8.1,29.0,82.0,180.21382639099025
2.8,8.2,29.0,83.0,205.72505626172585
2.8,8.3,29.0,84.0,183.9843599162364
2.8,8.4,29.0,85.0,198.00613421406317
2.8,8.5,29.0,86.0,176.83389745963137
2.8,8.6,29.0,87.0,181.30506291414605
2.8,8.7,29.0,88.0,173.79888644630688
2.8,8.8,29.0,89.0,196.7947026537916
2.8,8.9,29.0,90.0,178.77998247668708
2.8,9.0,29.0,91.0,177.169286332737
2.8,9.1,29.0,92.0,194.4472518747017
2.8,9.2,29.0,93.0,193.22346459006897
2.8,9.3,29.0,94.0,187.59961265409723
2.8,9.4,29.0,95.0,188.35057026877726
2.8,9.5,29.0,96.0,202.48210616543594
2.8,9.6,29.0,97.0,185.08252211626643
2.8,9.7,29.0,98.0,214.51012661621917
2.8,9.8,29.0,99.0,184.68210861931846
2.8,9.9,29.0,100.0,215.92548989341756
2.8,0.0,29.0,1.0,185.15310705208645
2.8,0.1,29.0,2.0,190.75168083986165
2.8,0.2,29.0,3.0,214.2525714162687
2.8,0.3,29.0,4.0,191.8305686555351
2.8,0.4,29.0,5.0,198.91083954009866
2.8,0.5,29.0,6.0,198.030791901272
2.8,0.6,29.0,7.0,182.38423371586268
2.8,0.7,29.0,8.0,197.01646939113618
2.8,0.8,29.0,9.0,243.71734231542266
2.8,0.9,29.0,10.0,179.88136031861825
2.8,1.0,29.0,11.0,189.84221780718792
2.8,1.1,29.0,12.0,182.5671777658327
2.8,1.2,29.0,13.0,186.82484376280937
2.8,1.3,29.0,14.0,189.91144295122578
2.8,1.4,29.0,15.0,186.45064119990292
2.8,1.5,29.0,16.0,178.5924684195765
2.8,1.6,29.0,17.0,166.50457110258333
2.8,1.7,29.0,18.0,198.0693159686397
2.8,1.8,29.0,19.0,195.12942678696382
2.8,1.9,29.0,20.0,201.4226016495114
2.8,2.0,29.0,21.0,1794.609350606573
2.8,2.1,29.0,22.0,1178.9809966432545
2.8,2.2,29.0,23.0,1249.9674415721356
2.8,2.3,29.0,24.0,1275.9650424203735
2.8,2.4,29.0,25.0,1219.6037938145196
2.8,2.5,29.0,26.0,1277.5186557270708
2.8,2.6,29.0,27.0,1279.2467343488572
2.8,2.7,29.0,28.0,1269.8412085698578
2.8,2.8,29.0,29.0,1211.1134722576383
2.9,3.0,30.0,31.0,1453.070121910999
2.9,3.1,30.0,32.0,1453.6652855111358
2.9,3.2,30.0,33.0,1258.9521609190595
2.9,3.3,30.0,34.0,1357.1095392576092
2.9,3.4,30.0,35.0,1269.5683889503746
2.9,3.5,30.0,36.0,1322.5424101035378
2.9,3.6,30.0,37.0,1133.791153832365
2.9,3.7,30.0,38.0,1450.2917095461673
2.9,3.8,30.0,39.0,1515.900831063771
2.9,3.9,30.0,40.0,1279.9465401777559
2.9,4.0,30.0,41.0,1216.5879323124275
2.9,4.1,30.0,42.0,1297.8398023799143
2.9,4.2,30.0,43.0,1272.0712719430974
2.9,4.3,30.0,44.0,1351.0427290911343
2.9,4.4,30.0,45.0,1268.0842983164962
2.9,4.5,30.0,46.0,1233.1617654477516
2.9,4.6,30.0,47.0,1184.918772614864
2.9,4.7,30.0,48.0,1202.4740168066432
2.9,4.8,30.0,49.0,1167.613024871582
2.9,4.9,30.0,50.0,1451.2056724038175
2.9,5.0,30.0,51.0,1225.8190369334375
2.9,5.1,30.0,52.0,1294.7255072638202
2.9,5.2,30.0,53.0,1311.99489179725
2.9,5.3,30.0,54.0,1154.801418358705
2.9,5.4,30.0,55.0,1122.2893884767568
2.9,5.5,30.0,56.0,1249.3215641046093
2.9,5.6,30.0,57.0,1325.249856616225
2.9,5.7,30.0,58.0,1790.2432924897712
2.9,5.8,30.0,59.0,1260.679864048352
2.9,5.9,30.0,60.0,1199.9012206349967
2.9,6.0,30.0,61.0,1295.0509350251027
2.9,6.1,30.0,62.0,1210.022731532666
2.9,6.2,30.0,63.0,1162.8500648514837
2.9,6.3,30.0,64.0,1322.516785351757
2.9,6.4,30.0,65.0,1213.9414352765687
2.9,6.5,30.0,66.0,1297.000167750305
2.9,6.6,30.0,67.0,1393.606373023109
2.9,6.7,30.0,68.0,1344.7849905097205
2.9,6.8,30.0,69.0,1326.0130281018144
2.9,6.9,30.0,70.0,1235.0155880859627
2.9,7.0,30.0,71.0,1200.2871060205218
2.9,7.1,30.0,72.0,2091.875445671559
2.9,7.2,30.0,73.0,142.45116005390716
2.9,7.3,30.0,74.0,152.93946394054402
2.9,7.4,30.0,75.0,145.93410089843317
2.9,7.5,30.0,76.0,152.80213868267543
2.9,7.6,30.0,77.0,127.29576771520422
2.9,7.7,30.0,78.0,142.11136371190105
2.9,7.8,30.0,79.0,163.08812534355724
2.9,7.9,30.0,80.0,146.99445050596069
2.9,8.0,30.0,81.0,525.9998002156722
2.9,8.1,30.0,82.0,169.82210713620324
2.9,8.2,30.0,83.0,205.8930408527516
2.9,8.3,30.0,84.0,185.18609546066395
2.9,8.4,30.0,85.0,212.24982678140367
2.9,8.5,30.0,86.0,182.58631356660476
2.9,8.6,30.0,87.0,203.22634014114496
2.9,8.7,30.0,88.0,196.61697411858822
2.9,8.8,30.0,89.0,201.12864874664476
2.9,8.9,30.0,90.0,201.94092882506132
2.9,9.0,30.0,91.0,178.40682053212035
2.9,9.1,30.0,92.0,196.01903186990336
2.9,9.2,30.0,93.0,177.13648360593893
2.9,9.3,30.0,94.0,189.83904016110154
2.9,9.4,30.0,95.0,194.28839382289902
2.9,9.5,30.0,96.0,187.0680685229143
2.9,9.6,30.0,97.0,179.9876917320374
2.9,9.7,30.0,98.0,187.2944809071235
2.9,9.8,30.0,99.0,192.15219004144612
2.9,9.9,30.0,100.0,204.31373709119586
2.9,0.0,30.0,1.0,185.09178218272493
2.9,0.1,30.0,2.0,185.19501373117802
2.9,0.2,30.0,3.0,193.89048267644097
2.9,0.3,30.0,4.0,189.54336737127278
2.9,0.4,30.0,5.0,176.48529986258455
2.9,0.5,30.0,6.0,179.70797312870073
2.9,0.6,30.0,7.0,189.3275934555109
2.9,0.7,30.0,8.0,193.7055720372794
2.9,0.8,30.0,9.0,189.71230094804994
2.9,0.9,30.0,10.0,198.0653501908041
2.9,1.0,30.0,11.0,211.63781522443222
2.9,1.1,30.0,12.0,191.49540070084308
2.9,1.2,30.0,13.0,173.70184990365695
2.9,1.3,30.0,14.0,180.12019625998064
2.9,1.4,30.0,15.0,195.64097155353758
2.9,1.5,30.0,16.0,192.39863268010288
2.9,1.6,30.0,17.0,172.4705013142346
2.9,1.7,30.0,18.0,178.5285458279188
2.9,1.8,30.0,19.0,176.6288208964399
2.9,1.9,30.0,20.0,179.65545661952765
2.9,2.0,30.0,21.0,2015.7319026669297
2.9,2.1,30.0,22.0,1515.707081238172
2.9,2.2,30.0,23.0,1365.2313735593948
2.9,2.3,30.0,24.0,1270.7181128750246
2.9,2.4,30.0,25.0,1256.070104914528
2.9,2.5,30.0,26.0,1199.4651109244426
2.9,2.6,30.0,27.0,1228.6391079109078
2.9,2.7,30.0,28.0,1358.011482932799
2.9,2.8,30.0,29.0,1419.869805708575
2.9,2.9,30.0,30.0,1189.1358916733304
3.0,3.1,31.0,32.0,1256.0663245371954
3.0,3.2,31.0,33.0,1241.1955158774126
3.0,3.3,31.0,34.0,1297.630583255291
3.0,3.4,31.0,35.0,1350.6810062998738
3.0,3.5,31.0,36.0,1306.4038319903912
3.0,3.6,31.0,37.0,1209.5611278317822
3.0,3.7,31.0,38.0,1260.9244132637307
3.0,3.8,31.0,39.0,1183.074428718718
3.0,3.9,31.0,40.0,1263.8487087864605
3.0,4.0,31.0,41.0,1258.3761033981862
3.0,4.1,31.0,42.0,1334.2485485675172
3.0,4.2,31.0,43.0,1141.0276404221934
3.0,4.3,31.0,44.0,1313.3676546063693
3.0,4.4,31.0,45.0,1445.6185671358824
3.0,4.5,31.0,46.0,1393.47200561768
3.0,4.6,31.0,47.0,1188.0841951282425
3.0,4.7,31.0,48.0,1230.743795042544
3.0,4.8,31.0,49.0,1268.7415815829263
3.0,4.9,31.0,50.0,1373.4509535576453
3.0,5.0,31.0,51.0,1459.7983425052705
3.0,5.1,31.0,52.0,1286.6420935691367
3.0,5.2,31.0,53.0,1188.707133760404
3.0,5.3,31.0,54.0,1129.771240523601
3.0,5.4,31.0,55.0,1422.808748288309
3.0,5.5,31.0,56.0,1138.393951350294
3.0,5.6,31.0,57.0,1126.983631423539
3.0,5.7,31.0,58.0,1261.3761749109783
3.0,5.8,31.0,59.0,1308.6020209529077
3.0,5.9,31.0,60.0,1242.1836536115031
3.0,6.0,31.0,61.0,1369.2952793217396
3.0,6.1,31.0,62.0,1362.3404785455969
3.0,6.2,31.0,63.0,1159.4237100851703
3.0,6.3,31.0,64.0,1300.9860547764576
3.0,6.4,31.0,65.0,1180.3140817260469
3.0,6.5,31.0,66.0,1198.8361366342385
3.0,6.6,31.0,67.0,1291.453973444906
3.0,6.7,31.0,68.0,1181.5755796160315
3.0,6.8,31.0,69.0,1301.817549968367
3.0,6.9,31.0,70.0,1234.579518143443
3.0,7.0,31.0,71.0,1913.6065815210534
3.0,7.1,31.0,72.0,161.66536751517876
3.0,7.2,31.0,73.0,134.67855072450254
3.0,7.3,31.0,74.0,145.04900251216054
3.0,7.4,31.0,75.0,136.66133668565865
3.0,7.5,31.0,76.0,136.00693846352775
3.0,7.6,31.0,77.0,141.17873024064227
3.0,7.7,31.0,78.0,147.16600187279104
3.0,7.8,31.0,79.0,126.63173015054373
3.0,7.9,31.0,80.0,149.57717321743152
3.0,8.0,31.0,81.0,469.52540558109155
3.0,8.1,31.0,82.0,185.99838897285838
3.0,8.2,31.0,83.0,205.14380898890644
3.0,8.3,31.0,84.0,187.35712023376
3.0,8.4,31.0,85.0,207.36008956772173
3.0,8.5,31.0,86.0,186.54771378406144
3.0,8.6,31.0,87.0,202.60837521677348
3.0,8.7,31.0,88.0,170.4566221230365
3.0,8.8,31.0,89.0,194.9078873030274
3.0,8.9,31.0,90.0,187.7297311254894
3.0,9.0,31.0,91.0,198.6815387348777
3.0,9.1,31.0,92.0,178.17141668931703
3.0,9.2,31.0,93.0,183.1896683921626
3.0,9.3,31.0,94.0,185.81856136032215
3.0,9.4,31.0,95.0,179.7497279652733
3.0,9.5,31.0,96.0,211.3655669081049
3.0,9.6,31.0,97.0,195.86358266609227
3.0,9.7,31.0,98.0,204.76109374990332
3.0,9.8,31.0,99.0,176.7953616547957
3.0,9.9,31.0,100.0,189.66536657200135
3.0,0.0,31.0,1.0,195.3816256567486
3.0,0.1,31.0,2.0,182.19205635405814
3.0,0.2,31.0,3.0,212.07410973252473
3.0,0.3,31.0,4.0,269.60636855461104
3.0,0.4,31.0,5.0,185.35459700106787
3.0,0.5,31.0,6.0,192.8288614065433
3.0,0.6,31.0,7.0,209.83750690993736
3.0,0.7,31.0,8.0,178.81118293307006
3.0,0.8,31.0,9.0,175.75093733119945
3.0,0.9,31.0,10.0,206.8893289967944
3.0,1.0,31.0,11.0,197.87199381652206
3.0,1.1,31.0,12.0,200.61771728189547
3.0,1.2,31.0,13.0,188.66301759373954
3.0,1.3,31.0,14.0,220.02977874774226
3.0,1.4,31.0,15.0,197.16464833323872
3.0,1.5,31.0,16.0,205.33713407047622
3.0,1.6,31.0,17.0,215.43077148011764
3.0,1.7,31.0,18.0,184.93340982723532
3.0,1.8,31.0,19.0,198.26195682574468
3.0,1.9,31.0,20.0,202.7317431388364
3.0,2.0,31.0,21.0,1750.5170805622924
3.0,2.1,31.0,22.0,1235.511123676033
3.0,2.2,31.0,23.0,1205.9496159175187
3.0,2.3,31.0,24.0,1256.8702076240068
3.0,2.4,31.0,25.0,1439.6075424450153
3.0,2.5,31.0,26.0,1215.3161330168257
3.0,2.6,31.0,27.0,1189.0879227808373
3.0,2.7,31.0,28.0,1234.3324548041167
3.0,2.8,31.0,29.0,1294.1275056284028
3.0,2.9,31.0,30.0,1331.6786813853967
3.0,3.0,31.0,31.0,1263.1442581053866
3.1,3.2,32.0,33.0,1192.1759071577171
3.1,3.3,32.0,34.0,1359.1578711426164
3.1,3.4,32.0,35.0,1383.757639958344
3.1,3.5,32.0,36.0,1151.9849921493544
3.1,3.6,32.0,37.0,1241.4530374283922
3.1,3.7,32.0,38.0,1187.8316537656572
3.1,3.8,32.0,39.0,1230.698343858977
3.1,3.9,32.0,40.0,1312.2500561840613
3.1,4.0,32.0,41.0,1273.9473405559872
3.1,4.1,32.0,42.0,1153.2435053872653
3.1,4.2,32.0,43.0,1285.8999385925604
3.1,4.3,32.0,44.0,1335.6225462389398
3.1,4.4,32.0,45.0,1206.5561327416399
3.1,4.5,32.0,46.0,1173.9981184817482
3.1,4.6,32.0,47.0,1219.8432460198574
3.1,4.7,32.0,48.0,1271.5522604936345
3.1,4.8,32.0,49.0,1191.1474054071011
3.1,4.9,32.0,50.0,1307.849056187297
3.1,5.0,32.0,51.0,1262.5104580436207
3.1,5.1,32.0,52.0,1248.68673543878
3.1,5.2,32.0,53.0,1212.112950240294
3.1,5.3,32.0,54.0,1253.4625014266999
3.1,5.4,32.0,55.0,1326.9663297838988
3.1,5.5,32.0,56.0,1355.010564745219
3.1,5.6,32.0,57.0,1339.6009167271825
3.1,5.7,32.0,58.0,1436.45751272666
3.1,5.8,32.0,59.0,1162.1196884615188
3.1,5.9,32.0,60.0,1196.0650121062774
3.1,6.0,32.0,61.0,1223.4455521807326
3.1,6.1,32.0,62.0,1216.2617757829894
3.1,6.2,32.0,63.0,1308.0707701247522
3.1,6.3,32.0,64.0,1285.9316869785384
3.1,6.4,32.0,65.0,1283.7751204833737
3.1,6.5,32.0,66.0,1280.203532324665
3.1,6.6,32.0,67.0,1187.4974226639606
3.1,6.7,32.0,68.0,1285.9107443243029
3.1,6.8,32.0,69.0,1336.0209456377686
3.1,6.9,32.0,70.0,1853.1284942116054
3.1,7.0,32.0,71.0,135.60793055073842
3.1,7.1,32.0,72.0,153.3567619866002
3.1,7.2,32.0,73.0,154.2946975868981
3.1,7.3,32.0,74.0,146.38789787459118
3.1,7.4,32.0,75.0,152.34403017238054
3.1,7.5,32.0,76.0,157.37812052572548
3.1,7.6,32.0,77.0,139.64360738719947
3.1,7.7,32.0,78.0,143.23587653591537
3.1,7.8,32.0,79.0,133.6185593421138
3.1,7.9,32.0,80.0,143.8829248507402
3.1,8.0,32.0,81.0,573.3683393744511
3.1,8.1,32.0,82.0,193.42700343501753
3.1,8.2,32.0,83.0,190.39385291767198
3.1,8.3,32.0,84.0,199.7013285647338
3.1,8.4,32.0,85.0,189.66236957608714
3.1,8.5,32.0,86.0,187.7524063234372
3.1,8.6,32.0,87.0,172.22778828534734
3.1,8.7,32.0,88.0,189.5165878138948
3.1,8.8,32.0,89.0,197.01410559466368
3.1,8.9,32.0,90.0,188.8048321222639
3.1,9.0,32.0,91.0,199.59004282212305
3.1,9.1,32.0,92.0,172.2569306690309
3.1,9.2,32.0,93.0,184.94197771368457
3.1,9.3,32.0,94.0,207.15220384423003
3.1,9.4,32.0,95.0,193.51752606413552
3.1,9.5,32.0,96.0,203.77771577250064
3.1,9.6,32.0,97.0,181.58101463490604
3.1,9.7,32.0,98.0,195.9707453661269
3.1,9.8,32.0,99.0,185.64240982110124
3.1,9.9,32.0,100.0,203.97992925161094
3.1,0.0,32.0,1.0,186.7966484414094
3.1,0.1,32.0,2.0,175.87211583265298
3.1,0.2,32.0,3.0,195.26133645179007
3.1,0.3,32.0,4.0,186.991708185978
3.1,0.4,32.0,5.0,202.19925914201949
3.1,0.5,32.0,6.0,227.8837622997554
3.1,0.6,32.0,7.0,179.45341229878758
3.1,0.7,32.0,8.0,182.34245089203884
3.1,0.8,32.0,9.0,192.33279708066397
3.1,0.9,32.0,10.0,197.77311114629728
3.1,1.0,32.0,11.0,178.95738620679765
3.1,1.1,32.0,12.0,215.1928346959852
3.1,1.2,32.0,13.0,190.48842816146092
3.1,1.3,32.0,14.0,184.08105848971528
3.1,1.4,32.0,15.0,203.7130443321587
3.1,1.5,32.0,16.0,190.65002204690057
3.1,1.6,32.0,17.0,180.65849090324002
3.1,1.7,32.0,18.0,181.23135646146176
3.1,1.8,32.0,19.0,188.0509470157827
3.1,1.9,32.0,20.0,188.89420091163504
3.1,2.0,32.0,21.0,1873.2250482166119
3.1,2.1,32.0,22.0,1433.2268839771004
3.1,2.2,32.0,23.0,1257.7500071132454
3.1,2.3,32.0,24.0,1257.7698567624084
3.1,2.4,32.0,25.0,1217.6807231434657
3.1,2.5,32.0,26.0,1173.0413043786775
3.1,2.6,32.0,27.0,1316.3440808943253
3.1,2.7,32.0,28.0,1148.3530348478107
3.1,2.8,32.0,29.0,1293.4220899042423
3.1,2.9,32.0,30.0,1381.268728490143
3.1,3.0,32.0,31.0,1297.277200250319
3.1,3.1,32.0,32.0,1155.3881127079958
3.2,3.3,33.0,34.0,1279.9527035673639
3.2,3.4,33.0,35.0,1334.3437377347793
3.2,3.5,33.0,36.0,1278.248052918929
3.2,3.6,33.0,37.0,1160.7271003846229
3.2,3.7,33.0,38.0,1280.3968532813199
3.2,3.8,33.0,39.0,1277.0389752323754
3.2,3.9,33.0,40.0,1240.106312085881
3.2,4.0,33.0,41.0,1214.963781983425
3.2,4.1,33.0,42.0,1307.6713687325419
3.2,4.2,33.0,43.0,1227.1957507030352
3.2,4.3,33.0,44.0,1229.8795063539465
3.2,4.4,33.0,45.0,1190.87723944954
3.2,4.5,33.0,46.0,1227.103659936619
3.2,4.6,33.0,47.0,1295.9350368296741
3.2,4.7,33.0,48.0,1310.2008031167948
3.2,4.8,33.0,49.0,1250.905967795048
3.2,4.9,33.0,50.0,1240.9247474107092
3.2,5.0,33.0,51.0,1153.732274473516
3.2,5.1,33.0,52.0,1798.1043817737657
3.2,5.2,33.0,53.0,1383.4291792633583
3.2,5.3,33.0,54.0,1178.1741731782674
3.2,5.4,33.0,55.0,1218.7642114959613
3.2,5.5,33.0,56.0,1192.3570107954663
3.2,5.6,33.0,57.0,1276.7682083338836
3.2,5.7,33.0,58.0,1188.966463103707
3.2,5.8,33.0,59.0,1332.9806084820607
3.2,5.9,33.0,60.0,1416.732686769308
3.2,6.0,33.0,61.0,1334.0432330175672
3.2,6.1,33.0,62.0,1267.8727121041088
3.2,6.2,33.0,63.0,1345.585180012777
3.2,6.3,33.0,64.0,1225.040159445132
3.2,6.4,33.0,65.0,1371.2909043616155
3.2,6.5,33.0,66.0,1294.5074841029732
3.2,6.6,33.0,67.0,1230.4279140547217
3.2,6.7,33.0,68.0,1497.1184966343749
3.2,6.8,33.0,69.0,1991.492075215693
3.2,6.9,33.0,70.0,146.58074447028287
3.2,7.0,33.0,71.0,144.25536586257715
3.2,7.1,33.0,72.0,143.250768370124
3.2,7.2,33.0,73.0,144.55015746843972
3.2,7.3,33.0,74.0,169.6961743695328
3.2,7.4,33.0,75.0,169.41239697674848
3.2,7.5,33.0,76.0,142.22875538921457
3.2,7.6,33.0,77.0,160.1165875813723
3.2,7.7,33.0,78.0,140.2580530309189
3.2,7.8,33.0,79.0,138.0083061445645
3.2,7.9,33.0,80.0,167.67808571173632
3.2,8.0,33.0,81.0,447.09454391378773
3.2,8.1,33.0,82.0,197.4198779475905
3.2,8.2,33.0,83.0,198.84411002738716
3.2,8.3,33.0,84.0,179.37617125924424
3.2,8.4,33.0,85.0,199.68976741948748
3.2,8.5,33.0,86.0,188.5086988808613
3.2,8.6,33.0,87.0,203.7509840307096
3.2,8.7,33.0,88.0,207.80127927510182
3.2,8.8,33.0,89.0,208.44836038031252
3.2,8.9,33.0,90.0,180.73776988387627
3.2,9.0,33.0,91.0,190.9859604099198
3.2,9.1,33.0,92.0,207.20290601280766
3.2,9.2,33.0,93.0,207.81832887535555
3.2,9.3,33.0,94.0,188.65168674262205
3.2,9.4,33.0,95.0,187.01982935867255
3.2,9.5,33.0,96.0,175.55217520095042
3.2,9.6,33.0,97.0,173.59619354902262
3.2,9.7,33.0,98.0,207.42540213626222
3.2,9.8,33.0,99.0,168.65114392447583
3.2,9.9,33.0,100.0,193.79433510985706
3.2,0.0,33.0,1.0,196.28319444457392
3.2,0.1,33.0,2.0,183.17381640792235
3.2,0.2,33.0,3.0,181.5809990950117
3.2,0.3,33.0,4.0,188.5534037215644
3.2,0.4,33.0,5.0,187.9257607581135
3.2,0.5,33.0,6.0,206.79631385783267
3.2,0.6,33.0,7.0,202.54640928739516
3.2,0.7,33.0,8.0,176.68537012860412
3.2,0.8,33.0,9.0,181.2493698138774
3.2,0.9,33.0,10.0,194.80773244654063
3.2,1.0,33.0,11.0,193.99905696611899
3.2,1.1,33.0,12.0,188.57438624848004
3.2,1.2,33.0,13.0,201.0575870558707
3.2,1.3,33.0,14.0,214.43746553033074
3.2,1.4,33.0,15.0,210.05176349048992
3.2,1.5,33.0,16.0,180.4375861938596
3.2,1.6,33.0,17.0,212.22940424187257
3.2,1.7,33.0,18.0,200.69824793038876
3.2,1.8,33.0,19.0,190.01198476604554
3.2,1.9,33.0,20.0,194.48759052606226
3.2,2.0,33.0,21.0,1799.8377276312287
3.2,2.1,33.0,22.0,1199.3143014277396
3.2,2.2,33.0,23.0,1226.9133993287098
3.2,2.3,33.0,24.0,1729.7427922268248
3.2,2.4,33.0,25.0,1384.1941183810472
3.2,2.5,33.0,26.0,1221.1372961672378
3.2,2.6,33.0,27.0,1215.3737167342679
3.2,2.7,33.0,28.0,1219.9541209538463
3.2,2.8,33.0,29.0,1350.3323564269192
3.2,2.9,33.0,30.0,1643.7108573965538
3.2,3.0,33.0,31.0,1347.804635954058
3.2,3.1,33.0,32.0,1244.6251533167551
3.2,3.2,33.0,33.0,1276.1545239447576
3.3,3.4,34.0,35.0,1383.6907014337694
3.3,3.5,34.0,36.0,1221.6072155127833
3.3,3.6,34.0,37.0,1159.7984928589
3.3,3.7,34.0,38.0,1279.7984824901675
3.3,3.8,34.0,39.0,1255.0070551554552
3.3,3.9,34.0,40.0,1192.7067397540764
3.3,4.0,34.0,41.0,1215.076632993736
3.3,4.1,34.0,42.0,1099.9293305110878
3.3,4.2,34.0,43.0,1351.7019211438744
3.3,4.3,34.0,44.0,1225.262069165465
3.3,4.4,34.0,45.0,1271.8025556517716
3.3,4.5,34.0,46.0,1288.8866791056707
3.3,4.6,34.0,47.0,1203.524857522864
3.3,4.7,34.0,48.0,1309.6955946396715
3.3,4.8,34.0,49.0,1220.9520247944934
3.3,4.9,34.0,50.0,1181.6853149158758
3.3,5.0,34.0,51.0,1149.967066363024
3.3,5.1,34.0,52.0,1217.0428237160386
3.3,5.2,34.0,53.0,1395.22224740816
3.3,5.3,34.0,54.0,1169.4397387735833
3.3,5.4,34.0,55.0,1224.1887397889745
3.3,5.5,34.0,56.0,1236.8102724111795
3.3,5.6,34.0,57.0,1375.5307042398158
3.3,5.7,34.0,58.0,1537.9971229181335
3.3,5.8,34.0,59.0,1203.2113519675438
3.3,5.9,34.0,60.0,1289.201160651856
3.3,6.0,34.0,61.0,1146.9528772864435
3.3,6.1,34.0,62.0,1195.8361729195713
3.3,6.2,34.0,63.0,1219.8872049079578
3.3,6.3,34.0,64.0,1285.1092473177491
3.3,6.4,34.0,65.0,1278.382651283375
3.3,6.5,34.0,66.0,1238.6145853036758
3.3,6.6,34.0,67.0,1290.6206806546986
3.3,6.7,34.0,68.0,1937.3964644451944
3.3,6.8,34.0,69.0,128.7429762043338
3.3,6.9,34.0,70.0,149.1096967364211
3.3,7.0,34.0,71.0,134.2756637542088
3.3,7.1,34.0,72.0,158.7973093221787
3.3,7.2,34.0,73.0,137.05571885990022
3.3,7.3,34.0,74.0,139.71320628450255
3.3,7.4,34.0,75.0,140.77337483268437
3.3,7.5,34.0,76.0,136.8695279267545
3.3,7.6,34.0,77.0,142.31644206458807
3.3,7.7,34.0,78.0,150.60006415645316
3.3,7.8,34.0,79.0,138.0446982076989
3.3,7.9,34.0,80.0,145.48353654890886
3.3,8.0,34.0,81.0,566.8499208380791
3.3,8.1,34.0,82.0,195.33137337852216
3.3,8.2,34.0,83.0,188.53659013655965
3.3,8.3,34.0,84.0,185.48638410304758
3.3,8.4,34.0,85.0,199.1733769808759
3.3,8.5,34.0,86.0,209.39434614878274
3.3,8.6,34.0,87.0,181.1310060188239
3.3,8.7,34.0,88.0,175.0625373956154
3.3,8.8,34.0,89.0,201.30310123910255
3.3,8.9,34.0,90.0,183.90591581182665
3.3,9.0,34.0,91.0,178.91705432967743
3.3,9.1,34.0,92.0,205.15607719025613
3.3,9.2,34.0,93.0,177.42704554855626
3.3,9.3,34.0,94.0,185.04064118033975
3.3,9.4,34.0,95.0,227.97417587631375
3.3,9.5,34.0,96.0,187.03667644475988
3.3,9.6,34.0,97.0,217.1785986845547
3.3,9.7,34.0,98.0,189.91524698777172
3.3,9.8,34.0,99.0,199.28225299700884
3.3,9.9,34.0,100.0,181.7302724017042
3.3,0.0,34.0,1.0,175.6470247089248
3.3,0.1,34.0,2.0,193.73461056857462
3.3,0.2,34.0,3.0,180.03683792823296
3.3,0.3,34.0,4.0,177.00704633613157
3.3,0.4,34.0,5.0,191.79198648979695
3.3,0.5,34.0,6.0,193.67738498769594
3.3,0.6,34.0,7.0,202.89144634724576
3.3,0.7,34.0,8.0,195.82529234405501
3.3,0.8,34.0,9.0,190.58455210911066
3.3,0.9,34.0,10.0,182.3812679786635
3.3,1.0,34.0,11.0,170.76199123585965
3.3,1.1,34.0,12.0,191.14168779896875
3.3,1.2,34.0,13.0,199.21275405754153
3.3,1.3,34.0,14.0,188.81752131607448
3.3,1.4,34.0,15.0,178.11997435622257
3.3,1.5,34.0,16.0,195.02065593217887
3.3,1.6,34.0,17.0,197.33214541176113
3.3,1.7,34.0,18.0,271.2905905164418
3.3,1.8,34.0,19.0,278.3662615004752
3.3,1.9,34.0,20.0,209.79159133636583
3.3,2.0,34.0,21.0,1816.3404352934135
3.3,2.1,34.0,22.0,1232.4073830603604
3.3,2.2,34.0,23.0,1274.5834659579864
3.3,2.3,34.0,24.0,1338.736904937976
3.3,2.4,34.0,25.0,1257.0072297311701
3.3,2.5,34.0,26.0,1109.116499731627
3.3,2.6,34.0,27.0,1416.274989171064
3.3,2.7,34.0,28.0,1389.4264140215753
3.3,2.8,34.0,29.0,1405.484860273063
3.3,2.9,34.0,30.0,1180.6547200394352
3.3,3.0,34.0,31.0,1277.3545916869807
3.3,3.1,34.0,32.0,1195.0927138519526
3.3,3.2,34.0,33.0,1228.829942396462
3.3,3.3,34.0,34.0,1253.2720641636447
3.4,3.5,35.0,36.0,1281.0728155193822
3.4,3.6,35.0,37.0,1355.4649828631289
3.4,3.7,35.0,38.0,1295.5157477816426
3.4,3.8,35.0,39.0,1181.7802291041842
3.4,3.9,35.0,40.0,1183.1507972101851
3.4,4.0,35.0,41.0,1183.501306585508
3.4,4.1,35.0,42.0,1327.2160175242425
3.4,4.2,35.0,43.0,1219.3398969105972
3.4,4.3,35.0,44.0,1172.395271293068
3.4,4.4,35.0,45.0,1252.0862294636197
3.4,4.5,35.0,46.0,1431.414489778093
3.4,4.6,35.0,47.0,1399.2587338415822
3.4,4.7,35.0,48.0,1264.8719558672765
3.4,4.8,35.0,49.0,1232.736418066213
3.4,4.9,35.0,50.0,1165.5083461609897
3.4,5.0,35.0,51.0,1360.4548406559888
3.4,5.1,35.0,52.0,1273.8669730376741
3.4,5.2,35.0,53.0,1315.540902732831
3.4,5.3,35.0,54.0,1482.4830670736724
3.4,5.4,35.0,55.0,1246.589815933605
3.4,5.5,35.0,56.0,1329.6984149236432
3.4,5.6,35.0,57.0,1255.416080387712
3.4,5.7,35.0,58.0,1299.542262215714
3.4,5.8,35.0,59.0,1266.5952510326242
3.4,5.9,35.0,60.0,1179.3593712735294
3.4,6.0,35.0,61.0,1294.163276784593
3.4,6.1,35.0,62.0,1315.38642641987
3.4,6.2,35.0,63.0,1235.5361350700682
3.4,6.3,35.0,64.0,1205.1187388269775
3.4,6.4,35.0,65.0,1162.5739407673561
3.4,6.5,35.0,66.0,1223.8803137113302
3.4,6.6,35.0,67.0,1850.0354429299184
3.4,6.7,35.0,68.0,144.88194630983554
3.4,6.8,35.0,69.0,146.71924190664276
3.4,6.9,35.0,70.0,140.26981970854692
3.4,7.0,35.0,71.0,136.99867625656393
3.4,7.1,35.0,72.0,147.33752606298953
3.4,7.2,35.0,73.0,148.68712606143407
3.4,7.3,35.0,74.0,149.63833552590478
3.4,7.4,35.0,75.0,146.79328300284664
3.4,7.5,35.0,76.0,134.6927381394174
3.4,7.6,35.0,77.0,147.45145850031707
3.4,7.7,35.0,78.0,139.84054566446622
3.4,7.8,35.0,79.0,139.53832480898163
3.4,7.9,35.0,80.0,162.05766949733462
3.4,8.0,35.0,81.0,477.2242949655842
3.4,8.1,35.0,82.0,186.3748994661323
3.4,8.2,35.0,83.0,218.049848744053
3.4,8.3,35.0,84.0,240.8239513979639
3.4,8.4,35.0,85.0,201.4755246226322
3.4,8.5,35.0,86.0,189.6100483659226
3.4,8.6,35.0,87.0,191.89258195013446
3.4,8.7,35.0,88.0,190.72851224762283
3.4,8.8,35.0,89.0,212.178839683565
3.4,8.9,35.0,90.0,193.9565191103099
3.4,9.0,35.0,91.0,178.00297960231296
3.4,9.1,35.0,92.0,187.7745630696342
3.4,9.2,35.0,93.0,189.29973103487
3.4,9.3,35.0,94.0,180.0540409128222
3.4,9.4,35.0,95.0,196.99798061452796
3.4,9.5,35.0,96.0,197.63543167249355
3.4,9.6,35.0,97.0,184.65316184762196
3.4,9.7,35.0,98.0,200.7745385544549
3.4,9.8,35.0,99.0,190.7092676801579
3.4,9.9,35.0,100.0,186.97326648401983
3.4,0.0,35.0,1.0,168.29333189073938
3.4,0.1,35.0,2.0,185.61497879777042
3.4,0.2,35.0,3.0,206.68810007215407
3.4,0.3,35.0,4.0,179.62081405600713
3.4,0.4,35.0,5.0,192.70345846798918
3.4,0.5,35.0,6.0,185.95545394323597
3.4,0.6,35.0,7.0,203.06237417161495
3.4,0.7,35.0,8.0,187.3439493543157
3.4,0.8,35.0,9.0,193.00472198561116
3.4,0.9,35.0,10.0,191.2891860508599
3.4,1.0,35.0,11.0,187.77124097983324
3.4,1.1,35.0,12.0,203.10438444566563
3.4,1.2,35.0,13.0,183.7258092455989
3.4,1.3,35.0,14.0,199.0686938312589
3.4,1.4,35.0,15.0,217.52714712715127
3.4,1.5,35.0,16.0,238.3274863868312
3.4,1.6,35.0,17.0,219.11850784150477
3.4,1.7,35.0,18.0,188.02971849796515
3.4,1.8,35.0,19.0,216.7209096330502
3.4,1.9,35.0,20.0,169.58463516949942
3.4,2.0,35.0,21.0,1709.6792686461404
3.4,2.1,35.0,22.0,1360.6172461769354
3.4,2.2,35.0,23.0,1213.157211125569
3.4,2.3,35.0,24.0,1210.8049977700828
3.4,2.4,35.0,25.0,1228.692470574313
3.4,2.5,35.0,26.0,1255.5228616442591
3.4,2.6,35.0,27.0,1477.3040999840412
3.4,2.7,35.0,28.0,1269.751668854885
3.4,2.8,35.0,29.0,1278.395931425849
3.4,2.9,35.0,30.0,1257.3835225881933
3.4,3.0,35.0,31.0,1173.3809688033034
3.4,3.1,35.0,32.0,1270.8667451302522
3.4,3.2,35.0,33.0,1211.6214544347874
3.4,3.3,35.0,34.0,1382.6938627863367
3.4,3.4,35.0,35.0,1145.2680287090855
3.5,3.6,36.0,37.0,1377.893294555966
3.5,3.7,36.0,38.0,1307.043006046384
3.5,3.8,36.0,39.0,1264.6467343512804
3.5,3.9,36.0,40.0,1270.4518140191296
3.5,4.0,36.0,41.0,1329.0032755844807
3.5,4.1,36.0,42.0,1281.092833009412
3.5,4.2,36.0,43.0,1264.3127135631094
3.5,4.3,36.0,44.0,1173.9306341471668
3.5,4.4,36.0,45.0,1305.6630904622384
3.5,4.5,36.0,46.0,1313.2833900717278
3.5,4.6,36.0,47.0,1244.2737007057203
3.5,4.7,36.0,48.0,1473.1042934833727
3.5,4.8,36.0,49.0,1360.2455619907487
3.5,4.9,36.0,50.0,1369.4738844966837
3.5,5.0,36.0,51.0,1304.5392441103095
3.5,5.1,36.0,52.0,1316.352720555782
3.5,5.2,36.0,53.0,1447.964526683511
3.5,5.3,36.0,54.0,1207.6243624872754
3.5,5.4,36.0,55.0,1323.558195371854
3.5,5.5,36.0,56.0,1238.0164513675827
3.5,5.6,36.0,57.0,1252.151306171256
3.5,5.7,36.0,58.0,1314.044417606544
3.5,5.8,36.0,59.0,1378.4929659073493
3.5,5.9,36.0,60.0,1233.3974190001236
3.5,6.0,36.0,61.0,1220.330859477114
3.5,6.1,36.0,62.0,1327.8422382672013
3.5,6.2,36.0,63.0,1241.1270711586494
3.5,6.3,36.0,64.0,1359.651274914884
3.5,6.4,36.0,65.0,1315.9544783132965
3.5,6.5,36.0,66.0,1784.5908837937332
3.5,6.6,36.0,67.0,124.50910236835297
3.5,6.7,36.0,68.0,142.5817116964013
3.5,6.8,36.0,69.0,150.94353526147597
3.5,6.9,36.0,70.0,163.1768200011691
3.5,7.0,36.0,71.0,144.70527176464716
3.5,7.1,36.0,72.0,139.26448300889012
3.5,7.2,36.0,73.0,138.0944160731061
3.5,7.3,36.0,74.0,138.31647925816378
3.5,7.4,36.0,75.0,166.26207971923648
3.5,7.5,36.0,76.0,149.63964059993137
3.5,7.6,36.0,77.0,148.1887436094556
3.5,7.7,36.0,78.0,139.18315851512997
3.5,7.8,36.0,79.0,135.54174916949907
3.5,7.9,36.0,80.0,150.37911535243947
3.5,8.0,36.0,81.0,543.8090272588704
3.5,8.1,36.0,82.0,197.22699267714086
3.5,8.2,36.0,83.0,197.10972721028574
3.5,8.3,36.0,84.0,195.94968887991382
3.5,8.4,36.0,85.0,235.37634926805237
3.5,8.5,36.0,86.0,195.3980804745022
3.5,8.6,36.0,87.0,206.406060810771
3.5,8.7,36.0,88.0,199.13745773836004
3.5,8.8,36.0,89.0,174.87945767695004
3.5,8.9,36.0,90.0,185.4694220920985
3.5,9.0,36.0,91.0,178.22587573834502
3.5,9.1,36.0,92.0,184.74777503566696
3.5,9.2,36.0,93.0,205.0178220032507
3.5,9.3,36.0,94.0,179.1002175391924
3.5,9.4,36.0,95.0,191.14665079288017
3.5,9.5,36.0,96.0,212.41065465352725
3.5,9.6,36.0,97.0,172.91057383582793
3.5,9.7,36.0,98.0,188.71899869747344
3.5,9.8,36.0,99.0,177.72104121430417
3.5,9.9,36.0,100.0,183.1288394402916
3.5,0.0,36.0,1.0,186.77296060665097
3.5,0.1,36.0,2.0,198.74830177483403
3.5,0.2,36.0,3.0,176.87168688711495
3.5,0.3,36.0,4.0,313.17965203816914
3.5,0.4,36.0,5.0,214.965955048218
3.5,0.5,36.0,6.0,205.5629616704736
3.5,0.6,36.0,7.0,186.92152110759923
3.5,0.7,36.0,8.0,191.76918683706387
3.5,0.8,36.0,9.0,179.5069683912484
3.5,0.9,36.0,10.0,199.4972261741333
3.5,1.0,36.0,11.0,204.31816368193697
3.5,1.1,36.0,12.0,189.46354549471556
3.5,1.2,36.0,13.0,196.89621445959494
3.5,1.3,36.0,14.0,217.83011105594784
3.5,1.4,36.0,15.0,212.35696659722058
3.5,1.5,36.0,16.0,189.38102473280463
3.5,1.6,36.0,17.0,181.8723965217154
3.5,1.7,36.0,18.0,179.9649864742424
3.5,1.8,36.0,19.0,183.56710056582637
3.5,1.9,36.0,20.0,195.68798378422437
3.5,2.0,36.0,21.0,1738.04588785606
3.5,2.1,36.0,22.0,1407.676947093065
3.5,2.2,36.0,23.0,1173.40479187583
3.5,2.3,36.0,24.0,1270.2521579731251
3.5,2.4,36.0,25.0,1277.6255103573974
3.5,2.5,36.0,26.0,1244.12440358937
3.5,2.6,36.0,27.0,1158.4801261346172
3.5,2.7,36.0,28.0,1337.421997859898
3.5,2.8,36.0,29.0,1370.9112142953568
3.5,2.9,36.0,30.0,1404.5634797397245
3.5,3.0,36.0,31.0,1312.8612185593145
3.5,3.1,36.0,32.0,1173.1295238850403
3.5,3.2,36.0,33.0,1248.5038695955411
3.5,3.3,36.0,34.0,1264.3729225441184
3.5,3.4,36.0,35.0,1317.701790396416
3.5,3.5,36.0,36.0,1328.4035847046716
3.6,3.7,37.0,38.0,1147.9062755747696
3.6,3.8,37.0,39.0,1229.7783833195024
3.6,3.9,37.0,40.0,1172.971014834002
3.6,4.0,37.0,41.0,1284.7473856515728
3.6,4.1,37.0,42.0,1179.182563368181
3.6,4.2,37.0,43.0,1285.5648689250356
3.6,4.3,37.0,44.0,1234.0250035235783
3.6,4.4,37.0,45.0,1453.7139015031812
3.6,4.5,37.0,46.0,1318.263781166723
3.6,4.6,37.0,47.0,1357.8927940332526
3.6,4.7,37.0,48.0,1275.937275549787
3.6,4.8,37.0,49.0,1357.5692215443496
3.6,4.9,37.0,50.0,1233.6431330277574
3.6,5.0,37.0,51.0,1231.2348602139875
3.6,5.1,37.0,52.0,1309.8303400014324
3.6,5.2,37.0,53.0,1198.3911747504958
3.6,5.3,37.0,54.0,1261.0257357310784
3.6,5.4,37.0,55.0,1189.6526806398601
3.6,5.5,37.0,56.0,1324.0710478931835
3.6,5.6,37.0,57.0,1268.4622427061108
3.6,5.7,37.0,58.0,1330.7316585533576
3.6,5.8,37.0,59.0,1390.4506738956036
3.6,5.9,37.0,60.0,1224.9490037298556
3.6,6.0,37.0,61.0,1265.909125162165
3.6,6.1,37.0,62.0,1142.852876811143
3.6,6.2,37.0,63.0,1315.7087895252587
3.6,6.3,37.0,64.0,1151.5517598501112
3.6,6.4,37.0,65.0,1942.7783088469064
3.6,6.5,37.0,66.0,146.69481031005876
3.6,6.6,37.0,67.0,143.61385513508156
3.6,6.7,37.0,68.0,144.52703300265455
3.6,6.8,37.0,69.0,159.5163070188689
3.6,6.9,37.0,70.0,145.78582648355086
3.6,7.0,37.0,71.0,150.41620000783445
3.6,7.1,37.0,72.0,145.21162118690194
3.6,7.2,37.0,73.0,137.6528491670673
3.6,7.3,37.0,74.0,139.5130450042997
3.6,7.4,37.0,75.0,129.41902775382343
3.6,7.5,37.0,76.0,143.02108431935216
3.6,7.6,37.0,77.0,143.51490612870805
3.6,7.7,37.0,78.0,132.82071647412644
3.6,7.8,37.0,79.0,140.81678970398178
3.6,7.9,37.0,80.0,146.06426435267622
3.6,8.0,37.0,81.0,541.4332316213153
3.6,8.1,37.0,82.0,214.81949023203086
3.6,8.2,37.0,83.0,186.15802271796477
3.6,8.3,37.0,84.0,178.84453221042222
3.6,8.4,37.0,85.0,185.1064163798401
3.6,8.5,37.0,86.0,204.87939064511576
3.6,8.6,37.0,87.0,179.20719908646808
3.6,8.7,37.0,88.0,195.97097098220863
3.6,8.8,37.0,89.0,171.44299133256362
3.6,8.9,37.0,90.0,200.802347284174
3.6,9.0,37.0,91.0,181.31844367515475
3.6,9.1,37.0,92.0,181.58152561530773
3.6,9.2,37.0,93.0,207.43153324217243
3.6,9.3,37.0,94.0,187.3279229152407
3.6,9.4,37.0,95.0,180.87618697368907
3.6,9.5,37.0,96.0,184.818735701391
3.6,9.6,37.0,97.0,226.27121742923424
3.6,9.7,37.0,98.0,197.68133930043754
3.6,9.8,37.0,99.0,202.85077316345584
3.6,9.9,37.0,100.0,191.15883530974912
3.6,0.0,37.0,1.0,187.74501077736699
3.6,0.1,37.0,2.0,203.8943170597926
3.6,0.2,37.0,3.0,197.57840214018995
3.6,0.3,37.0,4.0,187.13600559292277
3.6,0.4,37.0,5.0,204.89205039110223
3.6,0.5,37.0,6.0,190.84765180393921
3.6,0.6,37.0,7.0,188.438200264799
3.6,0.7,37.0,8.0,189.9513459378721
3.6,0.8,37.0,9.0,186.4907149427826
3.6,0.9,37.0,10.0,166.84921006827074
3.6,1.0,37.0,11.0,205.56414061452008
3.6,1.1,37.0,12.0,194.60306754417925
3.6,1.2,37.0,13.0,179.6770217507209
3.6,1.3,37.0,14.0,205.8026352933184
3.6,1.4,37.0,15.0,201.42573202988143
3.6,1.5,37.0,16.0,197.16202662389995
3.6,1.6,37.0,17.0,193.3034396011736
3.6,1.7,37.0,18.0,194.86051919382638
3.6,1.8,37.0,19.0,199.59923831620418
3.6,1.9,37.0,20.0,204.33580801241962
3.6,2.0,37.0,21.0,2072.0941374634153
3.6,2.1,37.0,22.0,1199.6210350928054
3.6,2.2,37.0,23.0,1122.28127164452
3.6,2.3,37.0,24.0,1175.5439158090635
3.6,2.4,37.0,25.0,1407.7181311201684
3.6,2.5,37.0,26.0,1227.9523187032983
3.6,2.6,37.0,27.0,1274.0018975707683
3.6,2.7,37.0,28.0,1313.2776161720612
3.6,2.8,37.0,29.0,1248.8358347095098
3.6,2.9,37.0,30.0,1649.1719188943364
3.6,3.0,37.0,31.0,1258.3963246381386
3.6,3.1,37.0,32.0,1248.756561549957
3.6,3.2,37.0,33.0,1206.3092130262912
3.6,3.3,37.0,34.0,1142.0420747553576
3.6,3.4,37.0,35.0,1266.9173665466662
3.6,3.5,37.0,36.0,1302.1273864128652
3.6,3.6,37.0,37.0,1306.7680939074496
3.7,3.8,38.0,39.0,1290.3038342639109
3.7,3.9,38.0,40.0,1318.0851202417812
3.7,4.0,38.0,41.0,1241.579330448222
3.7,4.1,38.0,42.0,1329.0842421980653
3.7,4.2,38.0,43.0,1321.314931581032
3.7,4.3,38.0,44.0,1245.885950755091
3.7,4.4,38.0,45.0,1077.0999482878806
3.7,4.5,38.0,46.0,1254.208691707967
3.7,4.6,38.0,47.0,1308.588423134443
3.7,4.7,38.0,48.0,1324.861412189565
3.7,4.8,38.0,49.0,1326.7434954770777
3.7,4.9,38.0,50.0,1237.0788401363966
3.7,5.0,38.0,51.0,1302.8284598120938
3.7,5.1,38.0,52.0,1115.9446644656912
3.7,5.2,38.0,53.0,1281.830787436272
3.7,5.3,38.0,54.0,1204.794576093785
3.7,5.4,38.0,55.0,1253.5099359084368
3.7,5.5,38.0,56.0,1302.8603713072446
3.7,5.6,38.0,57.0,1360.9222598945992
3.7,5.7,38.0,58.0,1308.4450652652522
3.7,5.8,38.0,59.0,1219.4205891504241
3.7,5.9,38.0,60.0,1256.2947817167678
3.7,6.0,38.0,61.0,1187.361049609099
3.7,6.1,38.0,62.0,1309.058931129367
3.7,6.2,38.0,63.0,1247.319683912097
3.7,6.3,38.0,64.0,1865.1885294644349
3.7,6.4,38.0,65.0,128.00777278252068
3.7,6.5,38.0,66.0,147.12496123068576
3.7,6.6,38.0,67.0,139.8328842309065
3.7,6.7,38.0,68.0,130.81894428759836
3.7,6.8,38.0,69.0,144.78247984966995
3.7,6.9,38.0,70.0,149.08506125063997
3.7,7.0,38.0,71.0,137.33852325037543
3.7,7.1,38.0,72.0,145.92648486996578
3.7,7.2,38.0,73.0,142.81244549272006
3.7,7.3,38.0,74.0,140.2335233408506
3.7,7.4,38.0,75.0,138.60687333056032
3.7,7.5,38.0,76.0,136.78013863589595
3.7,7.6,38.0,77.0,129.72611725746793
3.7,7.7,38.0,78.0,192.58501009771797
3.7,7.8,38.0,79.0,143.533610141345
3.7,7.9,38.0,80.0,156.51965758820367
3.7,8.0,38.0,81.0,482.28696609553356
3.7,8.1,38.0,82.0,188.82603146588588
3.7,8.2,38.0,83.0,187.50572316971838
3.7,8.3,38.0,84.0,185.65039543580897
3.7,8.4,38.0,85.0,200.0080924461947
3.7,8.5,38.0,86.0,198.49277556266617
3.7,8.6,38.0,87.0,173.50222884349472
3.7,8.7,38.0,88.0,184.14628334941352
3.7,8.8,38.0,89.0,174.38079216201209
3.7,8.9,38.0,90.0,226.25113658975513
3.7,9.0,38.0,91.0,210.59313680092592
3.7,9.1,38.0,92.0,200.16794539296458
3.7,9.2,38.0,93.0,179.42799070309988
3.7,9.3,38.0,94.0,187.66187318262988
3.7,9.4,38.0,95.0,193.1264084997899
3.7,9.5,38.0,96.0,192.7643824190306
3.7,9.6,38.0,97.0,194.48641263611154
3.7,9.7,38.0,98.0,193.0703472237903
3.7,9.8,38.0,99.0,169.75539058950162
3.7,9.9,38.0,100.0,171.6694757237641
3.7,0.0,38.0,1.0,224.36094733951506
3.7,0.1,38.0,2.0,188.25244626789464
3.7,0.2,38.0,3.0,169.02389142502506
3.7,0.3,38.0,4.0,178.90869239643584
3.7,0.4,38.0,5.0,192.43814980443923
3.7,0.5,38.0,6.0,173.85193280696961
3.7,0.6,38.0,7.0,173.82323976139335
3.7,0.7,38.0,8.0,188.59031174327717
3.7,0.8,38.0,9.0,175.61067027038337
3.7,0.9,38.0,10.0,194.05977117879468
3.7,1.0,38.0,11.0,206.13817204909674
3.7,1.1,38.0,12.0,181.05963113828122
3.7,1.2,38.0,13.0,202.09942939960044
3.7,1.3,38.0,14.0,185.2708658673854
3.7,1.4,38.0,15.0,176.34753160936023
3.7,1.5,38.0,16.0,190.95942956719705
3.7,1.6,38.0,17.0,172.27709929826153
3.7,1.7,38.0,18.0,186.9168073068181
3.7,1.8,38.0,19.0,197.52372471728395
3.7,1.9,38.0,20.0,179.4297300822435
3.7,2.0,38.0,21.0,1710.1191237916407
3.7,2.1,38.0,22.0,1219.9371731279045
3.7,2.2,38.0,23.0,1184.231317291593
3.7,2.3,38.0,24.0,1279.4712548155092
3.7,2.4,38.0,25.0,1178.561345947884
3.7,2.5,38.0,26.0,1208.7828555257017
3.7,2.6,38.0,27.0,1120.728965731135
3.7,2.7,38.0,28.0,1315.545752917982
3.7,2.8,38.0,29.0,1349.967486639258
3.7,2.9,38.0,30.0,1303.2741414455395
3.7,3.0,38.0,31.0,1224.0620336010982
3.7,3.1,38.0,32.0,1178.8006313350477
3.7,3.2,38.0,33.0,1245.5284417435576
3.7,3.3,38.0,34.0,1271.550386159488
3.7,3.4,38.0,35.0,1231.0350342037943
3.7,3.5,38.0,36.0,1255.4915406100924
3.7,3.6,38.0,37.0,1294.0413923701346
3.7,3.7,38.0,38.0,1358.6034667989393
3.8,3.9,39.0,40.0,1330.986969053817
3.8,4.0,39.0,41.0,1236.317678256578
3.8,4.1,39.0,42.0,1433.599802278586
3.8,4.2,39.0,43.0,1330.9625884417603
3.8,4.3,39.0,44.0,1224.937024094216
3.8,4.4,39.0,45.0,1272.156237219571
3.8,4.5,39.0,46.0,1227.445324028172
3.8,4.6,39.0,47.0,1331.7723707434097
3.8,4.7,39.0,48.0,1274.1311048262403
3.8,4.8,39.0,49.0,1337.0630653047454
3.8,4.9,39.0,50.0,1214.5565065086491
3.8,5.0,39.0,51.0,1294.9217338130431
3.8,5.1,39.0,52.0,1299.675281152436
3.8,5.2,39.0,53.0,1283.027381203259
3.8,5.3,39.0,54.0,1161.2007532670525
3.8,5.4,39.0,55.0,1325.3350884521467
3.8,5.5,39.0,56.0,1169.2614888083228
3.8,5.6,39.0,57.0,1257.690802916428
3.8,5.7,39.0,58.0,1223.3906989987054
3.8,5.8,39.0,59.0,1205.4725581324099
3.8,5.9,39.0,60.0,1171.1676294167405
3.8,6.0,39.0,61.0,1141.6038270235722
3.8,6.1,39.0,62.0,1284.869304996171
3.8,6.2,39.0,63.0,1968.2891505165196
3.8,6.3,39.0,64.0,139.50913870814324
3.8,6.4,39.0,65.0,202.87437845728803
3.8,6.5,39.0,66.0,146.81379589175
3.8,6.6,39.0,67.0,136.43762422474975
3.8,6.7,39.0,68.0,152.03030340951557
3.8,6.8,39.0,69.0,147.50052923716012
3.8,6.9,39.0,70.0,153.9131282697856
3.8,7.0,39.0,71.0,150.15805818381136
3.8,7.1,39.0,72.0,131.828491609341
3.8,7.2,39.0,73.0,138.39249919420135
3.8,7.3,39.0,74.0,137.28720125429598
3.8,7.4,39.0,75.0,159.6657711813175
3.8,7.5,39.0,76.0,152.6612250477576
3.8,7.6,39.0,77.0,142.313516004804
3.8,7.7,39.0,78.0,135.2125852220218
3.8,7.8,39.0,79.0,150.17266343891612
3.8,7.9,39.0,80.0,140.16067176922
3.8,8.0,39.0,81.0,558.0189920106765
3.8,8.1,39.0,82.0,202.8782370025259
3.8,8.2,39.0,83.0,183.83317235851672
3.8,8.3,39.0,84.0,195.35345281483836
3.8,8.4,39.0,85.0,177.52332645555967
3.8,8.5,39.0,86.0,198.9006564710079
3.8,8.6,39.0,87.0,196.6997302808778
3.8,8.7,39.0,88.0,191.15985947024978
3.8,8.8,39.0,89.0,213.77166112311727
3.8,8.9,39.0,90.0,196.25854450600767
3.8,9.0,39.0,91.0,191.2633900439709
3.8,9.1,39.0,92.0,181.04140360182137
3.8,9.2,39.0,93.0,180.49196113975972
3.8,9.3,39.0,94.0,187.7316369634906
3.8,9.4,39.0,95.0,189.40907669673274
3.8,9.5,39.0,96.0,203.52566369224576
3.8,9.6,39.0,97.0,231.69707664510878
3.8,9.7,39.0,98.0,195.86447445430213
3.8,9.8,39.0,99.0,188.15281104616395
3.8,9.9,39.0,100.0,203.25680404208694
3.8,0.0,39.0,1.0,172.2123343452455
3.8,0.1,39.0,2.0,173.917439713683
3.8,0.2,39.0,3.0,188.06196025568264
3.8,0.3,39.0,4.0,204.85638441709068
3.8,0.4,39.0,5.0,211.58724568947417
3.8,0.5,39.0,6.0,196.75780270434132
3.8,0.6,39.0,7.0,177.64516379758618
3.8,0.7,39.0,8.0,186.87394591233934
3.8,0.8,39.0,9.0,189.49111237919266
3.8,0.9,39.0,10.0,190.58745475675346
3.8,1.0,39.0,11.0,200.6237721369421
3.8,1.1,39.0,12.0,196.41722264697614
3.8,1.2,39.0,13.0,182.3952168958544
3.8,1.3,39.0,14.0,189.81819371033612
3.8,1.4,39.0,15.0,192.53783499114368
3.8,1.5,39.0,16.0,181.35745939175274
3.8,1.6,39.0,17.0,186.20576077775905
3.8,1.7,39.0,18.0,207.52698343463942
3.8,1.8,39.0,19.0,204.95502301672335
3.8,1.9,39.0,20.0,181.79926431358254
3.8,2.0,39.0,21.0,1842.5934481066947
3.8,2.1,39.0,22.0,1308.7743049669525
3.8,2.2,39.0,23.0,1341.3756090215172
3.8,2.3,39.0,24.0,1122.8872980312653
3.8,2.4,39.0,25.0,1271.2740574837542
3.8,2.5,39.0,26.0,1177.25236558597
3.8,2.6,39.0,27.0,1326.1182303166245
3.8,2.7,39.0,28.0,1167.4183646620977
3.8,2.8,39.0,29.0,1328.9124205960497
3.8,2.9,39.0,30.0,1271.3464556063102
3.8,3.0,39.0,31.0,1205.1081657000232
3.8,3.1,39.0,32.0,1357.9076981397711
3.8,3.2,39.0,33.0,1317.110595167194
3.8,3.3,39.0,34.0,1315.9983424208328
3.8,3.4,39.0,35.0,1234.753444659594
3.8,3.5,39.0,36.0,1387.5654921003832
3.8,3.6,39.0,37.0,1184.4148607178342
3.8,3.7,39.0,38.0,1212.4410201602182
3.8,3.8,39.0,39.0,1256.7083815550568
3.9,4.0,40.0,41.0,1225.0886519529042
3.9,4.1,40.0,42.0,1286.7476325169018
3.9,4.2,40.0,43.0,1369.7623798454083
3.9,4.3,40.0,44.0,1306.431709538176
3.9,4.4,40.0,45.0,1273.8835587761853
3.9,4.5,40.0,46.0,1280.8545832684927
3.9,4.6,40.0,47.0,1172.6191834753463
3.9,4.7,40.0,48.0,1301.3248746319448
3.9,4.8,40.0,49.0,1256.1335975059671
3.9,4.9,40.0,50.0,1151.9398633057287
3.9,5.0,40.0,51.0,1205.3318043481706
3.9,5.1,40.0,52.0,1216.7937697053098
3.9,5.2,40.0,53.0,1198.6057889506703
3.9,5.3,40.0,54.0,1145.486239693466
3.9,5.4,40.0,55.0,1333.420293125256
3.9,5.5,40.0,56.0,1278.8962815054608
3.9,5.6,40.0,57.0,1198.1739534234102
3.9,5.7,40.0,58.0,1300.611587257356
3.9,5.8,40.0,59.0,1373.1855875422566
3.9,5.9,40.0,60.0,1161.5942516065668
3.9,6.0,40.0,61.0,1228.1660932694506
3.9,6.1,40.0,62.0,1921.3436771387383
3.9,6.2,40.0,63.0,148.54928731987218
3.9,6.3,40.0,64.0,134.98061431584858
3.9,6.4,40.0,65.0,149.75281587704748
3.9,6.5,40.0,66.0,146.98303335526947
3.9,6.6,40.0,67.0,140.55921580116336
3.9,6.7,40.0,68.0,144.3559331550982
3.9,6.8,40.0,69.0,142.53140900082857
3.9,6.9,40.0,70.0,152.0310474521797
3.9,7.0,40.0,71.0,148.15805445680266
3.9,7.1,40.0,72.0,152.11930707381276
3.9,7.2,40.0,73.0,146.79368725370225
3.9,7.3,40.0,74.0,139.59775199262128
3.9,7.4,40.0,75.0,145.3634739766133
3.9,7.5,40.0,76.0,146.56897580264044
3.9,7.6,40.0,77.0,169.9754499116234
3.9,7.7,40.0,78.0,149.34393616823405
3.9,7.8,40.0,79.0,126.1769341244707
3.9,7.9,40.0,80.0,133.60141879927016
3.9,8.0,40.0,81.0,486.6216663076843
3.9,8.1,40.0,82.0,195.56098922961533
3.9,8.2,40.0,83.0,189.6771823623085
3.9,8.3,40.0,84.0,189.87701041290146
3.9,8.4,40.0,85.0,195.99823378085992
3.9,8.5,40.0,86.0,178.89107848128867
3.9,8.6,40.0,87.0,197.97507264003198
3.9,8.7,40.0,88.0,169.4730014012605
3.9,8.8,40.0,89.0,226.74059121595945
3.9,8.9,40.0,90.0,203.28201494184952
3.9,9.0,40.0,91.0,185.27292445452946
3.9,9.1,40.0,92.0,240.81833480671497
3.9,9.2,40.0,93.0,211.0093780730032
3.9,9.3,40.0,94.0,274.29007663024964
3.9,9.4,40.0,95.0,206.51050859946855
3.9,9.5,40.0,96.0,181.16136499683316
3.9,9.6,40.0,97.0,197.01249380488866
3.9,9.7,40.0,98.0,215.99821233439246
3.9,9.8,40.0,99.0,323.86616680949425
3.9,9.9,40.0,100.0,183.06949371733762
3.9,0.0,40.0,1.0,190.12215677533138
3.9,0.1,40.0,2.0,209.9976086098198
3.9,0.2,40.0,3.0,186.956161945556
3.9,0.3,40.0,4.0,190.70523816521376
3.9,0.4,40.0,5.0,195.22406683779406
3.9,0.5,40.0,6.0,199.22307407247553
3.9,0.6,40.0,7.0,179.62222284519956
3.9,0.7,40.0,8.0,179.21323636130563
3.9,0.8,40.0,9.0,187.56927365646033
3.9,0.9,40.0,10.0,197.5165834204939
3.9,1.0,40.0,11.0,197.9749264170943
3.9,1.1,40.0,12.0,187.2026598028528
3.9,1.2,40.0,13.0,200.6105811311818
3.9,1.3,40.0,14.0,181.34451328286366
3.9,1.4,40.0,15.0,189.02880861663058
3.9,1.5,40.0,16.0,175.86955447037442
3.9,1.6,40.0,17.0,180.42476359499165
3.9,1.7,40.0,18.0,199.8714437683235
3.9,1.8,40.0,19.0,184.28718396465226
3.9,1.9,40.0,20.0,182.52565033670464
3.9,2.0,40.0,21.0,1854.4835175230585
3.9,2.1,40.0,22.0,1183.7932863076278
3.9,2.2,40.0,23.0,1191.2582841040578
3.9,2.3,40.0,24.0,1241.385764429028
3.9,2.4,40.0,25.0,1229.994133936475
3.9,2.5,40.0,26.0,1254.6532199460212
3.9,2.6,40.0,27.0,1440.2628553027148
3.9,2.7,40.0,28.0,1253.8265274229352
3.9,2.8,40.0,29.0,1206.253129328543
3.9,2.9,40.0,30.0,1238.799752067985
3.9,3.0,40.0,31.0,1425.9243833557578
3.9,3.1,40.0,32.0,1464.3314981780352
3.9,3.2,40.0,33.0,1190.5958925367208
3.9,3.3,40.0,34.0,1129.0510696766082
3.9,3.4,40.0,35.0,1226.9487810599812
3.9,3.5,40.0,36.0,1448.5936837373672
3.9,3.6,40.0,37.0,1251.3206469670768
3.9,3.7,40.0,38.0,1258.9864082966822
3.9,3.8,40.0,39.0,1189.764222230403
3.9,3.9,40.0,40.0,1206.1636336654321
4.0,4.1,41.0,42.0,1216.7246925019858
4.0,4.2,41.0,43.0,1414.2559873590335
4.0,4.3,41.0,44.0,1288.8901631125111
4.0,4.4,41.0,45.0,1409.832961795901
4.0,4.5,41.0,46.0,1212.581459570672
4.0,4.6,41.0,47.0,1282.3676219099073
4.0,4.7,41.0,48.0,1778.1478802569027
4.0,4.8,41.0,49.0,1378.2174146602533
4.0,4.9,41.0,50.0,1382.349688795359
4.0,5.0,41.0,51.0,1223.3277117928053
4.0,5.1,41.0,52.0,1336.921932110285
4.0,5.2,41.0,53.0,1214.4263183957141
4.0,5.3,41.0,54.0,1256.4726533969215
4.0,5.4,41.0,55.0,1370.4028940032192
4.0,5.5,41.0,56.0,1292.6011350448946
4.0,5.6,41.0,57.0,1238.9763421022153
4.0,5.7,41.0,58.0,1262.306357047286
4.0,5.8,41.0,59.0,1241.839284474878
4.0,5.9,41.0,60.0,1260.6417541643023
4.0,6.0,41.0,61.0,2013.9995338991057
4.0,6.1,41.0,62.0,140.98912541938387
4.0,6.2,41.0,63.0,137.25552451916778
4.0,6.3,41.0,64.0,128.77059168215808
4.0,6.4,41.0,65.0,151.33736510122782
4.0,6.5,41.0,66.0,141.31601689385064
4.0,6.6,41.0,67.0,149.72278130189432
4.0,6.7,41.0,68.0,132.14565147318632
4.0,6.8,41.0,69.0,135.1503707876599
4.0,6.9,41.0,70.0,136.37884523856323
4.0,7.0,41.0,71.0,145.97736969424807
4.0,7.1,41.0,72.0,146.50888125027922
4.0,7.2,41.0,73.0,133.43682076123207
4.0,7.3,41.0,74.0,170.4123358631486
4.0,7.4,41.0,75.0,137.4909484378965
4.0,7.5,41.0,76.0,134.42861614463538
4.0,7.6,41.0,77.0,151.59100493773994
4.0,7.7,41.0,78.0,133.28211312390295
4.0,7.8,41.0,79.0,134.7183016210409
4.0,7.9,41.0,80.0,159.63984728908122
4.0,8.0,41.0,81.0,450.7219355569407
4.0,8.1,41.0,82.0,201.77923604397492
4.0,8.2,41.0,83.0,192.6611027521195
4.0,8.3,41.0,84.0,203.98761505921445
4.0,8.4,41.0,85.0,183.2888794875914
4.0,8.5,41.0,86.0,181.78875762527045
4.0,8.6,41.0,87.0,202.21939029212197
4.0,8.7,41.0,88.0,172.74362916251062
4.0,8.8,41.0,89.0,204.46319317967703
4.0,8.9,41.0,90.0,183.35619973800257
4.0,9.0,41.0,91.0,200.1605963835866
4.0,9.1,41.0,92.0,224.16553580625506
4.0,9.2,41.0,93.0,198.72451103544302
4.0,9.3,41.0,94.0,182.42179414815314
4.0,9.4,41.0,95.0,190.08386449540794
4.0,9.5,41.0,96.0,213.6978111459799
4.0,9.6,41.0,97.0,210.63685440419152
4.0,9.7,41.0,98.0,192.66981940296952
4.0,9.8,41.0,99.0,187.47371141731287
4.0,9.9,41.0,100.0,204.61490287016377
4.0,0.0,41.0,1.0,196.46488527986077
4.0,0.1,41.0,2.0,191.46645130726867
4.0,0.2,41.0,3.0,201.57711417255592
4.0,0.3,41.0,4.0,182.78662157799087
4.0,0.4,41.0,5.0,179.58059980938316
4.0,0.5,41.0,6.0,176.8699227647467
4.0,0.6,41.0,7.0,176.42668746430246
4.0,0.7,41.0,8.0,176.18954897805526
4.0,0.8,41.0,9.0,203.00991153380542
4.0,0.9,41.0,10.0,176.0970761795449
4.0,1.0,41.0,11.0,187.74096145697516
4.0,1.1,41.0,12.0,179.8406835272779
4.0,1.2,41.0,13.0,179.29332006596644
4.0,1.3,41.0,14.0,176.47153900271695
4.0,1.4,41.0,15.0,202.1248251412281
4.0,1.5,41.0,16.0,194.79129509468186
4.0,1.6,41.0,17.0,185.70337584996352
4.0,1.7,41.0,18.0,189.08238832036182
4.0,1.8,41.0,19.0,179.28784866831387
4.0,1.9,41.0,20.0,196.7375372116762
4.0,2.0,41.0,21.0,1652.2668880753342
4.0,2.1,41.0,22.0,1272.320234070283
4.0,2.2,41.0,23.0,1253.3060286080288
4.0,2.3,41.0,24.0,1361.853428525937
4.0,2.4,41.0,25.0,1281.4829250100188
4.0,2.5,41.0,26.0,1302.174030266652
4.0,2.6,41.0,27.0,1251.6775520130288
4.0,2.7,41.0,28.0,1314.5865458184444
4.0,2.8,41.0,29.0,1264.6267407909656
4.0,2.9,41.0,30.0,1272.5066969904162
4.0,3.0,41.0,31.0,1326.8493017627875
4.0,3.1,41.0,32.0,1288.2407615903342
4.0,3.2,41.0,33.0,1263.5641686078802
4.0,3.3,41.0,34.0,1409.7127153740746
4.0,3.4,41.0,35.0,1251.120194431226
4.0,3.5,41.0,36.0,1238.6160396836754
4.0,3.6,41.0,37.0,1302.8668894462483
4.0,3.7,41.0,38.0,1264.8193029485378
4.0,3.8,41.0,39.0,1283.7812745103017
4.0,3.9,41.0,40.0,1126.9922744264104
4.0,4.0,41.0,41.0,1278.3645483092378
4.1,4.2,42.0,43.0,1197.0593786397012
4.1,4.3,42.0,44.0,1315.3170720679161
4.1,4.4,42.0,45.0,1186.1671676432427
4.1,4.5,42.0,46.0,1158.9354488254617
4.1,4.6,42.0,47.0,1401.888289115632
4.1,4.7,42.0,48.0,1226.7492147511168
4.1,4.8,42.0,49.0,1243.9022835450517
4.1,4.9,42.0,50.0,1310.3370971081056
4.1,5.0,42.0,51.0,1252.9866020320032
4.1,5.1,42.0,52.0,1173.0814813107486
4.1,5.2,42.0,53.0,1209.018816792571
4.1,5.3,42.0,54.0,1396.9551635037456
4.1,5.4,42.0,55.0,1175.8180146330437
4.1,5.5,42.0,56.0,1295.592219073083
4.1,5.6,42.0,57.0,1286.517774754252
4.1,5.7,42.0,58.0,1285.041255710138
4.1,5.8,42.0,59.0,1340.189104454177
4.1,5.9,42.0,60.0,1814.083945622883
4.1,6.0,42.0,61.0,134.28635750234366
4.1,6.1,42.0,62.0,136.40169884219716
4.1,6.2,42.0,63.0,175.38324563217182
4.1,6.3,42.0,64.0,135.92578648877173
4.1,6.4,42.0,65.0,146.84346197780357
4.1,6.5,42.0,66.0,140.68855213036946
4.1,6.6,42.0,67.0,196.679456873737
4.1,6.7,42.0,68.0,145.03682791461702
4.1,6.8,42.0,69.0,134.88009229888883
4.1,6.9,42.0,70.0,161.2845712851825
4.1,7.0,42.0,71.0,136.8440185249794
4.1,7.1,42.0,72.0,146.03725014518963
4.1,7.2,42.0,73.0,130.53487271734375
4.1,7.3,42.0,74.0,153.95507984932055
4.1,7.4,42.0,75.0,156.19071595589745
4.1,7.5,42.0,76.0,134.37123366118047
4.1,7.6,42.0,77.0,144.3534890521995
4.1,7.7,42.0,78.0,139.3159490245974
4.1,7.8,42.0,79.0,140.66280501308623
4.1,7.9,42.0,80.0,141.75067881413122
4.1,8.0,42.0,81.0,497.39669025933034
4.1,8.1,42.0,82.0,187.9869796032832
4.1,8.2,42.0,83.0,201.02483416844478
4.1,8.3,42.0,84.0,196.25038096268625
4.1,8.4,42.0,85.0,199.30596390757825
4.1,8.5,42.0,86.0,198.6764059510408
4.1,8.6,42.0,87.0,182.98491398612177
4.1,8.7,42.0,88.0,179.66800766987768
4.1,8.8,42.0,89.0,193.40500765990583
4.1,8.9,42.0,90.0,172.99303639759773
4.1,9.0,42.0,91.0,201.01975771184888
4.1,9.1,42.0,92.0,202.5519064566146
4.1,9.2,42.0,93.0,175.8339502700384
4.1,9.3,42.0,94.0,184.15211327727755
4.1,9.4,42.0,95.0,179.52075839073572
4.1,9.5,42.0,96.0,194.39142407355467
4.1,9.6,42.0,97.0,176.31712003361378
4.1,9.7,42.0,98.0,206.71325081146782
4.1,9.8,42.0,99.0,180.9769128100601
4.1,9.9,42.0,100.0,186.7303321662455
4.1,0.0,42.0,1.0,187.05984213973255
4.1,0.1,42.0,2.0,233.45799535725723
4.1,0.2,42.0,3.0,196.02562856226967
4.1,0.3,42.0,4.0,183.76928460878943
4.1,0.4,42.0,5.0,191.04068825703152
4.1,0.5,42.0,6.0,194.49177501491872
4.1,0.6,42.0,7.0,212.8628322711023
4.1,0.7,42.0,8.0,201.47107098606003
4.1,0.8,42.0,9.0,226.70331774690166
4.1,0.9,42.0,10.0,200.21837864808833
4.1,1.0,42.0,11.0,196.1655578262056
4.1,1.1,42.0,12.0,200.3147413670642
4.1,1.2,42.0,13.0,177.26161728662458
4.1,1.3,42.0,14.0,189.18703154835413
4.1,1.4,42.0,15.0,176.33132158744328
4.1,1.5,42.0,16.0,190.6958454119438
4.1,1.6,42.0,17.0,175.03100033379553
4.1,1.7,42.0,18.0,181.25546685025787
4.1,1.8,42.0,19.0,180.16410675506867
4.1,1.9,42.0,20.0,193.05114391365308
4.1,2.0,42.0,21.0,1796.4904766325787
4.1,2.1,42.0,22.0,1340.058217379013
4.1,2.2,42.0,23.0,1374.594508947682
4.1,2.3,42.0,24.0,1525.2766337156318
4.1,2.4,42.0,25.0,1319.383136085539
4.1,2.5,42.0,26.0,1242.0970038662256
4.1,2.6,42.0,27.0,1312.759146135362
4.1,2.7,42.0,28.0,1163.9139063179189
4.1,2.8,42.0,29.0,1251.0402481896938
4.1,2.9,42.0,30.0,1189.2645014573886
4.1,3.0,42.0,31.0,1499.552858914106
4.1,3.1,42.0,32.0,1243.0572779882152
4.1,3.2,42.0,33.0,1228.3847679466778
4.1,3.3,42.0,34.0,1227.1191509984644
4.1,3.4,42.0,35.0,1235.8121080854744
4.1,3.5,42.0,36.0,1368.155498692744
4.1,3.6,42.0,37.0,1233.7551797138747
4.1,3.7,42.0,38.0,1265.8754094789615
4.1,3.8,42.0,39.0,1201.9968747590485
4.1,3.9,42.0,40.0,1326.904511357315
4.1,4.0,42.0,41.0,1285.700669055515
4.1,4.1,42.0,42.0,1267.6686749525065
4.2,4.3,43.0,44.0,1360.9844572364261
4.2,4.4,43.0,45.0,1212.3807875345099
4.2,4.5,43.0,46.0,1537.71057653743
4.2,4.6,43.0,47.0,1235.7250512072553
4.2,4.7,43.0,48.0,1167.4795703410205
4.2,4.8,43.0,49.0,1321.9764595060276
4.2,4.9,43.0,50.0,1206.951011550562
4.2,5.0,43.0,51.0,1334.9152122132314
4.2,5.1,43.0,52.0,1402.2484122248636
4.2,5.2,43.0,53.0,1203.6118679801705
4.2,5.3,43.0,54.0,1226.23012553448
4.2,5.4,43.0,55.0,1265.8412297330858
4.2,5.5,43.0,56.0,1167.2661672614122
4.2,5.6,43.0,57.0,1176.1056486344055
4.2,5.7,43.0,58.0,1240.2377378208525
4.2,5.8,43.0,59.0,1981.9284162862577
4.2,5.9,43.0,60.0,148.52363314209285
4.2,6.0,43.0,61.0,139.16064931853802
4.2,6.1,43.0,62.0,141.03006763220054
4.2,6.2,43.0,63.0,156.75768407678385
4.2,6.3,43.0,64.0,152.281056779971
4.2,6.4,43.0,65.0,148.77407834992277
4.2,6.5,43.0,66.0,152.9147298556453
4.2,6.6,43.0,67.0,142.84638085618897
4.2,6.7,43.0,68.0,142.36160406328514
4.2,6.8,43.0,69.0,129.28069073968942
4.2,6.9,43.0,70.0,143.56542050963836
4.2,7.0,43.0,71.0,153.07240526893955
4.2,7.1,43.0,72.0,138.39771513740567
4.2,7.2,43.0,73.0,140.99329491104385
4.2,7.3,43.0,74.0,135.68389009177622
4.2,7.4,43.0,75.0,129.9278261592694
4.2,7.5,43.0,76.0,130.4686918881651
4.2,7.6,43.0,77.0,142.79680078684476
4.2,7.7,43.0,78.0,131.0271067721826
4.2,7.8,43.0,79.0,159.8067535325489
4.2,7.9,43.0,80.0,140.63572997719473
4.2,8.0,43.0,81.0,558.5494666676726
4.2,8.1,43.0,82.0,194.88737968493547
4.2,8.2,43.0,83.0,212.2717891161221
4.2,8.3,43.0,84.0,189.55278006481214
4.2,8.4,43.0,85.0,178.51496822448266
4.2,8.5,43.0,86.0,189.26939939268806
4.2,8.6,43.0,87.0,181.44737812566504
4.2,8.7,43.0,88.0,190.20473843686278
4.2,8.8,43.0,89.0,204.4823215723755
4.2,8.9,43.0,90.0,201.73744979114414
4.2,9.0,43.0,91.0,176.45032923698494
4.2,9.1,43.0,92.0,174.19072839789897
4.2,9.2,43.0,93.0,183.74344634577943
4.2,9.3,43.0,94.0,184.72996424525383
4.2,9.4,43.0,95.0,170.23337584998023
4.2,9.5,43.0,96.0,206.86329704086867
4.2,9.6,43.0,97.0,209.25309042656275
4.2,9.7,43.0,98.0,208.7360430252198
4.2,9.8,43.0,99.0,228.81424725656618
4.2,9.9,43.0,100.0,192.8117833610065
4.2,0.0,43.0,1.0,170.64470882669752
4.2,0.1,43.0,2.0,182.16277086048098
4.2,0.2,43.0,3.0,194.264649134239
4.2,0.3,43.0,4.0,188.5562442674896
4.2,0.4,43.0,5.0,181.33312687254215
4.2,0.5,43.0,6.0,195.25659342127474
4.2,0.6,43.0,7.0,187.12668949758273
4.2,0.7,43.0,8.0,197.20573238026844
4.2,0.8,43.0,9.0,188.43885517928626
4.2,0.9,43.0,10.0,171.46767458002603
4.2,1.0,43.0,11.0,195.83476735793957
4.2,1.1,43.0,12.0,179.00319476688418
4.2,1.2,43.0,13.0,187.55340749255848
4.2,1.3,43.0,14.0,184.9162459024583
4.2,1.4,43.0,15.0,187.019034375444
4.2,1.5,43.0,16.0,199.13347897948802
4.2,1.6,43.0,17.0,180.06700287432494
4.2,1.7,43.0,18.0,199.32100563543182
4.2,1.8,43.0,19.0,214.43022091015317
4.2,1.9,43.0,20.0,188.6317383979336
4.2,2.0,43.0,21.0,1749.5593334403557
4.2,2.1,43.0,22.0,1308.1922826960977
4.2,2.2,43.0,23.0,1187.6202325161116
4.2,2.3,43.0,24.0,1307.5025489500263
4.2,2.4,43.0,25.0,1280.1472117760516
4.2,2.5,43.0,26.0,1124.390413524347
4.2,2.6,43.0,27.0,1177.5528735972175
4.2,2.7,43.0,28.0,1179.1198524622148
4.2,2.8,43.0,29.0,1365.697559892864
4.2,2.9,43.0,30.0,1246.4491941599458
4.2,3.0,43.0,31.0,1420.5715351754147
4.2,3.1,43.0,32.0,1081.6794927347323
4.2,3.2,43.0,33.0,1394.77827239782
4.2,3.3,43.0,34.0,1290.567657667614
4.2,3.4,43.0,35.0,1271.3622993994607
4.2,3.5,43.0,36.0,1310.4503353156945
4.2,3.6,43.0,37.0,1155.179908527956
4.2,3.7,43.0,38.0,1261.9523414788778
4.2,3.8,43.0,39.0,1223.6612050982005
4.2,3.9,43.0,40.0,1391.815976857739
4.2,4.0,43.0,41.0,1142.9678766224702
4.2,4.1,43.0,42.0,1138.9415857868753
4.2,4.2,43.0,43.0,1312.6754655982738
4.3,4.4,44.0,45.0,1169.9358283822621
4.3,4.5,44.0,46.0,1270.4908028912348
4.3,4.6,44.0,47.0,1744.4347501396956
4.3,4.7,44.0,48.0,1402.9198918384757
4.3,4.8,44.0,49.0,1378.5907082169847
4.3,4.9,44.0,50.0,1191.7312797368559
4.3,5.0,44.0,51.0,1280.812370342398
4.3,5.1,44.0,52.0,1152.3836577977702
4.3,5.2,44.0,53.0,1340.7651765169737
4.3,5.3,44.0,54.0,1316.7447872439586
4.3,5.4,44.0,55.0,1306.0132386414612
4.3,5.5,44.0,56.0,1270.9314469776916
4.3,5.6,44.0,57.0,1245.159510615781
4.3,5.7,44.0,58.0,1811.2233364587642
4.3,5.8,44.0,59.0,144.68779002827753
4.3,5.9,44.0,60.0,140.98719611494545
4.3,6.0,44.0,61.0,158.25355062875855
4.3,6.1,44.0,62.0,128.45803367694842
4.3,6.2,44.0,63.0,177.9298845684196
4.3,6.3,44.0,64.0,143.73797680765762
4.3,6.4,44.0,65.0,142.10184284143745
4.3,6.5,44.0,66.0,158.24346576220006
4.3,6.6,44.0,67.0,132.84223064125786
4.3,6.7,44.0,68.0,147.54302566974843
4.3,6.8,44.0,69.0,142.42661806613046
4.3,6.9,44.0,70.0,138.03722941124357
4.3,7.0,44.0,71.0,133.79188774588116
4.3,7.1,44.0,72.0,142.0703266036202
4.3,7.2,44.0,73.0,148.15184904812267
4.3,7.3,44.0,74.0,137.97101580463962
4.3,7.4,44.0,75.0,135.4292981651655
4.3,7.5,44.0,76.0,155.47180219520217
4.3,7.6,44.0,77.0,138.71481207572765
4.3,7.7,44.0,78.0,134.78281965106862
4.3,7.8,44.0,79.0,134.94471052629675
4.3,7.9,44.0,80.0,128.98966419069455
4.3,8.0,44.0,81.0,485.4694313874485
4.3,8.1,44.0,82.0,199.20353120233585
4.3,8.2,44.0,83.0,206.1613171627944
4.3,8.3,44.0,84.0,199.46544910266672
4.3,8.4,44.0,85.0,193.70401145505733
4.3,8.5,44.0,86.0,182.11362875873834
4.3,8.6,44.0,87.0,189.51745988432424
4.3,8.7,44.0,88.0,178.7630072431799
4.3,8.8,44.0,89.0,184.79587395641525
4.3,8.9,44.0,90.0,186.52294967686058
4.3,9.0,44.0,91.0,216.90683218837438
4.3,9.1,44.0,92.0,190.6309855816736
4.3,9.2,44.0,93.0,229.3387645516032
4.3,9.3,44.0,94.0,195.2749581644368
4.3,9.4,44.0,95.0,195.38438066760017
4.3,9.5,44.0,96.0,169.2997189810256
4.3,9.6,44.0,97.0,189.10214039454186
4.3,9.7,44.0,98.0,199.23640462167114
4.3,9.8,44.0,99.0,184.6256200766943
4.3,9.9,44.0,100.0,193.183164207083
4.3,0.0,44.0,1.0,182.04025632078591
4.3,0.1,44.0,2.0,215.78071127348113
4.3,0.2,44.0,3.0,180.20280730964942
4.3,0.3,44.0,4.0,173.438011983939
4.3,0.4,44.0,5.0,201.8385089066164
4.3,0.5,44.0,6.0,205.06556883701467
4.3,0.6,44.0,7.0,181.96559350166447
4.3,0.7,44.0,8.0,202.47911200884997
4.3,0.8,44.0,9.0,190.26453427403544
4.3,0.9,44.0,10.0,205.77804779011436
4.3,1.0,44.0,11.0,186.0135908877635
4.3,1.1,44.0,12.0,178.4072235516461
4.3,1.2,44.0,13.0,191.83591437459197
4.3,1.3,44.0,14.0,198.3014706649562
4.3,1.4,44.0,15.0,205.16025905356054
4.3,1.5,44.0,16.0,217.41917983602306
4.3,1.6,44.0,17.0,185.50808023371877
4.3,1.7,44.0,18.0,206.7187810628599
4.3,1.8,44.0,19.0,213.13740870305415
4.3,1.9,44.0,20.0,178.13261604041531
4.3,2.0,44.0,21.0,1890.6326820574118
4.3,2.1,44.0,22.0,1237.6995154796439
4.3,2.2,44.0,23.0,1224.4899257898326
4.3,2.3,44.0,24.0,1177.2366701110184
4.3,2.4,44.0,25.0,1138.9682357690283
4.3,2.5,44.0,26.0,1366.0488992011137
4.3,2.6,44.0,27.0,1333.7112304078457
4.3,2.7,44.0,28.0,1279.318706157499
4.3,2.8,44.0,29.0,1361.387707527013
4.3,2.9,44.0,30.0,1271.594956871693
4.3,3.0,44.0,31.0,1202.9809737449448
4.3,3.1,44.0,32.0,1355.6141551112412
4.3,3.2,44.0,33.0,1243.116620146602
4.3,3.3,44.0,34.0,1354.8496045401084
4.3,3.4,44.0,35.0,1183.2293591761984
4.3,3.5,44.0,36.0,1128.2132487573008
4.3,3.6,44.0,37.0,1223.5682677831812
4.3,3.7,44.0,38.0,1173.8903098629573
4.3,3.8,44.0,39.0,1523.3456854048297
4.3,3.9,44.0,40.0,1265.309711832026
4.3,4.0,44.0,41.0,1355.3711266507503
4.3,4.1,44.0,42.0,1167.9374930132979
4.3,4.2,44.0,43.0,1312.489597600051
4.3,4.3,44.0,44.0,1169.2534164602728
4.4,4.5,45.0,46.0,1293.545158254616
4.4,4.6,45.0,47.0,1280.6087887090855
4.4,4.7,45.0,48.0,1199.4507126282413
4.4,4.8,45.0,49.0,1255.6916878155998
4.4,4.9,45.0,50.0,1307.4442388563305
4.4,5.0,45.0,51.0,1249.661407344747
4.4,5.1,45.0,52.0,1390.0973033846142
4.4,5.2,45.0,53.0,1206.686162809064
4.4,5.3,45.0,54.0,1274.1655433017188
4.4,5.4,45.0,55.0,1200.8776772671565
4.4,5.5,45.0,56.0,1276.3778054541638
4.4,5.6,45.0,57.0,1744.8855876282223
4.4,5.7,45.0,58.0,165.58297031553406
4.4,5.8,45.0,59.0,141.89792420089825
4.4,5.9,45.0,60.0,141.1539296617013
4.4,6.0,45.0,61.0,137.0315084409375
4.4,6.1,45.0,62.0,148.42534914279315
4.4,6.2,45.0,63.0,150.811478863299
4.4,6.3,45.0,64.0,139.9030389230353
4.4,6.4,45.0,65.0,145.03569519810682
4.4,6.5,45.0,66.0,141.78324171339273
4.4,6.6,45.0,67.0,171.10726982810783
4.4,6.7,45.0,68.0,136.56110320923716
4.4,6.8,45.0,69.0,145.85381598677603
4.4,6.9,45.0,70.0,128.37810590026015
4.4,7.0,45.0,71.0,157.86119401765177
4.4,7.1,45.0,72.0,143.75192641485583
4.4,7.2,45.0,73.0,144.7283747874461
4.4,7.3,45.0,74.0,138.13372649181525
4.4,7.4,45.0,75.0,149.21799825820173
4.4,7.5,45.0,76.0,145.63650823979742
4.4,7.6,45.0,77.0,172.69694950491126
4.4,7.7,45.0,78.0,142.94905069827212
4.4,7.8,45.0,79.0,138.54136676574043
4.4,7.9,45.0,80.0,170.8687034340654
4.4,8.0,45.0,81.0,478.6719244539832
4.4,8.1,45.0,82.0,182.49847658557098
4.4,8.2,45.0,83.0,189.64582752454444
4.4,8.3,45.0,84.0,191.16129614543783
4.4,8.4,45.0,85.0,190.2472559761151
4.4,8.5,45.0,86.0,197.54282576026367
4.4,8.6,45.0,87.0,192.63851437259038
4.4,8.7,45.0,88.0,173.99469802521583
4.4,8.8,45.0,89.0,196.5691056706991
4.4,8.9,45.0,90.0,177.13485072743921
4.4,9.0,45.0,91.0,197.6916931925684
4.4,9.1,45.0,92.0,180.50781434633322
4.4,9.2,45.0,93.0,196.70691417419624
4.4,9.3,45.0,94.0,206.55569031101427
4.4,9.4,45.0,95.0,171.7786784930051
4.4,9.5,45.0,96.0,197.91706766368677
4.4,9.6,45.0,97.0,176.58450667253055
4.4,9.7,45.0,98.0,193.80749943401327
4.4,9.8,45.0,99.0,177.9242753956667
4.4,9.9,45.0,100.0,175.69250620253572
4.4,0.0,45.0,1.0,212.83269204963065
4.4,0.1,45.0,2.0,220.52313579637703
4.4,0.2,45.0,3.0,208.47932652791252
4.4,0.3,45.0,4.0,197.00675624533022
4.4,0.4,45.0,5.0,213.85825373941574
4.4,0.5,45.0,6.0,177.27437147447714
4.4,0.6,45.0,7.0,188.71069123412394
4.4,0.7,45.0,8.0,177.46546689282812
4.4,0.8,45.0,9.0,195.9705450324215
4.4,0.9,45.0,10.0,176.60275687758963
4.4,1.0,45.0,11.0,203.17566528981504
4.4,1.1,45.0,12.0,172.5323568320657
4.4,1.2,45.0,13.0,187.28888850095322
4.4,1.3,45.0,14.0,168.67241595914876
4.4,1.4,45.0,15.0,220.8970733908803
4.4,1.5,45.0,16.0,201.95887761071143
4.4,1.6,45.0,17.0,174.99409069346524
4.4,1.7,45.0,18.0,200.81765889911924
4.4,1.8,45.0,19.0,172.59051516179224
4.4,1.9,45.0,20.0,189.8984166248566
4.4,2.0,45.0,21.0,1874.9191135358894
4.4,2.1,45.0,22.0,1163.6133110245555
4.4,2.2,45.0,23.0,1579.062873478854
4.4,2.3,45.0,24.0,1338.3655304770452
4.4,2.4,45.0,25.0,1118.34622181154
4.4,2.5,45.0,26.0,1276.2075462738344
4.4,2.6,45.0,27.0,1217.0605231417815
4.4,2.7,45.0,28.0,1241.750575285355
4.4,2.8,45.0,29.0,1216.2944744859287
4.4,2.9,45.0,30.0,1209.7567367502327
4.4,3.0,45.0,31.0,1175.3326454885923
4.4,3.1,45.0,32.0,1233.3907114537778
4.4,3.2,45.0,33.0,1149.4228348321178
4.4,3.3,45.0,34.0,1212.7623572821492
4.4,3.4,45.0,35.0,1251.1288247711007
4.4,3.5,45.0,36.0,1196.9704007286025
4.4,3.6,45.0,37.0,1312.6366225896563
4.4,3.7,45.0,38.0,1371.1225287433351
4.4,3.8,45.0,39.0,1331.6451522200973
4.4,3.9,45.0,40.0,1262.8157111256871
4.4,4.0,45.0,41.0,1407.9631980854683
4.4,4.1,45.0,42.0,1211.3951989911823
4.4,4.2,45.0,43.0,1172.8358939779673
4.4,4.3,45.0,44.0,1286.5613630873186
4.4,4.4,45.0,45.0,1219.296324707143
4.5,4.6,46.0,47.0,1202.1264003248396
4.5,4.7,46.0,48.0,1303.5600974348724
4.5,4.8,46.0,49.0,1376.3768232298157
4.5,4.9,46.0,50.0,1218.8747863565193
4.5,5.0,46.0,51.0,1199.2091254014047
4.5,5.1,46.0,52.0,1184.1183556192275
4.5,5.2,46.0,53.0,1317.6743662744013
4.5,5.3,46.0,54.0,1220.9627920609191
4.5,5.4,46.0,55.0,1279.8633619479874
4.5,5.5,46.0,56.0,1859.0818231378078
4.5,5.6,46.0,57.0,140.4864667569581
4.5,5.7,46.0,58.0,130.8811736268676
4.5,5.8,46.0,59.0,147.58909469464453
4.5,5.9,46.0,60.0,135.84688146518522
4.5,6.0,46.0,61.0,147.2189579468625
4.5,6.1,46.0,62.0,147.19726238818683
4.5,6.2,46.0,63.0,139.6432310276424
4.5,6.3,46.0,64.0,143.3231827635905
4.5,6.4,46.0,65.0,136.0260433859937
4.5,6.5,46.0,66.0,143.04548001414443
4.5,6.6,46.0,67.0,150.83284452460094
4.5,6.7,46.0,68.0,156.6365255134219
4.5,6.8,46.0,69.0,136.06220603127696
4.5,6.9,46.0,70.0,134.21946348218498
4.5,7.0,46.0,71.0,145.81844394660317
4.5,7.1,46.0,72.0,139.52011770005475
4.5,7.2,46.0,73.0,167.37789461645443
4.5,7.3,46.0,74.0,146.5762955027691
4.5,7.4,46.0,75.0,143.20034763361565
4.5,7.5,46.0,76.0,136.96517866305118
4.5,7.6,46.0,77.0,145.65025940872
4.5,7.7,46.0,78.0,159.5232214322067
4.5,7.8,46.0,79.0,152.6081905646955
4.5,7.9,46.0,80.0,144.70914110104917
4.5,8.0,46.0,81.0,521.1124113173988
4.5,8.1,46.0,82.0,205.2524799743481
4.5,8.2,46.0,83.0,204.59594279671174
4.5,8.3,46.0,84.0,184.95965769814467
4.5,8.4,46.0,85.0,198.0093889307684
4.5,8.5,46.0,86.0,175.7896739881569
4.5,8.6,46.0,87.0,201.0365745186076
4.5,8.7,46.0,88.0,230.27725999572283
4.5,8.8,46.0,89.0,189.10030368454
4.5,8.9,46.0,90.0,193.03419123146932
4.5,9.0,46.0,91.0,187.29593336180235
4.5,9.1,46.0,92.0,186.2843482941063
4.5,9.2,46.0,93.0,177.49826877793876
4.5,9.3,46.0,94.0,206.03669593104544
4.5,9.4,46.0,95.0,183.843360788803
4.5,9.5,46.0,96.0,199.34679982299002
4.5,9.6,46.0,97.0,211.15340834707348
4.5,9.7,46.0,98.0,179.66897449121007
4.5,9.8,46.0,99.0,175.50330647107793
4.5,9.9,46.0,100.0,200.54927706997574
4.5,0.0,46.0,1.0,186.84587930407886
4.5,0.1,46.0,2.0,220.45787119365548
4.5,0.2,46.0,3.0,193.37311189674273
4.5,0.3,46.0,4.0,190.0830711256371
4.5,0.4,46.0,5.0,204.22812227393433
4.5,0.5,46.0,6.0,179.98116377641352
4.5,0.6,46.0,7.0,186.46621339885095
4.5,0.7,46.0,8.0,195.7046264604411
4.5,0.8,46.0,9.0,178.84875892612914
4.5,0.9,46.0,10.0,188.30606141749456
4.5,1.0,46.0,11.0,222.43625313339757
4.5,1.1,46.0,12.0,190.69318943964296
4.5,1.2,46.0,13.0,185.03011387883728
4.5,1.3,46.0,14.0,168.8205845241448
4.5,1.4,46.0,15.0,205.86559967686114
4.5,1.5,46.0,16.0,201.06168027994042
4.5,1.6,46.0,17.0,181.5574179248754
4.5,1.7,46.0,18.0,181.67166932519146
4.5,1.8,46.0,19.0,228.03657294103695
4.5,1.9,46.0,20.0,190.03715182760223
4.5,2.0,46.0,21.0,1888.11644668057
4.5,2.1,46.0,22.0,1333.022703777811
4.5,2.2,46.0,23.0,1221.429749642343
4.5,2.3,46.0,24.0,1291.886082342146
4.5,2.4,46.0,25.0,1376.1077241508822
4.5,2.5,46.0,26.0,1289.3092927960856
4.5,2.6,46.0,27.0,1283.337115375482
4.5,2.7,46.0,28.0,1256.1426832306347
4.5,2.8,46.0,29.0,1297.0572238841073
4.5,2.9,46.0,30.0,1225.3013284320689
4.5,3.0,46.0,31.0,1256.6780864118348
4.5,3.1,46.0,32.0,1367.6700762631106
4.5,3.2,46.0,33.0,1310.1048641558505
4.5,3.3,46.0,34.0,1350.0640803344584
4.5,3.4,46.0,35.0,1263.9943480307165
4.5,3.5,46.0,36.0,1245.3813751098687
4.5,3.6,46.0,37.0,1325.3895745768905
4.5,3.7,46.0,38.0,1286.3950094713932
4.5,3.8,46.0,39.0,1203.7101321019982
4.5,3.9,46.0,40.0,1197.57439800771
4.5,4.0,46.0,41.0,1275.1424010885721
4.5,4.1,46.0,42.0,1196.3602022544515
4.5,4.2,46.0,43.0,1245.5057502089855
4.5,4.3,46.0,44.0,1426.6507778575458
4.5,4.4,46.0,45.0,1298.1348405264393
4.5,4.5,46.0,46.0,1353.3925829638772
4.6,4.7,47.0,48.0,1173.419269100063
4.6,4.8,47.0,49.0,1100.4035215550791
4.6,4.9,47.0,50.0,1193.776026990374
4.6,5.0,47.0,51.0,1265.8568559578928
4.6,5.1,47.0,52.0,1303.579899799237
4.6,5.2,47.0,53.0,1238.5109274352394
4.6,5.3,47.0,54.0,1145.7711359255063
4.6,5.4,47.0,55.0,1918.247433315393
4.6,5.5,47.0,56.0,129.47620594685583
4.6,5.6,47.0,57.0,155.96040464308186
4.6,5.7,47.0,58.0,125.33160191469455
4.6,5.8,47.0,59.0,142.74173341004962
4.6,5.9,47.0,60.0,141.05367618095426
4.6,6.0,47.0,61.0,146.32289141938236
4.6,6.1,47.0,62.0,138.16773009636324
4.6,6.2,47.0,63.0,143.91564661563973
4.6,6.3,47.0,64.0,140.764384953273
4.6,6.4,47.0,65.0,169.38858068077036
4.6,6.5,47.0,66.0,143.45294885484049
4.6,6.6,47.0,67.0,136.45271141708614
4.6,6.7,47.0,68.0,137.866623095802
4.6,6.8,47.0,69.0,138.37081832223905
4.6,6.9,47.0,70.0,154.3474673813247
4.6,7.0,47.0,71.0,134.76907818242844
4.6,7.1,47.0,72.0,142.70945966410187
4.6,7.2,47.0,73.0,136.6681106116271
4.6,7.3,47.0,74.0,149.61207545785354
4.6,7.4,47.0,75.0,128.06404087994565
4.6,7.5,47.0,76.0,147.0857910039984
4.6,7.6,47.0,77.0,152.31787603537154
4.6,7.7,47.0,78.0,140.81549221860863
4.6,7.8,47.0,79.0,144.69863887382058
4.6,7.9,47.0,80.0,157.93585189799714
4.6,8.0,47.0,81.0,519.1567925595944
4.6,8.1,47.0,82.0,195.10929899336932
4.6,8.2,47.0,83.0,213.1142562178752
4.6,8.3,47.0,84.0,183.2753986854627
4.6,8.4,47.0,85.0,197.5578632847729
4.6,8.5,47.0,86.0,202.38141078130687
4.6,8.6,47.0,87.0,233.5502466744928
4.6,8.7,47.0,88.0,187.86622641295696
4.6,8.8,47.0,89.0,182.12093418257177
4.6,8.9,47.0,90.0,196.45847194523517
4.6,9.0,47.0,91.0,216.3012248210706
4.6,9.1,47.0,92.0,174.31892251145035
4.6,9.2,47.0,93.0,210.08792747692755
4.6,9.3,47.0,94.0,183.03922964122003
4.6,9.4,47.0,95.0,183.8909988761481
4.6,9.5,47.0,96.0,204.05770298851274
4.6,9.6,47.0,97.0,207.8997454959999
4.6,9.7,47.0,98.0,168.98183318635614
4.6,9.8,47.0,99.0,188.08679857107327
4.6,9.9,47.0,100.0,178.6976990770066
4.6,0.0,47.0,1.0,194.0355525866337
4.6,0.1,47.0,2.0,215.84094114429723
4.6,0.2,47.0,3.0,200.16827952269716
4.6,0.3,47.0,4.0,198.1023127968816
4.6,0.4,47.0,5.0,179.02233839120083
4.6,0.5,47.0,6.0,193.96236172997033
4.6,0.6,47.0,7.0,174.6800004907446
4.6,0.7,47.0,8.0,210.28584004493013
4.6,0.8,47.0,9.0,197.27609048821705
4.6,0.9,47.0,10.0,197.20640455629658
4.6,1.0,47.0,11.0,185.59700989611
4.6,1.1,47.0,12.0,189.7139292240239
4.6,1.2,47.0,13.0,216.69877754472418
4.6,1.3,47.0,14.0,198.20607407021737
4.6,1.4,47.0,15.0,201.15823699122413
4.6,1.5,47.0,16.0,201.60536831471708
4.6,1.6,47.0,17.0,173.25933614584898
4.6,1.7,47.0,18.0,195.8798133670179
4.6,1.8,47.0,19.0,206.5648363545044
4.6,1.9,47.0,20.0,189.75401580350166
4.6,2.0,47.0,21.0,1883.2354352898944
4.6,2.1,47.0,22.0,1278.21129474904
4.6,2.2,47.0,23.0,1273.8498808352122
4.6,2.3,47.0,24.0,1380.6910981515218
4.6,2.4,47.0,25.0,1311.3569103569455
4.6,2.5,47.0,26.0,1942.418405608826
4.6,2.6,47.0,27.0,1280.5911935756883
4.6,2.7,47.0,28.0,1244.585123602719
4.6,2.8,47.0,29.0,1298.5457703737686
4.6,2.9,47.0,30.0,1215.1021338577918
4.6,3.0,47.0,31.0,1138.3678133430783
4.6,3.1,47.0,32.0,1375.5024889694826
4.6,3.2,47.0,33.0,1312.2763130815772
4.6,3.3,47.0,34.0,1372.2652209299154
4.6,3.4,47.0,35.0,1298.9835087124416
4.6,3.5,47.0,36.0,1284.5413130486884
4.6,3.6,47.0,37.0,1349.2176327688178
4.6,3.7,47.0,38.0,1324.7174102930185
4.6,3.8,47.0,39.0,1260.3581150903867
4.6,3.9,47.0,40.0,1276.3265539365284
4.6,4.0,47.0,41.0,1290.329462421896
4.6,4.1,47.0,42.0,1360.5396234966656
4.6,4.2,47.0,43.0,1253.424534375498
4.6,4.3,47.0,44.0,1506.9795233281354
4.6,4.4,47.0,45.0,1252.095421847246
4.6,4.5,47.0,46.0,1180.1060363603362
4.6,4.6,47.0,47.0,1220.356295094169
4.7,4.8,48.0,49.0,1283.276443032169
4.7,4.9,48.0,50.0,1226.1958475128654
4.7,5.0,48.0,51.0,1256.711566216745
4.7,5.1,48.0,52.0,1235.5372118363105
4.7,5.2,48.0,53.0,1136.3250575317356
4.7,5.3,48.0,54.0,1768.9399105103885
4.7,5.4,48.0,55.0,138.33945741236317
4.7,5.5,48.0,56.0,134.93471288327513
4.7,5.6,48.0,57.0,141.94720757279933
4.7,5.7,48.0,58.0,145.261414533361
4.7,5.8,48.0,59.0,153.3102761422427
4.7,5.9,48.0,60.0,150.28215282662532
4.7,6.0,48.0,61.0,146.3043907128931
4.7,6.1,48.0,62.0,139.0688489879349
4.7,6.2,48.0,63.0,149.04612160915715
4.7,6.3,48.0,64.0,129.6625445204955
4.7,6.4,48.0,65.0,137.43932951061404
4.7,6.5,48.0,66.0,140.5276484377176
4.7,6.6,48.0,67.0,149.9917660683211
4.7,6.7,48.0,68.0,162.49686003760573
4.7,6.8,48.0,69.0,146.67817413217762
4.7,6.9,48.0,70.0,149.06128641690572
4.7,7.0,48.0,71.0,139.68623873986965
4.7,7.1,48.0,72.0,143.69554558650165
4.7,7.2,48.0,73.0,140.96971653604618
4.7,7.3,48.0,74.0,128.88801358712058
4.7,7.4,48.0,75.0,159.51833933073112
4.7,7.5,48.0,76.0,144.30463909111717
4.7,7.6,48.0,77.0,141.47164997836725
4.7,7.7,48.0,78.0,135.31813595409008
4.7,7.8,48.0,79.0,133.6318155417199
4.7,7.9,48.0,80.0,140.39542062777608
4.7,8.0,48.0,81.0,527.7936229080045
4.7,8.1,48.0,82.0,198.0435824897305
4.7,8.2,48.0,83.0,189.25054370686843
4.7,8.3,48.0,84.0,189.79436190077362
4.7,8.4,48.0,85.0,193.70340506126283
4.7,8.5,48.0,86.0,189.3942368220127
4.7,8.6,48.0,87.0,178.1485909233224
4.7,8.7,48.0,88.0,200.08920480696696
4.7,8.8,48.0,89.0,194.37917544023117
4.7,8.9,48.0,90.0,208.52849898885452
4.7,9.0,48.0,91.0,186.6544530187598
4.7,9.1,48.0,92.0,208.95897616530794
4.7,9.2,48.0,93.0,196.83307492788543
4.7,9.3,48.0,94.0,211.01239811071218
4.7,9.4,48.0,95.0,177.8075903678376
4.7,9.5,48.0,96.0,202.57818416785133
4.7,9.6,48.0,97.0,176.3662504463489
4.7,9.7,48.0,98.0,195.39429597415065
4.7,9.8,48.0,99.0,179.9489652601855
4.7,9.9,48.0,100.0,174.19567256777245
4.7,0.0,48.0,1.0,197.06885054311732
4.7,0.1,48.0,2.0,172.40465368626033
4.7,0.2,48.0,3.0,188.92708784765156
4.7,0.3,48.0,4.0,188.89551483923682
4.7,0.4,48.0,5.0,181.43119040897835
4.7,0.5,48.0,6.0,181.15960984413064
4.7,0.6,48.0,7.0,190.20613642379175
4.7,0.7,48.0,8.0,188.06074258782473
4.7,0.8,48.0,9.0,179.06237170895793
4.7,0.9,48.0,10.0,188.25641771419947
4.7,1.0,48.0,11.0,192.35690951261248
4.7,1.1,48.0,12.0,200.6928357978083
4.7,1.2,48.0,13.0,197.9816210012546
4.7,1.3,48.0,14.0,182.8949289387126
4.7,1.4,48.0,15.0,202.14601247139404
4.7,1.5,48.0,16.0,201.0288843304495
4.7,1.6,48.0,17.0,176.44809808162412
4.7,1.7,48.0,18.0,221.42949757482234
4.7,1.8,48.0,19.0,205.9444557299302
4.7,1.9,48.0,20.0,173.76670910194028
4.7,2.0,48.0,21.0,1679.3543959969209
4.7,2.1,48.0,22.0,1193.0454802812444
4.7,2.2,48.0,23.0,1226.3534755671876
4.7,2.3,48.0,24.0,1416.579826957767
4.7,2.4,48.0,25.0,1246.9414747524322
4.7,2.5,48.0,26.0,1353.7651896749176
4.7,2.6,48.0,27.0,1449.5419778574621
4.7,2.7,48.0,28.0,1362.4543694358788
4.7,2.8,48.0,29.0,1313.4287295783301
4.7,2.9,48.0,30.0,1464.294629450691
4.7,3.0,48.0,31.0,1130.8773470558124
4.7,3.1,48.0,32.0,1274.8489564775223
4.7,3.2,48.0,33.0,1276.4860632528082
4.7,3.3,48.0,34.0,1224.7191767755212
4.7,3.4,48.0,35.0,1212.560540720779
4.7,3.5,48.0,36.0,1281.6342477332053
4.7,3.6,48.0,37.0,1165.3945367101446
4.7,3.7,48.0,38.0,1175.6250493093212
4.7,3.8,48.0,39.0,1193.3197180563434
4.7,3.9,48.0,40.0,1221.2504333937427
4.7,4.0,48.0,41.0,1083.8035221203434
4.7,4.1,48.0,42.0,1278.7392857122866
4.7,4.2,48.0,43.0,1369.5761467381787
4.7,4.3,48.0,44.0,1277.3902191373681
4.7,4.4,48.0,45.0,1191.5896453875996
4.7,4.5,48.0,46.0,1352.909135264249
4.7,4.6,48.0,47.0,1139.4313137542135
4.7,4.7,48.0,48.0,1313.1877428733462
4.8,4.9,49.0,50.0,1331.3452919226609
4.8,5.0,49.0,51.0,1289.9389868454346
4.8,5.1,49.0,52.0,1226.0344942272707
4.8,5.2,49.0,53.0,1954.730960275484
4.8,5.3,49.0,54.0,133.75781096661598
4.8,5.4,49.0,55.0,136.72888763989562
4.8,5.5,49.0,56.0,141.91612117349908
4.8,5.6,49.0,57.0,149.23409613042813
4.8,5.7,49.0,58.0,142.4743295280132
4.8,5.8,49.0,59.0,139.51738588724174
4.8,5.9,49.0,60.0,143.88255410783447
4.8,6.0,49.0,61.0,145.86449364650633
4.8,6.1,49.0,62.0,128.6344045248176
4.8,6.2,49.0,63.0,137.7480810657704
4.8,6.3,49.0,64.0,137.38167489991145
4.8,6.4,49.0,65.0,139.70295299271024
4.8,6.5,49.0,66.0,153.01444559877575
4.8,6.6,49.0,67.0,146.65790570098716
4.8,6.7,49.0,68.0,149.27497104881732
4.8,6.8,49.0,69.0,139.89610249224413
4.8,6.9,49.0,70.0,150.72892119318723
4.8,7.0,49.0,71.0,153.2756433568835
4.8,7.1,49.0,72.0,149.56477410413677
4.8,7.2,49.0,73.0,135.33065930303874
4.8,7.3,49.0,74.0,147.03489092318543
4.8,7.4,49.0,75.0,149.7346178357181
4.8,7.5,49.0,76.0,145.13842133267536
4.8,7.6,49.0,77.0,157.71302067118228
4.8,7.7,49.0,78.0,143.14515236854072
4.8,7.8,49.0,79.0,138.01783832052195
4.8,7.9,49.0,80.0,145.05311194110342
4.8,8.0,49.0,81.0,446.7843235736262
4.8,8.1,49.0,82.0,200.03097336326826
4.8,8.2,49.0,83.0,198.87283168113825
4.8,8.3,49.0,84.0,208.2936556269371
4.8,8.4,49.0,85.0,188.1688569211493
4.8,8.5,49.0,86.0,182.77600651953745
4.8,8.6,49.0,87.0,204.91577669217975
4.8,8.7,49.0,88.0,181.14530636297013
4.8,8.8,49.0,89.0,185.1158213356732
4.8,8.9,49.0,90.0,188.9683388910031
4.8,9.0,49.0,91.0,190.5024875542235
4.8,9.1,49.0,92.0,188.5394796939082
4.8,9.2,49.0,93.0,200.686121739083
4.8,9.3,49.0,94.0,193.1489231042259
4.8,9.4,49.0,95.0,187.7287483118989
4.8,9.5,49.0,96.0,194.5450668377833
4.8,9.6,49.0,97.0,194.95413948046027
4.8,9.7,49.0,98.0,173.88622932397212
4.8,9.8,49.0,99.0,177.32939175894353
4.8,9.9,49.0,100.0,184.18767498870903
4.8,0.0,49.0,1.0,178.43762175632867
4.8,0.1,49.0,2.0,181.64091667350849
4.8,0.2,49.0,3.0,176.13219336182348
4.8,0.3,49.0,4.0,237.49231433383343
4.8,0.4,49.0,5.0,184.8269405574529
4.8,0.5,49.0,6.0,216.78625134386175
4.8,0.6,49.0,7.0,167.538128714222
4.8,0.7,49.0,8.0,189.75876240575542
4.8,0.8,49.0,9.0,213.01067568838192
4.8,0.9,49.0,10.0,225.97430295279494
4.8,1.0,49.0,11.0,222.10464751670597
4.8,1.1,49.0,12.0,179.4374098848719
4.8,1.2,49.0,13.0,190.96448616582643
4.8,1.3,49.0,14.0,199.85127318103548
4.8,1.4,49.0,15.0,205.5500329284262
4.8,1.5,49.0,16.0,179.88657429896563
4.8,1.6,49.0,17.0,189.29454345238966
4.8,1.7,49.0,18.0,185.90344704972645
4.8,1.8,49.0,19.0,183.70128046708913
4.8,1.9,49.0,20.0,205.09483740081998
4.8,2.0,49.0,21.0,1858.3660549402573
4.8,2.1,49.0,22.0,1317.5484656332858
4.8,2.2,49.0,23.0,1415.8748444136186
4.8,2.3,49.0,24.0,1304.8580102436076
4.8,2.4,49.0,25.0,1192.6624645690106
4.8,2.5,49.0,26.0,1122.711583643164
4.8,2.6,49.0,27.0,1415.4847603640203
4.8,2.7,49.0,28.0,1231.8828710573498
4.8,2.8,49.0,29.0,1240.217302635616
4.8,2.9,49.0,30.0,1160.5953368913838
4.8,3.0,49.0,31.0,1324.3204697615379
4.8,3.1,49.0,32.0,1196.6410459378912
4.8,3.2,49.0,33.0,1331.822494981598
4.8,3.3,49.0,34.0,1295.8958491918224
4.8,3.4,49.0,35.0,1333.8697271295357
4.8,3.5,49.0,36.0,1256.0387503484521
4.8,3.6,49.0,37.0,1323.2780761099984
4.8,3.7,49.0,38.0,1194.6001542741787
4.8,3.8,49.0,39.0,1240.6931089284428
4.8,3.9,49.0,40.0,1203.2082411915912
4.8,4.0,49.0,41.0,1252.7172502425583
4.8,4.1,49.0,42.0,1287.9534097597061
4.8,4.2,49.0,43.0,1249.7671830287177
4.8,4.3,49.0,44.0,1232.6687232464951
4.8,4.4,49.0,45.0,1214.2103498262443
4.8,4.5,49.0,46.0,1370.8834595890528
4.8,4.6,49.0,47.0,1266.631019495599
4.8,4.7,49.0,48.0,1256.4975214675762
4.8,4.8,49.0,49.0,1190.3801409202408
4.9,5.0,50.0,51.0,1509.597850602727
4.9,5.1,50.0,52.0,1981.3990875446211
4.9,5.2,50.0,53.0,135.9442710326957
4.9,5.3,50.0,54.0,131.3914285698826
4.9,5.4,50.0,55.0,145.51132332492918
4.9,5.5,50.0,56.0,133.69997511835768
4.9,5.6,50.0,57.0,140.0252710460947
4.9,5.7,50.0,58.0,144.33073599199253
4.9,5.8,50.0,59.0,143.53477396288585
4.9,5.9,50.0,60.0,136.64478211353145
4.9,6.0,50.0,61.0,135.56968786254117
4.9,6.1,50.0,62.0,150.68152750313033
4.9,6.2,50.0,63.0,131.70528749390144
4.9,6.3,50.0,64.0,144.84359489848947
4.9,6.4,50.0,65.0,138.38928821935724
4.9,6.5,50.0,66.0,135.14992463178564
4.9,6.6,50.0,67.0,154.50203486388725
4.9,6.7,50.0,68.0,140.51817655971863
4.9,6.8,50.0,69.0,146.61038910096534
4.9,6.9,50.0,70.0,134.85358030894042
4.9,7.0,50.0,71.0,139.15032297043862
4.9,7.1,50.0,72.0,138.19891261457357
4.9,7.2,50.0,73.0,134.92599939032638
4.9,7.3,50.0,74.0,144.77418627009618
4.9,7.4,50.0,75.0,154.61215875976808
4.9,7.5,50.0,76.0,140.4958152537323
4.9,7.6,50.0,77.0,152.56474338677793
4.9,7.7,50.0,78.0,124.87384793069032
4.9,7.8,50.0,79.0,141.42095935012128
4.9,7.9,50.0,80.0,149.9433966109512
4.9,8.0,50.0,81.0,510.20202987756164
4.9,8.1,50.0,82.0,177.69110347743035
4.9,8.2,50.0,83.0,196.78603696915548
4.9,8.3,50.0,84.0,216.11357523929667
4.9,8.4,50.0,85.0,194.2754397849401
4.9,8.5,50.0,86.0,191.65671324609178
4.9,8.6,50.0,87.0,226.61955121671474
4.9,8.7,50.0,88.0,207.43364951700664
4.9,8.8,50.0,89.0,175.94941020485334
4.9,8.9,50.0,90.0,208.1847066090226
4.9,9.0,50.0,91.0,175.8962441412297
4.9,9.1,50.0,92.0,202.27145345821947
4.9,9.2,50.0,93.0,201.02899735511718
4.9,9.3,50.0,94.0,189.27353838328443
4.9,9.4,50.0,95.0,208.652059145497
4.9,9.5,50.0,96.0,185.71377856686556
4.9,9.6,50.0,97.0,183.1393945479299
4.9,9.7,50.0,98.0,185.26988880857988
4.9,9.8,50.0,99.0,190.52064152247465
4.9,9.9,50.0,100.0,217.2201898769709
4.9,0.0,50.0,1.0,199.03112753809822
4.9,0.1,50.0,2.0,194.0867777724383
4.9,0.2,50.0,3.0,186.33346806018736
4.9,0.3,50.0,4.0,250.42585690212454
4.9,0.4,50.0,5.0,185.80971998331685
4.9,0.5,50.0,6.0,194.62712631551398
4.9,0.6,50.0,7.0,209.1538839772282
4.9,0.7,50.0,8.0,194.19851447335557
4.9,0.8,50.0,9.0,184.86907139829512
4.9,0.9,50.0,10.0,226.44529507878974
4.9,1.0,50.0,11.0,188.8133275543808
4.9,1.1,50.0,12.0,187.97846499454585
4.9,1.2,50.0,13.0,193.6966512136865
4.9,1.3,50.0,14.0,175.37129293427822
4.9,1.4,50.0,15.0,292.0575580203605
4.9,1.5,50.0,16.0,194.76964286765968
4.9,1.6,50.0,17.0,176.28327599397906
4.9,1.7,50.0,18.0,174.66461664311532
4.9,1.8,50.0,19.0,183.37686293810148
4.9,1.9,50.0,20.0,178.62340458900348
4.9,2.0,50.0,21.0,1706.8113757705914
4.9,2.1,50.0,22.0,1246.2765299519408
4.9,2.2,50.0,23.0,1183.3850580511462
4.9,2.3,50.0,24.0,1380.0759245640309
4.9,2.4,50.0,25.0,1284.1633406639883
4.9,2.5,50.0,26.0,1582.3695202934139
4.9,2.6,50.0,27.0,1235.0485028076419
4.9,2.7,50.0,28.0,1232.1512697705168
4.9,2.8,50.0,29.0,1282.892342397047
4.9,2.9,50.0,30.0,1228.2256664045783
4.9,3.0,50.0,31.0,1271.8602235181252
4.9,3.1,50.0,32.0,1355.2279613590185
4.9,3.2,50.0,33.0,1422.2285268652847
4.9,3.3,50.0,34.0,1491.7261082677635
4.9,3.4,50.0,35.0,1411.6312278737703
4.9,3.5,50.0,36.0,1280.0878497770123
4.9,3.6,50.0,37.0,1274.643238999572
4.9,3.7,50.0,38.0,1279.2522049680083
4.9,3.8,50.0,39.0,1240.0147962817255
4.9,3.9,50.0,40.0,1309.4291772422314
4.9,4.0,50.0,41.0,1332.0925835311473
4.9,4.1,50.0,42.0,1439.0375847840744
4.9,4.2,50.0,43.0,1173.5047321390855
4.9,4.3,50.0,44.0,1366.1670255875604
4.9,4.4,50.0,45.0,1230.3310075580785
4.9,4.5,50.0,46.0,1192.7865014340587
4.9,4.6,50.0,47.0,1220.97612689552
4.9,4.7,50.0,48.0,1187.6592811700502
4.9,4.8,50.0,49.0,1195.301785296334
4.9,4.9,50.0,50.0,1172.958899069692
5.0,5.1,51.0,52.0,152.4177390331322
5.0,5.2,51.0,53.0,136.1809838584938
5.0,5.3,51.0,54.0,135.8835882868027
5.0,5.4,51.0,55.0,145.52130799313494
5.0,5.5,51.0,56.0,136.2774746144245
5.0,5.6,51.0,57.0,142.0641626478485
5.0,5.7,51.0,58.0,153.10705232788473
5.0,5.8,51.0,59.0,144.7452095889981
5.0,5.9,51.0,60.0,140.30018181151237
5.0,6.0,51.0,61.0,133.13987166401935
5.0,6.1,51.0,62.0,136.16708061171286
5.0,6.2,51.0,63.0,142.00677877473674
5.0,6.3,51.0,64.0,136.8161053924456
5.0,6.4,51.0,65.0,137.17956763599207
5.0,6.5,51.0,66.0,138.4298448284864
5.0,6.6,51.0,67.0,144.94303952178987
5.0,6.7,51.0,68.0,137.88289528109777
5.0,6.8,51.0,69.0,165.52734125545712
5.0,6.9,51.0,70.0,153.88158800266686
5.0,7.0,51.0,71.0,155.52285654073157
5.0,7.1,51.0,72.0,154.32560472888076
5.0,7.2,51.0,73.0,142.67067567351566
5.0,7.3,51.0,74.0,132.09824959462736
5.0,7.4,51.0,75.0,148.86471071578922
5.0,7.5,51.0,76.0,160.45167260555584
5.0,7.6,51.0,77.0,154.40397125978774
5.0,7.7,51.0,78.0,135.30895599120592
5.0,7.8,51.0,79.0,169.3029809070933
5.0,7.9,51.0,80.0,153.9330383326512
5.0,8.0,51.0,81.0,485.04626883771067
5.0,8.1,51.0,82.0,184.42012057957817
5.0,8.2,51.0,83.0,183.49885663055613
5.0,8.3,51.0,84.0,181.3913295713188
5.0,8.4,51.0,85.0,196.2815167139822
5.0,8.5,51.0,86.0,213.09905581648232
5.0,8.6,51.0,87.0,188.94418641504018
5.0,8.7,51.0,88.0,181.9785744910459
5.0,8.8,51.0,89.0,171.09824756351176
5.0,8.9,51.0,90.0,207.1370099633377
5.0,9.0,51.0,91.0,191.82627109666285
5.0,9.1,51.0,92.0,184.45526517878926
5.0,9.2,51.0,93.0,200.77229603866297
5.0,9.3,51.0,94.0,186.3175900044394
5.0,9.4,51.0,95.0,184.51041871674965
5.0,9.5,51.0,96.0,187.45793739745474
5.0,9.6,51.0,97.0,189.2307726864064
5.0,9.7,51.0,98.0,177.98581437598662
5.0,9.8,51.0,99.0,192.8275415536441
5.0,9.9,51.0,100.0,199.8372746897898
5.0,0.0,51.0,1.0,196.88467394585138
5.0,0.1,51.0,2.0,197.99089012865676
5.0,0.2,51.0,3.0,192.33691912146435
5.0,0.3,51.0,4.0,212.28539229834604
5.0,0.4,51.0,5.0,204.6479875127737
5.0,0.5,51.0,6.0,192.26109963462386
5.0,0.6,51.0,7.0,186.2506640382334
5.0,0.7,51.0,8.0,198.58487045370066
5.0,0.8,51.0,9.0,191.64116248167417
5.0,0.9,51.0,10.0,192.98835258542607
5.0,1.0,51.0,11.0,194.2184962895452
5.0,1.1,51.0,12.0,193.0303044987942
5.0,1.2,51.0,13.0,198.0205882154751
5.0,1.3,51.0,14.0,190.8086589146757
5.0,1.4,51.0,15.0,197.47758827814195
5.0,1.5,51.0,16.0,195.17791961305997
5.0,1.6,51.0,17.0,173.9213075648926
5.0,1.7,51.0,18.0,188.17374984368368
5.0,1.8,51.0,19.0,201.0437917394686
5.0,1.9,51.0,20.0,167.372257230716
5.0,2.0,51.0,21.0,1919.894720301571
5.0,2.1,51.0,22.0,1263.6817004532857
5.0,2.2,51.0,23.0,1249.3269429493257
5.0,2.3,51.0,24.0,1234.2415216460913
5.0,2.4,51.0,25.0,1258.4868110581847
5.0,2.5,51.0,26.0,1144.9021387240882
5.0,2.6,51.0,27.0,1265.2420023372792
5.0,2.7,51.0,28.0,1405.8654188601422
5.0,2.8,51.0,29.0,1295.8312232005758
5.0,2.9,51.0,30.0,1253.0667375680482
5.0,3.0,51.0,31.0,1801.978401411574
5.0,3.1,51.0,32.0,1242.8685753484351
5.0,3.2,51.0,33.0,1276.2602195492323
5.0,3.3,51.0,34.0,1225.5578496398343
5.0,3.4,51.0,35.0,1275.1979898702068
5.0,3.5,51.0,36.0,1217.9695786431982
5.0,3.6,51.0,37.0,1165.6509250169393
5.0,3.7,51.0,38.0,1292.1865537508531
5.0,3.8,51.0,39.0,1233.6240733580562
5.0,3.9,51.0,40.0,1193.3788466926035
5.0,4.0,51.0,41.0,1414.7430642508039
5.0,4.1,51.0,42.0,1225.6912263428267
5.0,4.2,51.0,43.0,1210.824857760917
5.0,4.3,51.0,44.0,1319.4886019748203
5.0,4.4,51.0,45.0,1315.722301989179
5.0,4.5,51.0,46.0,1198.753316872452
5.0,4.6,51.0,47.0,1172.3978098058767
5.0,4.7,51.0,48.0,1102.022201232545
5.0,4.8,51.0,49.0,1218.4284959376296
5.0,4.9,51.0,50.0,1235.7684443325409
5.0,5.0,51.0,51.0,1845.2438881301346
5.1,5.2,52.0,53.0,141.8157939243549
5.1,5.3,52.0,54.0,141.00875308883843
5.1,5.4,52.0,55.0,151.7991030015251
5.1,5.5,52.0,56.0,140.29490294125878
5.1,5.6,52.0,57.0,155.27141733401325
5.1,5.7,52.0,58.0,145.77591478302836
5.1,5.8,52.0,59.0,142.86646053224553
5.1,5.9,52.0,60.0,156.25820796666076
5.1,6.0,52.0,61.0,131.3001262866764
5.1,6.1,52.0,62.0,133.59481262555434
5.1,6.2,52.0,63.0,130.79896337030905
5.1,6.3,52.0,64.0,129.2007698873204
5.1,6.4,52.0,65.0,142.6021590216986
5.1,6.5,52.0,66.0,129.02661749627165
5.1,6.6,52.0,67.0,147.80349075521525
5.1,6.7,52.0,68.0,148.18813000407386
5.1,6.8,52.0,69.0,140.10707021749514
5.1,6.9,52.0,70.0,137.77275170763167
5.1,7.0,52.0,71.0,150.03130644271204
5.1,7.1,52.0,72.0,150.4863495314816
5.1,7.2,52.0,73.0,144.07170018649003
5.1,7.3,52.0,74.0,141.19647412284792
5.1,7.4,52.0,75.0,135.7345981742699
5.1,7.5,52.0,76.0,141.03975159541613
5.1,7.6,52.0,77.0,160.60749774550035
5.1,7.7,52.0,78.0,206.83920966106575
5.1,7.8,52.0,79.0,142.05491843955167
5.1,7.9,52.0,80.0,138.26461155864823
5.1,8.0,52.0,81.0,511.3542762346295
5.1,8.1,52.0,82.0,176.75250207396724
5.1,8.2,52.0,83.0,211.56600250813835
5.1,8.3,52.0,84.0,174.3023636477854
5.1,8.4,52.0,85.0,191.88750173102667
5.1,8.5,52.0,86.0,186.62033388636317
5.1,8.6,52.0,87.0,189.40590800385647
5.1,8.7,52.0,88.0,193.06962625995925
5.1,8.8,52.0,89.0,201.0372075815708
5.1,8.9,52.0,90.0,197.31763677361658
5.1,9.0,52.0,91.0,178.49264487366284
5.1,9.1,52.0,92.0,184.5637850239568
5.1,9.2,52.0,93.0,184.07051543059973
5.1,9.3,52.0,94.0,185.95886913690276
5.1,9.4,52.0,95.0,235.65687163491205
5.1,9.5,52.0,96.0,175.77748104299414
5.1,9.6,52.0,97.0,212.78334785835474
5.1,9.7,52.0,98.0,187.3521985613398
5.1,9.8,52.0,99.0,176.82168701551666
5.1,9.9,52.0,100.0,189.91890373274418
5.1,0.0,52.0,1.0,188.84525054394086
5.1,0.1,52.0,2.0,177.52716482880822
5.1,0.2,52.0,3.0,186.4608687515827
5.1,0.3,52.0,4.0,191.86407473081556
5.1,0.4,52.0,5.0,178.76564145954862
5.1,0.5,52.0,6.0,217.66667791424658
5.1,0.6,52.0,7.0,168.95163398501666
5.1,0.7,52.0,8.0,181.95896574422284
5.1,0.8,52.0,9.0,174.62288604346574
5.1,0.9,52.0,10.0,175.21738073167222
5.1,1.0,52.0,11.0,197.59510323801632
5.1,1.1,52.0,12.0,173.00828558004847
5.1,1.2,52.0,13.0,210.36161075503773
5.1,1.3,52.0,14.0,191.38533211736717
5.1,1.4,52.0,15.0,184.78879415598865
5.1,1.5,52.0,16.0,177.46771954991337
5.1,1.6,52.0,17.0,200.13362229701727
5.1,1.7,52.0,18.0,187.3015462717413
5.1,1.8,52.0,19.0,192.7824291350704
5.1,1.9,52.0,20.0,184.92292343926766
5.1,2.0,52.0,21.0,1737.824183252541
5.1,2.1,52.0,22.0,1197.1711446704362
5.1,2.2,52.0,23.0,1254.0066152848503
5.1,2.3,52.0,24.0,1274.7119727043444
5.1,2.4,52.0,25.0,1223.148924671768
5.1,2.5,52.0,26.0,1390.6153299729885
5.1,2.6,52.0,27.0,1198.4392887413367
5.1,2.7,52.0,28.0,1243.4843265699835
5.1,2.8,52.0,29.0,1298.8907059322278
5.1,2.9,52.0,30.0,1201.5592563968785
5.1,3.0,52.0,31.0,1309.0282179629678
5.1,3.1,52.0,32.0,1718.7796162759253
5.1,3.2,52.0,33.0,1301.1484195774021
5.1,3.3,52.0,34.0,1373.646129057337
5.1,3.4,52.0,35.0,1160.6226568364816
5.1,3.5,52.0,36.0,1157.4449215004624
5.1,3.6,52.0,37.0,1410.7443530466023
5.1,3.7,52.0,38.0,1358.8878695040808
5.1,3.8,52.0,39.0,1161.3449744016991
5.1,3.9,52.0,40.0,1231.2158158465709
5.1,4.0,52.0,41.0,1317.277148547057
5.1,4.1,52.0,42.0,1181.2990146010081
5.1,4.2,52.0,43.0,1175.2905503977543
5.1,4.3,52.0,44.0,1197.2910618545195
5.1,4.4,52.0,45.0,1448.0565655185935
5.1,4.5,52.0,46.0,1291.4146894613334
5.1,4.6,52.0,47.0,1348.099355562269
5.1,4.7,52.0,48.0,1168.0496698099853
5.1,4.8,52.0,49.0,1642.9515898047098
5.1,4.9,52.0,50.0,1980.1040324073897
5.1,5.0,52.0,51.0,145.02467075717624
5.1,5.1,52.0,52.0,143.60645651478117
5.2,5.3,53.0,54.0,140.17241155406975
5.2,5.4,53.0,55.0,134.69515654015953
5.2,5.5,53.0,56.0,151.1255011298157
5.2,5.6,53.0,57.0,139.0354676470071
5.2,5.7,53.0,58.0,168.12758653009635
5.2,5.8,53.0,59.0,145.96010744931013
5.2,5.9,53.0,60.0,154.7259964053496
5.2,6.0,53.0,61.0,145.38571515047974
5.2,6.1,53.0,62.0,129.93924928802963
5.2,6.2,53.0,63.0,151.31469090722783
5.2,6.3,53.0,64.0,138.806151341026
5.2,6.4,53.0,65.0,142.29229198066196
5.2,6.5,53.0,66.0,142.0564020174171
5.2,6.6,53.0,67.0,139.1017847000223
5.2,6.7,53.0,68.0,149.59845384812849
5.2,6.8,53.0,69.0,140.05874927413322
5.2,6.9,53.0,70.0,148.43833678876138
5.2,7.0,53.0,71.0,150.58109604532603
5.2,7.1,53.0,72.0,149.34124468908982
5.2,7.2,53.0,73.0,147.51290915632748
5.2,7.3,53.0,74.0,143.8143690465197
5.2,7.4,53.0,75.0,150.84888640385154
5.2,7.5,53.0,76.0,136.49124364004118
5.2,7.6,53.0,77.0,163.50590900172028
5.2,7.7,53.0,78.0,141.4627702309261
5.2,7.8,53.0,79.0,140.8014654028431
5.2,7.9,53.0,80.0,150.4128239460962
5.2,8.0,53.0,81.0,424.71574931339524
5.2,8.1,53.0,82.0,195.03915220322887
5.2,8.2,53.0,83.0,193.77195264844536
5.2,8.3,53.0,84.0,173.90572766167259
5.2,8.4,53.0,85.0,169.71167310420813
5.2,8.5,53.0,86.0,198.73681338609646
5.2,8.6,53.0,87.0,197.42796620033235
5.2,8.7,53.0,88.0,202.71745551019683
5.2,8.8,53.0,89.0,180.867045985668
5.2,8.9,53.0,90.0,176.75713117010432
5.2,9.0,53.0,91.0,171.4178985587079
5.2,9.1,53.0,92.0,187.0145110090472
5.2,9.2,53.0,93.0,186.58031273904123
5.2,9.3,53.0,94.0,204.35749270208214
5.2,9.4,53.0,95.0,183.41093432127474
5.2,9.5,53.0,96.0,195.33750923181253
5.2,9.6,53.0,97.0,191.8046404949132
5.2,9.7,53.0,98.0,201.29637637249257
5.2,9.8,53.0,99.0,179.7059613953812
5.2,9.9,53.0,100.0,215.64036446953148
5.2,0.0,53.0,1.0,181.75233622254243
5.2,0.1,53.0,2.0,190.8806187403698
5.2,0.2,53.0,3.0,181.07271064533484
5.2,0.3,53.0,4.0,190.4908230521373
5.2,0.4,53.0,5.0,187.51164338223745
5.2,0.5,53.0,6.0,203.77321315978426
5.2,0.6,53.0,7.0,213.91862637546816
5.2,0.7,53.0,8.0,180.7585346080827
5.2,0.8,53.0,9.0,190.20359946643492
5.2,0.9,53.0,10.0,188.87175846406885
5.2,1.0,53.0,11.0,183.61845256127447
5.2,1.1,53.0,12.0,179.21721624309026
5.2,1.2,53.0,13.0,172.6196595996761
5.2,1.3,53.0,14.0,214.19153149917565
5.2,1.4,53.0,15.0,196.73173519152152
5.2,1.5,53.0,16.0,178.21937120466353
5.2,1.6,53.0,17.0,182.18460597923735
5.2,1.7,53.0,18.0,183.7235604634013
5.2,1.8,53.0,19.0,231.36582114084302
5.2,1.9,53.0,20.0,189.2968511186283
5.2,2.0,53.0,21.0,1864.1178975529544
5.2,2.1,53.0,22.0,1288.7974329666336
5.2,2.2,53.0,23.0,1243.4148593459072
5.2,2.3,53.0,24.0,1220.381014051002
5.2,2.4,53.0,25.0,1251.0376635745606
5.2,2.5,53.0,26.0,1330.938943946309
5.2,2.6,53.0,27.0,1245.3922291188787
5.2,2.7,53.0,28.0,1333.5869327050386
5.2,2.8,53.0,29.0,1445.3707238686502
5.2,2.9,53.0,30.0,1154.9643196251216
5.2,3.0,53.0,31.0,1266.452593558496
5.2,3.1,53.0,32.0,1367.683290127227
5.2,3.2,53.0,33.0,1514.3105033901927
5.2,3.3,53.0,34.0,1208.7765653230158
5.2,3.4,53.0,35.0,1370.5012798580326
5.2,3.5,53.0,36.0,1405.0838980071167
5.2,3.6,53.0,37.0,1221.2332549179378
5.2,3.7,53.0,38.0,1190.253038707228
5.2,3.8,53.0,39.0,1433.5311563505188
5.2,3.9,53.0,40.0,1185.4930520893308
5.2,4.0,53.0,41.0,1182.4678128229912
5.2,4.1,53.0,42.0,1284.9571693949056
5.2,4.2,53.0,43.0,1301.1724431982939
5.2,4.3,53.0,44.0,1362.1365514741601
5.2,4.4,53.0,45.0,1291.5315121742242
5.2,4.5,53.0,46.0,1203.9660438677122
5.2,4.6,53.0,47.0,1244.4336348676063
5.2,4.7,53.0,48.0,1198.5361419761232
5.2,4.8,53.0,49.0,2200.0147202363923
5.2,4.9,53.0,50.0,151.75399157372104
5.2,5.0,53.0,51.0,147.11183510534545
5.2,5.1,53.0,52.0,142.50318547395608
5.2,5.2,53.0,53.0,171.31027998556993
5.3,5.4,54.0,55.0,137.64244771473912
5.3,5.5,54.0,56.0,143.99197910394892
5.3,5.6,54.0,57.0,150.68946273709415
5.3,5.7,54.0,58.0,151.33160848382101
5.3,5.8,54.0,59.0,149.40357037775556
5.3,5.9,54.0,60.0,139.949524256982
5.3,6.0,54.0,61.0,127.67410663522477
5.3,6.1,54.0,62.0,127.46244947914998
5.3,6.2,54.0,63.0,145.05076887536868
5.3,6.3,54.0,64.0,135.84694931497714
5.3,6.4,54.0,65.0,130.1450605339247
5.3,6.5,54.0,66.0,148.39891266270627
5.3,6.6,54.0,67.0,138.71855949682154
5.3,6.7,54.0,68.0,162.08619262804902
5.3,6.8,54.0,69.0,142.85979439899793
5.3,6.9,54.0,70.0,156.0458305421695
5.3,7.0,54.0,71.0,138.44353205843643
5.3,7.1,54.0,72.0,159.33139106650614
5.3,7.2,54.0,73.0,144.45970922178134
5.3,7.3,54.0,74.0,165.84383454867339
5.3,7.4,54.0,75.0,140.23471200250603
5.3,7.5,54.0,76.0,151.89378847750964
5.3,7.6,54.0,77.0,144.76331127227994
5.3,7.7,54.0,78.0,141.14418423319296
5.3,7.8,54.0,79.0,150.69039876010362
5.3,7.9,54.0,80.0,149.95752862973762
5.3,8.0,54.0,81.0,507.70942512289855
5.3,8.1,54.0,82.0,191.6168019882647
5.3,8.2,54.0,83.0,189.58453545771874
5.3,8.3,54.0,84.0,200.5997415949609
5.3,8.4,54.0,85.0,239.3694310544928
5.3,8.5,54.0,86.0,198.2728180656101
5.3,8.6,54.0,87.0,182.58062274782407
5.3,8.7,54.0,88.0,196.93331088937376
5.3,8.8,54.0,89.0,197.00771291434177
5.3,8.9,54.0,90.0,191.47283323308844
5.3,9.0,54.0,91.0,191.20000601807337
5.3,9.1,54.0,92.0,205.3453895519895
5.3,9.2,54.0,93.0,190.09447457829674
5.3,9.3,54.0,94.0,189.13061304663233
5.3,9.4,54.0,95.0,203.133447627852
5.3,9.5,54.0,96.0,182.1981352450296
5.3,9.6,54.0,97.0,189.2943826364726
5.3,9.7,54.0,98.0,186.59960471679335
5.3,9.8,54.0,99.0,193.65303489970276
5.3,9.9,54.0,100.0,176.65893768695528
5.3,0.0,54.0,1.0,186.22039914895828
5.3,0.1,54.0,2.0,176.3008647049038
5.3,0.2,54.0,3.0,206.67537758060797
5.3,0.3,54.0,4.0,197.39907669809347
5.3,0.4,54.0,5.0,213.0598284370455
5.3,0.5,54.0,6.0,186.55539956245158
5.3,0.6,54.0,7.0,202.11723678598605
5.3,0.7,54.0,8.0,185.12090310918225
5.3,0.8,54.0,9.0,212.3726060672829
5.3,0.9,54.0,10.0,197.31350010043505
5.3,1.0,54.0,11.0,183.3703185829346
5.3,1.1,54.0,12.0,196.3145777431883
5.3,1.2,54.0,13.0,197.58220350304305
5.3,1.3,54.0,14.0,191.72186440171075
5.3,1.4,54.0,15.0,212.73543946703245
5.3,1.5,54.0,16.0,196.75548021424515
5.3,1.6,54.0,17.0,187.60608296985495
5.3,1.7,54.0,18.0,191.11211181809037
5.3,1.8,54.0,19.0,185.15538209933874
5.3,1.9,54.0,20.0,214.36409462464442
5.3,2.0,54.0,21.0,1713.859492742016
5.3,2.1,54.0,22.0,1269.5386413018723
5.3,2.2,54.0,23.0,1331.089062670595
5.3,2.3,54.0,24.0,1491.4991797054088
5.3,2.4,54.0,25.0,1309.7925113072895
5.3,2.5,54.0,26.0,1224.4157869548467
5.3,2.6,54.0,27.0,1236.9992898305632
5.3,2.7,54.0,28.0,1305.536400183085
5.3,2.8,54.0,29.0,1204.0906474773797
5.3,2.9,54.0,30.0,1200.2000014754187
5.3,3.0,54.0,31.0,1274.1498291056785
5.3,3.1,54.0,32.0,1217.8762465994105
5.3,3.2,54.0,33.0,1345.108925863793
5.3,3.3,54.0,34.0,1312.3570354975632
5.3,3.4,54.0,35.0,1174.5789970809928
5.3,3.5,54.0,36.0,1262.9036101255483
5.3,3.6,54.0,37.0,1253.971648616659
5.3,3.7,54.0,38.0,1339.4384016257725
5.3,3.8,54.0,39.0,1306.1402390830879
5.3,3.9,54.0,40.0,1200.172428407385
5.3,4.0,54.0,41.0,1216.1555948087005
5.3,4.1,54.0,42.0,1162.5579308873962
5.3,4.2,54.0,43.0,1327.0338918978146
5.3,4.3,54.0,44.0,1125.3662427178183
5.3,4.4,54.0,45.0,1239.7430783569794
5.3,4.5,54.0,46.0,1288.7767899243565
5.3,4.6,54.0,47.0,1392.3553559807315
5.3,4.7,54.0,48.0,1887.3977584491465
5.3,4.8,54.0,49.0,136.9363929251098
5.3,4.9,54.0,50.0,196.80681739967653
5.3,5.0,54.0,51.0,134.9523663741374
5.3,5.1,54.0,52.0,152.9015290620251
5.3,5.2,54.0,53.0,129.94829479314163
5.3,5.3,54.0,54.0,138.3254479952101
5.4,5.5,55.0,56.0,154.75033440512036
5.4,5.6,55.0,57.0,153.39293845078836
5.4,5.7,55.0,58.0,145.88678408325717
5.4,5.8,55.0,59.0,145.79744397325345
5.4,5.9,55.0,60.0,164.55391194135288
5.4,6.0,55.0,61.0,139.66991484356694
5.4,6.1,55.0,62.0,130.39878917566853
5.4,6.2,55.0,63.0,151.35964667570062
5.4,6.3,55.0,64.0,137.66460527984728
5.4,6.4,55.0,65.0,141.4773533979032
5.4,6.5,55.0,66.0,132.6405200705053
5.4,6.6,55.0,67.0,141.05605206297568
5.4,6.7,55.0,68.0,133.14749621928934
5.4,6.8,55.0,69.0,135.35597263358622
5.4,6.9,55.0,70.0,154.9067253360356
5.4,7.0,55.0,71.0,135.65051036212247
5.4,7.1,55.0,72.0,129.07262386206324
5.4,7.2,55.0,73.0,154.1757612752398
5.4,7.3,55.0,74.0,131.68129748532846
5.4,7.4,55.0,75.0,144.38661419361608
5.4,7.5,55.0,76.0,163.5604664359937
5.4,7.6,55.0,77.0,158.06645165873462
5.4,7.7,55.0,78.0,141.12741437666787
5.4,7.8,55.0,79.0,148.36653858692083
5.4,7.9,55.0,80.0,137.00303909010367
5.4,8.0,55.0,81.0,479.11278506878347
5.4,8.1,55.0,82.0,191.74059895729278
5.4,8.2,55.0,83.0,205.821401298969
5.4,8.3,55.0,84.0,172.34793496908165
5.4,8.4,55.0,85.0,231.03588695532338
5.4,8.5,55.0,86.0,198.2623278450753
5.4,8.6,55.0,87.0,187.61092850787225
5.4,8.7,55.0,88.0,220.08823095685938
5.4,8.8,55.0,89.0,197.95821469818839
5.4,8.9,55.0,90.0,201.36448325512433
5.4,9.0,55.0,91.0,220.95343219145676
5.4,9.1,55.0,92.0,196.60242048249722
5.4,9.2,55.0,93.0,187.92923170338977
5.4,9.3,55.0,94.0,189.3882807513372
5.4,9.4,55.0,95.0,195.83905904233686
5.4,9.5,55.0,96.0,188.67967898436598
5.4,9.6,55.0,97.0,179.21001515776723
5.4,9.7,55.0,98.0,187.1565082956484
5.4,9.8,55.0,99.0,198.96902656637045
5.4,9.9,55.0,100.0,187.55436574446503
5.4,0.0,55.0,1.0,197.59909804540402
5.4,0.1,55.0,2.0,193.77530461819939
5.4,0.2,55.0,3.0,210.4788735809658
5.4,0.3,55.0,4.0,186.19634047991963
5.4,0.4,55.0,5.0,189.5146683384101
5.4,0.5,55.0,6.0,181.35143903589585
5.4,0.6,55.0,7.0,217.481756962991
5.4,0.7,55.0,8.0,185.4751679043183
5.4,0.8,55.0,9.0,169.00220092487393
5.4,0.9,55.0,10.0,185.45121502573568
5.4,1.0,55.0,11.0,199.9159234941969
5.4,1.1,55.0,12.0,217.8020308510625
5.4,1.2,55.0,13.0,193.61738702634432
5.4,1.3,55.0,14.0,179.06859256668238
5.4,1.4,55.0,15.0,192.83511975494423
5.4,1.5,55.0,16.0,201.61020274829818
5.4,1.6,55.0,17.0,204.29166491262728
5.4,1.7,55.0,18.0,185.29438043955903
5.4,1.8,55.0,19.0,194.55575674609668
5.4,1.9,55.0,20.0,209.3103945144907
5.4,2.0,55.0,21.0,1725.47351997087
5.4,2.1,55.0,22.0,1293.6409222121467
5.4,2.2,55.0,23.0,1407.694626392486
5.4,2.3,55.0,24.0,1217.6058707515192
5.4,2.4,55.0,25.0,1238.1520452894729
5.4,2.5,55.0,26.0,1299.8519795828722
5.4,2.6,55.0,27.0,1187.5622185812033
5.4,2.7,55.0,28.0,1121.6367058435326
5.4,2.8,55.0,29.0,1451.63190822251
5.4,2.9,55.0,30.0,1246.9440111810038
5.4,3.0,55.0,31.0,1288.0935142767485
5.4,3.1,55.0,32.0,1143.7192110421652
5.4,3.2,55.0,33.0,1218.0609293060093
5.4,3.3,55.0,34.0,1223.4080204570614
5.4,3.4,55.0,35.0,1348.1230786922679
5.4,3.5,55.0,36.0,1234.2896059979569
5.4,3.6,55.0,37.0,1311.4970676939276
5.4,3.7,55.0,38.0,1289.6183787398388
5.4,3.8,55.0,39.0,1346.1260028560553
5.4,3.9,55.0,40.0,1275.3884407542037
5.4,4.0,55.0,41.0,1319.5886343822976
5.4,4.1,55.0,42.0,1179.8278139180666
5.4,4.2,55.0,43.0,1183.225577813217
5.4,4.3,55.0,44.0,1169.54725708557
5.4,4.4,55.0,45.0,1085.2829136608914
5.4,4.5,55.0,46.0,1219.8295975053668
5.4,4.6,55.0,47.0,1785.0611317422365
5.4,4.7,55.0,48.0,151.3671889103295
5.4,4.8,55.0,49.0,140.66094547058938
5.4,4.9,55.0,50.0,144.49183206029306
5.4,5.0,55.0,51.0,134.6677661751458
5.4,5.1,55.0,52.0,146.3714424571228
5.4,5.2,55.0,53.0,140.6033688153184
5.4,5.3,55.0,54.0,144.01046394003825
5.4,5.4,55.0,55.0,145.66928793273806
5.5,5.6,56.0,57.0,141.6570687993975
5.5,5.7,56.0,58.0,155.56534801386152
5.5,5.8,56.0,59.0,135.5307063316126
5.5,5.9,56.0,60.0,138.7886604962091
5.5,6.0,56.0,61.0,137.8796404917408
5.5,6.1,56.0,62.0,135.74583697382454
5.5,6.2,56.0,63.0,145.8550882790587
5.5,6.3,56.0,64.0,185.57967297355896
5.5,6.4,56.0,65.0,136.36278822420206
5.5,6.5,56.0,66.0,136.67667829938344
5.5,6.6,56.0,67.0,153.39838559139992
5.5,6.7,56.0,68.0,155.3138294944147
5.5,6.8,56.0,69.0,138.95085661945788
5.5,6.9,56.0,70.0,132.5213501225158
5.5,7.0,56.0,71.0,136.25892086991877
5.5,7.1,56.0,72.0,144.50029313552795
5.5,7.2,56.0,73.0,139.82801363389282
5.5,7.3,56.0,74.0,154.84201066209056
5.5,7.4,56.0,75.0,138.6678559616046
5.5,7.5,56.0,76.0,134.4501720292121
5.5,7.6,56.0,77.0,134.28909010500735
5.5,7.7,56.0,78.0,136.55513396667124
5.5,7.8,56.0,79.0,136.43650096241743
5.5,7.9,56.0,80.0,231.6365676607213
5.5,8.0,56.0,81.0,526.6299936347788
5.5,8.1,56.0,82.0,182.42297517855835
5.5,8.2,56.0,83.0,176.30040321568558
5.5,8.3,56.0,84.0,198.23165962450238
5.5,8.4,56.0,85.0,186.83741829731568
5.5,8.5,56.0,86.0,180.99693388773397
5.5,8.6,56.0,87.0,204.90412615348865
5.5,8.7,56.0,88.0,177.41662750642539
5.5,8.8,56.0,89.0,205.99588866845698
5.5,8.9,56.0,90.0,199.98921911949
5.5,9.0,56.0,91.0,176.2564114960769
5.5,9.1,56.0,92.0,192.19893073684773
5.5,9.2,56.0,93.0,183.6139632348283
5.5,9.3,56.0,94.0,209.02273421420415
5.5,9.4,56.0,95.0,188.65299083352616
5.5,9.5,56.0,96.0,179.66367317239084
5.5,9.6,56.0,97.0,199.71109316162472
5.5,9.7,56.0,98.0,185.05171292911058
5.5,9.8,56.0,99.0,160.40417614150502
5.5,9.9,56.0,100.0,214.20503082180608
5.5,0.0,56.0,1.0,215.04618642781355
5.5,0.1,56.0,2.0,179.42729526110645
5.5,0.2,56.0,3.0,187.16773883960477
5.5,0.3,56.0,4.0,178.40493864480695
5.5,0.4,56.0,5.0,192.49057299494464
5.5,0.5,56.0,6.0,174.30598512237626
5.5,0.6,56.0,7.0,198.11836286672673
5.5,0.7,56.0,8.0,211.09668558559417
5.5,0.8,56.0,9.0,191.19422681865055
5.5,0.9,56.0,10.0,197.60480997076093
5.5,1.0,56.0,11.0,197.9583263318737
5.5,1.1,56.0,12.0,182.52282940998555
5.5,1.2,56.0,13.0,202.0840012813495
5.5,1.3,56.0,14.0,193.72460221935768
5.5,1.4,56.0,15.0,179.9281416247844
5.5,1.5,56.0,16.0,199.55958053008118
5.5,1.6,56.0,17.0,183.55174522367267
5.5,1.7,56.0,18.0,190.19715716555132
5.5,1.8,56.0,19.0,195.99918436555606
5.5,1.9,56.0,20.0,197.06113884260307
5.5,2.0,56.0,21.0,1785.044696198494
5.5,2.1,56.0,22.0,1301.999374956653
5.5,2.2,56.0,23.0,1253.442792088938
5.5,2.3,56.0,24.0,1298.8973656376875
5.5,2.4,56.0,25.0,1149.3028466246724
5.5,2.5,56.0,26.0,1250.356553783351
5.5,2.6,56.0,27.0,1270.4841162736898
5.5,2.7,56.0,28.0,1236.2279307278511
5.5,2.8,56.0,29.0,1316.9377778672367
5.5,2.9,56.0,30.0,1204.5077024384823
5.5,3.0,56.0,31.0,1091.7245781940783
5.5,3.1,56.0,32.0,1302.59235700195
5.5,3.2,56.0,33.0,1266.120418536275
5.5,3.3,56.0,34.0,1330.7917866376545
5.5,3.4,56.0,35.0,1255.8870209829445
5.5,3.5,56.0,36.0,1202.5069481826622
5.5,3.6,56.0,37.0,1165.4195633038244
5.5,3.7,56.0,38.0,1199.795054682435
5.5,3.8,56.0,39.0,1261.8856465596289
5.5,3.9,56.0,40.0,1356.6152684184365
5.5,4.0,56.0,41.0,1385.204195715612
5.5,4.1,56.0,42.0,1195.7907519490552
5.5,4.2,56.0,43.0,1299.789465526773
5.5,4.3,56.0,44.0,1100.2627871502848
5.5,4.4,56.0,45.0,1295.5856286784096
5.5,4.5,56.0,46.0,1697.0017032381445
5.5,4.6,56.0,47.0,138.69526352327676
5.5,4.7,56.0,48.0,151.40113148861556
5.5,4.8,56.0,49.0,139.91658416967334
5.5,4.9,56.0,50.0,136.2902049820165
5.5,5.0,56.0,51.0,140.2354041197769
5.5,5.1,56.0,52.0,133.44491545329066
5.5,5.2,56.0,53.0,150.79881163859176
5.5,5.3,56.0,54.0,144.10836359173956
5.5,5.4,56.0,55.0,139.4810218759366
5.5,5.5,56.0,56.0,153.7690026851479
5.6,5.7,57.0,58.0,146.93598730334128
5.6,5.8,57.0,59.0,136.24826558185305
5.6,5.9,57.0,60.0,159.2892339912891
5.6,6.0,57.0,61.0,145.6790850382436
5.6,6.1,57.0,62.0,133.6731857369162
5.6,6.2,57.0,63.0,144.7234823838442
5.6,6.3,57.0,64.0,154.45585969628647
5.6,6.4,57.0,65.0,133.9577035880441
5.6,6.5,57.0,66.0,141.33242186494073
5.6,6.6,57.0,67.0,139.882193721587
5.6,6.7,57.0,68.0,143.183292325055
5.6,6.8,57.0,69.0,141.24644875872787
5.6,6.9,57.0,70.0,138.21594649361626
5.6,7.0,57.0,71.0,137.56371553105626
5.6,7.1,57.0,72.0,144.18529440029073
5.6,7.2,57.0,73.0,146.76168125970906
5.6,7.3,57.0,74.0,163.23117774898773
5.6,7.4,57.0,75.0,140.72631352813752
5.6,7.5,57.0,76.0,152.66609546207806
5.6,7.6,57.0,77.0,136.12461715724902
5.6,7.7,57.0,78.0,145.81950586821665
5.6,7.8,57.0,79.0,148.1754928516511
5.6,7.9,57.0,80.0,157.34558128251203
5.6,8.0,57.0,81.0,463.3855400163575
5.6,8.1,57.0,82.0,204.79541108690248
5.6,8.2,57.0,83.0,188.61117381510198
5.6,8.3,57.0,84.0,186.5999336853892
5.6,8.4,57.0,85.0,200.2948586216113
5.6,8.5,57.0,86.0,203.13742814858256
5.6,8.6,57.0,87.0,233.367325131508
5.6,8.7,57.0,88.0,185.5315018142815
5.6,8.8,57.0,89.0,185.8399177782288
5.6,8.9,57.0,90.0,178.91949118733461
5.6,9.0,57.0,91.0,192.9371997078051
5.6,9.1,57.0,92.0,204.3543030480023
5.6,9.2,57.0,93.0,196.0304691597809
5.6,9.3,57.0,94.0,182.1715085720889
5.6,9.4,57.0,95.0,182.19937463884713
5.6,9.5,57.0,96.0,188.79135169584075
5.6,9.6,57.0,97.0,180.08837946537733
5.6,9.7,57.0,98.0,204.26157043706377
5.6,9.8,57.0,99.0,200.6126864545554
5.6,9.9,57.0,100.0,198.05460840421486
5.6,0.0,57.0,1.0,183.16673195491572
5.6,0.1,57.0,2.0,190.54607845100546
5.6,0.2,57.0,3.0,188.9133713082939
5.6,0.3,57.0,4.0,188.03794538211602
5.6,0.4,57.0,5.0,201.7030541128426
5.6,0.5,57.0,6.0,184.6035476734282
5.6,0.6,57.0,7.0,183.23402205433737
5.6,0.7,57.0,8.0,189.11730140364557
5.6,0.8,57.0,9.0,198.08132786693668
5.6,0.9,57.0,10.0,190.69703506885116
5.6,1.0,57.0,11.0,189.1433757363634
5.6,1.1,57.0,12.0,196.95933295474123
5.6,1.2,57.0,13.0,188.57558617268342
5.6,1.3,57.0,14.0,204.57564315654375
5.6,1.4,57.0,15.0,196.50517123144368
5.6,1.5,57.0,16.0,213.70853027439705
5.6,1.6,57.0,17.0,171.50621093713022
5.6,1.7,57.0,18.0,180.32741822434616
5.6,1.8,57.0,19.0,189.59787355643348
5.6,1.9,57.0,20.0,216.04626777494047
5.6,2.0,57.0,21.0,1625.4896445059978
5.6,2.1,57.0,22.0,1158.2577237553867
5.6,2.2,57.0,23.0,1222.8546089349888
5.6,2.3,57.0,24.0,1249.0401145086485
5.6,2.4,57.0,25.0,1257.8711235577814
5.6,2.5,57.0,26.0,1458.0644650722606
5.6,2.6,57.0,27.0,1268.8867548170633
5.6,2.7,57.0,28.0,1256.7027389566708
5.6,2.8,57.0,29.0,1271.7670116228614
5.6,2.9,57.0,30.0,1269.1542393818372
5.6,3.0,57.0,31.0,1417.0806908035372
5.6,3.1,57.0,32.0,1301.155146503775
5.6,3.2,57.0,33.0,1242.6820374799381
5.6,3.3,57.0,34.0,1099.6488228213527
5.6,3.4,57.0,35.0,1288.2532009251656
5.6,3.5,57.0,36.0,1309.0809258492218
5.6,3.6,57.0,37.0,1286.3773456911115
5.6,3.7,57.0,38.0,1481.2585133240812
5.6,3.8,57.0,39.0,1193.2635680504177
5.6,3.9,57.0,40.0,1297.2219517378085
5.6,4.0,57.0,41.0,1264.2291109390571
5.6,4.1,57.0,42.0,1213.3538232729893
5.6,4.2,57.0,43.0,1524.2785000086064
5.6,4.3,57.0,44.0,1196.4725134352093
5.6,4.4,57.0,45.0,1975.8163531099326
5.6,4.5,57.0,46.0,132.83423205498715
5.6,4.6,57.0,47.0,135.98008508740904
5.6,4.7,57.0,48.0,141.5340460692341
5.6,4.8,57.0,49.0,145.67693891898753
5.6,4.9,57.0,50.0,136.8366984966972
5.6,5.0,57.0,51.0,137.8495387391058
5.6,5.1,57.0,52.0,140.03226778246918
5.6,5.2,57.0,53.0,191.20971585058118
5.6,5.3,57.0,54.0,143.12721548510598
5.6,5.4,57.0,55.0,168.3115078761731
5.6,5.5,57.0,56.0,144.2580547145182
5.6,5.6,57.0,57.0,148.68964037045725
5.7,5.8,58.0,59.0,123.65229523923257
5.7,5.9,58.0,60.0,169.25916608117328
5.7,6.0,58.0,61.0,145.14499653877095
5.7,6.1,58.0,62.0,173.98574332537967
5.7,6.2,58.0,63.0,150.65046425831073
5.7,6.3,58.0,64.0,134.78622940591032
5.7,6.4,58.0,65.0,136.02654942648562
5.7,6.5,58.0,66.0,144.0544965816875
5.7,6.6,58.0,67.0,148.17881286978184
5.7,6.7,58.0,68.0,151.27816243953322
5.7,6.8,58.0,69.0,137.5309705755569
5.7,6.9,58.0,70.0,141.9419788631254
5.7,7.0,58.0,71.0,133.90057793660057
5.7,7.1,58.0,72.0,158.40386184585756
5.7,7.2,58.0,73.0,141.52600794789282
5.7,7.3,58.0,74.0,144.09627501261366
5.7,7.4,58.0,75.0,134.74786719547683
5.7,7.5,58.0,76.0,147.66813468064782
5.7,7.6,58.0,77.0,134.9436509289311
5.7,7.7,58.0,78.0,151.49985549976546
5.7,7.8,58.0,79.0,161.93935274949013
5.7,7.9,58.0,80.0,143.6002263979599
5.7,8.0,58.0,81.0,442.9121391930927
5.7,8.1,58.0,82.0,187.6550027428463
5.7,8.2,58.0,83.0,196.3602802690076
5.7,8.3,58.0,84.0,184.11992975517896
5.7,8.4,58.0,85.0,224.7620117769938
5.7,8.5,58.0,86.0,199.23088333155852
5.7,8.6,58.0,87.0,183.41797952849416
5.7,8.7,58.0,88.0,177.21308838024552
5.7,8.8,58.0,89.0,185.09161809591183
5.7,8.9,58.0,90.0,201.17497986157872
5.7,9.0,58.0,91.0,190.7489069887764
5.7,9.1,58.0,92.0,183.19933032358793
5.7,9.2,58.0,93.0,221.50135771656645
5.7,9.3,58.0,94.0,178.65864358053506
5.7,9.4,58.0,95.0,192.38166556119245
5.7,9.5,58.0,96.0,174.63828186962405
5.7,9.6,58.0,97.0,183.92384359529092
5.7,9.7,58.0,98.0,188.94794777225178
5.7,9.8,58.0,99.0,200.5817629488613
5.7,9.9,58.0,100.0,193.5216447051831
5.7,0.0,58.0,1.0,188.231819066146
5.7,0.1,58.0,2.0,172.32682179206648
5.7,0.2,58.0,3.0,195.01933995104355
5.7,0.3,58.0,4.0,192.23317117382584
5.7,0.4,58.0,5.0,225.93549144998153
5.7,0.5,58.0,6.0,204.0702509184306
5.7,0.6,58.0,7.0,183.05778885035934
5.7,0.7,58.0,8.0,182.57526429664134
5.7,0.8,58.0,9.0,180.11267904319473
5.7,0.9,58.0,10.0,190.27053306835396
5.7,1.0,58.0,11.0,213.4751119122811
5.7,1.1,58.0,12.0,177.8197539963168
5.7,1.2,58.0,13.0,183.37804800315246
5.7,1.3,58.0,14.0,185.99589078254567
5.7,1.4,58.0,15.0,217.76968339129118
5.7,1.5,58.0,16.0,182.64994014916022
5.7,1.6,58.0,17.0,210.26441256209984
5.7,1.7,58.0,18.0,198.07557192046437
5.7,1.8,58.0,19.0,184.2667219146212
5.7,1.9,58.0,20.0,179.67453449220108
5.7,2.0,58.0,21.0,1781.55840735306
5.7,2.1,58.0,22.0,1200.902885617733
5.7,2.2,58.0,23.0,1335.9491164894887
5.7,2.3,58.0,24.0,1338.5601843849238
5.7,2.4,58.0,25.0,1226.8744194896826
5.7,2.5,58.0,26.0,1363.1771407253123
5.7,2.6,58.0,27.0,1244.0478747788543
5.7,2.7,58.0,28.0,1212.8319550452059
5.7,2.8,58.0,29.0,1250.7907061800095
5.7,2.9,58.0,30.0,1285.2974294381352
5.7,3.0,58.0,31.0,1460.1293708654805
5.7,3.1,58.0,32.0,1143.8743442599632
5.7,3.2,58.0,33.0,1198.9174038346032
5.7,3.3,58.0,34.0,1397.5833347908099
5.7,3.4,58.0,35.0,1158.1285101542721
5.7,3.5,58.0,36.0,1321.3638134176751
5.7,3.6,58.0,37.0,1262.5564682004913
5.7,3.7,58.0,38.0,1252.2400256891356
5.7,3.8,58.0,39.0,1191.7159734152572
5.7,3.9,58.0,40.0,1206.8336464636477
5.7,4.0,58.0,41.0,1258.8213416030596
5.7,4.1,58.0,42.0,1191.5347555733617
5.7,4.2,58.0,43.0,1176.1471854176375
5.7,4.3,58.0,44.0,1861.357512305432
5.7,4.4,58.0,45.0,139.2803271953329
5.7,4.5,58.0,46.0,156.99736637086235
5.7,4.6,58.0,47.0,141.98914228721947
5.7,4.7,58.0,48.0,138.1919134719738
5.7,4.8,58.0,49.0,146.8497932237364
5.7,4.9,58.0,50.0,175.69817566380496
5.7,5.0,58.0,51.0,146.56379053707886
5.7,5.1,58.0,52.0,133.99958027948975
5.7,5.2,58.0,53.0,147.91085602732718
5.7,5.3,58.0,54.0,151.0287849270602
5.7,5.4,58.0,55.0,148.34002379681203
5.7,5.5,58.0,56.0,148.32872818351456
5.7,5.6,58.0,57.0,160.73334122057318
5.7,5.7,58.0,58.0,163.07517709976892
5.8,5.9,59.0,60.0,157.64229397334486
5.8,6.0,59.0,61.0,152.8181926744578
5.8,6.1,59.0,62.0,134.79242021500912
5.8,6.2,59.0,63.0,163.53931637032073
5.8,6.3,59.0,64.0,142.4782549536687
5.8,6.4,59.0,65.0,142.60798738860868
5.8,6.5,59.0,66.0,138.10137491540291
5.8,6.6,59.0,67.0,138.24408201693083
5.8,6.7,59.0,68.0,136.02841519180248
5.8,6.8,59.0,69.0,153.25917283640067
5.8,6.9,59.0,70.0,135.10173700344026
5.8,7.0,59.0,71.0,134.23434367102095
5.8,7.1,59.0,72.0,142.80100721050013
5.8,7.2,59.0,73.0,129.97789331718099
5.8,7.3,59.0,74.0,148.17419279482831
5.8,7.4,59.0,75.0,153.15265445952932
5.8,7.5,59.0,76.0,146.67274828003497
5.8,7.6,59.0,77.0,130.97689612616392
5.8,7.7,59.0,78.0,146.7406221496979
5.8,7.8,59.0,79.0,126.67154786086897
5.8,7.9,59.0,80.0,133.93081705896776
5.8,8.0,59.0,81.0,503.66382390708395
5.8,8.1,59.0,82.0,198.26140673544293
5.8,8.2,59.0,83.0,180.9192261843125
5.8,8.3,59.0,84.0,205.18288333480783
5.8,8.4,59.0,85.0,183.86049471362034
5.8,8.5,59.0,86.0,186.99783185217723
5.8,8.6,59.0,87.0,201.01633443704634
5.8,8.7,59.0,88.0,224.0271595157076
5.8,8.8,59.0,89.0,195.0361095482667
5.8,8.9,59.0,90.0,185.68451407263836
5.8,9.0,59.0,91.0,187.4763507071681
5.8,9.1,59.0,92.0,186.54629196473158
5.8,9.2,59.0,93.0,184.0863315292553
5.8,9.3,59.0,94.0,221.0420782326918
5.8,9.4,59.0,95.0,201.27271700738405
5.8,9.5,59.0,96.0,202.49350935880048
5.8,9.6,59.0,97.0,190.2739425117451
5.8,9.7,59.0,98.0,179.62199569746267
5.8,9.8,59.0,99.0,254.9577219606234
5.8,9.9,59.0,100.0,193.48519572740722
5.8,0.0,59.0,1.0,180.04139559365854
5.8,0.1,59.0,2.0,200.33842586072151
5.8,0.2,59.0,3.0,210.13213379162863
5.8,0.3,59.0,4.0,187.8685893552902
5.8,0.4,59.0,5.0,205.26864282601312
5.8,0.5,59.0,6.0,188.65511472068366
5.8,0.6,59.0,7.0,177.40294713813557
5.8,0.7,59.0,8.0,201.67684615033116
5.8,0.8,59.0,9.0,186.01558072067263
5.8,0.9,59.0,10.0,191.70158358474583
5.8,1.0,59.0,11.0,198.21397597001683
5.8,1.1,59.0,12.0,184.42832692166328
5.8,1.2,59.0,13.0,185.3979400040522
5.8,1.3,59.0,14.0,183.12726147439582
5.8,1.4,59.0,15.0,195.6582671608489
5.8,1.5,59.0,16.0,217.41804064016205
5.8,1.6,59.0,17.0,200.21173074974888
5.8,1.7,59.0,18.0,205.82969003760655
5.8,1.8,59.0,19.0,184.17823835262047
5.8,1.9,59.0,20.0,187.3318705836418
5.8,2.0,59.0,21.0,1745.4522912153682
5.8,2.1,59.0,22.0,1158.388665843944
5.8,2.2,59.0,23.0,1242.6723928361373
5.8,2.3,59.0,24.0,1229.790309892256
5.8,2.4,59.0,25.0,1270.4337910098607
5.8,2.5,59.0,26.0,1233.6387416788098
5.8,2.6,59.0,27.0,1264.033464005482
5.8,2.7,59.0,28.0,1189.8558714868843
5.8,2.8,59.0,29.0,1257.7580484784796
5.8,2.9,59.0,30.0,1479.9303010604642
5.8,3.0,59.0,31.0,1271.9255107245826
5.8,3.1,59.0,32.0,1416.0966102527843
5.8,3.2,59.0,33.0,1357.7971235610503
5.8,3.3,59.0,34.0,1376.7278158936303
5.8,3.4,59.0,35.0,1252.396641946802
5.8,3.5,59.0,36.0,1192.3531705126752
5.8,3.6,59.0,37.0,1229.962855969959
5.8,3.7,59.0,38.0,1308.629543371962
5.8,3.8,59.0,39.0,1287.0037750507292
5.8,3.9,59.0,40.0,1164.88668096526
5.8,4.0,59.0,41.0,1291.6832353809605
5.8,4.1,59.0,42.0,1227.3265489698867
5.8,4.2,59.0,43.0,1904.3159663069403
5.8,4.3,59.0,44.0,143.75025080225024
5.8,4.4,59.0,45.0,131.23282998391952
5.8,4.5,59.0,46.0,166.5473714986437
5.8,4.6,59.0,47.0,147.7574045629651
5.8,4.7,59.0,48.0,132.92292685581114
5.8,4.8,59.0,49.0,153.19684763404976
5.8,4.9,59.0,50.0,145.4268426748244
5.8,5.0,59.0,51.0,148.9396147022239
5.8,5.1,59.0,52.0,153.11034265900463
5.8,5.2,59.0,53.0,153.1084354196028
5.8,5.3,59.0,54.0,136.47805099206542
5.8,5.4,59.0,55.0,135.63491653807571
5.8,5.5,59.0,56.0,150.72052938046906
5.8,5.6,59.0,57.0,150.98993684860184
5.8,5.7,59.0,58.0,135.3617486423456
5.8,5.8,59.0,59.0,134.68754661763987
5.9,6.0,60.0,61.0,180.73288030033768
5.9,6.1,60.0,62.0,149.7688932617347
5.9,6.2,60.0,63.0,146.40717246429963
5.9,6.3,60.0,64.0,141.0439820619894
5.9,6.4,60.0,65.0,142.74719530106046
5.9,6.5,60.0,66.0,150.27704878539052
5.9,6.6,60.0,67.0,132.946213657119
5.9,6.7,60.0,68.0,142.57226135811564
5.9,6.8,60.0,69.0,139.01382756097593
5.9,6.9,60.0,70.0,141.7114779545305
5.9,7.0,60.0,71.0,156.49050848735695
5.9,7.1,60.0,72.0,140.76710860607906
5.9,7.2,60.0,73.0,158.07227808648895
5.9,7.3,60.0,74.0,155.05780574557716
5.9,7.4,60.0,75.0,140.95406261602534
5.9,7.5,60.0,76.0,150.0710592076116
5.9,7.6,60.0,77.0,138.56545121440485
5.9,7.7,60.0,78.0,127.0789137333291
5.9,7.8,60.0,79.0,142.0531768006662
5.9,7.9,60.0,80.0,152.96853448927735
5.9,8.0,60.0,81.0,612.5315356751952
5.9,8.1,60.0,82.0,179.50591377140873
5.9,8.2,60.0,83.0,188.33262174512137
5.9,8.3,60.0,84.0,198.13462410522777
5.9,8.4,60.0,85.0,173.53909022179744
5.9,8.5,60.0,86.0,188.54300996539894
5.9,8.6,60.0,87.0,204.98046137391538
5.9,8.7,60.0,88.0,204.4907232755965
5.9,8.8,60.0,89.0,186.6981449429411
5.9,8.9,60.0,90.0,201.85435762391114
5.9,9.0,60.0,91.0,194.137740294758
5.9,9.1,60.0,92.0,187.5723880981931
5.9,9.2,60.0,93.0,186.0568488509991
5.9,9.3,60.0,94.0,177.6081206744957
5.9,9.4,60.0,95.0,193.61186269349204
5.9,9.5,60.0,96.0,186.1494201797605
5.9,9.6,60.0,97.0,188.5639148821202
5.9,9.7,60.0,98.0,184.63645323001774
5.9,9.8,60.0,99.0,187.7991616971492
5.9,9.9,60.0,100.0,200.94908553283358
5.9,0.0,60.0,1.0,186.70438505191805
5.9,0.1,60.0,2.0,213.71368697203266
5.9,0.2,60.0,3.0,197.19026664584027
5.9,0.3,60.0,4.0,185.83223357279405
5.9,0.4,60.0,5.0,200.58248141154175
5.9,0.5,60.0,6.0,169.3212919938894
5.9,0.6,60.0,7.0,185.42190419274797
5.9,0.7,60.0,8.0,176.1511650797124
5.9,0.8,60.0,9.0,209.52288196546607
5.9,0.9,60.0,10.0,188.22416680138792
5.9,1.0,60.0,11.0,185.26103622768028
5.9,1.1,60.0,12.0,209.27466867412014
5.9,1.2,60.0,13.0,191.60183105928135
5.9,1.3,60.0,14.0,177.47573303932114
5.9,1.4,60.0,15.0,186.10863918715506
5.9,1.5,60.0,16.0,170.32344909396332
5.9,1.6,60.0,17.0,172.62542289609934
5.9,1.7,60.0,18.0,207.14836746734537
5.9,1.8,60.0,19.0,190.54329752664518
5.9,1.9,60.0,20.0,193.18124214559464
5.9,2.0,60.0,21.0,2260.221561346193
5.9,2.1,60.0,22.0,1251.1393375852851
5.9,2.2,60.0,23.0,1295.9853232302037
5.9,2.3,60.0,24.0,1237.807916827024
5.9,2.4,60.0,25.0,1287.7525545882054
5.9,2.5,60.0,26.0,1383.5510372114302
5.9,2.6,60.0,27.0,1364.7505277815267
5.9,2.7,60.0,28.0,1250.1905962217031
5.9,2.8,60.0,29.0,1223.8490416293503
5.9,2.9,60.0,30.0,1285.2303190344833
5.9,3.0,60.0,31.0,1279.941812992649
5.9,3.1,60.0,32.0,1337.2823008535775
5.9,3.2,60.0,33.0,1191.3707378340862
5.9,3.3,60.0,34.0,1195.8673747652322
5.9,3.4,60.0,35.0,1200.4614259205566
5.9,3.5,60.0,36.0,1328.5243877871096
5.9,3.6,60.0,37.0,1261.784952748211
5.9,3.7,60.0,38.0,1313.0479393194935
5.9,3.8,60.0,39.0,1736.129529734251
5.9,3.9,60.0,40.0,1417.8425253736905
5.9,4.0,60.0,41.0,1357.0328885018275
5.9,4.1,60.0,42.0,1832.3548101842234
5.9,4.2,60.0,43.0,136.9040229626973
5.9,4.3,60.0,44.0,140.83954392653888
5.9,4.4,60.0,45.0,134.59836107667854
5.9,4.5,60.0,46.0,152.9320182951116
5.9,4.6,60.0,47.0,137.6605420710317
5.9,4.7,60.0,48.0,149.30141615554786
5.9,4.8,60.0,49.0,155.4915599860928
5.9,4.9,60.0,50.0,156.56116261842698
5.9,5.0,60.0,51.0,170.50692427007056
5.9,5.1,60.0,52.0,153.97953235653847
5.9,5.2,60.0,53.0,150.33790386035787
5.9,5.3,60.0,54.0,143.7562769148457
5.9,5.4,60.0,55.0,149.0781417006501
5.9,5.5,60.0,56.0,144.81746237412392
5.9,5.6,60.0,57.0,162.69734225781644
5.9,5.7,60.0,58.0,153.00949866140047
5.9,5.8,60.0,59.0,143.14255792906525
5.9,5.9,60.0,60.0,140.1966064222957
6.0,6.1,61.0,62.0,143.20346064617252
6.0,6.2,61.0,63.0,138.04856459316628
6.0,6.3,61.0,64.0,144.51571329051856
6.0,6.4,61.0,65.0,131.1907934168368
6.0,6.5,61.0,66.0,174.74697957307947
6.0,6.6,61.0,67.0,140.72936574727362
6.0,6.7,61.0,68.0,144.5104949574894
6.0,6.8,61.0,69.0,142.84350175371023
6.0,6.9,61.0,70.0,154.68840991066446
6.0,7.0,61.0,71.0,148.48542839298938
6.0,7.1,61.0,72.0,165.77799175756726
6.0,7.2,61.0,73.0,147.954866272664
6.0,7.3,61.0,74.0,148.9133532195545
6.0,7.4,61.0,75.0,154.5267434385628
6.0,7.5,61.0,76.0,152.79995505550755
6.0,7.6,61.0,77.0,139.9292934013722
6.0,7.7,61.0,78.0,154.37139308392042
6.0,7.8,61.0,79.0,125.10007359204147
6.0,7.9,61.0,80.0,139.15253527423442
6.0,8.0,61.0,81.0,496.19299498626634
6.0,8.1,61.0,82.0,208.87087651826167
6.0,8.2,61.0,83.0,177.6901088227333
6.0,8.3,61.0,84.0,193.68562070580055
6.0,8.4,61.0,85.0,178.17786451012404
6.0,8.5,61.0,86.0,193.06656735366514
6.0,8.6,61.0,87.0,198.91099812163628
6.0,8.7,61.0,88.0,213.30952424574423
6.0,8.8,61.0,89.0,177.2988702110574
6.0,8.9,61.0,90.0,175.89981163644597
6.0,9.0,61.0,91.0,195.3048165655932
6.0,9.1,61.0,92.0,189.4229550994178
6.0,9.2,61.0,93.0,208.48952974753706
6.0,9.3,61.0,94.0,185.13269521730967
6.0,9.4,61.0,95.0,187.66549317991354
6.0,9.5,61.0,96.0,197.31548556047187
6.0,9.6,61.0,97.0,207.92362456844614
6.0,9.7,61.0,98.0,192.2894279611018
6.0,9.8,61.0,99.0,191.56569034322948
6.0,9.9,61.0,100.0,189.00155850239116
6.0,0.0,61.0,1.0,182.16487292582664
6.0,0.1,61.0,2.0,185.68178694636165
6.0,0.2,61.0,3.0,191.8197399677875
6.0,0.3,61.0,4.0,193.1827894676997
6.0,0.4,61.0,5.0,195.14299908742532
6.0,0.5,61.0,6.0,184.82639029723012
6.0,0.6,61.0,7.0,187.07553062159562
6.0,0.7,61.0,8.0,222.42184868531226
6.0,0.8,61.0,9.0,200.47521224192593
6.0,0.9,61.0,10.0,178.76599225611432
6.0,1.0,61.0,11.0,179.4372394630934
6.0,1.1,61.0,12.0,188.32210497987222
6.0,1.2,61.0,13.0,160.87035603597695
6.0,1.3,61.0,14.0,168.74585896557122
6.0,1.4,61.0,15.0,192.971070971342
6.0,1.5,61.0,16.0,194.32121608840674
6.0,1.6,61.0,17.0,206.49815826467682
6.0,1.7,61.0,18.0,196.88145562773232
6.0,1.8,61.0,19.0,198.5006335140934
6.0,1.9,61.0,20.0,193.78007032496407
6.0,2.0,61.0,21.0,2238.439458952429
6.0,2.1,61.0,22.0,1303.1788239065106
6.0,2.2,61.0,23.0,1181.7112981836553
6.0,2.3,61.0,24.0,1447.911107547415
6.0,2.4,61.0,25.0,1107.116575047875
6.0,2.5,61.0,26.0,1196.5868346144696
6.0,2.6,61.0,27.0,1383.1210959461273
6.0,2.7,61.0,28.0,1234.2661174891723
6.0,2.8,61.0,29.0,1257.9934773423793
6.0,2.9,61.0,30.0,1180.9284406778324
6.0,3.0,61.0,31.0,1239.250696364925
6.0,3.1,61.0,32.0,1222.5661215627924
6.0,3.2,61.0,33.0,1299.2637055058028
6.0,3.3,61.0,34.0,1180.6627926283627
6.0,3.4,61.0,35.0,1187.229394116568
6.0,3.5,61.0,36.0,1240.846408532234
6.0,3.6,61.0,37.0,1193.7499560228846
6.0,3.7,61.0,38.0,1288.8808472062535
6.0,3.8,61.0,39.0,1311.056657293307
6.0,3.9,61.0,40.0,1207.8825207980485
6.0,4.0,61.0,41.0,2182.0576437571235
6.0,4.1,61.0,42.0,149.5838145885412
6.0,4.2,61.0,43.0,152.68649480304063
6.0,4.3,61.0,44.0,135.78515838095754
6.0,4.4,61.0,45.0,133.26277498259694
6.0,4.5,61.0,46.0,123.83205162573131
6.0,4.6,61.0,47.0,138.2316567677133
6.0,4.7,61.0,48.0,144.9493555162567
6.0,4.8,61.0,49.0,142.7524407066002
6.0,4.9,61.0,50.0,142.22981348277713
6.0,5.0,61.0,51.0,148.50461539038145
6.0,5.1,61.0,52.0,143.52534053155733
6.0,5.2,61.0,53.0,158.12606351694208
6.0,5.3,61.0,54.0,149.51391433822596
6.0,5.4,61.0,55.0,137.30654345048802
6.0,5.5,61.0,56.0,136.28636722162173
6.0,5.6,61.0,57.0,139.77373255456368
6.0,5.7,61.0,58.0,138.3909140908207
6.0,5.8,61.0,59.0,134.45322564932763
6.0,5.9,61.0,60.0,153.84148186688927
6.0,6.0,61.0,61.0,133.7452489133241
6.1,6.2,62.0,63.0,155.7309007566799
6.1,6.3,62.0,64.0,134.25486763301558
6.1,6.4,62.0,65.0,148.6728018894225
6.1,6.5,62.0,66.0,144.78643012275083
6.1,6.6,62.0,67.0,154.26971509116845
6.1,6.7,62.0,68.0,136.0974020300665
6.1,6.8,62.0,69.0,158.7923667476914
6.1,6.9,62.0,70.0,144.90051413778477
6.1,7.0,62.0,71.0,133.93756953257918
6.1,7.1,62.0,72.0,141.10952497241504
6.1,7.2,62.0,73.0,137.74075828441366
6.1,7.3,62.0,74.0,139.0834368018086
6.1,7.4,62.0,75.0,136.57761282945276
6.1,7.5,62.0,76.0,139.47989478752447
6.1,7.6,62.0,77.0,159.46858395214764
6.1,7.7,62.0,78.0,149.67049266738536
6.1,7.8,62.0,79.0,138.96257080150306
6.1,7.9,62.0,80.0,162.62102186636216
6.1,8.0,62.0,81.0,577.9453790174803
6.1,8.1,62.0,82.0,185.7929868548503
6.1,8.2,62.0,83.0,197.30236254841742
6.1,8.3,62.0,84.0,179.90141625749902
6.1,8.4,62.0,85.0,186.58016416100335
6.1,8.5,62.0,86.0,195.55120896499395
6.1,8.6,62.0,87.0,210.14346751321747
6.1,8.7,62.0,88.0,183.38483505894897
6.1,8.8,62.0,89.0,217.5877996448417
6.1,8.9,62.0,90.0,202.22892185513143
6.1,9.0,62.0,91.0,208.4891321609052
6.1,9.1,62.0,92.0,185.04161793471914
6.1,9.2,62.0,93.0,180.97137286741514
6.1,9.3,62.0,94.0,185.34878192138495
6.1,9.4,62.0,95.0,190.58958005215803
6.1,9.5,62.0,96.0,177.24606009555686
6.1,9.6,62.0,97.0,182.4198008976306
6.1,9.7,62.0,98.0,175.6804687644984
6.1,9.8,62.0,99.0,181.19774904178078
6.1,9.9,62.0,100.0,174.13254263437756
6.1,0.0,62.0,1.0,174.87857023516867
6.1,0.1,62.0,2.0,190.76191537479485
6.1,0.2,62.0,3.0,182.23389270519488
6.1,0.3,62.0,4.0,198.2859407549084
6.1,0.4,62.0,5.0,193.34602828693085
6.1,0.5,62.0,6.0,183.24153947204158
6.1,0.6,62.0,7.0,177.9406517753286
6.1,0.7,62.0,8.0,194.81450092537472
6.1,0.8,62.0,9.0,192.9750824259919
6.1,0.9,62.0,10.0,195.6519460153039
6.1,1.0,62.0,11.0,197.9031783315716
6.1,1.1,62.0,12.0,190.87655903151796
6.1,1.2,62.0,13.0,226.40475837097458
6.1,1.3,62.0,14.0,182.6607415369838
6.1,1.4,62.0,15.0,192.88739885434148
6.1,1.5,62.0,16.0,204.48031543083107
6.1,1.6,62.0,17.0,176.87001404991398
6.1,1.7,62.0,18.0,202.3138090262462
6.1,1.8,62.0,19.0,180.3552954727545
6.1,1.9,62.0,20.0,222.00747182088546
6.1,2.0,62.0,21.0,1624.6867001660019
6.1,2.1,62.0,22.0,1188.2333597389222
6.1,2.2,62.0,23.0,1189.1766052947717
6.1,2.3,62.0,24.0,1226.2306868371172
6.1,2.4,62.0,25.0,1217.8517540254993
6.1,2.5,62.0,26.0,1279.617446876251
6.1,2.6,62.0,27.0,1295.6359075842595
6.1,2.7,62.0,28.0,1302.0178454881238
6.1,2.8,62.0,29.0,1221.7036707779832
6.1,2.9,62.0,30.0,1351.4074333037574
6.1,3.0,62.0,31.0,1243.804480433561
6.1,3.1,62.0,32.0,1317.7267868489953
6.1,3.2,62.0,33.0,1207.4626854751548
6.1,3.3,62.0,34.0,1251.542199355342
6.1,3.4,62.0,35.0,1205.2414630420787
6.1,3.5,62.0,36.0,1222.0591576695524
6.1,3.6,62.0,37.0,1203.3085488323725
6.1,3.7,62.0,38.0,1269.579425598546
6.1,3.8,62.0,39.0,1232.8856905793343
6.1,3.9,62.0,40.0,1842.3375948196706
6.1,4.0,62.0,41.0,134.5311091156672
6.1,4.1,62.0,42.0,154.92162127659915
6.1,4.2,62.0,43.0,133.9795473864824
6.1,4.3,62.0,44.0,137.43071737587428
6.1,4.4,62.0,45.0,138.49879277184218
6.1,4.5,62.0,46.0,147.4642093658304
6.1,4.6,62.0,47.0,155.4239104346347
6.1,4.7,62.0,48.0,142.38288496560057
6.1,4.8,62.0,49.0,146.5692274703588
6.1,4.9,62.0,50.0,149.21285552735378
6.1,5.0,62.0,51.0,146.50615615054033
6.1,5.1,62.0,52.0,157.25079811040888
6.1,5.2,62.0,53.0,134.88058209534356
6.1,5.3,62.0,54.0,145.49479782810087
6.1,5.4,62.0,55.0,139.87630513962722
6.1,5.5,62.0,56.0,147.94799795424078
6.1,5.6,62.0,57.0,142.69217320655775
6.1,5.7,62.0,58.0,134.1344087503772
6.1,5.8,62.0,59.0,137.86320917213317
6.1,5.9,62.0,60.0,143.3506246264892
6.1,6.0,62.0,61.0,138.20457645664015
6.1,6.1,62.0,62.0,142.98504894864536
6.2,6.3,63.0,64.0,144.06728372286264
6.2,6.4,63.0,65.0,142.32044397426677
6.2,6.5,63.0,66.0,142.09147352551278
6.2,6.6,63.0,67.0,155.43813641898217
6.2,6.7,63.0,68.0,149.57891302564218
6.2,6.8,63.0,69.0,144.17291238273856
6.2,6.9,63.0,70.0,148.24351794017636
6.2,7.0,63.0,71.0,146.41457844102658
6.2,7.1,63.0,72.0,138.96465885042906
6.2,7.2,63.0,73.0,134.4193896056114
6.2,7.3,63.0,74.0,175.7883221584138
6.2,7.4,63.0,75.0,149.2163211759848
6.2,7.5,63.0,76.0,147.5188194326567
6.2,7.6,63.0,77.0,139.35853029922194
6.2,7.7,63.0,78.0,145.39233152047174
6.2,7.8,63.0,79.0,136.71223355266912
6.2,7.9,63.0,80.0,141.558980150042
6.2,8.0,63.0,81.0,607.957175612345
6.2,8.1,63.0,82.0,206.68816922524087
6.2,8.2,63.0,83.0,174.3050456103551
6.2,8.3,63.0,84.0,216.96511497346555
6.2,8.4,63.0,85.0,195.85427295403196
6.2,8.5,63.0,86.0,214.03502285797728
6.2,8.6,63.0,87.0,195.25632515630463
6.2,8.7,63.0,88.0,171.225616436278
6.2,8.8,63.0,89.0,219.6712164445415
6.2,8.9,63.0,90.0,229.3914628161125
6.2,9.0,63.0,91.0,197.4385269105858
6.2,9.1,63.0,92.0,206.2044129851757
6.2,9.2,63.0,93.0,192.09455255543412
6.2,9.3,63.0,94.0,190.05843268511552
6.2,9.4,63.0,95.0,181.56952456176438
6.2,9.5,63.0,96.0,198.76291128434454
6.2,9.6,63.0,97.0,183.80403105387018
6.2,9.7,63.0,98.0,197.15338462917677
6.2,9.8,63.0,99.0,206.81941599117474
6.2,9.9,63.0,100.0,190.4496288557189
6.2,0.0,63.0,1.0,194.0270836559634
6.2,0.1,63.0,2.0,215.3756825804322
6.2,0.2,63.0,3.0,193.64309544486383
6.2,0.3,63.0,4.0,199.35572658914305
6.2,0.4,63.0,5.0,194.73353051593259
6.2,0.5,63.0,6.0,186.08913763951395
6.2,0.6,63.0,7.0,188.24505210705334
6.2,0.7,63.0,8.0,215.56642215486855
6.2,0.8,63.0,9.0,205.5790699984315
6.2,0.9,63.0,10.0,182.67484152297817
6.2,1.0,63.0,11.0,200.16498274678742
6.2,1.1,63.0,12.0,185.73507565273584
6.2,1.2,63.0,13.0,184.33451967344988
6.2,1.3,63.0,14.0,212.92550271387418
6.2,1.4,63.0,15.0,180.0372887449705
6.2,1.5,63.0,16.0,190.48312791946097
6.2,1.6,63.0,17.0,186.20915813259302
6.2,1.7,63.0,18.0,195.57141854871355
6.2,1.8,63.0,19.0,205.00879507225298
6.2,1.9,63.0,20.0,180.5966165748718
6.2,2.0,63.0,21.0,1823.9172676408402
6.2,2.1,63.0,22.0,1335.0564072519246
6.2,2.2,63.0,23.0,1246.0846131915637
6.2,2.3,63.0,24.0,1150.4684161915218
6.2,2.4,63.0,25.0,1266.797459446333
6.2,2.5,63.0,26.0,1418.5878907565632
6.2,2.6,63.0,27.0,1572.2980641483416
6.2,2.7,63.0,28.0,1181.4346179485685
6.2,2.8,63.0,29.0,1198.8899602255437
6.2,2.9,63.0,30.0,1159.6267122056568
6.2,3.0,63.0,31.0,1164.1244202070366
6.2,3.1,63.0,32.0,1295.2756360051458
6.2,3.2,63.0,33.0,1583.236819276079
6.2,3.3,63.0,34.0,1671.9450059897624
6.2,3.4,63.0,35.0,1219.0005050305328
6.2,3.5,63.0,36.0,1276.081884749191
6.2,3.6,63.0,37.0,1141.2465357221056
6.2,3.7,63.0,38.0,1507.5942330351727
6.2,3.8,63.0,39.0,2615.4207289598326
6.2,3.9,63.0,40.0,153.80736855623584
6.2,4.0,63.0,41.0,146.85517802056012
6.2,4.1,63.0,42.0,131.61413881165615
6.2,4.2,63.0,43.0,154.95582373935963
6.2,4.3,63.0,44.0,139.79189677350055
6.2,4.4,63.0,45.0,140.90208221418982
6.2,4.5,63.0,46.0,156.76203666742737
6.2,4.6,63.0,47.0,147.53502747658374
6.2,4.7,63.0,48.0,154.32922774987517
6.2,4.8,63.0,49.0,139.1673194267728
6.2,4.9,63.0,50.0,142.45921853826957
6.2,5.0,63.0,51.0,147.9693009659034
6.2,5.1,63.0,52.0,141.6517098281246
6.2,5.2,63.0,53.0,146.59003545837484
6.2,5.3,63.0,54.0,149.92745891048645
6.2,5.4,63.0,55.0,144.53572414839252
6.2,5.5,63.0,56.0,130.86415728210054
6.2,5.6,63.0,57.0,144.99870038360612
6.2,5.7,63.0,58.0,196.7338253101442
6.2,5.8,63.0,59.0,132.57714445383053
6.2,5.9,63.0,60.0,146.07756911825575
6.2,6.0,63.0,61.0,154.24464182391802
6.2,6.1,63.0,62.0,151.12543392343224
6.2,6.2,63.0,63.0,140.75512932154422
6.3,6.4,64.0,65.0,145.37527906767792
6.3,6.5,64.0,66.0,138.35613452263038
6.3,6.6,64.0,67.0,172.74788765065168
6.3,6.7,64.0,68.0,121.33841487192555
6.3,6.8,64.0,69.0,133.08649796149527
6.3,6.9,64.0,70.0,133.21338216451514
6.3,7.0,64.0,71.0,136.1461062265339
6.3,7.1,64.0,72.0,134.93517077291457
6.3,7.2,64.0,73.0,142.6699196563032
6.3,7.3,64.0,74.0,138.36004499585505
6.3,7.4,64.0,75.0,148.3892480660134
6.3,7.5,64.0,76.0,154.5912169623179
6.3,7.6,64.0,77.0,138.03923551474415
6.3,7.7,64.0,78.0,139.07235540716331
6.3,7.8,64.0,79.0,144.91855841349002
6.3,7.9,64.0,80.0,127.02350172553201
6.3,8.0,64.0,81.0,500.17764046098796
6.3,8.1,64.0,82.0,205.56598944005125
6.3,8.2,64.0,83.0,189.15762866126067
6.3,8.3,64.0,84.0,188.07245050452588
6.3,8.4,64.0,85.0,203.2300063678376
6.3,8.5,64.0,86.0,195.25936031038728
6.3,8.6,64.0,87.0,196.86081725535203
6.3,8.7,64.0,88.0,208.14508896208824
6.3,8.8,64.0,89.0,219.95531078197038
6.3,8.9,64.0,90.0,190.9804372873211
6.3,9.0,64.0,91.0,182.75194197599316
6.3,9.1,64.0,92.0,183.60435080546893
6.3,9.2,64.0,93.0,186.48960198419005
6.3,9.3,64.0,94.0,179.07707840201255
6.3,9.4,64.0,95.0,191.47462475178472
6.3,9.5,64.0,96.0,187.47836121654314
6.3,9.6,64.0,97.0,185.46115899315447
6.3,9.7,64.0,98.0,197.0601840516513
6.3,9.8,64.0,99.0,195.5513246885759
6.3,9.9,64.0,100.0,199.82968975730086
6.3,0.0,64.0,1.0,208.5973470623266
6.3,0.1,64.0,2.0,224.56474000657926
6.3,0.2,64.0,3.0,200.9479893854159
6.3,0.3,64.0,4.0,200.77189354732917
6.3,0.4,64.0,5.0,188.341646880042
6.3,0.5,64.0,6.0,214.0406024235583
6.3,0.6,64.0,7.0,196.47681714737192
6.3,0.7,64.0,8.0,193.72196793091723
6.3,0.8,64.0,9.0,174.67324188177582
6.3,0.9,64.0,10.0,205.00400078523973
6.3,1.0,64.0,11.0,179.59480050754826
6.3,1.1,64.0,12.0,216.93193728597805
6.3,1.2,64.0,13.0,204.1163485374854
6.3,1.3,64.0,14.0,201.98004097050057
6.3,1.4,64.0,15.0,206.47702261510747
6.3,1.5,64.0,16.0,190.066396929691
6.3,1.6,64.0,17.0,188.03476680946844
6.3,1.7,64.0,18.0,194.7863034489057
6.3,1.8,64.0,19.0,204.16049950648218
6.3,1.9,64.0,20.0,194.82049616754375
6.3,2.0,64.0,21.0,1627.0226671251203
6.3,2.1,64.0,22.0,1237.0432643393926
6.3,2.2,64.0,23.0,1145.4479911763915
6.3,2.3,64.0,24.0,1359.5712789774493
6.3,2.4,64.0,25.0,1239.512470636239
6.3,2.5,64.0,26.0,1310.384422656721
6.3,2.6,64.0,27.0,1141.116789294466
6.3,2.7,64.0,28.0,1240.196748481971
6.3,2.8,64.0,29.0,1261.9998075629844
6.3,2.9,64.0,30.0,1195.3118583378405
6.3,3.0,64.0,31.0,1303.1938474616986
6.3,3.1,64.0,32.0,1347.8527886424088
6.3,3.2,64.0,33.0,1156.588451867307
6.3,3.3,64.0,34.0,1232.1586981262262
6.3,3.4,64.0,35.0,1378.1572940800888
6.3,3.5,64.0,36.0,1271.6101429120972
6.3,3.6,64.0,37.0,1299.776500637667
6.3,3.7,64.0,38.0,1865.6995287728896
6.3,3.8,64.0,39.0,131.91149102987785
6.3,3.9,64.0,40.0,146.42299595790223
6.3,4.0,64.0,41.0,141.893495711955
6.3,4.1,64.0,42.0,129.36198266140082
6.3,4.2,64.0,43.0,144.2078591072713
6.3,4.3,64.0,44.0,135.01129109651185
6.3,4.4,64.0,45.0,131.92183999091378
6.3,4.5,64.0,46.0,145.5884806415363
6.3,4.6,64.0,47.0,134.75175937034138
6.3,4.7,64.0,48.0,139.5293555354196
6.3,4.8,64.0,49.0,140.95725847967137
6.3,4.9,64.0,50.0,139.03040174721326
6.3,5.0,64.0,51.0,153.5842860394831
6.3,5.1,64.0,52.0,145.48802046757035
6.3,5.2,64.0,53.0,152.8442184028714
6.3,5.3,64.0,54.0,145.41864747075064
6.3,5.4,64.0,55.0,141.53972906011234
6.3,5.5,64.0,56.0,142.3802410424153
6.3,5.6,64.0,57.0,168.19868705499886
6.3,5.7,64.0,58.0,154.738653524436
6.3,5.8,64.0,59.0,146.0442892104828
6.3,5.9,64.0,60.0,150.31272238741892
6.3,6.0,64.0,61.0,148.97375745244577
6.3,6.1,64.0,62.0,137.82898833470932
6.3,6.2,64.0,63.0,140.66594971703526
6.3,6.3,64.0,64.0,162.06808954746143
6.4,6.5,65.0,66.0,131.19184057353732
6.4,6.6,65.0,67.0,136.3768242715945
6.4,6.7,65.0,68.0,153.36495500663145
6.4,6.8,65.0,69.0,146.13244082628302
6.4,6.9,65.0,70.0,148.9147212827963
6.4,7.0,65.0,71.0,153.63711159276306
6.4,7.1,65.0,72.0,145.41575347227544
6.4,7.2,65.0,73.0,143.57436288333676
6.4,7.3,65.0,74.0,142.7570286244697
6.4,7.4,65.0,75.0,148.83805304283777
6.4,7.5,65.0,76.0,138.1282217145539
6.4,7.6,65.0,77.0,159.40128211209407
6.4,7.7,65.0,78.0,141.3685138616184
6.4,7.8,65.0,79.0,132.71568063149616
6.4,7.9,65.0,80.0,132.49765386143133
6.4,8.0,65.0,81.0,451.23057427045995
6.4,8.1,65.0,82.0,172.03066250717208
6.4,8.2,65.0,83.0,184.93242823799102
6.4,8.3,65.0,84.0,188.82254853956843
6.4,8.4,65.0,85.0,194.35035764828547
6.4,8.5,65.0,86.0,198.9510730807585
6.4,8.6,65.0,87.0,199.2117208404865
6.4,8.7,65.0,88.0,193.50829445529556
6.4,8.8,65.0,89.0,183.45956505356807
6.4,8.9,65.0,90.0,196.6327311926914
6.4,9.0,65.0,91.0,191.86621807578987
6.4,9.1,65.0,92.0,195.63477491508252
6.4,9.2,65.0,93.0,306.0128064421288
6.4,9.3,65.0,94.0,169.79404887585568
6.4,9.4,65.0,95.0,175.02956843292472
6.4,9.5,65.0,96.0,194.80966188774735
6.4,9.6,65.0,97.0,181.72690013234177
6.4,9.7,65.0,98.0,183.30195114512742
6.4,9.8,65.0,99.0,175.26002830831794
6.4,9.9,65.0,100.0,181.6246540449336
6.4,0.0,65.0,1.0,193.10559743858556
6.4,0.1,65.0,2.0,165.8223927801517
6.4,0.2,65.0,3.0,187.77074204414015
6.4,0.3,65.0,4.0,196.5158088969764
6.4,0.4,65.0,5.0,199.21047752218152
6.4,0.5,65.0,6.0,214.33648022103404
6.4,0.6,65.0,7.0,191.13532924860039
6.4,0.7,65.0,8.0,203.75851596628664
6.4,0.8,65.0,9.0,181.81428133876992
6.4,0.9,65.0,10.0,204.5926569873272
6.4,1.0,65.0,11.0,194.76818537206043
6.4,1.1,65.0,12.0,191.13106257476244
6.4,1.2,65.0,13.0,194.42227551279817
6.4,1.3,65.0,14.0,176.1773299977077
6.4,1.4,65.0,15.0,183.77427378498996
6.4,1.5,65.0,16.0,183.99948013841635
6.4,1.6,65.0,17.0,170.61597470210538
6.4,1.7,65.0,18.0,205.54645103687682
6.4,1.8,65.0,19.0,182.52631939467014
6.4,1.9,65.0,20.0,182.41682996904652
6.4,2.0,65.0,21.0,1673.631360720984
6.4,2.1,65.0,22.0,1387.5410865406882
6.4,2.2,65.0,23.0,1283.3706216449996
6.4,2.3,65.0,24.0,1336.3896417701196
6.4,2.4,65.0,25.0,1345.7368723820648
6.4,2.5,65.0,26.0,1275.3932635657118
6.4,2.6,65.0,27.0,1301.7457923464956
6.4,2.7,65.0,28.0,1244.2947508155219
6.4,2.8,65.0,29.0,1209.4642008378712
6.4,2.9,65.0,30.0,1585.983945735077
6.4,3.0,65.0,31.0,1297.8460894932039
6.4,3.1,65.0,32.0,1275.9436835457427
6.4,3.2,65.0,33.0,1132.9600171363936
6.4,3.3,65.0,34.0,1340.9541252822214
6.4,3.4,65.0,35.0,1263.9147738517088
6.4,3.5,65.0,36.0,1210.496921277394
6.4,3.6,65.0,37.0,1706.7754734383434
6.4,3.7,65.0,38.0,136.81501562945553
6.4,3.8,65.0,39.0,127.41398108602336
6.4,3.9,65.0,40.0,129.64680316312558
6.4,4.0,65.0,41.0,140.27138648988117
6.4,4.1,65.0,42.0,128.06520662024602
6.4,4.2,65.0,43.0,134.38090654486612
6.4,4.3,65.0,44.0,218.97173622309808
6.4,4.4,65.0,45.0,150.15037071854618
6.4,4.5,65.0,46.0,154.1172263400026
6.4,4.6,65.0,47.0,152.72930801380932
6.4,4.7,65.0,48.0,150.8169077499422
6.4,4.8,65.0,49.0,149.24821652404958
6.4,4.9,65.0,50.0,147.96813647722152
6.4,5.0,65.0,51.0,148.80239287989025
6.4,5.1,65.0,52.0,138.10512847454098
6.4,5.2,65.0,53.0,141.72874217735034
6.4,5.3,65.0,54.0,137.85506475305164
6.4,5.4,65.0,55.0,135.15691276902845
6.4,5.5,65.0,56.0,154.60257992970568
6.4,5.6,65.0,57.0,156.00072296426836
6.4,5.7,65.0,58.0,153.5562251144204
6.4,5.8,65.0,59.0,139.852962086584
6.4,5.9,65.0,60.0,146.72941857900452
6.4,6.0,65.0,61.0,145.27238490377383
6.4,6.1,65.0,62.0,144.832491395792
6.4,6.2,65.0,63.0,146.188279214705
6.4,6.3,65.0,64.0,133.3975202989142
6.4,6.4,65.0,65.0,131.60904145248628
6.5,6.6,66.0,67.0,156.97232926018305
6.5,6.7,66.0,68.0,140.81010112556254
6.5,6.8,66.0,69.0,142.34295330023951
6.5,6.9,66.0,70.0,141.77436657766972
6.5,7.0,66.0,71.0,149.19238363546745
6.5,7.1,66.0,72.0,151.75627638109523
6.5,7.2,66.0,73.0,137.60958726088703
6.5,7.3,66.0,74.0,141.48828108814516
6.5,7.4,66.0,75.0,148.78594203425135
6.5,7.5,66.0,76.0,144.5389648072365
6.5,7.6,66.0,77.0,132.71002425370375
6.5,7.7,66.0,78.0,153.19150482741242
6.5,7.8,66.0,79.0,131.43380697531592
6.5,7.9,66.0,80.0,137.59671728390646
6.5,8.0,66.0,81.0,494.3573039819908
6.5,8.1,66.0,82.0,214.26409313343245
6.5,8.2,66.0,83.0,187.12019579121412
6.5,8.3,66.0,84.0,200.71023303661747
6.5,8.4,66.0,85.0,180.292779575097
6.5,8.5,66.0,86.0,201.37959016156387
6.5,8.6,66.0,87.0,200.77402818471276
6.5,8.7,66.0,88.0,190.1009260836645
6.5,8.8,66.0,89.0,177.0998189978113
6.5,8.9,66.0,90.0,182.69904890072561
6.5,9.0,66.0,91.0,196.7966458944211
6.5,9.1,66.0,92.0,180.88559114824415
6.5,9.2,66.0,93.0,195.86489605349175
6.5,9.3,66.0,94.0,198.39780982005055
6.5,9.4,66.0,95.0,206.4561908990863
6.5,9.5,66.0,96.0,186.20786705753574
6.5,9.6,66.0,97.0,197.80092203608507
6.5,9.7,66.0,98.0,200.44602297825753
6.5,9.8,66.0,99.0,181.19013880468978
6.5,9.9,66.0,100.0,189.91449875186993
6.5,0.0,66.0,1.0,175.109750674653
6.5,0.1,66.0,2.0,186.1116222639113
6.5,0.2,66.0,3.0,192.7625988783286
6.5,0.3,66.0,4.0,182.97080782040132
6.5,0.4,66.0,5.0,191.19536025283898
6.5,0.5,66.0,6.0,191.5827666762477
6.5,0.6,66.0,7.0,188.26272152946672
6.5,0.7,66.0,8.0,190.98446883451467
6.5,0.8,66.0,9.0,199.23088339398322
6.5,0.9,66.0,10.0,177.25167038713514
6.5,1.0,66.0,11.0,184.60903571086195
6.5,1.1,66.0,12.0,217.1895463742729
6.5,1.2,66.0,13.0,204.99757231698806
6.5,1.3,66.0,14.0,177.1776470540521
6.5,1.4,66.0,15.0,167.8262843283887
6.5,1.5,66.0,16.0,194.72647173873148
6.5,1.6,66.0,17.0,178.42608583308834
6.5,1.7,66.0,18.0,199.26349217991998
6.5,1.8,66.0,19.0,256.9788711475214
6.5,1.9,66.0,20.0,167.96631874604336
6.5,2.0,66.0,21.0,1802.3902456000385
6.5,2.1,66.0,22.0,1283.6622485364378
6.5,2.2,66.0,23.0,1492.8260546448287
6.5,2.3,66.0,24.0,1407.5726812273754
6.5,2.4,66.0,25.0,1188.8983393479339
6.5,2.5,66.0,26.0,1254.2735049546275
6.5,2.6,66.0,27.0,1218.737290779887
6.5,2.7,66.0,28.0,1240.5992112358856
6.5,2.8,66.0,29.0,1270.564897796531
6.5,2.9,66.0,30.0,1214.1375302942613
6.5,3.0,66.0,31.0,1159.2901587029507
6.5,3.1,66.0,32.0,1294.615703111065
6.5,3.2,66.0,33.0,1172.9496887747805
6.5,3.3,66.0,34.0,1370.9595318863583
6.5,3.4,66.0,35.0,1253.5293599393985
6.5,3.5,66.0,36.0,1579.630987690743
6.5,3.6,66.0,37.0,143.72899887803845
6.5,3.7,66.0,38.0,133.56820702943025
6.5,3.8,66.0,39.0,141.6581974801556
6.5,3.9,66.0,40.0,133.24933028932108
6.5,4.0,66.0,41.0,138.87824239301654
6.5,4.1,66.0,42.0,144.63380190624724
6.5,4.2,66.0,43.0,133.5879338189984
6.5,4.3,66.0,44.0,135.96483443775057
6.5,4.4,66.0,45.0,144.45738526347716
6.5,4.5,66.0,46.0,146.16447970458265
6.5,4.6,66.0,47.0,161.08810184626014
6.5,4.7,66.0,48.0,135.0894347037221
6.5,4.8,66.0,49.0,143.1694165762276
6.5,4.9,66.0,50.0,133.40754743227257
6.5,5.0,66.0,51.0,139.43424794034087
6.5,5.1,66.0,52.0,134.50842538268887
6.5,5.2,66.0,53.0,142.45597089027456
6.5,5.3,66.0,54.0,131.51823377211397
6.5,5.4,66.0,55.0,150.40638802555014
6.5,5.5,66.0,56.0,144.27300246627146
6.5,5.6,66.0,57.0,158.27854045196267
6.5,5.7,66.0,58.0,148.0087577227301
6.5,5.8,66.0,59.0,135.41068346145852
6.5,5.9,66.0,60.0,122.11957267353125
6.5,6.0,66.0,61.0,155.31582335315278
6.5,6.1,66.0,62.0,139.04646447390286
6.5,6.2,66.0,63.0,142.46654744518273
6.5,6.3,66.0,64.0,179.56170496200036
6.5,6.4,66.0,65.0,151.7101805988667
6.5,6.5,66.0,66.0,142.6899395056501
6.6,6.7,67.0,68.0,137.52485845576797
6.6,6.8,67.0,69.0,157.0072991905023
6.6,6.9,67.0,70.0,140.8303228736721
6.6,7.0,67.0,71.0,131.1337442267473
6.6,7.1,67.0,72.0,147.1867349888091
6.6,7.2,67.0,73.0,141.8275118571082
6.6,7.3,67.0,74.0,135.4800211513148
6.6,7.4,67.0,75.0,141.5199771779713
6.6,7.5,67.0,76.0,136.6415329996785
6.6,7.6,67.0,77.0,153.41712436595628
6.6,7.7,67.0,78.0,136.27488209143306
6.6,7.8,67.0,79.0,146.39508087924557
6.6,7.9,67.0,80.0,153.5669353090421
6.6,8.0,67.0,81.0,420.0872377059647
6.6,8.1,67.0,82.0,190.67286185510068
6.6,8.2,67.0,83.0,188.67868479679473
6.6,8.3,67.0,84.0,190.61362695796637
6.6,8.4,67.0,85.0,188.06848103275846
6.6,8.5,67.0,86.0,211.79627041956158
6.6,8.6,67.0,87.0,181.39818419485997
6.6,8.7,67.0,88.0,186.85330710462134
6.6,8.8,67.0,89.0,193.6339550179963
6.6,8.9,67.0,90.0,189.34104860689328
6.6,9.0,67.0,91.0,217.38394375984245
6.6,9.1,67.0,92.0,171.67918643207952
6.6,9.2,67.0,93.0,182.94076402277557
6.6,9.3,67.0,94.0,186.16310115106793
6.6,9.4,67.0,95.0,206.61845399452315
6.6,9.5,67.0,96.0,190.18426537067606
6.6,9.6,67.0,97.0,209.7170734616537
6.6,9.7,67.0,98.0,200.6684776943288
6.6,9.8,67.0,99.0,177.8317580915303
6.6,9.9,67.0,100.0,220.36857733162157
6.6,0.0,67.0,1.0,186.00082943400585
6.6,0.1,67.0,2.0,199.56011041824095
6.6,0.2,67.0,3.0,195.75954735452382
6.6,0.3,67.0,4.0,190.66577657965587
6.6,0.4,67.0,5.0,198.4397802523738
6.6,0.5,67.0,6.0,185.50954769381067
6.6,0.6,67.0,7.0,188.18147365592043
6.6,0.7,67.0,8.0,183.94173560124247
6.6,0.8,67.0,9.0,180.73669611768074
6.6,0.9,67.0,10.0,184.59464992718765
6.6,1.0,67.0,11.0,190.36225671922148
6.6,1.1,67.0,12.0,179.91464066603245
6.6,1.2,67.0,13.0,186.76052601497761
6.6,1.3,67.0,14.0,187.1595899745009
6.6,1.4,67.0,15.0,215.11583860755502
6.6,1.5,67.0,16.0,195.24359826347234
6.6,1.6,67.0,17.0,189.7245687659699
6.6,1.7,67.0,18.0,199.02612038847536
6.6,1.8,67.0,19.0,220.61878977536693
6.6,1.9,67.0,20.0,209.00126618591943
6.6,2.0,67.0,21.0,1761.1326338884458
6.6,2.1,67.0,22.0,1648.9472388326953
6.6,2.2,67.0,23.0,1213.955582102728
6.6,2.3,67.0,24.0,1440.3769804382919
6.6,2.4,67.0,25.0,1145.1607756369256
6.6,2.5,67.0,26.0,1324.083851863935
6.6,2.6,67.0,27.0,1201.3678451341086
6.6,2.7,67.0,28.0,1181.3919087525599
6.6,2.8,67.0,29.0,1283.3148454322438
6.6,2.9,67.0,30.0,1454.5167216665382
6.6,3.0,67.0,31.0,1207.95395612596
6.6,3.1,67.0,32.0,1303.5805947102767
6.6,3.2,67.0,33.0,1290.3160947921947
6.6,3.3,67.0,34.0,1241.508550633334
6.6,3.4,67.0,35.0,1879.0401273151072
6.6,3.5,67.0,36.0,179.05809502094596
6.6,3.6,67.0,37.0,165.89622242183853
6.6,3.7,67.0,38.0,148.42098616109712
6.6,3.8,67.0,39.0,140.20554272643932
6.6,3.9,67.0,40.0,147.12047590953998
6.6,4.0,67.0,41.0,146.4670762481036
6.6,4.1,67.0,42.0,131.88746100142598
6.6,4.2,67.0,43.0,146.8418344054794
6.6,4.3,67.0,44.0,146.485630720547
6.6,4.4,67.0,45.0,144.64204465878197
6.6,4.5,67.0,46.0,163.34556040990648
6.6,4.6,67.0,47.0,159.39595586411377
6.6,4.7,67.0,48.0,139.95269569482932
6.6,4.8,67.0,49.0,140.02949006908923
6.6,4.9,67.0,50.0,131.3005757749711
6.6,5.0,67.0,51.0,158.1139965341012
6.6,5.1,67.0,52.0,151.22325652878678
6.6,5.2,67.0,53.0,151.55923241676044
6.6,5.3,67.0,54.0,154.69649028155146
6.6,5.4,67.0,55.0,157.58207143714665
6.6,5.5,67.0,56.0,152.1350564882875
6.6,5.6,67.0,57.0,144.98655581104128
6.6,5.7,67.0,58.0,150.79448932470765
6.6,5.8,67.0,59.0,147.85088098838816
6.6,5.9,67.0,60.0,136.01975771580385
6.6,6.0,67.0,61.0,175.56043999787613
6.6,6.1,67.0,62.0,129.26165460288934
6.6,6.2,67.0,63.0,132.93619775201614
6.6,6.3,67.0,64.0,134.96690243023815
6.6,6.4,67.0,65.0,135.1763022536477
6.6,6.5,67.0,66.0,134.88695322218734
6.6,6.6,67.0,67.0,138.74129383973167
6.7,6.8,68.0,69.0,141.9909904994004
6.7,6.9,68.0,70.0,138.88142901677585
6.7,7.0,68.0,71.0,140.56262114696145
6.7,7.1,68.0,72.0,144.92512302728855
6.7,7.2,68.0,73.0,147.66416239324994
6.7,7.3,68.0,74.0,145.65766817001042
6.7,7.4,68.0,75.0,132.6451645181347
6.7,7.5,68.0,76.0,140.5153824413884
6.7,7.6,68.0,77.0,143.01892743853526
6.7,7.7,68.0,78.0,136.67971494781972
6.7,7.8,68.0,79.0,150.15383849853552
6.7,7.9,68.0,80.0,153.92438892497205
6.7,8.0,68.0,81.0,485.30713408825375
6.7,8.1,68.0,82.0,191.91197035190856
6.7,8.2,68.0,83.0,183.86818392800214
6.7,8.3,68.0,84.0,192.550239389032
6.7,8.4,68.0,85.0,194.899933621568
6.7,8.5,68.0,86.0,187.99250442129858
6.7,8.6,68.0,87.0,185.50487561997514
6.7,8.7,68.0,88.0,216.8667305846059
6.7,8.8,68.0,89.0,185.1459796194943
6.7,8.9,68.0,90.0,183.64573943491976
6.7,9.0,68.0,91.0,186.97335408708508
6.7,9.1,68.0,92.0,190.2760026530891
6.7,9.2,68.0,93.0,190.74297685726845
6.7,9.3,68.0,94.0,200.96782054386466
6.7,9.4,68.0,95.0,185.61871883117877
6.7,9.5,68.0,96.0,180.31652754269908
6.7,9.6,68.0,97.0,182.27972274985805
6.7,9.7,68.0,98.0,190.17629707233783
6.7,9.8,68.0,99.0,206.0753761019848
6.7,9.9,68.0,100.0,195.15729620066156
6.7,0.0,68.0,1.0,177.25866448225338
6.7,0.1,68.0,2.0,192.48224336134493
6.7,0.2,68.0,3.0,177.23723024295552
6.7,0.3,68.0,4.0,187.82294319437295
6.7,0.4,68.0,5.0,181.09420927108707
6.7,0.5,68.0,6.0,190.72208098529174
6.7,0.6,68.0,7.0,204.41155447702042
6.7,0.7,68.0,8.0,194.16569633384483
6.7,0.8,68.0,9.0,180.1966463174664
6.7,0.9,68.0,10.0,204.10957970936485
6.7,1.0,68.0,11.0,188.10451515474702
6.7,1.1,68.0,12.0,278.01932415930344
6.7,1.2,68.0,13.0,188.0162855046558
6.7,1.3,68.0,14.0,200.29958851579087
6.7,1.4,68.0,15.0,182.7781477628783
6.7,1.5,68.0,16.0,182.28147234350268
6.7,1.6,68.0,17.0,186.84456895059438
6.7,1.7,68.0,18.0,202.47605432777647
6.7,1.8,68.0,19.0,190.88668096523884
6.7,1.9,68.0,20.0,176.70600514140492
6.7,2.0,68.0,21.0,1864.1613248099043
6.7,2.1,68.0,22.0,1265.8558139375564
6.7,2.2,68.0,23.0,1270.116310642574
6.7,2.3,68.0,24.0,1237.7275622077188
6.7,2.4,68.0,25.0,1260.0390245656151
6.7,2.5,68.0,26.0,1356.5986693911398
6.7,2.6,68.0,27.0,1339.3199884295123
6.7,2.7,68.0,28.0,1189.2530074628862
6.7,2.8,68.0,29.0,1285.2534555249074
6.7,2.9,68.0,30.0,1279.8898063302443
6.7,3.0,68.0,31.0,1323.3383804047407
6.7,3.1,68.0,32.0,1223.82645618168
6.7,3.2,68.0,33.0,1413.3973352358607
6.7,3.3,68.0,34.0,1793.5767736560604
6.7,3.4,68.0,35.0,135.79583111318814
6.7,3.5,68.0,36.0,149.12540347874133
6.7,3.6,68.0,37.0,147.15441761677252
6.7,3.7,68.0,38.0,143.66765582909576
6.7,3.8,68.0,39.0,148.7100144657714
6.7,3.9,68.0,40.0,132.05872530100865
6.7,4.0,68.0,41.0,134.77626376448683
6.7,4.1,68.0,42.0,147.5014495210786
6.7,4.2,68.0,43.0,139.40494784123115
6.7,4.3,68.0,44.0,128.5564611560474
6.7,4.4,68.0,45.0,144.09241990218985
6.7,4.5,68.0,46.0,138.63261439314783
6.7,4.6,68.0,47.0,158.72957063665754
6.7,4.7,68.0,48.0,159.59833037610545
6.7,4.8,68.0,49.0,136.00085602789486
6.7,4.9,68.0,50.0,149.5605902830839
6.7,5.0,68.0,51.0,146.18572730767778
6.7,5.1,68.0,52.0,138.34122200010444
6.7,5.2,68.0,53.0,181.91908748932062
6.7,5.3,68.0,54.0,135.8918385516409
6.7,5.4,68.0,55.0,153.02970450056304
6.7,5.5,68.0,56.0,144.08177005910713
6.7,5.6,68.0,57.0,131.21159916532596
6.7,5.7,68.0,58.0,148.2451740360902
6.7,5.8,68.0,59.0,135.84563212766543
6.7,5.9,68.0,60.0,141.25304364459103
6.7,6.0,68.0,61.0,157.22594472626614
6.7,6.1,68.0,62.0,151.6870773040836
6.7,6.2,68.0,63.0,142.14297449147813
6.7,6.3,68.0,64.0,199.64227714637065
6.7,6.4,68.0,65.0,139.20530812442274
6.7,6.5,68.0,66.0,134.43735472100067
6.7,6.6,68.0,67.0,144.29042538840307
6.7,6.7,68.0,68.0,135.26624148585637
6.8,6.9,69.0,70.0,147.00789987304367
6.8,7.0,69.0,71.0,147.28932575208555
6.8,7.1,69.0,72.0,143.0418328255426
6.8,7.2,69.0,73.0,146.69338433556211
6.8,7.3,69.0,74.0,134.46763937493867
6.8,7.4,69.0,75.0,144.41390686390542
6.8,7.5,69.0,76.0,140.9796666014825
6.8,7.6,69.0,77.0,146.19478414023075
6.8,7.7,69.0,78.0,136.42354389403044
6.8,7.8,69.0,79.0,154.49428445792856
6.8,7.9,69.0,80.0,145.12180604039128
6.8,8.0,69.0,81.0,501.468580121062
6.8,8.1,69.0,82.0,240.9206771274118
6.8,8.2,69.0,83.0,198.36182790464403
6.8,8.3,69.0,84.0,187.45368553614355
6.8,8.4,69.0,85.0,199.22839730815747
6.8,8.5,69.0,86.0,198.1647724507194
6.8,8.6,69.0,87.0,207.52477515812188
6.8,8.7,69.0,88.0,200.2403815754134
6.8,8.8,69.0,89.0,191.73392181423435
6.8,8.9,69.0,90.0,175.3601644027245
6.8,9.0,69.0,91.0,189.20382405091397
6.8,9.1,69.0,92.0,178.11105459016434
6.8,9.2,69.0,93.0,180.87211988647312
6.8,9.3,69.0,94.0,172.82263558749517
6.8,9.4,69.0,95.0,190.23562607733038
6.8,9.5,69.0,96.0,190.63235607576377
6.8,9.6,69.0,97.0,199.9310115930135
6.8,9.7,69.0,98.0,193.61295772728695
6.8,9.8,69.0,99.0,178.76253438833174
6.8,9.9,69.0,100.0,182.56411784728127
6.8,0.0,69.0,1.0,210.73500618512836
6.8,0.1,69.0,2.0,187.77099232048343
6.8,0.2,69.0,3.0,182.327044681154
6.8,0.3,69.0,4.0,186.891444269975
6.8,0.4,69.0,5.0,206.9956590465228
6.8,0.5,69.0,6.0,191.9236232148195
6.8,0.6,69.0,7.0,194.70926604781667
6.8,0.7,69.0,8.0,185.8558490295491
6.8,0.8,69.0,9.0,194.1729396560352
6.8,0.9,69.0,10.0,213.33976133528176
6.8,1.0,69.0,11.0,195.27241528677578
6.8,1.1,69.0,12.0,176.51153287409707
6.8,1.2,69.0,13.0,188.4854997529508
6.8,1.3,69.0,14.0,174.3540626986057
6.8,1.4,69.0,15.0,181.1154165522729
6.8,1.5,69.0,16.0,182.74985176757468
6.8,1.6,69.0,17.0,178.4745736211921
6.8,1.7,69.0,18.0,207.61360378299142
6.8,1.8,69.0,19.0,179.59220790596143
6.8,1.9,69.0,20.0,195.2970000154579
6.8,2.0,69.0,21.0,2193.547976532492
6.8,2.1,69.0,22.0,1249.7336211153931
6.8,2.2,69.0,23.0,1349.8559445301353
6.8,2.3,69.0,24.0,1301.5227397007077
6.8,2.4,69.0,25.0,1146.828485619409
6.8,2.5,69.0,26.0,1317.8031464514588
6.8,2.6,69.0,27.0,1361.4355787662328
6.8,2.7,69.0,28.0,1277.7087916638045
6.8,2.8,69.0,29.0,1142.9414529869682
6.8,2.9,69.0,30.0,1306.374227289119
6.8,3.0,69.0,31.0,1192.1165374361408
6.8,3.1,69.0,32.0,1267.789603852794
6.8,3.2,69.0,33.0,1931.0704912929589
6.8,3.3,69.0,34.0,138.6661376023675
6.8,3.4,69.0,35.0,132.65186554991953
6.8,3.5,69.0,36.0,134.1962867007451
6.8,3.6,69.0,37.0,157.33988772210148
6.8,3.7,69.0,38.0,132.6153348368468
6.8,3.8,69.0,39.0,140.12793242351438
6.8,3.9,69.0,40.0,141.54989403938072
6.8,4.0,69.0,41.0,132.73450960096048
6.8,4.1,69.0,42.0,134.91254922006988
6.8,4.2,69.0,43.0,141.24345084830682
6.8,4.3,69.0,44.0,151.94860916242666
6.8,4.4,69.0,45.0,131.505059111819
6.8,4.5,69.0,46.0,153.84709034377903
6.8,4.6,69.0,47.0,151.05941249467045
6.8,4.7,69.0,48.0,145.31247353599997
6.8,4.8,69.0,49.0,140.14973879946302
6.8,4.9,69.0,50.0,159.62953987423887
6.8,5.0,69.0,51.0,133.80190792723295
6.8,5.1,69.0,52.0,132.8490398923013
6.8,5.2,69.0,53.0,155.51420796870462
6.8,5.3,69.0,54.0,167.1792215056798
6.8,5.4,69.0,55.0,156.89916407714247
6.8,5.5,69.0,56.0,162.65843339189425
6.8,5.6,69.0,57.0,150.33855041318682
6.8,5.7,69.0,58.0,144.25554805776935
6.8,5.8,69.0,59.0,150.9959203729979
6.8,5.9,69.0,60.0,144.08513257034667
6.8,6.0,69.0,61.0,168.84723364050882
6.8,6.1,69.0,62.0,143.60567590123492
6.8,6.2,69.0,63.0,131.16209997296184
6.8,6.3,69.0,64.0,147.19001642169874
6.8,6.4,69.0,65.0,141.38438343263743
6.8,6.5,69.0,66.0,187.92780087602543
6.8,6.6,69.0,67.0,144.32736364388916
6.8,6.7,69.0,68.0,153.70655151102758
6.8,6.8,69.0,69.0,194.44480671205227
6.9,7.0,70.0,71.0,145.8560821916581
6.9,7.1,70.0,72.0,147.00377761649557
6.9,7.2,70.0,73.0,142.21610942503048
6.9,7.3,70.0,74.0,143.98969348466284
6.9,7.4,70.0,75.0,139.64147545828453
6.9,7.5,70.0,76.0,147.53009397473215
6.9,7.6,70.0,77.0,119.9562793127215
6.9,7.7,70.0,78.0,138.6854341902455
6.9,7.8,70.0,79.0,143.18454303484205
6.9,7.9,70.0,80.0,140.29845818416052
6.9,8.0,70.0,81.0,470.909404452172
6.9,8.1,70.0,82.0,190.25233145228134
6.9,8.2,70.0,83.0,180.77618678383496
6.9,8.3,70.0,84.0,206.75499464382182
6.9,8.4,70.0,85.0,184.97501434331724
6.9,8.5,70.0,86.0,211.66715230686697
6.9,8.6,70.0,87.0,170.80311643464304
6.9,8.7,70.0,88.0,200.39279489472665
6.9,8.8,70.0,89.0,185.16588370639633
6.9,8.9,70.0,90.0,185.6523448468225
6.9,9.0,70.0,91.0,185.1382036273962
6.9,9.1,70.0,92.0,188.93934241789333
6.9,9.2,70.0,93.0,185.4520634516158
6.9,9.3,70.0,94.0,182.0222144294419
6.9,9.4,70.0,95.0,176.4785050280851
6.9,9.5,70.0,96.0,160.84967136685032
6.9,9.6,70.0,97.0,179.99024930527452
6.9,9.7,70.0,98.0,200.29649754948193
6.9,9.8,70.0,99.0,177.88858122884827
6.9,9.9,70.0,100.0,191.08408130523068
6.9,0.0,70.0,1.0,212.14384253705825
6.9,0.1,70.0,2.0,219.41712837167205
6.9,0.2,70.0,3.0,184.50061456946912
6.9,0.3,70.0,4.0,184.36009560435662
6.9,0.4,70.0,5.0,176.31993648868752
6.9,0.5,70.0,6.0,196.27143249800218
6.9,0.6,70.0,7.0,230.78487391316224
6.9,0.7,70.0,8.0,192.88518441554478
6.9,0.8,70.0,9.0,188.40822758424312
6.9,0.9,70.0,10.0,193.41271951630208
6.9,1.0,70.0,11.0,176.48879824208436
6.9,1.1,70.0,12.0,209.1614063570362
6.9,1.2,70.0,13.0,188.6805965934973
6.9,1.3,70.0,14.0,187.41662929605087
6.9,1.4,70.0,15.0,189.83467503853936
6.9,1.5,70.0,16.0,181.8886612814964
6.9,1.6,70.0,17.0,206.67701786547065
6.9,1.7,70.0,18.0,190.74516667915753
6.9,1.8,70.0,19.0,182.25599168882655
6.9,1.9,70.0,20.0,192.42576303506604
6.9,2.0,70.0,21.0,1874.2622345087455
6.9,2.1,70.0,22.0,1393.031569587194
6.9,2.2,70.0,23.0,1177.136713707321
6.9,2.3,70.0,24.0,1225.0313005585424
6.9,2.4,70.0,25.0,1188.9262708241602
6.9,2.5,70.0,26.0,1295.7104491845519
6.9,2.6,70.0,27.0,1311.768323633138
6.9,2.7,70.0,28.0,1179.2939062699652
6.9,2.8,70.0,29.0,1290.0252926160592
6.9,2.9,70.0,30.0,1221.3872326462556
6.9,3.0,70.0,31.0,1241.120908323543
6.9,3.1,70.0,32.0,1803.9242751372637
6.9,3.2,70.0,33.0,141.87830493614098
6.9,3.3,70.0,34.0,136.66586760618458
6.9,3.4,70.0,35.0,158.84803254892523
6.9,3.5,70.0,36.0,145.22314765026385
6.9,3.6,70.0,37.0,141.17609700192494
6.9,3.7,70.0,38.0,144.88149461966543
6.9,3.8,70.0,39.0,154.21729471824563
6.9,3.9,70.0,40.0,147.36048041776695
6.9,4.0,70.0,41.0,140.25303002006456
6.9,4.1,70.0,42.0,161.72751600484673
6.9,4.2,70.0,43.0,140.93387384108993
6.9,4.3,70.0,44.0,163.63249538242948
6.9,4.4,70.0,45.0,160.5359920082725
6.9,4.5,70.0,46.0,140.9037504899724
6.9,4.6,70.0,47.0,146.9038661976928
6.9,4.7,70.0,48.0,145.40925595866256
6.9,4.8,70.0,49.0,132.6487261329656
6.9,4.9,70.0,50.0,146.17543943685078
6.9,5.0,70.0,51.0,151.558107713148
6.9,5.1,70.0,52.0,140.6842475612312
6.9,5.2,70.0,53.0,145.47209330397854
6.9,5.3,70.0,54.0,137.5211225900534
6.9,5.4,70.0,55.0,149.90636978612233
6.9,5.5,70.0,56.0,143.69295510605605
6.9,5.6,70.0,57.0,156.5610737997588
6.9,5.7,70.0,58.0,131.78768979078274
6.9,5.8,70.0,59.0,159.51652423222689
6.9,5.9,70.0,60.0,149.11957847650027
6.9,6.0,70.0,61.0,137.327348571532
6.9,6.1,70.0,62.0,136.53799295631626
6.9,6.2,70.0,63.0,138.3930051029161
6.9,6.3,70.0,64.0,141.2952405726812
6.9,6.4,70.0,65.0,139.57400426331947
6.9,6.5,70.0,66.0,142.29734412954573
6.9,6.6,70.0,67.0,139.8436067347231
6.9,6.7,70.0,68.0,135.43771232534573
6.9,6.8,70.0,69.0,142.93464931966875
6.9,6.9,70.0,70.0,156.22309143738013
7.0,7.1,71.0,72.0,143.70018126168918
7.0,7.2,71.0,73.0,143.18574135415233
7.0,7.3,71.0,74.0,142.94240070281757
7.0,7.4,71.0,75.0,129.2445427983713
7.0,7.5,71.0,76.0,136.1086913528711
7.0,7.6,71.0,77.0,132.0699334912391
7.0,7.7,71.0,78.0,154.9314920375877
7.0,7.8,71.0,79.0,138.8037485681435
7.0,7.9,71.0,80.0,137.41949747237544
7.0,8.0,71.0,81.0,525.8378309344498
7.0,8.1,71.0,82.0,192.61648938027474
7.0,8.2,71.0,83.0,196.5857387760579
7.0,8.3,71.0,84.0,190.90153845544754
7.0,8.4,71.0,85.0,218.22132132510217
7.0,8.5,71.0,86.0,180.87210458942587
7.0,8.6,71.0,87.0,173.86802744532605
7.0,8.7,71.0,88.0,208.9730030411915
7.0,8.8,71.0,89.0,195.20618046704664
7.0,8.9,71.0,90.0,198.35745451573143
7.0,9.0,71.0,91.0,187.57471256004462
7.0,9.1,71.0,92.0,187.17108997542798
7.0,9.2,71.0,93.0,193.70228092547225
7.0,9.3,71.0,94.0,202.27643127630733
7.0,9.4,71.0,95.0,183.37791863378283
7.0,9.5,71.0,96.0,181.60463440122166
7.0,9.6,71.0,97.0,196.9057948601912
7.0,9.7,71.0,98.0,189.9849746162976
7.0,9.8,71.0,99.0,183.6732385253329
7.0,9.9,71.0,100.0,206.25498803120058
7.0,0.0,71.0,1.0,209.5381570294388
7.0,0.1,71.0,2.0,180.98552079546278
7.0,0.2,71.0,3.0,186.5298613500084
7.0,0.3,71.0,4.0,206.92086195862092
7.0,0.4,71.0,5.0,202.0348918833995
7.0,0.5,71.0,6.0,181.90052743348963
7.0,0.6,71.0,7.0,198.5354055437594
7.0,0.7,71.0,8.0,169.53221302590086
7.0,0.8,71.0,9.0,190.14393779118183
7.0,0.9,71.0,10.0,189.10245092409366
7.0,1.0,71.0,11.0,190.7321505535967
7.0,1.1,71.0,12.0,177.39187273538258
7.0,1.2,71.0,13.0,254.0705246809247
7.0,1.3,71.0,14.0,198.34149454682532
7.0,1.4,71.0,15.0,191.04978299356182
7.0,1.5,71.0,16.0,199.51163012721184
7.0,1.6,71.0,17.0,198.89738015400684
7.0,1.7,71.0,18.0,203.43340845285616
7.0,1.8,71.0,19.0,189.91218263122389
7.0,1.9,71.0,20.0,184.14114360970987
7.0,2.0,71.0,21.0,1749.9293455475395
7.0,2.1,71.0,22.0,1258.78019447955
7.0,2.2,71.0,23.0,1142.4603036395433
7.0,2.3,71.0,24.0,1145.4844063402873
7.0,2.4,71.0,25.0,1276.263356648797
7.0,2.5,71.0,26.0,1217.019905200202
7.0,2.6,71.0,27.0,1320.8109080823667
7.0,2.7,71.0,28.0,1333.9195338222166
7.0,2.8,71.0,29.0,1212.4666390843981
7.0,2.9,71.0,30.0,1156.4156143468256
7.0,3.0,71.0,31.0,1894.0173603199642
7.0,3.1,71.0,32.0,147.16061365451262
7.0,3.2,71.0,33.0,142.2784419014266
7.0,3.3,71.0,34.0,158.63763615874933
7.0,3.4,71.0,35.0,164.2860490609064
7.0,3.5,71.0,36.0,137.53371956853974
7.0,3.6,71.0,37.0,135.29920930349792
7.0,3.7,71.0,38.0,153.02076014061632
7.0,3.8,71.0,39.0,142.7250241690277
7.0,3.9,71.0,40.0,149.60479704373626
7.0,4.0,71.0,41.0,128.66804860795335
7.0,4.1,71.0,42.0,147.99879441040179
7.0,4.2,71.0,43.0,146.30458345259242
7.0,4.3,71.0,44.0,169.48301147659026
7.0,4.4,71.0,45.0,137.4126222733536
7.0,4.5,71.0,46.0,151.23078471513077
7.0,4.6,71.0,47.0,142.84687716841393
7.0,4.7,71.0,48.0,141.49538717683492
7.0,4.8,71.0,49.0,149.61111676347437
7.0,4.9,71.0,50.0,152.09769935324556
7.0,5.0,71.0,51.0,128.01744715406363
7.0,5.1,71.0,52.0,141.65995841727533
7.0,5.2,71.0,53.0,131.17071531313817
7.0,5.3,71.0,54.0,145.76362500880256
7.0,5.4,71.0,55.0,155.36711911380425
7.0,5.5,71.0,56.0,138.47136493777202
7.0,5.6,71.0,57.0,132.4848047845577
7.0,5.7,71.0,58.0,126.9676921288695
7.0,5.8,71.0,59.0,154.46149773905813
7.0,5.9,71.0,60.0,149.25826954807332
7.0,6.0,71.0,61.0,135.10082471262004
7.0,6.1,71.0,62.0,139.45982735556373
7.0,6.2,71.0,63.0,137.3773588497642
7.0,6.3,71.0,64.0,147.0085623097113
7.0,6.4,71.0,65.0,145.35175652195397
7.0,6.5,71.0,66.0,173.9685053669811
7.0,6.6,71.0,67.0,136.8986480597585
7.0,6.7,71.0,68.0,130.59002525359077
7.0,6.8,71.0,69.0,142.982830186519
7.0,6.9,71.0,70.0,138.80525839850628
7.0,7.0,71.0,71.0,141.5461849895095
7.1,7.2,72.0,73.0,153.26149930610146
7.1,7.3,72.0,74.0,134.7632689826795
7.1,7.4,72.0,75.0,164.1490521014595
7.1,7.5,72.0,76.0,161.5880956450739
7.1,7.6,72.0,77.0,140.54973966485946
7.1,7.7,72.0,78.0,146.17368829041044
7.1,7.8,72.0,79.0,136.4286948889254
7.1,7.9,72.0,80.0,143.63711043532285
7.1,8.0,72.0,81.0,498.365580601923
7.1,8.1,72.0,82.0,193.19487786861092
7.1,8.2,72.0,83.0,181.27726516087216
7.1,8.3,72.0,84.0,236.27268804638274
7.1,8.4,72.0,85.0,180.38918689144705
7.1,8.5,72.0,86.0,194.06409352791908
7.1,8.6,72.0,87.0,189.01082878083514
7.1,8.7,72.0,88.0,191.92726606293076
7.1,8.8,72.0,89.0,188.59510185312348
7.1,8.9,72.0,90.0,231.1722111310818
7.1,9.0,72.0,91.0,180.22340554620584
7.1,9.1,72.0,92.0,189.75666380358655
7.1,9.2,72.0,93.0,178.49744122168707
7.1,9.3,72.0,94.0,184.6492982784621
7.1,9.4,72.0,95.0,192.6967777683425
7.1,9.5,72.0,96.0,177.01159030675612
7.1,9.6,72.0,97.0,200.91252640637592
7.1,9.7,72.0,98.0,188.21952217786935
7.1,9.8,72.0,99.0,196.59359769131336
7.1,9.9,72.0,100.0,180.08766857158386
7.1,0.0,72.0,1.0,183.42499779428215
7.1,0.1,72.0,2.0,198.40489652601602
7.1,0.2,72.0,3.0,195.3959151468721
7.1,0.3,72.0,4.0,190.3763189146433
7.1,0.4,72.0,5.0,194.16723971231357
7.1,0.5,72.0,6.0,196.7968351009726
7.1,0.6,72.0,7.0,184.40124633739302
7.1,0.7,72.0,8.0,232.73971769783134
7.1,0.8,72.0,9.0,200.2897133157029
7.1,0.9,72.0,10.0,189.1093921339276
7.1,1.0,72.0,11.0,176.2742203755892
7.1,1.1,72.0,12.0,245.11008099105794
7.1,1.2,72.0,13.0,176.3441974995816
7.1,1.3,72.0,14.0,177.81944991107866
7.1,1.4,72.0,15.0,186.52141829865056
7.1,1.5,72.0,16.0,191.67474396265138
7.1,1.6,72.0,17.0,189.80195300618638
7.1,1.7,72.0,18.0,196.44689516716866
7.1,1.8,72.0,19.0,169.47679064820815
7.1,1.9,72.0,20.0,189.8000636845729
7.1,2.0,72.0,21.0,2137.4173626074207
7.1,2.1,72.0,22.0,1232.022979127392
7.1,2.2,72.0,23.0,1178.582122897577
7.1,2.3,72.0,24.0,1269.174055641142
7.1,2.4,72.0,25.0,1203.2634018649087
7.1,2.5,72.0,26.0,1227.0418290355765
7.1,2.6,72.0,27.0,1189.5408088921436
7.1,2.7,72.0,28.0,1143.1187929820642
7.1,2.8,72.0,29.0,1316.962054978569
7.1,2.9,72.0,30.0,1930.7912184727004
7.1,3.0,72.0,31.0,149.6207261100839
7.1,3.1,72.0,32.0,139.59260822219932
7.1,3.2,72.0,33.0,135.75474134043998
7.1,3.3,72.0,34.0,142.25725079202124
7.1,3.4,72.0,35.0,128.2674766776578
7.1,3.5,72.0,36.0,146.0236562477823
7.1,3.6,72.0,37.0,158.56849377893343
7.1,3.7,72.0,38.0,136.77447881640285
7.1,3.8,72.0,39.0,145.45238914322266
7.1,3.9,72.0,40.0,146.76985981736962
7.1,4.0,72.0,41.0,142.1785800604144
7.1,4.1,72.0,42.0,142.23841593475012
7.1,4.2,72.0,43.0,144.94038547837124
7.1,4.3,72.0,44.0,155.07132515370404
7.1,4.4,72.0,45.0,141.42341014650913
7.1,4.5,72.0,46.0,138.47616487446595
7.1,4.6,72.0,47.0,136.61865415783421
7.1,4.7,72.0,48.0,127.59819794523142
7.1,4.8,72.0,49.0,149.2337975241336
7.1,4.9,72.0,50.0,140.74465930387706
7.1,5.0,72.0,51.0,139.13905699301924
7.1,5.1,72.0,52.0,127.51110163350026
7.1,5.2,72.0,53.0,140.88749438159715
7.1,5.3,72.0,54.0,137.88884615605735
7.1,5.4,72.0,55.0,152.63867149146037
7.1,5.5,72.0,56.0,133.9223790386601
7.1,5.6,72.0,57.0,127.36597538449917
7.1,5.7,72.0,58.0,151.003118741879
7.1,5.8,72.0,59.0,128.54801849117973
7.1,5.9,72.0,60.0,154.37240745942515
7.1,6.0,72.0,61.0,145.73684539906776
7.1,6.1,72.0,62.0,142.06409523265597
7.1,6.2,72.0,63.0,168.76870582656468
7.1,6.3,72.0,64.0,143.23435022091272
7.1,6.4,72.0,65.0,142.34587172653693
7.1,6.5,72.0,66.0,149.32505397514984
7.1,6.6,72.0,67.0,154.38347129145964
7.1,6.7,72.0,68.0,128.95694351643527
7.1,6.8,72.0,69.0,144.62095668441353
7.1,6.9,72.0,70.0,140.8848730368903
7.1,7.0,72.0,71.0,145.95632941597134
7.1,7.1,72.0,72.0,132.07297748647102
7.2,7.3,73.0,74.0,165.16027308417227
7.2,7.4,73.0,75.0,152.35978427252198
7.2,7.5,73.0,76.0,139.72549812662905
7.2,7.6,73.0,77.0,149.20068722831672
7.2,7.7,73.0,78.0,146.0732709855572
7.2,7.8,73.0,79.0,145.76978123066894
7.2,7.9,73.0,80.0,142.04557192197356
7.2,8.0,73.0,81.0,609.3479296842364
7.2,8.1,73.0,82.0,181.13002179509942
7.2,8.2,73.0,83.0,192.0527267200698
7.2,8.3,73.0,84.0,176.12802916451858
7.2,8.4,73.0,85.0,201.20169558418468
7.2,8.5,73.0,86.0,197.03388267955364
7.2,8.6,73.0,87.0,200.41887140433474
7.2,8.7,73.0,88.0,196.86269211279208
7.2,8.8,73.0,89.0,199.71507103146322
7.2,8.9,73.0,90.0,205.49145093943946
7.2,9.0,73.0,91.0,193.13652958898246
7.2,9.1,73.0,92.0,188.5608679638155
7.2,9.2,73.0,93.0,181.9575617494982
7.2,9.3,73.0,94.0,173.6141183965358
7.2,9.4,73.0,95.0,190.64124526953555
7.2,9.5,73.0,96.0,222.45068568546967
7.2,9.6,73.0,97.0,212.3671882573961
7.2,9.7,73.0,98.0,178.3382743927736
7.2,9.8,73.0,99.0,213.30730888558432
7.2,9.9,73.0,100.0,204.97180656903907
7.2,0.0,73.0,1.0,176.7190368986411
7.2,0.1,73.0,2.0,198.59359111703108
7.2,0.2,73.0,3.0,192.67753263626432
7.2,0.3,73.0,4.0,166.69718212697293
7.2,0.4,73.0,5.0,181.02794810307287
7.2,0.5,73.0,6.0,186.6385701480807
7.2,0.6,73.0,7.0,192.9338997747003
7.2,0.7,73.0,8.0,197.7762972905937
7.2,0.8,73.0,9.0,174.30286953518936
7.2,0.9,73.0,10.0,188.2079350179127
7.2,1.0,73.0,11.0,215.45611348835357
7.2,1.1,73.0,12.0,186.05985315557214
7.2,1.2,73.0,13.0,183.22708959210797
7.2,1.3,73.0,14.0,217.78085121571615
7.2,1.4,73.0,15.0,184.80697862642336
7.2,1.5,73.0,16.0,239.88091933759625
7.2,1.6,73.0,17.0,186.91679957285874
7.2,1.7,73.0,18.0,175.38061322880932
7.2,1.8,73.0,19.0,184.47002777651883
7.2,1.9,73.0,20.0,180.6267457939492
7.2,2.0,73.0,21.0,1938.7823470671058
7.2,2.1,73.0,22.0,1224.1708556823492
7.2,2.2,73.0,23.0,1288.8080325035999
7.2,2.3,73.0,24.0,1202.751028000014
7.2,2.4,73.0,25.0,1335.749111311143
7.2,2.5,73.0,26.0,1236.173121437821
7.2,2.6,73.0,27.0,1365.7394795515231
7.2,2.7,73.0,28.0,1288.343612975201
7.2,2.8,73.0,29.0,1863.5157652528687
7.2,2.9,73.0,30.0,156.6849007007641
7.2,3.0,73.0,31.0,176.55099728839704
7.2,3.1,73.0,32.0,139.20727441278385
7.2,3.2,73.0,33.0,137.86023240728093
7.2,3.3,73.0,34.0,169.7074036280428
7.2,3.4,73.0,35.0,147.9738980734381
7.2,3.5,73.0,36.0,136.65692289531677
7.2,3.6,73.0,37.0,130.58264603049503
7.2,3.7,73.0,38.0,140.68199759292128
7.2,3.8,73.0,39.0,139.5978000844069
7.2,3.9,73.0,40.0,144.50081964729145
7.2,4.0,73.0,41.0,152.53932423617724
7.2,4.1,73.0,42.0,148.90241588402716
7.2,4.2,73.0,43.0,128.8884078623799
7.2,4.3,73.0,44.0,156.7315662462826
7.2,4.4,73.0,45.0,141.01190419578936
7.2,4.5,73.0,46.0,134.88933340341438
7.2,4.6,73.0,47.0,159.97074003465107
7.2,4.7,73.0,48.0,158.8848438567527
7.2,4.8,73.0,49.0,144.04363660311242
7.2,4.9,73.0,50.0,142.60382735891875
7.2,5.0,73.0,51.0,142.19536726368966
7.2,5.1,73.0,52.0,140.85452553775528
7.2,5.2,73.0,53.0,139.15573741518114
7.2,5.3,73.0,54.0,134.2248996779231
7.2,5.4,73.0,55.0,164.46367478355853
7.2,5.5,73.0,56.0,148.068104023044
7.2,5.6,73.0,57.0,135.34759449808357
7.2,5.7,73.0,58.0,143.31855660218628
7.2,5.8,73.0,59.0,133.7339403024384
7.2,5.9,73.0,60.0,137.76678866480057
7.2,6.0,73.0,61.0,136.83043543278362
7.2,6.1,73.0,62.0,153.96604901167078
7.2,6.2,73.0,63.0,156.36431200328744
7.2,6.3,73.0,64.0,139.3223610310952
7.2,6.4,73.0,65.0,136.6612672385738
7.2,6.5,73.0,66.0,140.68612359058017
7.2,6.6,73.0,67.0,137.84329785569628
7.2,6.7,73.0,68.0,140.05875484164469
7.2,6.8,73.0,69.0,149.36058734364366
7.2,6.9,73.0,70.0,146.81102364851571
7.2,7.0,73.0,71.0,142.92422335589097
7.2,7.1,73.0,72.0,156.56936665271527
7.2,7.2,73.0,73.0,138.12170891356996
7.3,7.4,74.0,75.0,153.9426642801572
7.3,7.5,74.0,76.0,154.7698392011756
7.3,7.6,74.0,77.0,132.47481532884018
7.3,7.7,74.0,78.0,135.36196901988183
7.3,7.8,74.0,79.0,144.9738562082216
7.3,7.9,74.0,80.0,140.6986368594254
7.3,8.0,74.0,81.0,490.0669245395695
7.3,8.1,74.0,82.0,198.20904214100165
7.3,8.2,74.0,83.0,169.76684643387821
7.3,8.3,74.0,84.0,194.60979951118188
7.3,8.4,74.0,85.0,176.2452256587388
7.3,8.5,74.0,86.0,169.95416767472852
7.3,8.6,74.0,87.0,181.2860544700023
7.3,8.7,74.0,88.0,189.74890246203105
7.3,8.8,74.0,89.0,179.94059390920842
7.3,8.9,74.0,90.0,190.51092665695373
7.3,9.0,74.0,91.0,196.34975120976404
7.3,9.1,74.0,92.0,180.2810645574859
7.3,9.2,74.0,93.0,209.74600238980057
7.3,9.3,74.0,94.0,180.9608218516286
7.3,9.4,74.0,95.0,194.45148655565293
7.3,9.5,74.0,96.0,203.46109747978
7.3,9.6,74.0,97.0,190.92817090695607
7.3,9.7,74.0,98.0,205.0857287709598
7.3,9.8,74.0,99.0,186.84201626590746
7.3,9.9,74.0,100.0,194.21309157527858
7.3,0.0,74.0,1.0,186.64993645643096
7.3,0.1,74.0,2.0,189.0718946493371
7.3,0.2,74.0,3.0,201.16563900597234
7.3,0.3,74.0,4.0,192.88822967763528
7.3,0.4,74.0,5.0,199.29270904669687
7.3,0.5,74.0,6.0,186.60947921738455
7.3,0.6,74.0,7.0,192.30461156888742
7.3,0.7,74.0,8.0,186.78070564989747
7.3,0.8,74.0,9.0,183.441246242824
7.3,0.9,74.0,10.0,172.71366384899892
7.3,1.0,74.0,11.0,195.47438797656994
7.3,1.1,74.0,12.0,189.74141306219363
7.3,1.2,74.0,13.0,187.810387282414
7.3,1.3,74.0,14.0,196.83718013697413
7.3,1.4,74.0,15.0,179.7198047663953
7.3,1.5,74.0,16.0,246.2932635210144
7.3,1.6,74.0,17.0,180.82495802393515
7.3,1.7,74.0,18.0,189.04961914121947
7.3,1.8,74.0,19.0,214.0968198422658
7.3,1.9,74.0,20.0,179.52728652667076
7.3,2.0,74.0,21.0,1876.774231676048
7.3,2.1,74.0,22.0,1349.96058129993
7.3,2.2,74.0,23.0,1244.4053396113075
7.3,2.3,74.0,24.0,1240.8006922704224
7.3,2.4,74.0,25.0,1229.46434691545
7.3,2.5,74.0,26.0,1209.3466393141634
7.3,2.6,74.0,27.0,1294.7673396264563
7.3,2.7,74.0,28.0,2044.3773789838363
7.3,2.8,74.0,29.0,138.22716441007483
7.3,2.9,74.0,30.0,140.24823628009486
7.3,3.0,74.0,31.0,136.58404385484644
7.3,3.1,74.0,32.0,134.89938814594248
7.3,3.2,74.0,33.0,148.20388014341273
7.3,3.3,74.0,34.0,147.3559223367831
7.3,3.4,74.0,35.0,146.8310956871117
7.3,3.5,74.0,36.0,139.49509515530085
7.3,3.6,74.0,37.0,137.94806045696785
7.3,3.7,74.0,38.0,132.3243861413378
7.3,3.8,74.0,39.0,149.04834286749883
7.3,3.9,74.0,40.0,145.2827418541408
7.3,4.0,74.0,41.0,158.75779195509904
7.3,4.1,74.0,42.0,151.3428234856074
7.3,4.2,74.0,43.0,156.6411328876209
7.3,4.3,74.0,44.0,160.65605170006484
7.3,4.4,74.0,45.0,142.3496473234609
7.3,4.5,74.0,46.0,148.4252156440406
7.3,4.6,74.0,47.0,136.58739150757617
7.3,4.7,74.0,48.0,144.58538715827723
7.3,4.8,74.0,49.0,161.99183757999674
7.3,4.9,74.0,50.0,141.02406103876265
7.3,5.0,74.0,51.0,133.84393190745902
7.3,5.1,74.0,52.0,133.17236193414604
7.3,5.2,74.0,53.0,153.2390709197595
7.3,5.3,74.0,54.0,133.70230236911908
7.3,5.4,74.0,55.0,146.00812968966113
7.3,5.5,74.0,56.0,149.879924062376
7.3,5.6,74.0,57.0,139.42414773870928
7.3,5.7,74.0,58.0,156.11211481018887
7.3,5.8,74.0,59.0,127.96219972512979
7.3,5.9,74.0,60.0,130.5320155630254
7.3,6.0,74.0,61.0,155.2657541317706
7.3,6.1,74.0,62.0,141.6107820216848
7.3,6.2,74.0,63.0,135.22240428229352
7.3,6.3,74.0,64.0,140.76079135507894
7.3,6.4,74.0,65.0,142.26463510689618
7.3,6.5,74.0,66.0,133.87534575532797
7.3,6.6,74.0,67.0,147.25678357492822
7.3,6.7,74.0,68.0,145.33032916240646
7.3,6.8,74.0,69.0,139.181641578991
7.3,6.9,74.0,70.0,131.2096014903909
7.3,7.0,74.0,71.0,142.76888036843553
7.3,7.1,74.0,72.0,137.90360322019754
7.3,7.2,74.0,73.0,131.7941216155948
7.3,7.3,74.0,74.0,145.61498120220273
7.4,7.5,75.0,76.0,133.14424514709145
7.4,7.6,75.0,77.0,146.83689371286968
7.4,7.7,75.0,78.0,164.066717225046
7.4,7.8,75.0,79.0,131.98725549088473
7.4,7.9,75.0,80.0,141.96945910653477
7.4,8.0,75.0,81.0,508.6207377005463
7.4,8.1,75.0,82.0,176.1461261203856
7.4,8.2,75.0,83.0,182.00958530809027
7.4,8.3,75.0,84.0,203.47662803277743
7.4,8.4,75.0,85.0,183.5819649416178
7.4,8.5,75.0,86.0,198.84954982405768
7.4,8.6,75.0,87.0,184.92374005385085
7.4,8.7,75.0,88.0,203.42518837293656
7.4,8.8,75.0,89.0,187.91406467350578
7.4,8.9,75.0,90.0,189.15683845157128
7.4,9.0,75.0,91.0,188.9280976198499
7.4,9.1,75.0,92.0,208.045141382125
7.4,9.2,75.0,93.0,193.5791455059059
7.4,9.3,75.0,94.0,163.46379845272534
7.4,9.4,75.0,95.0,177.6879686118623
7.4,9.5,75.0,96.0,199.2899831166726
7.4,9.6,75.0,97.0,172.59751881918794
7.4,9.7,75.0,98.0,185.02146074091414
7.4,9.8,75.0,99.0,191.41748072372258
7.4,9.9,75.0,100.0,180.68118247629533
7.4,0.0,75.0,1.0,184.72826217622543
7.4,0.1,75.0,2.0,187.14625750709257
7.4,0.2,75.0,3.0,193.59335610770617
7.4,0.3,75.0,4.0,176.119687216124
7.4,0.4,75.0,5.0,207.0566202963448
7.4,0.5,75.0,6.0,176.7902615701253
7.4,0.6,75.0,7.0,203.91905128018897
7.4,0.7,75.0,8.0,170.04565707225578
7.4,0.8,75.0,9.0,208.6082085009042
7.4,0.9,75.0,10.0,182.6635506543938
7.4,1.0,75.0,11.0,196.7186245133028
7.4,1.1,75.0,12.0,177.43964685990935
7.4,1.2,75.0,13.0,188.67614387975576
7.4,1.3,75.0,14.0,183.01715541603434
7.4,1.4,75.0,15.0,179.7031735881974
7.4,1.5,75.0,16.0,371.69651597952907
7.4,1.6,75.0,17.0,167.80195195222612
7.4,1.7,75.0,18.0,207.37994277857166
7.4,1.8,75.0,19.0,193.14226175029597
7.4,1.9,75.0,20.0,210.73090364397476
7.4,2.0,75.0,21.0,1906.2274331722672
7.4,2.1,75.0,22.0,1208.060743766978
7.4,2.2,75.0,23.0,1162.5315337264492
7.4,2.3,75.0,24.0,1306.868867659717
7.4,2.4,75.0,25.0,1452.4848878344837
7.4,2.5,75.0,26.0,1409.3817103776926
7.4,2.6,75.0,27.0,1854.8976752598603
7.4,2.7,75.0,28.0,145.03316259283136
7.4,2.8,75.0,29.0,140.01539736564774
7.4,2.9,75.0,30.0,131.64986907230048
7.4,3.0,75.0,31.0,127.45324126722122
7.4,3.1,75.0,32.0,142.28609093894752
7.4,3.2,75.0,33.0,132.78057242669522
7.4,3.3,75.0,34.0,144.80636756518783
7.4,3.4,75.0,35.0,156.85150559282832
7.4,3.5,75.0,36.0,148.4338191393351
7.4,3.6,75.0,37.0,141.64093036003547
7.4,3.7,75.0,38.0,139.88606408922317
7.4,3.8,75.0,39.0,131.79147286947617
7.4,3.9,75.0,40.0,131.08213399392488
7.4,4.0,75.0,41.0,139.52117694706814
7.4,4.1,75.0,42.0,146.33113879355253
7.4,4.2,75.0,43.0,143.55471517146782
7.4,4.3,75.0,44.0,151.6364565021618
7.4,4.4,75.0,45.0,150.08458475024986
7.4,4.5,75.0,46.0,148.02710987697816
7.4,4.6,75.0,47.0,148.6689346569325
7.4,4.7,75.0,48.0,139.7852465669339
7.4,4.8,75.0,49.0,133.92493260167657
7.4,4.9,75.0,50.0,133.78820852782957
7.4,5.0,75.0,51.0,147.72868317226542
7.4,5.1,75.0,52.0,135.42739897402012
7.4,5.2,75.0,53.0,140.85500272964094
7.4,5.3,75.0,54.0,141.53664867239132
7.4,5.4,75.0,55.0,147.42032456419724
7.4,5.5,75.0,56.0,133.431650495396
7.4,5.6,75.0,57.0,147.3574173919094
7.4,5.7,75.0,58.0,129.01892898892172
7.4,5.8,75.0,59.0,138.69958163588007
7.4,5.9,75.0,60.0,148.91084361807938
7.4,6.0,75.0,61.0,136.86412050441544
7.4,6.1,75.0,62.0,143.85911702839678
7.4,6.2,75.0,63.0,137.3001013342614
7.4,6.3,75.0,64.0,137.0521148508994
7.4,6.4,75.0,65.0,142.81340237831347
7.4,6.5,75.0,66.0,134.04907505224213
7.4,6.6,75.0,67.0,148.99732837949787
7.4,6.7,75.0,68.0,138.7239581060108
7.4,6.8,75.0,69.0,158.44039376721375
7.4,6.9,75.0,70.0,144.17480790484106
7.4,7.0,75.0,71.0,156.32266452896866
7.4,7.1,75.0,72.0,170.70637905962212
7.4,7.2,75.0,73.0,146.94710044489977
7.4,7.3,75.0,74.0,131.41803801664867
7.4,7.4,75.0,75.0,135.63236131483782
7.5,7.6,76.0,77.0,141.38438539976946
7.5,7.7,76.0,78.0,136.14860871192144
7.5,7.8,76.0,79.0,140.76080741114478
7.5,7.9,76.0,80.0,139.2571772963922
7.5,8.0,76.0,81.0,469.90093810317353
7.5,8.1,76.0,82.0,174.03315773393587
7.5,8.2,76.0,83.0,203.3672426797153
7.5,8.3,76.0,84.0,185.78323846908043
7.5,8.4,76.0,85.0,186.39622643229131
7.5,8.5,76.0,86.0,185.26333434745055
7.5,8.6,76.0,87.0,188.54972686009594
7.5,8.7,76.0,88.0,200.42449229684047
7.5,8.8,76.0,89.0,215.71055990855123
7.5,8.9,76.0,90.0,200.02474323258647
7.5,9.0,76.0,91.0,188.33468592610447
7.5,9.1,76.0,92.0,187.6235009937716
7.5,9.2,76.0,93.0,198.63031832489918
7.5,9.3,76.0,94.0,191.53192336474675
7.5,9.4,76.0,95.0,194.03999593856406
7.5,9.5,76.0,96.0,199.03998181583978
7.5,9.6,76.0,97.0,200.520821500671
7.5,9.7,76.0,98.0,188.68123796389878
7.5,9.8,76.0,99.0,177.9244049546901
7.5,9.9,76.0,100.0,172.33034760909482
7.5,0.0,76.0,1.0,192.80062570422825
7.5,0.1,76.0,2.0,181.24474066172633
7.5,0.2,76.0,3.0,192.91557747025405
7.5,0.3,76.0,4.0,181.99686114519633
7.5,0.4,76.0,5.0,179.25746723170164
7.5,0.5,76.0,6.0,177.84036410522742
7.5,0.6,76.0,7.0,173.09973596509695
7.5,0.7,76.0,8.0,178.8975452345318
7.5,0.8,76.0,9.0,194.91629519325713
7.5,0.9,76.0,10.0,191.13678718919957
7.5,1.0,76.0,11.0,178.66421741179667
7.5,1.1,76.0,12.0,181.7063150104002
7.5,1.2,76.0,13.0,205.44821549011922
7.5,1.3,76.0,14.0,178.82316153026878
7.5,1.4,76.0,15.0,176.59755812890842
7.5,1.5,76.0,16.0,185.09191687688565
7.5,1.6,76.0,17.0,289.6299183761408
7.5,1.7,76.0,18.0,180.5664253528462
7.5,1.8,76.0,19.0,190.55028314729594
7.5,1.9,76.0,20.0,212.0606921383621
7.5,2.0,76.0,21.0,1699.356136600167
7.5,2.1,76.0,22.0,1351.6233878550534
7.5,2.2,76.0,23.0,1224.160259261397
7.5,2.3,76.0,24.0,1493.711935239932
7.5,2.4,76.0,25.0,1255.4650875468412
7.5,2.5,76.0,26.0,1988.76717468262
7.5,2.6,76.0,27.0,188.89880115859762
7.5,2.7,76.0,28.0,178.0895839378811
7.5,2.8,76.0,29.0,164.52554582663979
7.5,2.9,76.0,30.0,151.74873770663487
7.5,3.0,76.0,31.0,150.81576019825908
7.5,3.1,76.0,32.0,152.24073915665522
7.5,3.2,76.0,33.0,140.04461483166875
7.5,3.3,76.0,34.0,160.51119569708735
7.5,3.4,76.0,35.0,135.1261589447055
7.5,3.5,76.0,36.0,143.2678365592999
7.5,3.6,76.0,37.0,144.01418374580726
7.5,3.7,76.0,38.0,136.27187089407067
7.5,3.8,76.0,39.0,132.57350750441057
7.5,3.9,76.0,40.0,137.32616685140238
7.5,4.0,76.0,41.0,139.1058190045975
7.5,4.1,76.0,42.0,149.3189531354155
7.5,4.2,76.0,43.0,143.1868233630342
7.5,4.3,76.0,44.0,139.68493753980516
7.5,4.4,76.0,45.0,144.59793938709467
7.5,4.5,76.0,46.0,147.60958092640678
7.5,4.6,76.0,47.0,157.41588006982394
7.5,4.7,76.0,48.0,127.70317426894273
7.5,4.8,76.0,49.0,141.6059685906438
7.5,4.9,76.0,50.0,158.89585307826118
7.5,5.0,76.0,51.0,135.61042956003325
7.5,5.1,76.0,52.0,138.05241485804396
7.5,5.2,76.0,53.0,143.16277597799495
7.5,5.3,76.0,54.0,146.22533629568588
7.5,5.4,76.0,55.0,147.45007342876937
7.5,5.5,76.0,56.0,127.01623126727831
7.5,5.6,76.0,57.0,147.89666166305403
7.5,5.7,76.0,58.0,153.25119837956973
7.5,5.8,76.0,59.0,140.3278894798469
7.5,5.9,76.0,60.0,149.04570772880334
7.5,6.0,76.0,61.0,164.09593036003852
7.5,6.1,76.0,62.0,142.80371093683786
7.5,6.2,76.0,63.0,155.93575687967032
7.5,6.3,76.0,64.0,152.129943753974
7.5,6.4,76.0,65.0,137.82977088448882
7.5,6.5,76.0,66.0,140.9778555775855
7.5,6.6,76.0,67.0,148.25793667099754
7.5,6.7,76.0,68.0,140.64614824500214
7.5,6.8,76.0,69.0,145.03593139750748
7.5,6.9,76.0,70.0,133.5182297188162
7.5,7.0,76.0,71.0,146.21574441143204
7.5,7.1,76.0,72.0,130.5895030514074
7.5,7.2,76.0,73.0,132.00054564443136
7.5,7.3,76.0,74.0,146.9098862596785
7.5,7.4,76.0,75.0,137.1106343903014
7.5,7.5,76.0,76.0,152.29140093672737
7.6,7.7,77.0,78.0,177.02180885848912
7.6,7.8,77.0,79.0,131.56036202889442
7.6,7.9,77.0,80.0,140.0525385699147
7.6,8.0,77.0,81.0,498.6107878667421
7.6,8.1,77.0,82.0,189.46180443655214
7.6,8.2,77.0,83.0,255.86779427995708
7.6,8.3,77.0,84.0,203.58276418363002
7.6,8.4,77.0,85.0,191.77333459019403
7.6,8.5,77.0,86.0,196.08678667893463
7.6,8.6,77.0,87.0,186.25453973218913
7.6,8.7,77.0,88.0,182.9309346371552
7.6,8.8,77.0,89.0,176.5124656987415
7.6,8.9,77.0,90.0,176.58251737476817
7.6,9.0,77.0,91.0,180.57279869383612
7.6,9.1,77.0,92.0,192.5808055251377
7.6,9.2,77.0,93.0,190.9219249500444
7.6,9.3,77.0,94.0,186.2001171064194
7.6,9.4,77.0,95.0,187.00799240277937
7.6,9.5,77.0,96.0,195.3550334573643
7.6,9.6,77.0,97.0,196.32374416940178
7.6,9.7,77.0,98.0,182.68307673081063
7.6,9.8,77.0,99.0,191.64073661264084
7.6,9.9,77.0,100.0,220.02890486984526
7.6,0.0,77.0,1.0,223.9079650762569
7.6,0.1,77.0,2.0,179.55700167688312
7.6,0.2,77.0,3.0,194.9758830546853
7.6,0.3,77.0,4.0,187.37938758407742
7.6,0.4,77.0,5.0,191.42041586252736
7.6,0.5,77.0,6.0,180.34321705817305
7.6,0.6,77.0,7.0,184.47226331902922
7.6,0.7,77.0,8.0,199.38802837475436
7.6,0.8,77.0,9.0,190.5399777703244
7.6,0.9,77.0,10.0,179.6588727189794
7.6,1.0,77.0,11.0,193.917620675344
7.6,1.1,77.0,12.0,170.21375734898274
7.6,1.2,77.0,13.0,188.41419281158235
7.6,1.3,77.0,14.0,195.72190176751832
7.6,1.4,77.0,15.0,196.1090036345148
7.6,1.5,77.0,16.0,178.39043580277317
7.6,1.6,77.0,17.0,190.8272989343807
7.6,1.7,77.0,18.0,199.57956744377202
7.6,1.8,77.0,19.0,172.70033990806004
7.6,1.9,77.0,20.0,190.42729725485398
7.6,2.0,77.0,21.0,1746.064305338813
7.6,2.1,77.0,22.0,1253.1897071442302
7.6,2.2,77.0,23.0,1295.472698956266
7.6,2.3,77.0,24.0,1156.4491560225213
7.6,2.4,77.0,25.0,1946.5024449125654
7.6,2.5,77.0,26.0,144.06306698317357
7.6,2.6,77.0,27.0,130.7019243350428
7.6,2.7,77.0,28.0,146.01389799696346
7.6,2.8,77.0,29.0,146.09989148082252
7.6,2.9,77.0,30.0,136.70143025259776
7.6,3.0,77.0,31.0,143.35296756471112
7.6,3.1,77.0,32.0,139.0456532391354
7.6,3.2,77.0,33.0,143.9014023699778
7.6,3.3,77.0,34.0,131.16489011276158
7.6,3.4,77.0,35.0,132.06188531535946
7.6,3.5,77.0,36.0,136.9187570346373
7.6,3.6,77.0,37.0,151.04935977851767
7.6,3.7,77.0,38.0,151.0413113057622
7.6,3.8,77.0,39.0,132.67416907379868
7.6,3.9,77.0,40.0,148.79815639243535
7.6,4.0,77.0,41.0,129.17558455535809
7.6,4.1,77.0,42.0,157.705288590931
7.6,4.2,77.0,43.0,130.0917910776833
7.6,4.3,77.0,44.0,155.5300351265684
7.6,4.4,77.0,45.0,189.11698206645627
7.6,4.5,77.0,46.0,155.37254520143696
7.6,4.6,77.0,47.0,151.12050201798266
7.6,4.7,77.0,48.0,143.40250152618313
7.6,4.8,77.0,49.0,150.7922936283488
7.6,4.9,77.0,50.0,127.49497674473166
7.6,5.0,77.0,51.0,154.8567807721836
7.6,5.1,77.0,52.0,129.68575013512748
7.6,5.2,77.0,53.0,140.95969210300098
7.6,5.3,77.0,54.0,141.7701882326934
7.6,5.4,77.0,55.0,135.1415605355263
7.6,5.5,77.0,56.0,149.53768129397255
7.6,5.6,77.0,57.0,143.76684130036872
7.6,5.7,77.0,58.0,135.6778307568713
7.6,5.8,77.0,59.0,134.1808299449876
7.6,5.9,77.0,60.0,151.12305118314717
7.6,6.0,77.0,61.0,135.96120808185083
7.6,6.1,77.0,62.0,149.6018267712394
7.6,6.2,77.0,63.0,142.52502286331602
7.6,6.3,77.0,64.0,158.86328364249266
7.6,6.4,77.0,65.0,134.95053189997734
7.6,6.5,77.0,66.0,132.1893400451249
7.6,6.6,77.0,67.0,150.02847970118728
7.6,6.7,77.0,68.0,182.39136891776062
7.6,6.8,77.0,69.0,128.9032999330968
7.6,6.9,77.0,70.0,140.00484339070488
7.6,7.0,77.0,71.0,136.26946211997932
7.6,7.1,77.0,72.0,146.2410526675929
7.6,7.2,77.0,73.0,144.75562520670243
7.6,7.3,77.0,74.0,160.86258486147383
7.6,7.4,77.0,75.0,160.72460245441337
7.6,7.5,77.0,76.0,158.5302922705903
7.6,7.6,77.0,77.0,133.83650326148828
7.7,7.8,78.0,79.0,133.28688463225646
7.7,7.9,78.0,80.0,138.13502383682606
7.7,8.0,78.0,81.0,442.7439371779116
7.7,8.1,78.0,82.0,183.37386958808804
7.7,8.2,78.0,83.0,175.44395713513066
7.7,8.3,78.0,84.0,229.49056548645805
7.7,8.4,78.0,85.0,185.18415198255443
7.7,8.5,78.0,86.0,192.45645444314587
7.7,8.6,78.0,87.0,195.01193607635534
7.7,8.7,78.0,88.0,200.46486464317712
7.7,8.8,78.0,89.0,213.39654501132102
7.7,8.9,78.0,90.0,218.48897822743476
7.7,9.0,78.0,91.0,194.96020492691542
7.7,9.1,78.0,92.0,216.96459114924752
7.7,9.2,78.0,93.0,196.74146962738973
7.7,9.3,78.0,94.0,203.38675430605952
7.7,9.4,78.0,95.0,176.18940968096405
7.7,9.5,78.0,96.0,172.08784480903378
7.7,9.6,78.0,97.0,187.9581785234177
7.7,9.7,78.0,98.0,195.1073756405226
7.7,9.8,78.0,99.0,180.33052400582494
7.7,9.9,78.0,100.0,201.1423966563181
7.7,0.0,78.0,1.0,203.31734174184155
7.7,0.1,78.0,2.0,181.66884705116144
7.7,0.2,78.0,3.0,215.0863647036042
7.7,0.3,78.0,4.0,158.0038762391772
7.7,0.4,78.0,5.0,188.25234836136968
7.7,0.5,78.0,6.0,185.1680984467932
7.7,0.6,78.0,7.0,181.24224799431758
7.7,0.7,78.0,8.0,175.7966257342896
7.7,0.8,78.0,9.0,182.53721838352692
7.7,0.9,78.0,10.0,194.10282469992305
7.7,1.0,78.0,11.0,191.2493556257928
7.7,1.1,78.0,12.0,221.8891198357125
7.7,1.2,78.0,13.0,189.94526813634232
7.7,1.3,78.0,14.0,189.1740357861547
7.7,1.4,78.0,15.0,190.66609932011963
7.7,1.5,78.0,16.0,233.09114640054597
7.7,1.6,78.0,17.0,193.28064271368615
7.7,1.7,78.0,18.0,174.13197581433096
7.7,1.8,78.0,19.0,198.7175968811839
7.7,1.9,78.0,20.0,182.11030474094508
7.7,2.0,78.0,21.0,1858.3124138075225
7.7,2.1,78.0,22.0,1132.8174171517403
7.7,2.2,78.0,23.0,1423.8652028667655
7.7,2.3,78.0,24.0,1984.2304172971142
7.7,2.4,78.0,25.0,147.18524414336997
7.7,2.5,78.0,26.0,149.10854729506332
7.7,2.6,78.0,27.0,161.57864853336457
7.7,2.7,78.0,28.0,129.64466756873955
7.7,2.8,78.0,29.0,167.93981641437432
7.7,2.9,78.0,30.0,153.56906510989248
7.7,3.0,78.0,31.0,140.78103669867915
7.7,3.1,78.0,32.0,148.38609633186425
7.7,3.2,78.0,33.0,136.4544843152617
7.7,3.3,78.0,34.0,137.64408759866728
7.7,3.4,78.0,35.0,141.75926091215976
7.7,3.5,78.0,36.0,140.94287026710649
7.7,3.6,78.0,37.0,143.72706312433513
7.7,3.7,78.0,38.0,150.08266918198018
7.7,3.8,78.0,39.0,165.29662457081005
7.7,3.9,78.0,40.0,147.5075516951201
7.7,4.0,78.0,41.0,134.1906504465079
7.7,4.1,78.0,42.0,132.19286773482145
7.7,4.2,78.0,43.0,139.13888865481977
7.7,4.3,78.0,44.0,136.13118262861425
7.7,4.4,78.0,45.0,167.13545206921935
7.7,4.5,78.0,46.0,143.98586546942494
7.7,4.6,78.0,47.0,150.91546615626464
7.7,4.7,78.0,48.0,148.290799275121
7.7,4.8,78.0,49.0,135.69123271107455
7.7,4.9,78.0,50.0,144.40651742126312
7.7,5.0,78.0,51.0,148.67412248425185
7.7,5.1,78.0,52.0,144.05654566743348
7.7,5.2,78.0,53.0,144.78405740782472
7.7,5.3,78.0,54.0,128.99559812930914
7.7,5.4,78.0,55.0,136.10971456038033
7.7,5.5,78.0,56.0,144.84657462564422
7.7,5.6,78.0,57.0,123.27611060682028
7.7,5.7,78.0,58.0,143.46327414482982
7.7,5.8,78.0,59.0,126.95945869348579
7.7,5.9,78.0,60.0,141.72130260873175
7.7,6.0,78.0,61.0,141.2099577840113
7.7,6.1,78.0,62.0,148.95616315582114
7.7,6.2,78.0,63.0,147.6952916994462
7.7,6.3,78.0,64.0,152.3817655169852
7.7,6.4,78.0,65.0,137.50439661155087
7.7,6.5,78.0,66.0,145.933627960869
7.7,6.6,78.0,67.0,136.00002179713746
7.7,6.7,78.0,68.0,139.6905321322779
7.7,6.8,78.0,69.0,140.91955683381104
7.7,6.9,78.0,70.0,146.71915451721455
7.7,7.0,78.0,71.0,149.8505947178804
7.7,7.1,78.0,72.0,141.75600459207118
7.7,7.2,78.0,73.0,133.9541298118798
7.7,7.3,78.0,74.0,139.861534068187
7.7,7.4,78.0,75.0,149.1141029424789
7.7,7.5,78.0,76.0,144.50869170857547
7.7,7.6,78.0,77.0,139.18072320612026
7.7,7.7,78.0,78.0,161.48188038123536
7.8,7.9,79.0,80.0,144.02955311516493
7.8,8.0,79.0,81.0,503.72140422643037
7.8,8.1,79.0,82.0,199.5646069560279
7.8,8.2,79.0,83.0,172.8105645618261
7.8,8.3,79.0,84.0,189.5954878162418
7.8,8.4,79.0,85.0,184.52026634133324
7.8,8.5,79.0,86.0,183.6033140630204
7.8,8.6,79.0,87.0,181.93748203275743
7.8,8.7,79.0,88.0,195.61235284616407
7.8,8.8,79.0,89.0,185.8136384737905
7.8,8.9,79.0,90.0,200.97096962154615
7.8,9.0,79.0,91.0,183.39391231414808
7.8,9.1,79.0,92.0,201.9415449686581
7.8,9.2,79.0,93.0,175.9624749792667
7.8,9.3,79.0,94.0,220.83641765949486
7.8,9.4,79.0,95.0,210.05254934560142
7.8,9.5,79.0,96.0,197.21364863600618
7.8,9.6,79.0,97.0,229.0295059462333
7.8,9.7,79.0,98.0,180.40672835029466
7.8,9.8,79.0,99.0,179.6246794096409
7.8,9.9,79.0,100.0,186.363141425331
7.8,0.0,79.0,1.0,182.64897886308455
7.8,0.1,79.0,2.0,188.75794081903373
7.8,0.2,79.0,3.0,232.69410915054274
7.8,0.3,79.0,4.0,187.14947607437435
7.8,0.4,79.0,5.0,186.3360503545592
7.8,0.5,79.0,6.0,184.54074100668524
7.8,0.6,79.0,7.0,187.60658904017293
7.8,0.7,79.0,8.0,184.47982903932794
7.8,0.8,79.0,9.0,194.70225380204258
7.8,0.9,79.0,10.0,197.70182094964886
7.8,1.0,79.0,11.0,197.72151015863653
7.8,1.1,79.0,12.0,177.3617236648915
7.8,1.2,79.0,13.0,183.39921502460487
7.8,1.3,79.0,14.0,192.99879872136478
7.8,1.4,79.0,15.0,172.904132935708
7.8,1.5,79.0,16.0,263.54816126472554
7.8,1.6,79.0,17.0,192.24623884469605
7.8,1.7,79.0,18.0,208.3800209030137
7.8,1.8,79.0,19.0,180.24238124207304
7.8,1.9,79.0,20.0,179.90216613728765
7.8,2.0,79.0,21.0,1803.872297169731
7.8,2.1,79.0,22.0,1280.3722630485593
7.8,2.2,79.0,23.0,1872.6102873913562
7.8,2.3,79.0,24.0,154.32262662304677
7.8,2.4,79.0,25.0,150.7967486768692
7.8,2.5,79.0,26.0,149.1826314335583
7.8,2.6,79.0,27.0,149.9693329324594
7.8,2.7,79.0,28.0,145.72064291902578
7.8,2.8,79.0,29.0,135.0875019103515
7.8,2.9,79.0,30.0,140.37419708595274
7.8,3.0,79.0,31.0,150.4247966766653
7.8,3.1,79.0,32.0,131.42031495428023
7.8,3.2,79.0,33.0,144.11302652600378
7.8,3.3,79.0,34.0,141.94056353044311
7.8,3.4,79.0,35.0,149.11276416983364
7.8,3.5,79.0,36.0,144.58443490080452
7.8,3.6,79.0,37.0,147.6260135029804
7.8,3.7,79.0,38.0,256.7868198901605
7.8,3.8,79.0,39.0,151.360253938821
7.8,3.9,79.0,40.0,147.91778698076786
7.8,4.0,79.0,41.0,156.27947634594355
7.8,4.1,79.0,42.0,201.05391770631726
7.8,4.2,79.0,43.0,151.58476344206494
7.8,4.3,79.0,44.0,132.95514510303303
7.8,4.4,79.0,45.0,158.06197201009022
7.8,4.5,79.0,46.0,138.88777408436457
7.8,4.6,79.0,47.0,163.28212662192996
7.8,4.7,79.0,48.0,131.0662580189992
7.8,4.8,79.0,49.0,136.87978399662
7.8,4.9,79.0,50.0,145.0938157659316
7.8,5.0,79.0,51.0,138.15631955340734
7.8,5.1,79.0,52.0,155.08718569247733
7.8,5.2,79.0,53.0,127.53401174690926
7.8,5.3,79.0,54.0,135.77785290473187
7.8,5.4,79.0,55.0,146.42745706211718
7.8,5.5,79.0,56.0,146.84698740286052
7.8,5.6,79.0,57.0,162.9030508853755
7.8,5.7,79.0,58.0,128.3900074206605
7.8,5.8,79.0,59.0,134.95031159025717
7.8,5.9,79.0,60.0,158.9991159203218
7.8,6.0,79.0,61.0,153.55108347426557
7.8,6.1,79.0,62.0,132.0718539056419
7.8,6.2,79.0,63.0,137.68986426552797
7.8,6.3,79.0,64.0,134.75766507843895
7.8,6.4,79.0,65.0,166.66624995440478
7.8,6.5,79.0,66.0,142.13145663140585
7.8,6.6,79.0,67.0,142.10513839105352
7.8,6.7,79.0,68.0,151.77434059204103
7.8,6.8,79.0,69.0,154.0819121692427
7.8,6.9,79.0,70.0,139.84277559195985
7.8,7.0,79.0,71.0,153.93676064244454
7.8,7.1,79.0,72.0,130.10224568728475
7.8,7.2,79.0,73.0,150.05250737461554
7.8,7.3,79.0,74.0,133.67865431582314
7.8,7.4,79.0,75.0,155.06527127971933
7.8,7.5,79.0,76.0,148.15439673956476
7.8,7.6,79.0,77.0,166.1671698201973
7.8,7.7,79.0,78.0,144.30837815474433
7.8,7.8,79.0,79.0,133.25176321055022
7.9,8.0,80.0,81.0,538.716917877328
7.9,8.1,80.0,82.0,198.35873092751225
7.9,8.2,80.0,83.0,190.4829521506836
7.9,8.3,80.0,84.0,221.86069855127744
7.9,8.4,80.0,85.0,208.27865042719225
7.9,8.5,80.0,86.0,182.47894404626342
7.9,8.6,80.0,87.0,193.03923601276014
7.9,8.7,80.0,88.0,203.28874897907662
7.9,8.8,80.0,89.0,171.62385058338538
7.9,8.9,80.0,90.0,202.380094267742
7.9,9.0,80.0,91.0,180.8552859480569
7.9,9.1,80.0,92.0,180.32271112493362
7.9,9.2,80.0,93.0,196.85727306114347
7.9,9.3,80.0,94.0,190.02973092595866
7.9,9.4,80.0,95.0,199.96931851153593
7.9,9.5,80.0,96.0,218.4718013371178
7.9,9.6,80.0,97.0,173.13253003673978
7.9,9.7,80.0,98.0,173.8079223049445
7.9,9.8,80.0,99.0,176.0645800631613
7.9,9.9,80.0,100.0,189.15510346393057
7.9,0.0,80.0,1.0,190.44647849284493
7.9,0.1,80.0,2.0,181.09221204395507
7.9,0.2,80.0,3.0,181.18300565453978
7.9,0.3,80.0,4.0,179.5997432523718
7.9,0.4,80.0,5.0,197.84586422744334
7.9,0.5,80.0,6.0,200.81404674799947
7.9,0.6,80.0,7.0,208.9372689753714
7.9,0.7,80.0,8.0,192.24081797233723
7.9,0.8,80.0,9.0,174.33062858185022
7.9,0.9,80.0,10.0,188.78867606172642
7.9,1.0,80.0,11.0,176.5365042333162
7.9,1.1,80.0,12.0,182.1450374960404
7.9,1.2,80.0,13.0,192.47393644341147
7.9,1.3,80.0,14.0,180.00651934625068
7.9,1.4,80.0,15.0,195.55753356299837
7.9,1.5,80.0,16.0,199.82073958995582
7.9,1.6,80.0,17.0,190.53511157106718
7.9,1.7,80.0,18.0,174.77393187864473
7.9,1.8,80.0,19.0,192.62879156699458
7.9,1.9,80.0,20.0,180.6553406606251
7.9,2.0,80.0,21.0,1841.7972178314794
7.9,2.1,80.0,22.0,1803.4025186923118
7.9,2.2,80.0,23.0,141.36772012838603
7.9,2.3,80.0,24.0,163.62001966133477
7.9,2.4,80.0,25.0,141.37983749891205
7.9,2.5,80.0,26.0,166.29521427514624
7.9,2.6,80.0,27.0,132.36842862729995
7.9,2.7,80.0,28.0,144.49403082662133
7.9,2.8,80.0,29.0,150.31540162538627
7.9,2.9,80.0,30.0,152.01275403893825
7.9,3.0,80.0,31.0,137.91101846239772
7.9,3.1,80.0,32.0,132.98852771935663
7.9,3.2,80.0,33.0,135.783629199842
7.9,3.3,80.0,34.0,129.74396725849365
7.9,3.4,80.0,35.0,130.89471918772435
7.9,3.5,80.0,36.0,141.56637038184633
7.9,3.6,80.0,37.0,136.2152782639539
7.9,3.7,80.0,38.0,139.9902974259437
7.9,3.8,80.0,39.0,139.59728512566141
7.9,3.9,80.0,40.0,127.93587524492875
7.9,4.0,80.0,41.0,130.99810479631958
7.9,4.1,80.0,42.0,127.66436482751992
7.9,4.2,80.0,43.0,161.20442288880153
7.9,4.3,80.0,44.0,143.83394339469692
7.9,4.4,80.0,45.0,132.6141826116261
7.9,4.5,80.0,46.0,154.22685484355364
7.9,4.6,80.0,47.0,257.4254970747971
7.9,4.7,80.0,48.0,136.3992892235725
7.9,4.8,80.0,49.0,151.4631185623829
7.9,4.9,80.0,50.0,140.36526684129007
7.9,5.0,80.0,51.0,133.1967685773043
7.9,5.1,80.0,52.0,129.65105602346765
7.9,5.2,80.0,53.0,140.3894785772672
7.9,5.3,80.0,54.0,143.5596046251945
7.9,5.4,80.0,55.0,137.86505271599458
7.9,5.5,80.0,56.0,141.91480972547805
7.9,5.6,80.0,57.0,148.28608305159142
7.9,5.7,80.0,58.0,143.9371209130449
7.9,5.8,80.0,59.0,178.19781481514124
7.9,5.9,80.0,60.0,144.4517680329829
7.9,6.0,80.0,61.0,153.1274781228095
7.9,6.1,80.0,62.0,149.76516188424773
7.9,6.2,80.0,63.0,126.2362666678797
7.9,6.3,80.0,64.0,152.86526169747114
7.9,6.4,80.0,65.0,158.76365973469865
7.9,6.5,80.0,66.0,150.51603982870665
7.9,6.6,80.0,67.0,177.1348435377043
7.9,6.7,80.0,68.0,138.37910598955744
7.9,6.8,80.0,69.0,143.0005792231816
7.9,6.9,80.0,70.0,130.5911537819354
7.9,7.0,80.0,71.0,143.0022718782698
7.9,7.1,80.0,72.0,151.64374164276379
7.9,7.2,80.0,73.0,139.65444084011588
7.9,7.3,80.0,74.0,158.35952178683883
7.9,7.4,80.0,75.0,139.82943539148982
7.9,7.5,80.0,76.0,152.16821005436987
7.9,7.6,80.0,77.0,150.804643899478
7.9,7.7,80.0,78.0,136.36068980403286
7.9,7.8,80.0,79.0,141.43101829448446
7.9,7.9,80.0,80.0,129.74906023557435
8.0,8.1,81.0,82.0,182.29122914782718
8.0,8.2,81.0,83.0,183.49511403819614
8.0,8.3,81.0,84.0,172.62819275270118
8.0,8.4,81.0,85.0,184.5736548387828
8.0,8.5,81.0,86.0,195.99511819137456
8.0,8.6,81.0,87.0,169.39286702599233
8.0,8.7,81.0,88.0,198.44254228133437
8.0,8.8,81.0,89.0,171.1097853590399
8.0,8.9,81.0,90.0,190.82073816503845
8.0,9.0,81.0,91.0,174.7679326598109
8.0,9.1,81.0,92.0,177.13253871924553
8.0,9.2,81.0,93.0,237.80747324850913
8.0,9.3,81.0,94.0,183.454131600555
8.0,9.4,81.0,95.0,204.48767249028631
8.0,9.5,81.0,96.0,184.12683778456227
8.0,9.6,81.0,97.0,193.93555592639544
8.0,9.7,81.0,98.0,191.03758989003063
8.0,9.8,81.0,99.0,190.12129925306118
8.0,9.9,81.0,100.0,178.1647232726284
8.0,0.0,81.0,1.0,425.6156072794945
8.0,0.1,81.0,2.0,440.4160710095728
8.0,0.2,81.0,3.0,477.43931225693495
8.0,0.3,81.0,4.0,393.7859925658166
8.0,0.4,81.0,5.0,395.6275359355242
8.0,0.5,81.0,6.0,435.74066057441905
8.0,0.6,81.0,7.0,416.3039571499933
8.0,0.7,81.0,8.0,416.5179019572078
8.0,0.8,81.0,9.0,374.5140464376416
8.0,0.9,81.0,10.0,380.00855957590346
8.0,1.0,81.0,11.0,430.77013019261557
8.0,1.1,81.0,12.0,451.23232772994237
8.0,1.2,81.0,13.0,400.5736102542315
8.0,1.3,81.0,14.0,394.4587780509478
8.0,1.4,81.0,15.0,356.0638233798493
8.0,1.5,81.0,16.0,430.33603512585313
8.0,1.6,81.0,17.0,405.42247114236574
8.0,1.7,81.0,18.0,403.3135642677042
8.0,1.8,81.0,19.0,438.1248288766457
8.0,1.9,81.0,20.0,442.9791038256966
8.0,2.0,81.0,21.0,2165.542799849533
8.0,2.1,81.0,22.0,518.1090335944958
8.0,2.2,81.0,23.0,523.4875441262498
8.0,2.3,81.0,24.0,558.8486052868797
8.0,2.4,81.0,25.0,480.2828295419532
8.0,2.5,81.0,26.0,465.38119553566315
8.0,2.6,81.0,27.0,551.8269280440801
8.0,2.7,81.0,28.0,482.92683118679867
8.0,2.8,81.0,29.0,464.7847832873112
8.0,2.9,81.0,30.0,511.4678304079565
8.0,3.0,81.0,31.0,587.6838354465546
8.0,3.1,81.0,32.0,482.6616439001966
8.0,3.2,81.0,33.0,488.32903463143305
8.0,3.3,81.0,34.0,484.5308386292453
8.0,3.4,81.0,35.0,471.07218337673237
8.0,3.5,81.0,36.0,483.8119840887894
8.0,3.6,81.0,37.0,536.1572029176771
8.0,3.7,81.0,38.0,458.95345998128676
8.0,3.8,81.0,39.0,444.3191319975221
8.0,3.9,81.0,40.0,455.0755464679581
8.0,4.0,81.0,41.0,529.6141424221208
8.0,4.1,81.0,42.0,459.82979373837986
8.0,4.2,81.0,43.0,509.3615210185437
8.0,4.3,81.0,44.0,475.4152438685753
8.0,4.4,81.0,45.0,526.3243759168296
8.0,4.5,81.0,46.0,467.410787711929
8.0,4.6,81.0,47.0,519.8867967014536
8.0,4.7,81.0,48.0,514.354271011449
8.0,4.8,81.0,49.0,603.9220659853005
8.0,4.9,81.0,50.0,469.5823221267249
8.0,5.0,81.0,51.0,525.238540161096
8.0,5.1,81.0,52.0,442.98405137850216
8.0,5.2,81.0,53.0,514.4678304105175
8.0,5.3,81.0,54.0,548.5534451397392
8.0,5.4,81.0,55.0,561.8938043381238
8.0,5.5,81.0,56.0,474.0386214928371
8.0,5.6,81.0,57.0,431.29759457889924
8.0,5.7,81.0,58.0,457.41118683717394
8.0,5.8,81.0,59.0,528.3231267302741
8.0,5.9,81.0,60.0,493.69938134302123
8.0,6.0,81.0,61.0,510.2283068263042
8.0,6.1,81.0,62.0,465.23061374388715
8.0,6.2,81.0,63.0,489.78015068991203
8.0,6.3,81.0,64.0,496.8611767107697
8.0,6.4,81.0,65.0,456.24916682378614
8.0,6.5,81.0,66.0,513.8793399022915
8.0,6.6,81.0,67.0,435.7862610531287
8.0,6.7,81.0,68.0,489.76734261741785
8.0,6.8,81.0,69.0,500.31294355081974
8.0,6.9,81.0,70.0,497.13924733002796
8.0,7.0,81.0,71.0,522.2921964370339
8.0,7.1,81.0,72.0,527.8093959588547
8.0,7.2,81.0,73.0,545.8958701739849
8.0,7.3,81.0,74.0,484.453913211029
8.0,7.4,81.0,75.0,487.64586612450927
8.0,7.5,81.0,76.0,517.091834530593
8.0,7.6,81.0,77.0,536.1111622001542
8.0,7.7,81.0,78.0,544.1060516615771
8.0,7.8,81.0,79.0,509.17802885788007
8.0,7.9,81.0,80.0,511.09619432023095
8.0,8.0,81.0,81.0,617.1835353709079
8.1,8.2,82.0,83.0,186.78293440691618
8.1,8.3,82.0,84.0,181.51608275748893
8.1,8.4,82.0,85.0,191.87667349090975
8.1,8.5,82.0,86.0,196.13974608356273
8.1,8.6,82.0,87.0,198.27531115072262
8.1,8.7,82.0,88.0,185.8326422355022
8.1,8.8,82.0,89.0,214.872599305566
8.1,8.9,82.0,90.0,189.31733282465177
8.1,9.0,82.0,91.0,192.91315547024985
8.1,9.1,82.0,92.0,193.28400165505906
8.1,9.2,82.0,93.0,198.09844419675707
8.1,9.3,82.0,94.0,173.97727822247705
8.1,9.4,82.0,95.0,191.63000608861103
8.1,9.5,82.0,96.0,170.14170033084275
8.1,9.6,82.0,97.0,201.23004797388148
8.1,9.7,82.0,98.0,192.4445315669193
8.1,9.8,82.0,99.0,239.32015228840288
8.1,9.9,82.0,100.0,217.9110090263287
8.1,0.0,82.0,1.0,187.68674276975852
8.1,0.1,82.0,2.0,201.64908218508484
8.1,0.2,82.0,3.0,178.1770177247509
8.1,0.3,82.0,4.0,190.67872654131793
8.1,0.4,82.0,5.0,194.72489438664587
8.1,0.5,82.0,6.0,195.97477742844768
8.1,0.6,82.0,7.0,194.2147223289531
8.1,0.7,82.0,8.0,185.10682764429916
8.1,0.8,82.0,9.0,189.02558264366726
8.1,0.9,82.0,10.0,197.27074888801252
8.1,1.0,82.0,11.0,188.83522463517502
8.1,1.1,82.0,12.0,192.69366388772266
8.1,1.2,82.0,13.0,185.1251243687602
8.1,1.3,82.0,14.0,175.9959062640226
8.1,1.4,82.0,15.0,187.11825735913823
8.1,1.5,82.0,16.0,195.39517394731993
8.1,1.6,82.0,17.0,190.20266402701947
8.1,1.7,82.0,18.0,188.44927773230006
8.1,1.8,82.0,19.0,203.73480393258484
8.1,1.9,82.0,20.0,211.3910543673175
8.1,2.0,82.0,21.0,210.13802321378805
8.1,2.1,82.0,22.0,185.30575606556695
8.1,2.2,82.0,23.0,192.28043953468946
8.1,2.3,82.0,24.0,196.17768022614155
8.1,2.4,82.0,25.0,198.62212538498423
8.1,2.5,82.0,26.0,190.58008759554355
8.1,2.6,82.0,27.0,183.9401995949253
8.1,2.7,82.0,28.0,189.4948799772066
8.1,2.8,82.0,29.0,201.71372974623614
8.1,2.9,82.0,30.0,191.2654730756271
8.1,3.0,82.0,31.0,192.79934628748825
8.1,3.1,82.0,32.0,192.0548553121037
8.1,3.2,82.0,33.0,206.76583517763018
8.1,3.3,82.0,34.0,216.93530150805674
8.1,3.4,82.0,35.0,197.792663266827
8.1,3.5,82.0,36.0,188.62657503634043
8.1,3.6,82.0,37.0,181.94163209096453
8.1,3.7,82.0,38.0,219.80049174924147
8.1,3.8,82.0,39.0,192.2298317122415
8.1,3.9,82.0,40.0,176.94064821229728
8.1,4.0,82.0,41.0,173.29040426966765
8.1,4.1,82.0,42.0,188.72802373820093
8.1,4.2,82.0,43.0,176.19229788113932
8.1,4.3,82.0,44.0,200.93727912235315
8.1,4.4,82.0,45.0,202.54447715204583
8.1,4.5,82.0,46.0,214.30751063362462
8.1,4.6,82.0,47.0,181.7128334441835
8.1,4.7,82.0,48.0,167.8365691735189
8.1,4.8,82.0,49.0,187.41411321556924
8.1,4.9,82.0,50.0,203.8898490276377
8.1,5.0,82.0,51.0,182.11991921764198
8.1,5.1,82.0,52.0,182.82683435866332
8.1,5.2,82.0,53.0,200.12932313337242
8.1,5.3,82.0,54.0,190.4186126180346
8.1,5.4,82.0,55.0,195.9077210232399
8.1,5.5,82.0,56.0,209.85853160660776
8.1,5.6,82.0,57.0,199.65375133002686
8.1,5.7,82.0,58.0,188.0504221954057
8.1,5.8,82.0,59.0,175.47133422062825
8.1,5.9,82.0,60.0,203.53721226099412
8.1,6.0,82.0,61.0,175.6345604085218
8.1,6.1,82.0,62.0,188.76444649627157
8.1,6.2,82.0,63.0,175.9225928172949
8.1,6.3,82.0,64.0,192.65615586754902
8.1,6.4,82.0,65.0,211.24220499338333
8.1,6.5,82.0,66.0,187.57169405575328
8.1,6.6,82.0,67.0,218.28598471719883
8.1,6.7,82.0,68.0,204.62995801820634
8.1,6.8,82.0,69.0,203.02483097980988
8.1,6.9,82.0,70.0,191.84915359016884
8.1,7.0,82.0,71.0,214.37210500583222
8.1,7.1,82.0,72.0,192.41897609501945
8.1,7.2,82.0,73.0,187.60715013274492
8.1,7.3,82.0,74.0,190.716172489351
8.1,7.4,82.0,75.0,186.2340386432351
8.1,7.5,82.0,76.0,201.7120565760534
8.1,7.6,82.0,77.0,203.27197879617225
8.1,7.7,82.0,78.0,179.32721935966265
8.1,7.8,82.0,79.0,173.75833844396408
8.1,7.9,82.0,80.0,172.77248916079216
8.1,8.0,82.0,81.0,213.4555568276259
8.1,8.1,82.0,82.0,211.59345495593374
8.2,8.3,83.0,84.0,189.34941270856467
8.2,8.4,83.0,85.0,175.52506302164468
8.2,8.5,83.0,86.0,184.27173490272042
8.2,8.6,83.0,87.0,191.92445861529345
8.2,8.7,83.0,88.0,176.7269898838749
8.2,8.8,83.0,89.0,222.37803679779026
8.2,8.9,83.0,90.0,210.83800478241068
8.2,9.0,83.0,91.0,185.05494638291813
8.2,9.1,83.0,92.0,189.0093110503286
8.2,9.2,83.0,93.0,194.85809634318673
8.2,9.3,83.0,94.0,177.79516789050302
8.2,9.4,83.0,95.0,198.43183068090408
8.2,9.5,83.0,96.0,189.2762072713514
8.2,9.6,83.0,97.0,188.11339471121138
8.2,9.7,83.0,98.0,183.16249292681994
8.2,9.8,83.0,99.0,179.41058297911974
8.2,9.9,83.0,100.0,190.38179885718984
8.2,0.0,83.0,1.0,202.25439569297924
8.2,0.1,83.0,2.0,195.38744487093928
8.2,0.2,83.0,3.0,198.8193307599255
8.2,0.3,83.0,4.0,180.921950292763
8.2,0.4,83.0,5.0,185.73970103758563
8.2,0.5,83.0,6.0,195.05102914071162
8.2,0.6,83.0,7.0,196.42211395994815
8.2,0.7,83.0,8.0,184.35641535509106
8.2,0.8,83.0,9.0,181.95202921453122
8.2,0.9,83.0,10.0,188.41226533825437
8.2,1.0,83.0,11.0,185.3976300525148
8.2,1.1,83.0,12.0,182.7475754151735
8.2,1.2,83.0,13.0,183.10760313752328
8.2,1.3,83.0,14.0,185.185654116791
8.2,1.4,83.0,15.0,201.14372838866498
8.2,1.5,83.0,16.0,188.87007470521647
8.2,1.6,83.0,17.0,198.81714095070635
8.2,1.7,83.0,18.0,175.54481701278218
8.2,1.8,83.0,19.0,198.39064555013897
8.2,1.9,83.0,20.0,192.2867480546118
8.2,2.0,83.0,21.0,204.51954941892558
8.2,2.1,83.0,22.0,190.20359108601522
8.2,2.2,83.0,23.0,262.4036258611573
8.2,2.3,83.0,24.0,180.98875858903153
8.2,2.4,83.0,25.0,197.28585506035606
8.2,2.5,83.0,26.0,186.71956599317375
8.2,2.6,83.0,27.0,198.30584735063027
8.2,2.7,83.0,28.0,189.2440578677667
8.2,2.8,83.0,29.0,176.77746790843125
8.2,2.9,83.0,30.0,179.14459469276602
8.2,3.0,83.0,31.0,186.16918499612083
8.2,3.1,83.0,32.0,184.99113213682463
8.2,3.2,83.0,33.0,193.78741197274718
8.2,3.3,83.0,34.0,195.72012199465823
8.2,3.4,83.0,35.0,214.26863346177223
8.2,3.5,83.0,36.0,178.52995838850043
8.2,3.6,83.0,37.0,181.3374291886865
8.2,3.7,83.0,38.0,196.44689504044766
8.2,3.8,83.0,39.0,186.3026120418629
8.2,3.9,83.0,40.0,189.79345697177436
8.2,4.0,83.0,41.0,176.935416317023
8.2,4.1,83.0,42.0,201.69358056213702
8.2,4.2,83.0,43.0,185.7425568089046
8.2,4.3,83.0,44.0,176.42835865717961
8.2,4.4,83.0,45.0,185.27372505722778
8.2,4.5,83.0,46.0,192.5855673559795
8.2,4.6,83.0,47.0,174.20405646807836
8.2,4.7,83.0,48.0,211.85990890921323
8.2,4.8,83.0,49.0,173.06142943134748
8.2,4.9,83.0,50.0,182.23224352898663
8.2,5.0,83.0,51.0,203.4406331064428
8.2,5.1,83.0,52.0,169.6713660824807
8.2,5.2,83.0,53.0,208.48270511180033
8.2,5.3,83.0,54.0,189.21939794190408
8.2,5.4,83.0,55.0,194.7395601796519
8.2,5.5,83.0,56.0,194.20943972074414
8.2,5.6,83.0,57.0,195.7407964512893
8.2,5.7,83.0,58.0,205.68118703665328
8.2,5.8,83.0,59.0,188.78938390542473
8.2,5.9,83.0,60.0,178.5659095428781
8.2,6.0,83.0,61.0,191.2497453080934
8.2,6.1,83.0,62.0,192.00993771488766
8.2,6.2,83.0,63.0,193.35672866497276
8.2,6.3,83.0,64.0,196.24432818806605
8.2,6.4,83.0,65.0,195.18799842303758
8.2,6.5,83.0,66.0,195.06745929258742
8.2,6.6,83.0,67.0,184.70135703917828
8.2,6.7,83.0,68.0,189.25205066114435
8.2,6.8,83.0,69.0,184.11596409105493
8.2,6.9,83.0,70.0,178.04887184390984
8.2,7.0,83.0,71.0,251.9665439872091
8.2,7.1,83.0,72.0,179.54272118174924
8.2,7.2,83.0,73.0,193.7254499150223
8.2,7.3,83.0,74.0,201.40868749656252
8.2,7.4,83.0,75.0,177.9179738306097
8.2,7.5,83.0,76.0,218.66361307218747
8.2,7.6,83.0,77.0,194.2477811807969
8.2,7.7,83.0,78.0,198.88610802272567
8.2,7.8,83.0,79.0,187.80794653020834
8.2,7.9,83.0,80.0,184.27927169102827
8.2,8.0,83.0,81.0,202.33155082116158
8.2,8.1,83.0,82.0,192.50821202974927
8.2,8.2,83.0,83.0,193.7585323957195
8.3,8.4,84.0,85.0,195.82723473746873
8.3,8.5,84.0,86.0,173.33488723338274
8.3,8.6,84.0,87.0,179.01688675967333
8.3,8.7,84.0,88.0,181.58181064545207
8.3,8.8,84.0,89.0,176.23105204891786
8.3,8.9,84.0,90.0,202.96117987523223
8.3,9.0,84.0,91.0,207.11098031735463
8.3,9.1,84.0,92.0,211.59510041426807
8.3,9.2,84.0,93.0,186.22043316791482
8.3,9.3,84.0,94.0,186.07555740506376
8.3,9.4,84.0,95.0,230.48668857161258
8.3,9.5,84.0,96.0,195.2655087595251
8.3,9.6,84.0,97.0,192.37529635706366
8.3,9.7,84.0,98.0,194.54550300291072
8.3,9.8,84.0,99.0,214.7435552723708
8.3,9.9,84.0,100.0,185.40213946108852
8.3,0.0,84.0,1.0,182.63057230613583
8.3,0.1,84.0,2.0,186.01122925982583
8.3,0.2,84.0,3.0,195.31809810948232
8.3,0.3,84.0,4.0,182.65847896432734
8.3,0.4,84.0,5.0,200.587456869894
8.3,0.5,84.0,6.0,185.72765000193397
8.3,0.6,84.0,7.0,184.0959973527434
8.3,0.7,84.0,8.0,185.76114433906235
8.3,0.8,84.0,9.0,182.17210174723436
8.3,0.9,84.0,10.0,180.0346379560528
8.3,1.0,84.0,11.0,199.83052859373655
8.3,1.1,84.0,12.0,192.44362126029037
8.3,1.2,84.0,13.0,194.99417844775368
8.3,1.3,84.0,14.0,182.27088310556707
8.3,1.4,84.0,15.0,188.09581408387837
8.3,1.5,84.0,16.0,192.98693289780007
8.3,1.6,84.0,17.0,192.06258580910693
8.3,1.7,84.0,18.0,189.95742054054526
8.3,1.8,84.0,19.0,208.5874787795936
8.3,1.9,84.0,20.0,165.0550026613661
8.3,2.0,84.0,21.0,201.18110994587076
8.3,2.1,84.0,22.0,205.46774424404856
8.3,2.2,84.0,23.0,176.67557323144953
8.3,2.3,84.0,24.0,189.05386794241176
8.3,2.4,84.0,25.0,196.29898322317297
8.3,2.5,84.0,26.0,174.10270688942518
8.3,2.6,84.0,27.0,208.99684547033468
8.3,2.7,84.0,28.0,191.46878385589633
8.3,2.8,84.0,29.0,186.59677851570208
8.3,2.9,84.0,30.0,194.99882201706606
8.3,3.0,84.0,31.0,200.54436693792053
8.3,3.1,84.0,32.0,190.93808532087388
8.3,3.2,84.0,33.0,267.9600734707565
8.3,3.3,84.0,34.0,185.83190429500436
8.3,3.4,84.0,35.0,201.78231123242531
8.3,3.5,84.0,36.0,172.19148182331952
8.3,3.6,84.0,37.0,193.07138579697866
8.3,3.7,84.0,38.0,190.42194626023726
8.3,3.8,84.0,39.0,213.95230557027205
8.3,3.9,84.0,40.0,199.04499429226743
8.3,4.0,84.0,41.0,252.63353722170945
8.3,4.1,84.0,42.0,262.41612096326696
8.3,4.2,84.0,43.0,177.93068100450876
8.3,4.3,84.0,44.0,177.96673720956568
8.3,4.4,84.0,45.0,212.56615572744232
8.3,4.5,84.0,46.0,215.08418013775008
8.3,4.6,84.0,47.0,189.37515413356704
8.3,4.7,84.0,48.0,201.07498955922853
8.3,4.8,84.0,49.0,183.93252422991034
8.3,4.9,84.0,50.0,176.27710141106513
8.3,5.0,84.0,51.0,196.3568541838766
8.3,5.1,84.0,52.0,199.90675825145038
8.3,5.2,84.0,53.0,236.96957253488054
8.3,5.3,84.0,54.0,173.23312332903868
8.3,5.4,84.0,55.0,207.71159008947785
8.3,5.5,84.0,56.0,197.07492904644323
8.3,5.6,84.0,57.0,174.38160501881444
8.3,5.7,84.0,58.0,179.54780792883548
8.3,5.8,84.0,59.0,187.90635743868876
8.3,5.9,84.0,60.0,194.1935322924754
8.3,6.0,84.0,61.0,194.26089035984145
8.3,6.1,84.0,62.0,187.27454881023567
8.3,6.2,84.0,63.0,222.25321080504185
8.3,6.3,84.0,64.0,177.31513569436652
8.3,6.4,84.0,65.0,196.36060559069026
8.3,6.5,84.0,66.0,186.4089181166125
8.3,6.6,84.0,67.0,186.20230013107783
8.3,6.7,84.0,68.0,218.1737332037724
8.3,6.8,84.0,69.0,182.05049813233632
8.3,6.9,84.0,70.0,184.35037892307952
8.3,7.0,84.0,71.0,187.95299416693615
8.3,7.1,84.0,72.0,181.60654057889164
8.3,7.2,84.0,73.0,184.64350191783163
8.3,7.3,84.0,74.0,181.6076681496496
8.3,7.4,84.0,75.0,202.34272633280085
8.3,7.5,84.0,76.0,183.79163216705433
8.3,7.6,84.0,77.0,187.7992268992639
8.3,7.7,84.0,78.0,194.67620208543946
8.3,7.8,84.0,79.0,180.99660324214227
8.3,7.9,84.0,80.0,188.84770952590958
8.3,8.0,84.0,81.0,189.00854001914294
8.3,8.1,84.0,82.0,192.79785757328602
8.3,8.2,84.0,83.0,242.1743953773001
8.3,8.3,84.0,84.0,185.49961964102516
8.4,8.5,85.0,86.0,197.33813076761442
8.4,8.6,85.0,87.0,175.40318855235697
8.4,8.7,85.0,88.0,189.74021127652338
8.4,8.8,85.0,89.0,186.19247364737947
8.4,8.9,85.0,90.0,194.65314194624474
8.4,9.0,85.0,91.0,199.09112234566197
8.4,9.1,85.0,92.0,193.91689358246944
8.4,9.2,85.0,93.0,221.88683471405287
8.4,9.3,85.0,94.0,183.14043601277197
8.4,9.4,85.0,95.0,183.88694711647776
8.4,9.5,85.0,96.0,184.8073941892406
8.4,9.6,85.0,97.0,207.75732952267543
8.4,9.7,85.0,98.0,213.6865804522964
8.4,9.8,85.0,99.0,192.25715204282736
8.4,9.9,85.0,100.0,190.4394234516923
8.4,0.0,85.0,1.0,185.53564161258407
8.4,0.1,85.0,2.0,190.59686113857077
8.4,0.2,85.0,3.0,206.28347031162812
8.4,0.3,85.0,4.0,181.39011056850532
8.4,0.4,85.0,5.0,194.89262325045692
8.4,0.5,85.0,6.0,199.12435937020453
8.4,0.6,85.0,7.0,189.36967120166875
8.4,0.7,85.0,8.0,192.0530797712861
8.4,0.8,85.0,9.0,181.04870870376467
8.4,0.9,85.0,10.0,182.70989230578198
8.4,1.0,85.0,11.0,186.66441238647238
8.4,1.1,85.0,12.0,177.96294677446298
8.4,1.2,85.0,13.0,195.71782403569634
8.4,1.3,85.0,14.0,193.51025463943265
8.4,1.4,85.0,15.0,204.83597766680194
8.4,1.5,85.0,16.0,190.22892254736428
8.4,1.6,85.0,17.0,202.49620634214762
8.4,1.7,85.0,18.0,207.5758126415505
8.4,1.8,85.0,19.0,181.13879857620813
8.4,1.9,85.0,20.0,182.65167327032154
8.4,2.0,85.0,21.0,188.76001529895998
8.4,2.1,85.0,22.0,177.10452996240318
8.4,2.2,85.0,23.0,180.1145914196453
8.4,2.3,85.0,24.0,180.73608733575225
8.4,2.4,85.0,25.0,187.5073018797823
8.4,2.5,85.0,26.0,187.12217786644476
8.4,2.6,85.0,27.0,187.0172747102597
8.4,2.7,85.0,28.0,185.50224059014704
8.4,2.8,85.0,29.0,196.6854304406987
8.4,2.9,85.0,30.0,194.47115108161125
8.4,3.0,85.0,31.0,172.08665435217966
8.4,3.1,85.0,32.0,204.7155529609107
8.4,3.2,85.0,33.0,197.14796561733732
8.4,3.3,85.0,34.0,194.74102624005732
8.4,3.4,85.0,35.0,202.0210637358089
8.4,3.5,85.0,36.0,176.54546511288163
8.4,3.6,85.0,37.0,195.0807930407579
8.4,3.7,85.0,38.0,189.5529131443363
8.4,3.8,85.0,39.0,196.32397973566665
8.4,3.9,85.0,40.0,182.9992307397188
8.4,4.0,85.0,41.0,195.22384792696752
8.4,4.1,85.0,42.0,168.24703105949192
8.4,4.2,85.0,43.0,189.64463259578028
8.4,4.3,85.0,44.0,186.0122059778584
8.4,4.4,85.0,45.0,189.82384295518875
8.4,4.5,85.0,46.0,238.10034336706204
8.4,4.6,85.0,47.0,191.0387093123224
8.4,4.7,85.0,48.0,193.59216913367743
8.4,4.8,85.0,49.0,173.45754801568452
8.4,4.9,85.0,50.0,190.24510615479795
8.4,5.0,85.0,51.0,226.86072440147404
8.4,5.1,85.0,52.0,201.62966611321696
8.4,5.2,85.0,53.0,208.26028637394742
8.4,5.3,85.0,54.0,189.5276046889096
8.4,5.4,85.0,55.0,186.94403771379973
8.4,5.5,85.0,56.0,198.00043882338173
8.4,5.6,85.0,57.0,169.6321439912312
8.4,5.7,85.0,58.0,209.26306271112173
8.4,5.8,85.0,59.0,193.15642037954083
8.4,5.9,85.0,60.0,189.54856621090917
8.4,6.0,85.0,61.0,213.60401620581666
8.4,6.1,85.0,62.0,190.08777679237002
8.4,6.2,85.0,63.0,170.43213492960714
8.4,6.3,85.0,64.0,201.39947531871013
8.4,6.4,85.0,65.0,189.53388534758903
8.4,6.5,85.0,66.0,189.26471309368847
8.4,6.6,85.0,67.0,186.52700626852507
8.4,6.7,85.0,68.0,177.01414945809353
8.4,6.8,85.0,69.0,181.36701027178134
8.4,6.9,85.0,70.0,190.79178303906326
8.4,7.0,85.0,71.0,186.99820096775161
8.4,7.1,85.0,72.0,182.16428587570627
8.4,7.2,85.0,73.0,203.5754339082208
8.4,7.3,85.0,74.0,193.55176520712234
8.4,7.4,85.0,75.0,181.4436243357859
8.4,7.5,85.0,76.0,176.0367109540863
8.4,7.6,85.0,77.0,177.42669485217885
8.4,7.7,85.0,78.0,231.23673299840505
8.4,7.8,85.0,79.0,180.7416324076542
8.4,7.9,85.0,80.0,184.55461134813945
8.4,8.0,85.0,81.0,227.62551660703053
8.4,8.1,85.0,82.0,175.10595555791895
8.4,8.2,85.0,83.0,196.40893191423515
8.4,8.3,85.0,84.0,203.7644619778737
8.4,8.4,85.0,85.0,186.03731818183314
8.5,8.6,86.0,87.0,197.5034274079553
8.5,8.7,86.0,88.0,195.59630556519323
8.5,8.8,86.0,89.0,171.71174071875487
8.5,8.9,86.0,90.0,183.5154016689337
8.5,9.0,86.0,91.0,170.93448073062348
8.5,9.1,86.0,92.0,176.2076989449811
8.5,9.2,86.0,93.0,184.2185829868575
8.5,9.3,86.0,94.0,174.11155910005886
8.5,9.4,86.0,95.0,190.03555122064753
8.5,9.5,86.0,96.0,191.20803135092766
8.5,9.6,86.0,97.0,197.64712904336147
8.5,9.7,86.0,98.0,197.5758789539719
8.5,9.8,86.0,99.0,219.43010404271487
8.5,9.9,86.0,100.0,177.80207200006257
8.5,0.0,86.0,1.0,181.60265471430415
8.5,0.1,86.0,2.0,187.45682000606715
8.5,0.2,86.0,3.0,180.6932705686281
8.5,0.3,86.0,4.0,175.84325778159308
8.5,0.4,86.0,5.0,188.08625907519203
8.5,0.5,86.0,6.0,199.28273234134733
8.5,0.6,86.0,7.0,187.3967716805613
8.5,0.7,86.0,8.0,176.34211681141167
8.5,0.8,86.0,9.0,182.91008483265418
8.5,0.9,86.0,10.0,172.19499489082233
8.5,1.0,86.0,11.0,189.71957341417777
8.5,1.1,86.0,12.0,187.80549806627624
8.5,1.2,86.0,13.0,188.17000703258276
8.5,1.3,86.0,14.0,179.1630858242567
8.5,1.4,86.0,15.0,202.61490031125643
8.5,1.5,86.0,16.0,174.89089431470316
8.5,1.6,86.0,17.0,183.9977060107903
8.5,1.7,86.0,18.0,180.83241453108047
8.5,1.8,86.0,19.0,181.18427773230843
8.5,1.9,86.0,20.0,177.40482107556087
8.5,2.0,86.0,21.0,195.7212991210461
8.5,2.1,86.0,22.0,170.83256084399932
8.5,2.2,86.0,23.0,203.90380575041968
8.5,2.3,86.0,24.0,187.5914347359872
8.5,2.4,86.0,25.0,185.91510129428553
8.5,2.5,86.0,26.0,179.52158037471142
8.5,2.6,86.0,27.0,214.81113753883307
8.5,2.7,86.0,28.0,188.38347644543657
8.5,2.8,86.0,29.0,184.22994799109873
8.5,2.9,86.0,30.0,182.45492362965203
8.5,3.0,86.0,31.0,193.90998853428042
8.5,3.1,86.0,32.0,182.68131115996658
8.5,3.2,86.0,33.0,191.5582632158231
8.5,3.3,86.0,34.0,193.09637431922832
8.5,3.4,86.0,35.0,184.57044427337735
8.5,3.5,86.0,36.0,213.54450179316555
8.5,3.6,86.0,37.0,184.41310811784723
8.5,3.7,86.0,38.0,167.26687725759143
8.5,3.8,86.0,39.0,173.58674556972255
8.5,3.9,86.0,40.0,198.0793100565835
8.5,4.0,86.0,41.0,177.3103611774036
8.5,4.1,86.0,42.0,188.6756915169973
8.5,4.2,86.0,43.0,193.65353549628392
8.5,4.3,86.0,44.0,182.67426690713472
8.5,4.4,86.0,45.0,177.2782125031504
8.5,4.5,86.0,46.0,188.90520636011433
8.5,4.6,86.0,47.0,185.00196134963852
8.5,4.7,86.0,48.0,252.18744411819307
8.5,4.8,86.0,49.0,194.8063064165085
8.5,4.9,86.0,50.0,188.8144072016008
8.5,5.0,86.0,51.0,190.61747503644537
8.5,5.1,86.0,52.0,205.24548111985533
8.5,5.2,86.0,53.0,230.6525871733164
8.5,5.3,86.0,54.0,202.1957053626428
8.5,5.4,86.0,55.0,207.3610740650725
8.5,5.5,86.0,56.0,194.03514176866696
8.5,5.6,86.0,57.0,189.6494315086908
8.5,5.7,86.0,58.0,193.35618377784226
8.5,5.8,86.0,59.0,192.21210016313825
8.5,5.9,86.0,60.0,193.58093365611666
8.5,6.0,86.0,61.0,172.2257257236983
8.5,6.1,86.0,62.0,183.8210764901983
8.5,6.2,86.0,63.0,200.59150573738515
8.5,6.3,86.0,64.0,203.61847067434272
8.5,6.4,86.0,65.0,189.74953514105118
8.5,6.5,86.0,66.0,185.93903009036552
8.5,6.6,86.0,67.0,216.11085070222842
8.5,6.7,86.0,68.0,181.15579203625006
8.5,6.8,86.0,69.0,160.5529509294347
8.5,6.9,86.0,70.0,237.48820581602845
8.5,7.0,86.0,71.0,180.8634143712234
8.5,7.1,86.0,72.0,199.01852214064758
8.5,7.2,86.0,73.0,202.64333693174095
8.5,7.3,86.0,74.0,207.45990940889072
8.5,7.4,86.0,75.0,196.82032890378918
8.5,7.5,86.0,76.0,192.59367171754846
8.5,7.6,86.0,77.0,189.3740954619351
8.5,7.7,86.0,78.0,193.0680444477185
8.5,7.8,86.0,79.0,183.96046653951825
8.5,7.9,86.0,80.0,204.29685762753923
8.5,8.0,86.0,81.0,180.1779533294767
8.5,8.1,86.0,82.0,195.09860603426367
8.5,8.2,86.0,83.0,205.40020429649604
8.5,8.3,86.0,84.0,197.4407340592317
8.5,8.4,86.0,85.0,171.3541009087408
8.5,8.5,86.0,86.0,171.46207810426796
8.6,8.7,87.0,88.0,256.66224651180835
8.6,8.8,87.0,89.0,184.4892961372749
8.6,8.9,87.0,90.0,209.50614999536003
8.6,9.0,87.0,91.0,188.78826521738793
8.6,9.1,87.0,92.0,184.63030086811276
8.6,9.2,87.0,93.0,177.10788857714383
8.6,9.3,87.0,94.0,179.87365824847683
8.6,9.4,87.0,95.0,191.1102982278652
8.6,9.5,87.0,96.0,165.8328734367222
8.6,9.6,87.0,97.0,201.66197385322974
8.6,9.7,87.0,98.0,201.49312037783568
8.6,9.8,87.0,99.0,188.44425545722592
8.6,9.9,87.0,100.0,171.17659368672622
8.6,0.0,87.0,1.0,189.58765153715223
8.6,0.1,87.0,2.0,190.79011267900623
8.6,0.2,87.0,3.0,188.42046169902
8.6,0.3,87.0,4.0,189.9546723174353
8.6,0.4,87.0,5.0,229.1593531513735
8.6,0.5,87.0,6.0,185.9988701318812
8.6,0.6,87.0,7.0,208.14237976302917
8.6,0.7,87.0,8.0,208.910118497718
8.6,0.8,87.0,9.0,178.70890054759644
8.6,0.9,87.0,10.0,194.003900752293
8.6,1.0,87.0,11.0,200.75639586569562
8.6,1.1,87.0,12.0,183.03418537019257
8.6,1.2,87.0,13.0,196.15606032509834
8.6,1.3,87.0,14.0,179.3262247891536
8.6,1.4,87.0,15.0,188.21222873275818
8.6,1.5,87.0,16.0,217.26159243099252
8.6,1.6,87.0,17.0,183.95114698832532
8.6,1.7,87.0,18.0,174.74000908932294
8.6,1.8,87.0,19.0,184.5669276672388
8.6,1.9,87.0,20.0,188.55720475844072
8.6,2.0,87.0,21.0,174.25729588894782
8.6,2.1,87.0,22.0,191.27347799855974
8.6,2.2,87.0,23.0,222.55386537742066
8.6,2.3,87.0,24.0,208.96612433753722
8.6,2.4,87.0,25.0,168.4988284708083
8.6,2.5,87.0,26.0,182.94049154736422
8.6,2.6,87.0,27.0,193.2190218376256
8.6,2.7,87.0,28.0,197.4818126791129
8.6,2.8,87.0,29.0,201.1976101209222
8.6,2.9,87.0,30.0,184.5414503347837
8.6,3.0,87.0,31.0,175.64365290911454
8.6,3.1,87.0,32.0,201.76567346158606
8.6,3.2,87.0,33.0,186.99340207193484
8.6,3.3,87.0,34.0,180.88885801693493
8.6,3.4,87.0,35.0,183.6849155079367
8.6,3.5,87.0,36.0,193.53366913961025
8.6,3.6,87.0,37.0,220.5697904332779
8.6,3.7,87.0,38.0,190.23377411954354
8.6,3.8,87.0,39.0,215.78102116340463
8.6,3.9,87.0,40.0,181.43284949706643
8.6,4.0,87.0,41.0,176.80426246632095
8.6,4.1,87.0,42.0,179.2658198404248
8.6,4.2,87.0,43.0,164.2071790211317
8.6,4.3,87.0,44.0,208.22907340002274
8.6,4.4,87.0,45.0,180.63882622930174
8.6,4.5,87.0,46.0,186.69750144266052
8.6,4.6,87.0,47.0,194.6375118322841
8.6,4.7,87.0,48.0,178.72440024943057
8.6,4.8,87.0,49.0,186.507833097821
8.6,4.9,87.0,50.0,193.19067143849122
8.6,5.0,87.0,51.0,203.34403751299567
8.6,5.1,87.0,52.0,197.81058901310382
8.6,5.2,87.0,53.0,209.78424878551763
8.6,5.3,87.0,54.0,168.46143380690424
8.6,5.4,87.0,55.0,190.03398680807922
8.6,5.5,87.0,56.0,187.91654533668634
8.6,5.6,87.0,57.0,170.01837852905544
8.6,5.7,87.0,58.0,188.4155382660237
8.6,5.8,87.0,59.0,200.5639303545606
8.6,5.9,87.0,60.0,183.49529097041062
8.6,6.0,87.0,61.0,200.32874679649595
8.6,6.1,87.0,62.0,191.5085521014094
8.6,6.2,87.0,63.0,185.0549812940468
8.6,6.3,87.0,64.0,208.36481531973914
8.6,6.4,87.0,65.0,201.33675923661775
8.6,6.5,87.0,66.0,186.12338179582218
8.6,6.6,87.0,67.0,195.40918798135934
8.6,6.7,87.0,68.0,184.71932538966655
8.6,6.8,87.0,69.0,168.34740936429154
8.6,6.9,87.0,70.0,206.73929039679496
8.6,7.0,87.0,71.0,189.24876142334216
8.6,7.1,87.0,72.0,186.07123556371658
8.6,7.2,87.0,73.0,181.83507330696028
8.6,7.3,87.0,74.0,174.93614354191615
8.6,7.4,87.0,75.0,196.92271811093713
8.6,7.5,87.0,76.0,199.71879450040376
8.6,7.6,87.0,77.0,192.44177663296844
8.6,7.7,87.0,78.0,196.96874706110884
8.6,7.8,87.0,79.0,190.83117638231664
8.6,7.9,87.0,80.0,197.77270908624277
8.6,8.0,87.0,81.0,213.27455088255292
8.6,8.1,87.0,82.0,182.93942366069686
8.6,8.2,87.0,83.0,176.40710950017657
8.6,8.3,87.0,84.0,187.17167719703127
8.6,8.4,87.0,85.0,181.35705064333638
8.6,8.5,87.0,86.0,178.95707632224315
8.6,8.6,87.0,87.0,190.20469946027913
8.7,8.8,88.0,89.0,183.14941868476947
8.7,8.9,88.0,90.0,195.44131769560704
8.7,9.0,88.0,91.0,184.1400093366756
8.7,9.1,88.0,92.0,199.77200390424863
8.7,9.2,88.0,93.0,187.97660857363093
8.7,9.3,88.0,94.0,235.5229012256201
8.7,9.4,88.0,95.0,188.4221341598798
8.7,9.5,88.0,96.0,185.39805823673342
8.7,9.6,88.0,97.0,226.22344592169847
8.7,9.7,88.0,98.0,186.32741084495854
8.7,9.8,88.0,99.0,192.00023385931763
8.7,9.9,88.0,100.0,184.77502864964282
8.7,0.0,88.0,1.0,209.87458152441866
8.7,0.1,88.0,2.0,178.13156266090442
8.7,0.2,88.0,3.0,193.81917126579995
8.7,0.3,88.0,4.0,213.5427118640725
8.7,0.4,88.0,5.0,186.1342571534042
8.7,0.5,88.0,6.0,185.4978079764687
8.7,0.6,88.0,7.0,193.60225020601828
8.7,0.7,88.0,8.0,180.96518825364876
8.7,0.8,88.0,9.0,197.82467624030917
8.7,0.9,88.0,10.0,186.25149689565876
8.7,1.0,88.0,11.0,192.37227395307832
8.7,1.1,88.0,12.0,182.41017243325896
8.7,1.2,88.0,13.0,184.8184932214662
8.7,1.3,88.0,14.0,231.59074961019044
8.7,1.4,88.0,15.0,175.71726521296068
8.7,1.5,88.0,16.0,193.03197919538087
8.7,1.6,88.0,17.0,188.0829448259923
8.7,1.7,88.0,18.0,200.98175305583345
8.7,1.8,88.0,19.0,207.57370427823764
8.7,1.9,88.0,20.0,180.75553349351412
8.7,2.0,88.0,21.0,188.69827626335834
8.7,2.1,88.0,22.0,201.7031881511693
8.7,2.2,88.0,23.0,195.0716251687533
8.7,2.3,88.0,24.0,190.3658680986637
8.7,2.4,88.0,25.0,192.98912465594907
8.7,2.5,88.0,26.0,175.84588898995614
8.7,2.6,88.0,27.0,185.58046053689722
8.7,2.7,88.0,28.0,175.6097068410723
8.7,2.8,88.0,29.0,186.65077013060142
8.7,2.9,88.0,30.0,189.01661730377117
8.7,3.0,88.0,31.0,179.52556408143548
8.7,3.1,88.0,32.0,183.9816859381997
8.7,3.2,88.0,33.0,187.30013164340605
8.7,3.3,88.0,34.0,181.90689560367457
8.7,3.4,88.0,35.0,197.2118523774977
8.7,3.5,88.0,36.0,192.78939920300297
8.7,3.6,88.0,37.0,215.58949907280694
8.7,3.7,88.0,38.0,186.21584452273558
8.7,3.8,88.0,39.0,222.1030450372888
8.7,3.9,88.0,40.0,183.11545076712792
8.7,4.0,88.0,41.0,167.79165946832651
8.7,4.1,88.0,42.0,185.62015407743343
8.7,4.2,88.0,43.0,194.36887849137054
8.7,4.3,88.0,44.0,181.39623687962217
8.7,4.4,88.0,45.0,176.30661164754432
8.7,4.5,88.0,46.0,175.4646228971824
8.7,4.6,88.0,47.0,175.2784290522665
8.7,4.7,88.0,48.0,188.6002158426308
8.7,4.8,88.0,49.0,200.59998145117805
8.7,4.9,88.0,50.0,194.7829551405443
8.7,5.0,88.0,51.0,197.66251603311446
8.7,5.1,88.0,52.0,187.33435866640224
8.7,5.2,88.0,53.0,186.49917298214083
8.7,5.3,88.0,54.0,186.41105124849275
8.7,5.4,88.0,55.0,177.21100380598068
8.7,5.5,88.0,56.0,179.17504819217277
8.7,5.6,88.0,57.0,174.75722371764192
8.7,5.7,88.0,58.0,203.24704329677058
8.7,5.8,88.0,59.0,186.63127492032237
8.7,5.9,88.0,60.0,216.7324673988523
8.7,6.0,88.0,61.0,206.33285226092372
8.7,6.1,88.0,62.0,195.15389962421276
8.7,6.2,88.0,63.0,188.7912605376213
8.7,6.3,88.0,64.0,170.7288685761562
8.7,6.4,88.0,65.0,211.94092502574574
8.7,6.5,88.0,66.0,195.19752839885467
8.7,6.6,88.0,67.0,184.4245298110908
8.7,6.7,88.0,68.0,193.54928223996907
8.7,6.8,88.0,69.0,195.88509683094017
8.7,6.9,88.0,70.0,175.04497464151186
8.7,7.0,88.0,71.0,185.2171231787043
8.7,7.1,88.0,72.0,200.7625467310793
8.7,7.2,88.0,73.0,206.04894417112436
8.7,7.3,88.0,74.0,180.0084719312004
8.7,7.4,88.0,75.0,189.8189900770224
8.7,7.5,88.0,76.0,187.74273032083747
8.7,7.6,88.0,77.0,183.93287415201934
8.7,7.7,88.0,78.0,193.76296895454794
8.7,7.8,88.0,79.0,188.08330972019766
8.7,7.9,88.0,80.0,199.10426738811262
8.7,8.0,88.0,81.0,183.16195045498276
8.7,8.1,88.0,82.0,188.24443302602646
8.7,8.2,88.0,83.0,181.58702270619153
8.7,8.3,88.0,84.0,212.0631744016219
8.7,8.4,88.0,85.0,207.18668303716575
8.7,8.5,88.0,86.0,173.55992253045085
8.7,8.6,88.0,87.0,187.7681016750342
8.7,8.7,88.0,88.0,193.0287097343912
8.8,8.9,89.0,90.0,194.9599682313103
8.8,9.0,89.0,91.0,190.394368666662
8.8,9.1,89.0,92.0,190.695117107087
8.8,9.2,89.0,93.0,221.5789425655178
8.8,9.3,89.0,94.0,203.6425972039237
8.8,9.4,89.0,95.0,188.0015532785108
8.8,9.5,89.0,96.0,201.07285469725747
8.8,9.6,89.0,97.0,180.0947268749876
8.8,9.7,89.0,98.0,184.298319045214
8.8,9.8,89.0,99.0,186.66393441977397
8.8,9.9,89.0,100.0,191.84350246234396
8.8,0.0,89.0,1.0,175.83431292909788
8.8,0.1,89.0,2.0,221.1542900281383
8.8,0.2,89.0,3.0,180.77578953608142
8.8,0.3,89.0,4.0,194.7296496298252
8.8,0.4,89.0,5.0,196.20794779932103
8.8,0.5,89.0,6.0,232.7938529433961
8.8,0.6,89.0,7.0,176.9115600654194
8.8,0.7,89.0,8.0,184.73925224916417
8.8,0.8,89.0,9.0,199.46988205015492
8.8,0.9,89.0,10.0,176.24445968998938
8.8,1.0,89.0,11.0,192.9632837497442
8.8,1.1,89.0,12.0,191.73375101288963
8.8,1.2,89.0,13.0,196.92860385849218
8.8,1.3,89.0,14.0,199.51819607478936
8.8,1.4,89.0,15.0,190.38613735788113
8.8,1.5,89.0,16.0,180.66646511607715
8.8,1.6,89.0,17.0,200.32603085141437
8.8,1.7,89.0,18.0,184.5048615496543
8.8,1.8,89.0,19.0,194.96780829032386
8.8,1.9,89.0,20.0,196.13150634688873
8.8,2.0,89.0,21.0,178.15612922666688
8.8,2.1,89.0,22.0,190.69603420409095
8.8,2.2,89.0,23.0,182.1421074492586
8.8,2.3,89.0,24.0,185.5039059467953
8.8,2.4,89.0,25.0,189.07554682289046
8.8,2.5,89.0,26.0,207.04384267648214
8.8,2.6,89.0,27.0,204.44502016495136
8.8,2.7,89.0,28.0,168.98891306509205
8.8,2.8,89.0,29.0,186.5203125029071
8.8,2.9,89.0,30.0,201.42519934677765
8.8,3.0,89.0,31.0,187.8178008391638
8.8,3.1,89.0,32.0,175.27875035960056
8.8,3.2,89.0,33.0,176.21117186962894
8.8,3.3,89.0,34.0,184.47336774197947
8.8,3.4,89.0,35.0,198.39400554743548
8.8,3.5,89.0,36.0,186.93954605996743
8.8,3.6,89.0,37.0,209.22977403328966
8.8,3.7,89.0,38.0,194.004455855854
8.8,3.8,89.0,39.0,184.584741732671
8.8,3.9,89.0,40.0,183.20080081335158
8.8,4.0,89.0,41.0,182.6117582718438
8.8,4.1,89.0,42.0,176.56835407947
8.8,4.2,89.0,43.0,227.67239274147514
8.8,4.3,89.0,44.0,192.28018755536422
8.8,4.4,89.0,45.0,214.04740684598858
8.8,4.5,89.0,46.0,175.86888821772885
8.8,4.6,89.0,47.0,189.1297208644781
8.8,4.7,89.0,48.0,194.57650067667547
8.8,4.8,89.0,49.0,203.8139086774114
8.8,4.9,89.0,50.0,182.61558700310462
8.8,5.0,89.0,51.0,180.97981925725253
8.8,5.1,89.0,52.0,176.8158717349127
8.8,5.2,89.0,53.0,204.68164750816774
8.8,5.3,89.0,54.0,187.64809751043387
8.8,5.4,89.0,55.0,190.38738522817286
8.8,5.5,89.0,56.0,206.37695550781206
8.8,5.6,89.0,57.0,184.93678162742717
8.8,5.7,89.0,58.0,196.30252175269146
8.8,5.8,89.0,59.0,185.77087723355612
8.8,5.9,89.0,60.0,179.33889174721006
8.8,6.0,89.0,61.0,202.7876260728585
8.8,6.1,89.0,62.0,188.98952001900844
8.8,6.2,89.0,63.0,205.12999128583755
8.8,6.3,89.0,64.0,188.15609531128058
8.8,6.4,89.0,65.0,182.12079777809248
8.8,6.5,89.0,66.0,208.6285961340722
8.8,6.6,89.0,67.0,201.07205934171276
8.8,6.7,89.0,68.0,181.16393194142188
8.8,6.8,89.0,69.0,186.4784192625702
8.8,6.9,89.0,70.0,188.40356680685255
8.8,7.0,89.0,71.0,178.74426337394664
8.8,7.1,89.0,72.0,186.25898670978196
8.8,7.2,89.0,73.0,201.82948102501365
8.8,7.3,89.0,74.0,199.18717418922245
8.8,7.4,89.0,75.0,192.88041346601722
8.8,7.5,89.0,76.0,214.88376475747958
8.8,7.6,89.0,77.0,210.22464733635127
8.8,7.7,89.0,78.0,200.63929405554407
8.8,7.8,89.0,79.0,186.35767076056655
8.8,7.9,89.0,80.0,257.55467156987663
8.8,8.0,89.0,81.0,183.40749451074564
8.8,8.1,89.0,82.0,187.33500498728333
8.8,8.2,89.0,83.0,181.55431932367756
8.8,8.3,89.0,84.0,173.0445646594952
8.8,8.4,89.0,85.0,215.85617588629725
8.8,8.5,89.0,86.0,196.78138975666104
8.8,8.6,89.0,87.0,186.07187614726212
8.8,8.7,89.0,88.0,194.83253024962394
8.8,8.8,89.0,89.0,188.89009200441885
8.9,9.0,90.0,91.0,213.66777919849645
8.9,9.1,90.0,92.0,197.92422283865568
8.9,9.2,90.0,93.0,196.54425970752322
8.9,9.3,90.0,94.0,193.19721067846476
8.9,9.4,90.0,95.0,194.1849460274702
8.9,9.5,90.0,96.0,191.9073132419403
8.9,9.6,90.0,97.0,201.66631643616495
8.9,9.7,90.0,98.0,193.974703440255
8.9,9.8,90.0,99.0,190.8728662819005
8.9,9.9,90.0,100.0,208.68322576555676
8.9,0.0,90.0,1.0,185.5348284508041
8.9,0.1,90.0,2.0,182.56894140435563
8.9,0.2,90.0,3.0,201.3167018604729
8.9,0.3,90.0,4.0,172.14984942913566
8.9,0.4,90.0,5.0,217.3563284907327
8.9,0.5,90.0,6.0,188.02688362978705
8.9,0.6,90.0,7.0,197.97653829444846
8.9,0.7,90.0,8.0,165.27968111118204
8.9,0.8,90.0,9.0,179.9030997475986
8.9,0.9,90.0,10.0,191.84862281478283
8.9,1.0,90.0,11.0,192.47144021944428
8.9,1.1,90.0,12.0,222.70598614640528
8.9,1.2,90.0,13.0,196.76097501867693
8.9,1.3,90.0,14.0,204.1049411423632
8.9,1.4,90.0,15.0,192.89680529190082
8.9,1.5,90.0,16.0,196.14232836339008
8.9,1.6,90.0,17.0,194.3993825945457
8.9,1.7,90.0,18.0,196.4487589014988
8.9,1.8,90.0,19.0,218.88584163231332
8.9,1.9,90.0,20.0,196.12130189032217
8.9,2.0,90.0,21.0,180.77866145958367
8.9,2.1,90.0,22.0,196.33534106463708
8.9,2.2,90.0,23.0,199.74087881862232
8.9,2.3,90.0,24.0,179.36447519724646
8.9,2.4,90.0,25.0,204.49305599739102
8.9,2.5,90.0,26.0,177.95221245551056
8.9,2.6,90.0,27.0,183.81605734294007
8.9,2.7,90.0,28.0,186.8538046695859
8.9,2.8,90.0,29.0,202.22083184166362
8.9,2.9,90.0,30.0,182.15968736828577
8.9,3.0,90.0,31.0,190.64643676257714
8.9,3.1,90.0,32.0,181.34852065802173
8.9,3.2,90.0,33.0,199.4268983415258
8.9,3.3,90.0,34.0,186.56050114047517
8.9,3.4,90.0,35.0,216.39987977035227
8.9,3.5,90.0,36.0,181.21059328739543
8.9,3.6,90.0,37.0,187.660214253935
8.9,3.7,90.0,38.0,195.10856118226735
8.9,3.8,90.0,39.0,187.07049031709968
8.9,3.9,90.0,40.0,192.94038810292605
8.9,4.0,90.0,41.0,180.51698006936024
8.9,4.1,90.0,42.0,191.5390969060948
8.9,4.2,90.0,43.0,191.08841497877262
8.9,4.3,90.0,44.0,187.77624489970194
8.9,4.4,90.0,45.0,188.9468444946972
8.9,4.5,90.0,46.0,195.4622883350043
8.9,4.6,90.0,47.0,206.03034795473087
8.9,4.7,90.0,48.0,188.92163493986536
8.9,4.8,90.0,49.0,195.26384224687467
8.9,4.9,90.0,50.0,221.54030239396332
8.9,5.0,90.0,51.0,190.92207683602263
8.9,5.1,90.0,52.0,188.46953830267285
8.9,5.2,90.0,53.0,167.37786644750142
8.9,5.3,90.0,54.0,176.86596803817105
8.9,5.4,90.0,55.0,182.11361529586378
8.9,5.5,90.0,56.0,190.08192238132793
8.9,5.6,90.0,57.0,205.11885416043737
8.9,5.7,90.0,58.0,177.21540512178484
8.9,5.8,90.0,59.0,198.32066686738466
8.9,5.9,90.0,60.0,190.93461593717245
8.9,6.0,90.0,61.0,172.9808495086696
8.9,6.1,90.0,62.0,176.53407326430664
8.9,6.2,90.0,63.0,181.2828599713096
8.9,6.3,90.0,64.0,190.43192170598093
8.9,6.4,90.0,65.0,189.0159899565466
8.9,6.5,90.0,66.0,173.02380430588934
8.9,6.6,90.0,67.0,194.79244829521238
8.9,6.7,90.0,68.0,186.0791229125832
8.9,6.8,90.0,69.0,181.816590741844
8.9,6.9,90.0,70.0,191.10204774343873
8.9,7.0,90.0,71.0,180.62470933941117
8.9,7.1,90.0,72.0,178.92642160453292
8.9,7.2,90.0,73.0,201.88727666328472
8.9,7.3,90.0,74.0,199.5894499047654
8.9,7.4,90.0,75.0,188.4589224141339
8.9,7.5,90.0,76.0,185.67111287509277
8.9,7.6,90.0,77.0,187.43720010788093
8.9,7.7,90.0,78.0,179.8827143324485
8.9,7.8,90.0,79.0,192.40389291017834
8.9,7.9,90.0,80.0,179.17086793190256
8.9,8.0,90.0,81.0,191.67103504086097
8.9,8.1,90.0,82.0,189.96107066728237
8.9,8.2,90.0,83.0,173.5702402942566
8.9,8.3,90.0,84.0,195.0757474224875
8.9,8.4,90.0,85.0,179.7216399206614
8.9,8.5,90.0,86.0,177.74950102147412
8.9,8.6,90.0,87.0,184.50835481268314
8.9,8.7,90.0,88.0,197.3467079658484
8.9,8.8,90.0,89.0,187.20063406894351
8.9,8.9,90.0,90.0,192.03234128989885
9.0,9.1,91.0,92.0,181.44094789943057
9.0,9.2,91.0,93.0,182.8075294495322
9.0,9.3,91.0,94.0,189.04754713083793
9.0,9.4,91.0,95.0,171.84901981374202
9.0,9.5,91.0,96.0,198.80092510444834
9.0,9.6,91.0,97.0,173.61082471078117
9.0,9.7,91.0,98.0,207.30695150898072
9.0,9.8,91.0,99.0,183.86492009235315
9.0,9.9,91.0,100.0,189.1536189497545
9.0,0.0,91.0,1.0,182.49684660961174
9.0,0.1,91.0,2.0,214.83292196231324
9.0,0.2,91.0,3.0,187.91715495513836
9.0,0.3,91.0,4.0,209.25692651705796
9.0,0.4,91.0,5.0,186.09076921384488
9.0,0.5,91.0,6.0,233.64775977195535
9.0,0.6,91.0,7.0,197.1627058636076
9.0,0.7,91.0,8.0,179.84689157117162
9.0,0.8,91.0,9.0,193.82154874797678
9.0,0.9,91.0,10.0,196.75778278450105
9.0,1.0,91.0,11.0,191.07362443877633
9.0,1.1,91.0,12.0,190.13353007998754
9.0,1.2,91.0,13.0,196.741610651753
9.0,1.3,91.0,14.0,182.98700627456657
9.0,1.4,91.0,15.0,187.61266338762275
9.0,1.5,91.0,16.0,205.73688232859317
9.0,1.6,91.0,17.0,215.2974485025672
9.0,1.7,91.0,18.0,180.37320139857096
9.0,1.8,91.0,19.0,179.27438459995193
9.0,1.9,91.0,20.0,201.20930657892848
9.0,2.0,91.0,21.0,188.63372659022698
9.0,2.1,91.0,22.0,185.9374298245693
9.0,2.2,91.0,23.0,207.13974099951443
9.0,2.3,91.0,24.0,187.1447446241611
9.0,2.4,91.0,25.0,178.36285227552466
9.0,2.5,91.0,26.0,166.27518372805858
9.0,2.6,91.0,27.0,192.6271837859898
9.0,2.7,91.0,28.0,185.94625775863364
9.0,2.8,91.0,29.0,223.2235592998552
9.0,2.9,91.0,30.0,214.15200246600352
9.0,3.0,91.0,31.0,185.4135364569409
9.0,3.1,91.0,32.0,193.66112081333807
9.0,3.2,91.0,33.0,202.92931621705785
9.0,3.3,91.0,34.0,180.84729167750984
9.0,3.4,91.0,35.0,206.17019897317357
9.0,3.5,91.0,36.0,183.3470931600603
9.0,3.6,91.0,37.0,193.8588920410571
9.0,3.7,91.0,38.0,195.48964045878364
9.0,3.8,91.0,39.0,202.00417160577555
9.0,3.9,91.0,40.0,200.36949423126111
9.0,4.0,91.0,41.0,185.2609227857619
9.0,4.1,91.0,42.0,190.07220484700932
9.0,4.2,91.0,43.0,179.53228225649107
9.0,4.3,91.0,44.0,201.18398883107213
9.0,4.4,91.0,45.0,187.84323489324422
9.0,4.5,91.0,46.0,192.5947399293872
9.0,4.6,91.0,47.0,199.08902146099274
9.0,4.7,91.0,48.0,190.10504986844643
9.0,4.8,91.0,49.0,192.08357598958042
9.0,4.9,91.0,50.0,197.96599587950556
9.0,5.0,91.0,51.0,201.47932464015904
9.0,5.1,91.0,52.0,176.50614734053346
9.0,5.2,91.0,53.0,191.0577515183356
9.0,5.3,91.0,54.0,178.04832930485637
9.0,5.4,91.0,55.0,178.2664580100971
9.0,5.5,91.0,56.0,176.14850013894846
9.0,5.6,91.0,57.0,197.41753110870096
9.0,5.7,91.0,58.0,205.45996776184745
9.0,5.8,91.0,59.0,195.38565342705667
9.0,5.9,91.0,60.0,172.3282670001494
9.0,6.0,91.0,61.0,199.22074835117633
9.0,6.1,91.0,62.0,203.37906433904612
9.0,6.2,91.0,63.0,192.2234162449299
9.0,6.3,91.0,64.0,191.02174391757083
9.0,6.4,91.0,65.0,175.3737216717397
9.0,6.5,91.0,66.0,202.53692064979285
9.0,6.6,91.0,67.0,190.54179051958081
9.0,6.7,91.0,68.0,219.2920302071882
9.0,6.8,91.0,69.0,207.70099688757819
9.0,6.9,91.0,70.0,180.14159509147947
9.0,7.0,91.0,71.0,190.9525727538154
9.0,7.1,91.0,72.0,190.2180753534339
9.0,7.2,91.0,73.0,182.79205856676793
9.0,7.3,91.0,74.0,175.35752932922009
9.0,7.4,91.0,75.0,191.21439734776476
9.0,7.5,91.0,76.0,216.38944197534565
9.0,7.6,91.0,77.0,221.964995920254
9.0,7.7,91.0,78.0,204.8069607294312
9.0,7.8,91.0,79.0,178.46573874606884
9.0,7.9,91.0,80.0,184.21182089831998
9.0,8.0,91.0,81.0,203.18270529570555
9.0,8.1,91.0,82.0,211.705282863595
9.0,8.2,91.0,83.0,181.89257862684627
9.0,8.3,91.0,84.0,185.5923134231135
9.0,8.4,91.0,85.0,196.4267485237494
9.0,8.5,91.0,86.0,189.04320873649317
9.0,8.6,91.0,87.0,194.24055673092414
9.0,8.7,91.0,88.0,197.25341443359076
9.0,8.8,91.0,89.0,200.14648627088167
9.0,8.9,91.0,90.0,197.72740942972982
9.0,9.0,91.0,91.0,201.40996707345118
9.1,9.2,92.0,93.0,198.2340041960344
9.1,9.3,92.0,94.0,185.20861493795582
9.1,9.4,92.0,95.0,216.4349301095251
9.1,9.5,92.0,96.0,200.66275390721663
9.1,9.6,92.0,97.0,184.73554555281294
9.1,9.7,92.0,98.0,177.57906092753203
9.1,9.8,92.0,99.0,195.42296185605267
9.1,9.9,92.0,100.0,170.8141902626853
9.1,0.0,92.0,1.0,184.97261060635864
9.1,0.1,92.0,2.0,188.39168219759813
9.1,0.2,92.0,3.0,189.71946500179462
9.1,0.3,92.0,4.0,178.49906776181
9.1,0.4,92.0,5.0,199.16256664049402
9.1,0.5,92.0,6.0,195.51762687986857
9.1,0.6,92.0,7.0,186.7095414230277
9.1,0.7,92.0,8.0,185.2362741439378
9.1,0.8,92.0,9.0,171.82884980358986
9.1,0.9,92.0,10.0,209.78823722845817
9.1,1.0,92.0,11.0,173.39047103666272
9.1,1.1,92.0,12.0,190.1974069184668
9.1,1.2,92.0,13.0,195.56307881095202
9.1,1.3,92.0,14.0,191.89194246089608
9.1,1.4,92.0,15.0,206.96389236753225
9.1,1.5,92.0,16.0,212.62731036121713
9.1,1.6,92.0,17.0,197.41784649157884
9.1,1.7,92.0,18.0,184.5514094494345
9.1,1.8,92.0,19.0,196.3346744908926
9.1,1.9,92.0,20.0,218.65798208332316
9.1,2.0,92.0,21.0,183.36934548896923
9.1,2.1,92.0,22.0,170.2940557263199
9.1,2.2,92.0,23.0,185.69829013668465
9.1,2.3,92.0,24.0,192.80067728637445
9.1,2.4,92.0,25.0,179.20862730904327
9.1,2.5,92.0,26.0,183.85000163084763
9.1,2.6,92.0,27.0,180.28741226906322
9.1,2.7,92.0,28.0,182.76703783368748
9.1,2.8,92.0,29.0,182.60026202962302
9.1,2.9,92.0,30.0,183.7007867983616
9.1,3.0,92.0,31.0,221.44758388504852
9.1,3.1,92.0,32.0,202.60492178988264
9.1,3.2,92.0,33.0,209.17959963272523
9.1,3.3,92.0,34.0,187.65757957280658
9.1,3.4,92.0,35.0,181.60525013312198
9.1,3.5,92.0,36.0,201.85945521544326
9.1,3.6,92.0,37.0,235.62085064263994
9.1,3.7,92.0,38.0,168.2557809942064
9.1,3.8,92.0,39.0,205.27816293744726
9.1,3.9,92.0,40.0,230.50615558412912
9.1,4.0,92.0,41.0,203.51897395004104
9.1,4.1,92.0,42.0,193.1066355581854
9.1,4.2,92.0,43.0,199.16929003150153
9.1,4.3,92.0,44.0,197.0404488039504
9.1,4.4,92.0,45.0,192.43508737091523
9.1,4.5,92.0,46.0,192.84308103824318
9.1,4.6,92.0,47.0,184.81265594610875
9.1,4.7,92.0,48.0,219.82523383873206
9.1,4.8,92.0,49.0,208.99990780919458
9.1,4.9,92.0,50.0,189.20446233657248
9.1,5.0,92.0,51.0,187.09543775354825
9.1,5.1,92.0,52.0,202.7576647266611
9.1,5.2,92.0,53.0,202.14656257059616
9.1,5.3,92.0,54.0,237.56605921290964
9.1,5.4,92.0,55.0,190.51225806849328
9.1,5.5,92.0,56.0,206.99121922701573
9.1,5.6,92.0,57.0,188.57352610417422
9.1,5.7,92.0,58.0,230.32523727708357
9.1,5.8,92.0,59.0,230.1445398286888
9.1,5.9,92.0,60.0,168.59887160536195
9.1,6.0,92.0,61.0,194.70002867108988
9.1,6.1,92.0,62.0,196.2741988900556
9.1,6.2,92.0,63.0,176.02431401982253
9.1,6.3,92.0,64.0,184.58503423319937
9.1,6.4,92.0,65.0,194.29813682899209
9.1,6.5,92.0,66.0,183.97600937485532
9.1,6.6,92.0,67.0,183.79295321668215
9.1,6.7,92.0,68.0,187.58156591182566
9.1,6.8,92.0,69.0,225.6357011373266
9.1,6.9,92.0,70.0,189.56568589219228
9.1,7.0,92.0,71.0,212.2588031514613
9.1,7.1,92.0,72.0,178.76672523932862
9.1,7.2,92.0,73.0,210.058205071315
9.1,7.3,92.0,74.0,190.30642497756781
9.1,7.4,92.0,75.0,193.34117255730962
9.1,7.5,92.0,76.0,198.10968493873847
9.1,7.6,92.0,77.0,199.95718416874644
9.1,7.7,92.0,78.0,197.4013238843771
9.1,7.8,92.0,79.0,185.6858412030127
9.1,7.9,92.0,80.0,201.00984282678948
9.1,8.0,92.0,81.0,201.5153742203646
9.1,8.1,92.0,82.0,189.89099840655763
9.1,8.2,92.0,83.0,186.35575564274342
9.1,8.3,92.0,84.0,179.45315764990974
9.1,8.4,92.0,85.0,186.46836260636533
9.1,8.5,92.0,86.0,204.04827345308522
9.1,8.6,92.0,87.0,210.82353254510068
9.1,8.7,92.0,88.0,215.0519791361549
9.1,8.8,92.0,89.0,178.2299301598003
9.1,8.9,92.0,90.0,196.6274361847505
9.1,9.0,92.0,91.0,183.65988857527822
9.1,9.1,92.0,92.0,191.71359553821193
9.2,9.3,93.0,94.0,181.57006065270107
9.2,9.4,93.0,95.0,194.06126087876498
9.2,9.5,93.0,96.0,186.52758416879277
9.2,9.6,93.0,97.0,181.18477489192915
9.2,9.7,93.0,98.0,178.36036321922913
9.2,9.8,93.0,99.0,200.8913175546479
9.2,9.9,93.0,100.0,192.86628063587543
9.2,0.0,93.0,1.0,187.00369172948015
9.2,0.1,93.0,2.0,190.04077271346424
9.2,0.2,93.0,3.0,185.98461347157243
9.2,0.3,93.0,4.0,182.21888494472165
9.2,0.4,93.0,5.0,181.49540283773652
9.2,0.5,93.0,6.0,190.53839378803139
9.2,0.6,93.0,7.0,181.50841788696096
9.2,0.7,93.0,8.0,224.3055493438838
9.2,0.8,93.0,9.0,194.71424624434368
9.2,0.9,93.0,10.0,193.59000934673827
9.2,1.0,93.0,11.0,174.361185409552
9.2,1.1,93.0,12.0,427.0401502438941
9.2,1.2,93.0,13.0,187.29733356915867
9.2,1.3,93.0,14.0,194.19003839810443
9.2,1.4,93.0,15.0,178.30188300776507
9.2,1.5,93.0,16.0,210.99033683052775
9.2,1.6,93.0,17.0,191.0031588067796
9.2,1.7,93.0,18.0,183.43863770219224
9.2,1.8,93.0,19.0,176.09973393771983
9.2,1.9,93.0,20.0,199.75119284686585
9.2,2.0,93.0,21.0,181.7982996961436
9.2,2.1,93.0,22.0,205.0428782406446
9.2,2.2,93.0,23.0,180.94672612041913
9.2,2.3,93.0,24.0,195.00492068852066
9.2,2.4,93.0,25.0,189.94634939346275
9.2,2.5,93.0,26.0,173.06832391458033
9.2,2.6,93.0,27.0,196.084356430488
9.2,2.7,93.0,28.0,184.8811362790059
9.2,2.8,93.0,29.0,213.00815576162196
9.2,2.9,93.0,30.0,189.4201383262992
9.2,3.0,93.0,31.0,193.41881654689195
9.2,3.1,93.0,32.0,171.845688030056
9.2,3.2,93.0,33.0,184.47460081283603
9.2,3.3,93.0,34.0,187.3501964584798
9.2,3.4,93.0,35.0,187.3765031537398
9.2,3.5,93.0,36.0,195.22461358021022
9.2,3.6,93.0,37.0,206.077272277251
9.2,3.7,93.0,38.0,194.71604320936822
9.2,3.8,93.0,39.0,183.0964304053546
9.2,3.9,93.0,40.0,184.76954098901513
9.2,4.0,93.0,41.0,189.37394022463494
9.2,4.1,93.0,42.0,188.6891960049907
9.2,4.2,93.0,43.0,187.82937523531396
9.2,4.3,93.0,44.0,179.01268523048634
9.2,4.4,93.0,45.0,186.0786006953038
9.2,4.5,93.0,46.0,182.89802548535934
9.2,4.6,93.0,47.0,221.3119814135721
9.2,4.7,93.0,48.0,186.8710437704423
9.2,4.8,93.0,49.0,180.6701562186838
9.2,4.9,93.0,50.0,191.1077182669501
9.2,5.0,93.0,51.0,205.71131770110912
9.2,5.1,93.0,52.0,189.51187983776762
9.2,5.2,93.0,53.0,184.95508229950468
9.2,5.3,93.0,54.0,176.0991485372958
9.2,5.4,93.0,55.0,181.0231944878
9.2,5.5,93.0,56.0,195.71931103756856
9.2,5.6,93.0,57.0,177.62802747322556
9.2,5.7,93.0,58.0,188.49619358327308
9.2,5.8,93.0,59.0,190.0759171021323
9.2,5.9,93.0,60.0,185.4361239220454
9.2,6.0,93.0,61.0,199.47875506692117
9.2,6.1,93.0,62.0,186.73525510152632
9.2,6.2,93.0,63.0,192.77332062304137
9.2,6.3,93.0,64.0,186.14020677956427
9.2,6.4,93.0,65.0,175.09250203023984
9.2,6.5,93.0,66.0,164.7798043966495
9.2,6.6,93.0,67.0,187.58631671451727
9.2,6.7,93.0,68.0,255.02724761670348
9.2,6.8,93.0,69.0,196.85670751400465
9.2,6.9,93.0,70.0,189.9745080991024
9.2,7.0,93.0,71.0,184.61123054296638
9.2,7.1,93.0,72.0,186.3298264149613
9.2,7.2,93.0,73.0,183.5048751503045
9.2,7.3,93.0,74.0,181.7666136758448
9.2,7.4,93.0,75.0,191.72928978649148
9.2,7.5,93.0,76.0,189.7886412807715
9.2,7.6,93.0,77.0,205.77463106810958
9.2,7.7,93.0,78.0,191.4330346949076
9.2,7.8,93.0,79.0,184.37402515541717
9.2,7.9,93.0,80.0,182.46089060585408
9.2,8.0,93.0,81.0,203.5792026363685
9.2,8.1,93.0,82.0,170.4874125939373
9.2,8.2,93.0,83.0,196.2272616668908
9.2,8.3,93.0,84.0,173.2198898694403
9.2,8.4,93.0,85.0,191.58445385894902
9.2,8.5,93.0,86.0,183.89796512659453
9.2,8.6,93.0,87.0,214.91945046491944
9.2,8.7,93.0,88.0,192.90653713861678
9.2,8.8,93.0,89.0,198.92764768475632
9.2,8.9,93.0,90.0,186.93689113032994
9.2,9.0,93.0,91.0,181.7534123781303
9.2,9.1,93.0,92.0,183.01851333088266
9.2,9.2,93.0,93.0,191.76685500454465
9.3,9.4,94.0,95.0,199.17695309975397
9.3,9.5,94.0,96.0,193.9284368933539
9.3,9.6,94.0,97.0,213.91980688478023
9.3,9.7,94.0,98.0,230.2235982627462
9.3,9.8,94.0,99.0,188.27070007315757
9.3,9.9,94.0,100.0,199.5114872901007
9.3,0.0,94.0,1.0,216.56937532623206
9.3,0.1,94.0,2.0,203.60866362214892
9.3,0.2,94.0,3.0,191.06363502529
9.3,0.3,94.0,4.0,217.6428665044927
9.3,0.4,94.0,5.0,177.83720457841352
9.3,0.5,94.0,6.0,209.90546735395077
9.3,0.6,94.0,7.0,204.17657859288605
9.3,0.7,94.0,8.0,216.76065961926113
9.3,0.8,94.0,9.0,185.4032370638685
9.3,0.9,94.0,10.0,191.6945355894675
9.3,1.0,94.0,11.0,185.54033601149987
9.3,1.1,94.0,12.0,187.2491907524836
9.3,1.2,94.0,13.0,187.92648946735696
9.3,1.3,94.0,14.0,204.10061088721847
9.3,1.4,94.0,15.0,202.11266726298194
9.3,1.5,94.0,16.0,186.64989193504942
9.3,1.6,94.0,17.0,183.48204272476414
9.3,1.7,94.0,18.0,175.31559094572216
9.3,1.8,94.0,19.0,215.67304270512008
9.3,1.9,94.0,20.0,173.12412335468593
9.3,2.0,94.0,21.0,185.5022667886121
9.3,2.1,94.0,22.0,176.38597849275246
9.3,2.2,94.0,23.0,194.5610607948961
9.3,2.3,94.0,24.0,192.4575951290939
9.3,2.4,94.0,25.0,209.33989962844825
9.3,2.5,94.0,26.0,194.92641971789274
9.3,2.6,94.0,27.0,196.6202325921291
9.3,2.7,94.0,28.0,190.16028411673713
9.3,2.8,94.0,29.0,197.6965593620261
9.3,2.9,94.0,30.0,178.9685384024002
9.3,3.0,94.0,31.0,206.62348940588456
9.3,3.1,94.0,32.0,201.56575816663855
9.3,3.2,94.0,33.0,175.39019303709333
9.3,3.3,94.0,34.0,178.2896572990028
9.3,3.4,94.0,35.0,183.52285108250538
9.3,3.5,94.0,36.0,180.92667227166422
9.3,3.6,94.0,37.0,187.5936544728581
9.3,3.7,94.0,38.0,184.26756624350034
9.3,3.8,94.0,39.0,190.1511823148767
9.3,3.9,94.0,40.0,189.95096579832665
9.3,4.0,94.0,41.0,198.7838719247668
9.3,4.1,94.0,42.0,187.02552348415455
9.3,4.2,94.0,43.0,201.67094747442363
9.3,4.3,94.0,44.0,195.29647149833005
9.3,4.4,94.0,45.0,191.69976048395137
9.3,4.5,94.0,46.0,188.82769678418128
9.3,4.6,94.0,47.0,180.10282806880352
9.3,4.7,94.0,48.0,189.59185680422564
9.3,4.8,94.0,49.0,191.96834619871208
9.3,4.9,94.0,50.0,193.15938467284164
9.3,5.0,94.0,51.0,189.28874441239833
9.3,5.1,94.0,52.0,200.4831741825509
9.3,5.2,94.0,53.0,191.84607282092557
9.3,5.3,94.0,54.0,201.04430803458837
9.3,5.4,94.0,55.0,205.329669066688
9.3,5.5,94.0,56.0,182.7821007422312
9.3,5.6,94.0,57.0,217.7440655510832
9.3,5.7,94.0,58.0,180.286642434213
9.3,5.8,94.0,59.0,194.05260965031
9.3,5.9,94.0,60.0,188.7029228031134
9.3,6.0,94.0,61.0,176.88889941268
9.3,6.1,94.0,62.0,176.246580333954
9.3,6.2,94.0,63.0,182.14602301045292
9.3,6.3,94.0,64.0,204.88995866726034
9.3,6.4,94.0,65.0,180.10582170181965
9.3,6.5,94.0,66.0,193.59564908648156
9.3,6.6,94.0,67.0,174.63994907039094
9.3,6.7,94.0,68.0,172.72004872238472
9.3,6.8,94.0,69.0,184.92662261780285
9.3,6.9,94.0,70.0,210.34232355887255
9.3,7.0,94.0,71.0,185.76068150938252
9.3,7.1,94.0,72.0,183.57716743830125
9.3,7.2,94.0,73.0,177.1859608542363
9.3,7.3,94.0,74.0,200.3183576350715
9.3,7.4,94.0,75.0,212.38176639948904
9.3,7.5,94.0,76.0,186.5158563584607
9.3,7.6,94.0,77.0,176.09864314200945
9.3,7.7,94.0,78.0,181.44238413554973
9.3,7.8,94.0,79.0,186.031517266697
9.3,7.9,94.0,80.0,198.7225306997801
9.3,8.0,94.0,81.0,180.61865555177292
9.3,8.1,94.0,82.0,199.93440426806623
9.3,8.2,94.0,83.0,184.0675581333864
9.3,8.3,94.0,84.0,177.51442651574712
9.3,8.4,94.0,85.0,310.06330850082077
9.3,8.5,94.0,86.0,210.5554368945202
9.3,8.6,94.0,87.0,195.70640976379445
9.3,8.7,94.0,88.0,186.88318945136314
9.3,8.8,94.0,89.0,196.58600751154648
9.3,8.9,94.0,90.0,194.54759316357115
9.3,9.0,94.0,91.0,160.83189503371375
9.3,9.1,94.0,92.0,185.35025261594052
9.3,9.2,94.0,93.0,187.64227601433006
9.3,9.3,94.0,94.0,192.55336184813933
9.4,9.5,95.0,96.0,211.36153794139068
9.4,9.6,95.0,97.0,188.7399098474056
9.4,9.7,95.0,98.0,179.2446831570808
9.4,9.8,95.0,99.0,205.97141920577502
9.4,9.9,95.0,100.0,218.15818381920207
9.4,0.0,95.0,1.0,198.80752082084024
9.4,0.1,95.0,2.0,181.807219769418
9.4,0.2,95.0,3.0,190.1612283849189
9.4,0.3,95.0,4.0,217.98373367339687
9.4,0.4,95.0,5.0,200.8565948582398
9.4,0.5,95.0,6.0,179.52037770179354
9.4,0.6,95.0,7.0,198.34690984447366
9.4,0.7,95.0,8.0,178.74074182193976
9.4,0.8,95.0,9.0,177.24006229219208
9.4,0.9,95.0,10.0,215.30295909186884
9.4,1.0,95.0,11.0,174.4815637548612
9.4,1.1,95.0,12.0,177.17222545092955
9.4,1.2,95.0,13.0,217.42335458262963
9.4,1.3,95.0,14.0,172.99755862816806
9.4,1.4,95.0,15.0,176.73344074256025
9.4,1.5,95.0,16.0,231.71926930511907
9.4,1.6,95.0,17.0,188.85476222102932
9.4,1.7,95.0,18.0,211.25369136373374
9.4,1.8,95.0,19.0,209.23051356862592
9.4,1.9,95.0,20.0,178.91978662441682
9.4,2.0,95.0,21.0,171.84701439312283
9.4,2.1,95.0,22.0,180.56902559893672
9.4,2.2,95.0,23.0,184.91453678567166
9.4,2.3,95.0,24.0,179.45631648469896
9.4,2.4,95.0,25.0,190.85961434142118
9.4,2.5,95.0,26.0,198.97982652550485
9.4,2.6,95.0,27.0,207.02679564176086
9.4,2.7,95.0,28.0,193.3005928397827
9.4,2.8,95.0,29.0,187.81088781957456
9.4,2.9,95.0,30.0,198.456449983154
9.4,3.0,95.0,31.0,180.23652838868134
9.4,3.1,95.0,32.0,175.42161752322596
9.4,3.2,95.0,33.0,187.2474778577097
9.4,3.3,95.0,34.0,199.52440408471867
9.4,3.4,95.0,35.0,214.53224771964602
9.4,3.5,95.0,36.0,195.44589136681844
9.4,3.6,95.0,37.0,223.7396280718131
9.4,3.7,95.0,38.0,183.40497900294312
9.4,3.8,95.0,39.0,192.77508416397433
9.4,3.9,95.0,40.0,176.49807704384358
9.4,4.0,95.0,41.0,204.28559118829642
9.4,4.1,95.0,42.0,196.2724080258905
9.4,4.2,95.0,43.0,178.281304920394
9.4,4.3,95.0,44.0,182.85873092724754
9.4,4.4,95.0,45.0,191.76060458541755
9.4,4.5,95.0,46.0,188.57548829494428
9.4,4.6,95.0,47.0,177.74656314326
9.4,4.7,95.0,48.0,182.018333404388
9.4,4.8,95.0,49.0,194.12321805518312
9.4,4.9,95.0,50.0,179.0388489781945
9.4,5.0,95.0,51.0,176.35369635777343
9.4,5.1,95.0,52.0,183.88365398477663
9.4,5.2,95.0,53.0,168.8377861618651
9.4,5.3,95.0,54.0,195.97141306312355
9.4,5.4,95.0,55.0,229.60020318982797
9.4,5.5,95.0,56.0,198.14964029663517
9.4,5.6,95.0,57.0,194.28613956677034
9.4,5.7,95.0,58.0,212.21929287097223
9.4,5.8,95.0,59.0,190.6690729653646
9.4,5.9,95.0,60.0,190.97562001944573
9.4,6.0,95.0,61.0,169.1861725142312
9.4,6.1,95.0,62.0,180.99926852509955
9.4,6.2,95.0,63.0,197.300534506803
9.4,6.3,95.0,64.0,171.5925306384894
9.4,6.4,95.0,65.0,182.95686769774042
9.4,6.5,95.0,66.0,189.15248241568048
9.4,6.6,95.0,67.0,186.65498903824928
9.4,6.7,95.0,68.0,189.2815579966197
9.4,6.8,95.0,69.0,200.4250577373571
9.4,6.9,95.0,70.0,173.84368046732595
9.4,7.0,95.0,71.0,187.8680710881429
9.4,7.1,95.0,72.0,205.72637465781906
9.4,7.2,95.0,73.0,189.05792485266036
9.4,7.3,95.0,74.0,178.9351262607818
9.4,7.4,95.0,75.0,190.473479031747
9.4,7.5,95.0,76.0,188.495417243611
9.4,7.6,95.0,77.0,184.52203366387033
9.4,7.7,95.0,78.0,218.2539219485567
9.4,7.8,95.0,79.0,187.12400336329657
9.4,7.9,95.0,80.0,173.7511621462908
9.4,8.0,95.0,81.0,198.6750859588215
9.4,8.1,95.0,82.0,173.54615693493085
9.4,8.2,95.0,83.0,186.4372759352579
9.4,8.3,95.0,84.0,189.69678931757898
9.4,8.4,95.0,85.0,191.1666708244255
9.4,8.5,95.0,86.0,204.99838299930627
9.4,8.6,95.0,87.0,187.30549911576068
9.4,8.7,95.0,88.0,195.32682998170435
9.4,8.8,95.0,89.0,185.3140571375545
9.4,8.9,95.0,90.0,199.06345458031828
9.4,9.0,95.0,91.0,191.2652547672471
9.4,9.1,95.0,92.0,180.77508481296127
9.4,9.2,95.0,93.0,199.08354377319958
9.4,9.3,95.0,94.0,180.07328673929499
9.4,9.4,95.0,95.0,198.55446025467447
9.5,9.6,96.0,97.0,198.03872283648008
9.5,9.7,96.0,98.0,200.18364435793484
9.5,9.8,96.0,99.0,175.87602600962546
9.5,9.9,96.0,100.0,188.82489621635227
9.5,0.0,96.0,1.0,187.5171621174529
9.5,0.1,96.0,2.0,206.79387498805306
9.5,0.2,96.0,3.0,193.0038094171764
9.5,0.3,96.0,4.0,197.9460166992061
9.5,0.4,96.0,5.0,186.31634581466696
9.5,0.5,96.0,6.0,200.66133015318428
9.5,0.6,96.0,7.0,197.9849128341632
9.5,0.7,96.0,8.0,202.93139752530422
9.5,0.8,96.0,9.0,191.86849984098046
9.5,0.9,96.0,10.0,190.5215304624778
9.5,1.0,96.0,11.0,178.7797659209473
9.5,1.1,96.0,12.0,197.65272998559914
9.5,1.2,96.0,13.0,207.1248310079872
9.5,1.3,96.0,14.0,184.301471969202
9.5,1.4,96.0,15.0,215.6424044818169
9.5,1.5,96.0,16.0,202.91176315164014
9.5,1.6,96.0,17.0,233.05319223311957
9.5,1.7,96.0,18.0,203.5432740122051
9.5,1.8,96.0,19.0,202.10740910788644
9.5,1.9,96.0,20.0,181.46531477410605
9.5,2.0,96.0,21.0,183.36916109887278
9.5,2.1,96.0,22.0,220.00218589641844
9.5,2.2,96.0,23.0,190.64418577874397
9.5,2.3,96.0,24.0,192.26509058220688
9.5,2.4,96.0,25.0,183.53587432821274
9.5,2.5,96.0,26.0,185.86271770257088
9.5,2.6,96.0,27.0,181.9388886874552
9.5,2.7,96.0,28.0,181.45422464748054
9.5,2.8,96.0,29.0,188.35915942488376
9.5,2.9,96.0,30.0,194.8242641724809
9.5,3.0,96.0,31.0,181.17822589716647
9.5,3.1,96.0,32.0,181.55916816314942
9.5,3.2,96.0,33.0,189.41172933442672
9.5,3.3,96.0,34.0,185.21456810364117
9.5,3.4,96.0,35.0,175.20923300711863
9.5,3.5,96.0,36.0,201.9029046425005
9.5,3.6,96.0,37.0,182.2798003956526
9.5,3.7,96.0,38.0,192.8965840215005
9.5,3.8,96.0,39.0,184.12455851100873
9.5,3.9,96.0,40.0,210.93806677495328
9.5,4.0,96.0,41.0,183.12976318827614
9.5,4.1,96.0,42.0,200.37079182245947
9.5,4.2,96.0,43.0,174.29407702851827
9.5,4.3,96.0,44.0,187.6371819327012
9.5,4.4,96.0,45.0,185.86794218184582
9.5,4.5,96.0,46.0,160.24119636863963
9.5,4.6,96.0,47.0,193.09182369520855
9.5,4.7,96.0,48.0,217.9787480127875
9.5,4.8,96.0,49.0,193.15113657912443
9.5,4.9,96.0,50.0,180.5268657946046
9.5,5.0,96.0,51.0,183.51175969923514
9.5,5.1,96.0,52.0,163.33042873197118
9.5,5.2,96.0,53.0,192.5989189733473
9.5,5.3,96.0,54.0,201.1527259694989
9.5,5.4,96.0,55.0,196.16359776646752
9.5,5.5,96.0,56.0,205.9349395145539
9.5,5.6,96.0,57.0,234.36744746093115
9.5,5.7,96.0,58.0,182.56508655983396
9.5,5.8,96.0,59.0,196.9343964894965
9.5,5.9,96.0,60.0,191.14777536240018
9.5,6.0,96.0,61.0,179.06859924679753
9.5,6.1,96.0,62.0,194.74806085973032
9.5,6.2,96.0,63.0,215.03655308031088
9.5,6.3,96.0,64.0,197.9203707917637
9.5,6.4,96.0,65.0,208.27747534563343
9.5,6.5,96.0,66.0,182.05463736172078
9.5,6.6,96.0,67.0,214.46023613830235
9.5,6.7,96.0,68.0,184.39600259945175
9.5,6.8,96.0,69.0,183.02332586983422
9.5,6.9,96.0,70.0,173.084917904864
9.5,7.0,96.0,71.0,217.68856307912833
9.5,7.1,96.0,72.0,196.81157561051194
9.5,7.2,96.0,73.0,206.5792830959087
9.5,7.3,96.0,74.0,181.3548572547646
9.5,7.4,96.0,75.0,206.3282158635766
9.5,7.5,96.0,76.0,194.91902459263312
9.5,7.6,96.0,77.0,172.06039082817895
9.5,7.7,96.0,78.0,173.89137219694476
9.5,7.8,96.0,79.0,192.14925171057763
9.5,7.9,96.0,80.0,194.4629285054697
9.5,8.0,96.0,81.0,174.33708539419777
9.5,8.1,96.0,82.0,177.7666906465162
9.5,8.2,96.0,83.0,197.8212009434412
9.5,8.3,96.0,84.0,176.28468459452782
9.5,8.4,96.0,85.0,172.4168118891677
9.5,8.5,96.0,86.0,211.14313404027592
9.5,8.6,96.0,87.0,186.77619686672125
9.5,8.7,96.0,88.0,199.6885708329491
9.5,8.8,96.0,89.0,176.46315018125685
9.5,8.9,96.0,90.0,185.86735842507036
9.5,9.0,96.0,91.0,207.0319059091419
9.5,9.1,96.0,92.0,204.00277250627292
9.5,9.2,96.0,93.0,184.02047926347132
9.5,9.3,96.0,94.0,187.20228363483128
9.5,9.4,96.0,95.0,196.4651916727173
9.5,9.5,96.0,96.0,178.7855761061678
9.6,9.7,97.0,98.0,184.85152857138868
9.6,9.8,97.0,99.0,182.95202082573095
9.6,9.9,97.0,100.0,183.63880489224246
9.6,0.0,97.0,1.0,213.61122049103457
9.6,0.1,97.0,2.0,196.99688693539144
9.6,0.2,97.0,3.0,191.61083938761337
9.6,0.3,97.0,4.0,188.67540791655384
9.6,0.4,97.0,5.0,180.17685750379084
9.6,0.5,97.0,6.0,181.07027839596512
9.6,0.6,97.0,7.0,182.39311515148367
9.6,0.7,97.0,8.0,171.47966565439043
9.6,0.8,97.0,9.0,183.63729268338687
9.6,0.9,97.0,10.0,193.73686448871914
9.6,1.0,97.0,11.0,210.76691490589022
9.6,1.1,97.0,12.0,186.01323784101425
9.6,1.2,97.0,13.0,187.55683116028248
9.6,1.3,97.0,14.0,206.13223143064982
9.6,1.4,97.0,15.0,195.92718829614185
9.6,1.5,97.0,16.0,209.0821469909205
9.6,1.6,97.0,17.0,193.29888832393073
9.6,1.7,97.0,18.0,198.13256077541206
9.6,1.8,97.0,19.0,190.68552828834763
9.6,1.9,97.0,20.0,188.1429424176253
9.6,2.0,97.0,21.0,188.0067620085851
9.6,2.1,97.0,22.0,196.75465141582822
9.6,2.2,97.0,23.0,185.628582100396
9.6,2.3,97.0,24.0,191.5431424073683
9.6,2.4,97.0,25.0,192.50490551135314
9.6,2.5,97.0,26.0,190.49482669173742
9.6,2.6,97.0,27.0,175.22674618837996
9.6,2.7,97.0,28.0,199.5701180725
9.6,2.8,97.0,29.0,188.10650617214208
9.6,2.9,97.0,30.0,171.95681502210905
9.6,3.0,97.0,31.0,190.7192998878258
9.6,3.1,97.0,32.0,215.98684915460672
9.6,3.2,97.0,33.0,236.47823489415026
9.6,3.3,97.0,34.0,195.557218336716
9.6,3.4,97.0,35.0,185.0621260959512
9.6,3.5,97.0,36.0,176.53669290694225
9.6,3.6,97.0,37.0,223.12777038353784
9.6,3.7,97.0,38.0,173.65258591083668
9.6,3.8,97.0,39.0,204.06454081995
9.6,3.9,97.0,40.0,181.64429789738756
9.6,4.0,97.0,41.0,174.63025756604938
9.6,4.1,97.0,42.0,191.68066168824194
9.6,4.2,97.0,43.0,196.19477383968442
9.6,4.3,97.0,44.0,170.1776805360991
9.6,4.4,97.0,45.0,201.92412386490068
9.6,4.5,97.0,46.0,202.79826689807342
9.6,4.6,97.0,47.0,187.18917082200292
9.6,4.7,97.0,48.0,186.13069451573426
9.6,4.8,97.0,49.0,183.6487018932392
9.6,4.9,97.0,50.0,193.80122920041768
9.6,5.0,97.0,51.0,214.39759971102794
9.6,5.1,97.0,52.0,189.0382007446558
9.6,5.2,97.0,53.0,184.47104606966647
9.6,5.3,97.0,54.0,181.9533333926156
9.6,5.4,97.0,55.0,206.44856654593386
9.6,5.5,97.0,56.0,182.38463570853807
9.6,5.6,97.0,57.0,176.3869033196115
9.6,5.7,97.0,58.0,205.0854779982602
9.6,5.8,97.0,59.0,195.16469791616342
9.6,5.9,97.0,60.0,205.42716169282318
9.6,6.0,97.0,61.0,185.98798348202678
9.6,6.1,97.0,62.0,175.4132800877574
9.6,6.2,97.0,63.0,195.6423014351777
9.6,6.3,97.0,64.0,192.5464490209269
9.6,6.4,97.0,65.0,177.28601641865154
9.6,6.5,97.0,66.0,185.98284272976082
9.6,6.6,97.0,67.0,191.67334951870473
9.6,6.7,97.0,68.0,187.69237834332534
9.6,6.8,97.0,69.0,184.56957378004697
9.6,6.9,97.0,70.0,194.83636112904085
9.6,7.0,97.0,71.0,216.6300088128089
9.6,7.1,97.0,72.0,198.61505335920626
9.6,7.2,97.0,73.0,184.88543825131777
9.6,7.3,97.0,74.0,215.51966318878718
9.6,7.4,97.0,75.0,187.66546541654913
9.6,7.5,97.0,76.0,193.38844811384013
9.6,7.6,97.0,77.0,177.40984973774798
9.6,7.7,97.0,78.0,187.22125462425896
9.6,7.8,97.0,79.0,183.8439736225725
9.6,7.9,97.0,80.0,185.86077837009856
9.6,8.0,97.0,81.0,207.4223908461772
9.6,8.1,97.0,82.0,194.20001075330347
9.6,8.2,97.0,83.0,180.86406062739425
9.6,8.3,97.0,84.0,205.28842842745496
9.6,8.4,97.0,85.0,247.23266024456393
9.6,8.5,97.0,86.0,171.27461035396345
9.6,8.6,97.0,87.0,189.9203665856153
9.6,8.7,97.0,88.0,188.75700944459166
9.6,8.8,97.0,89.0,169.61477415736937
9.6,8.9,97.0,90.0,195.67744088643815
9.6,9.0,97.0,91.0,181.24913781872058
9.6,9.1,97.0,92.0,187.89739279615145
9.6,9.2,97.0,93.0,197.353962250146
9.6,9.3,97.0,94.0,180.14446616952523
9.6,9.4,97.0,95.0,181.9412295896097
9.6,9.5,97.0,96.0,201.15947399921995
9.6,9.6,97.0,97.0,191.5569840707366
9.7,9.8,98.0,99.0,186.30530936829496
9.7,9.9,98.0,100.0,216.605068421088
9.7,0.0,98.0,1.0,203.29929982065357
9.7,0.1,98.0,2.0,197.15741688910796
9.7,0.2,98.0,3.0,189.27447816109373
9.7,0.3,98.0,4.0,178.65918593589006
9.7,0.4,98.0,5.0,188.26331521100437
9.7,0.5,98.0,6.0,202.99566586106212
9.7,0.6,98.0,7.0,173.87291998677205
9.7,0.7,98.0,8.0,213.2227661987501
9.7,0.8,98.0,9.0,189.01594323950053
9.7,0.9,98.0,10.0,204.53447317309343
9.7,1.0,98.0,11.0,185.3908460206667
9.7,1.1,98.0,12.0,191.81526361941778
9.7,1.2,98.0,13.0,194.04921342104103
9.7,1.3,98.0,14.0,172.86572253893945
9.7,1.4,98.0,15.0,201.71557722004357
9.7,1.5,98.0,16.0,183.22029852080223
9.7,1.6,98.0,17.0,195.9218307382987
9.7,1.7,98.0,18.0,187.97451594555304
9.7,1.8,98.0,19.0,187.2069333160649
9.7,1.9,98.0,20.0,216.1733177656109
9.7,2.0,98.0,21.0,186.1318515606179
9.7,2.1,98.0,22.0,173.34235494545777
9.7,2.2,98.0,23.0,203.8200975877957
9.7,2.3,98.0,24.0,187.42205033309142
9.7,2.4,98.0,25.0,191.60096655899721
9.7,2.5,98.0,26.0,179.50147761593544
9.7,2.6,98.0,27.0,239.37349877355422
9.7,2.7,98.0,28.0,193.28554342237896
9.7,2.8,98.0,29.0,171.67435913464467
9.7,2.9,98.0,30.0,214.7663812449196
9.7,3.0,98.0,31.0,186.4875053964257
9.7,3.1,98.0,32.0,186.67026189346979
9.7,3.2,98.0,33.0,176.6754182209153
9.7,3.3,98.0,34.0,189.2914162143717
9.7,3.4,98.0,35.0,188.42748848689493
9.7,3.5,98.0,36.0,190.91755001532428
9.7,3.6,98.0,37.0,173.9933712451934
9.7,3.7,98.0,38.0,192.37942227987713
9.7,3.8,98.0,39.0,196.39596880883377
9.7,3.9,98.0,40.0,178.86532121482304
9.7,4.0,98.0,41.0,187.96289313393018
9.7,4.1,98.0,42.0,201.21193979024068
9.7,4.2,98.0,43.0,177.77202440020943
9.7,4.3,98.0,44.0,190.71848266022394
9.7,4.4,98.0,45.0,188.16785051984158
9.7,4.5,98.0,46.0,179.1788509946553
9.7,4.6,98.0,47.0,212.95563645169065
9.7,4.7,98.0,48.0,178.81071658146982
9.7,4.8,98.0,49.0,195.86686515573663
9.7,4.9,98.0,50.0,187.3477361949061
9.7,5.0,98.0,51.0,168.30238924185997
9.7,5.1,98.0,52.0,185.9387198043196
9.7,5.2,98.0,53.0,304.13995256851496
9.7,5.3,98.0,54.0,179.70016522646114
9.7,5.4,98.0,55.0,182.63971742803113
9.7,5.5,98.0,56.0,189.85644807858725
9.7,5.6,98.0,57.0,199.86914188598507
9.7,5.7,98.0,58.0,186.3563523571252
9.7,5.8,98.0,59.0,219.23543240059666
9.7,5.9,98.0,60.0,188.63940010006456
9.7,6.0,98.0,61.0,234.755554886914
9.7,6.1,98.0,62.0,176.2913240528496
9.7,6.2,98.0,63.0,250.7202297854035
9.7,6.3,98.0,64.0,184.06049895219445
9.7,6.4,98.0,65.0,185.13499096181394
9.7,6.5,98.0,66.0,196.7358397920359
9.7,6.6,98.0,67.0,183.2615649991992
9.7,6.7,98.0,68.0,179.23664565942312
9.7,6.8,98.0,69.0,183.37195328145492
9.7,6.9,98.0,70.0,176.6205208387109
9.7,7.0,98.0,71.0,203.41240838653368
9.7,7.1,98.0,72.0,197.18699635499289
9.7,7.2,98.0,73.0,189.39139869249635
9.7,7.3,98.0,74.0,187.1225827354212
9.7,7.4,98.0,75.0,205.13229256016027
9.7,7.5,98.0,76.0,181.5734366917883
9.7,7.6,98.0,77.0,190.53594220299735
9.7,7.7,98.0,78.0,188.73898448468518
9.7,7.8,98.0,79.0,177.93337091438895
9.7,7.9,98.0,80.0,187.20201470924567
9.7,8.0,98.0,81.0,189.22147611086504
9.7,8.1,98.0,82.0,203.96640872353
9.7,8.2,98.0,83.0,204.4314196794907
9.7,8.3,98.0,84.0,189.94681405729918
9.7,8.4,98.0,85.0,196.7341077696984
9.7,8.5,98.0,86.0,201.5550722512195
9.7,8.6,98.0,87.0,188.36381894515847
9.7,8.7,98.0,88.0,197.78974422671496
9.7,8.8,98.0,89.0,182.37290382293764
9.7,8.9,98.0,90.0,232.8972107585058
9.7,9.0,98.0,91.0,202.13069546629788
9.7,9.1,98.0,92.0,186.78003923445306
9.7,9.2,98.0,93.0,197.48434058390438
9.7,9.3,98.0,94.0,197.30259479147327
9.7,9.4,98.0,95.0,210.15396005268406
9.7,9.5,98.0,96.0,200.96411386419558
9.7,9.6,98.0,97.0,197.15291985025374
9.7,9.7,98.0,98.0,205.69716087488112
9.8,9.9,99.0,100.0,189.95906535114457
9.8,0.0,99.0,1.0,180.4409145893005
9.8,0.1,99.0,2.0,189.84188445830196
9.8,0.2,99.0,3.0,175.8092171065615
9.8,0.3,99.0,4.0,188.29500081806742
9.8,0.4,99.0,5.0,201.63231406449938
9.8,0.5,99.0,6.0,197.81458384938009
9.8,0.6,99.0,7.0,216.15804619366324
9.8,0.7,99.0,8.0,181.06101302822586
9.8,0.8,99.0,9.0,180.8256356058002
9.8,0.9,99.0,10.0,186.8169464352029
9.8,1.0,99.0,11.0,207.28445748103772
9.8,1.1,99.0,12.0,181.69575201668863
9.8,1.2,99.0,13.0,186.21944569907927
9.8,1.3,99.0,14.0,231.51357138625906
9.8,1.4,99.0,15.0,184.07235506754876
9.8,1.5,99.0,16.0,199.81469503348063
9.8,1.6,99.0,17.0,173.14687571359133
9.8,1.7,99.0,18.0,197.69538140608105
9.8,1.8,99.0,19.0,192.89680675814895
9.8,1.9,99.0,20.0,196.82615014769917
9.8,2.0,99.0,21.0,187.61369317767165
9.8,2.1,99.0,22.0,205.74502664837115
9.8,2.2,99.0,23.0,202.920531565807
9.8,2.3,99.0,24.0,210.8725840456445
9.8,2.4,99.0,25.0,179.54768703557778
9.8,2.5,99.0,26.0,193.24309232272563
9.8,2.6,99.0,27.0,200.1592660942594
9.8,2.7,99.0,28.0,212.38134248169823
9.8,2.8,99.0,29.0,202.01434719124023
9.8,2.9,99.0,30.0,198.23969201098873
9.8,3.0,99.0,31.0,208.17831947590906
9.8,3.1,99.0,32.0,186.616607292541
9.8,3.2,99.0,33.0,192.11792122079396
9.8,3.3,99.0,34.0,189.15544324157952
9.8,3.4,99.0,35.0,170.0469384704232
9.8,3.5,99.0,36.0,175.4531284600982
9.8,3.6,99.0,37.0,178.24976495731283
9.8,3.7,99.0,38.0,195.40808499457205
9.8,3.8,99.0,39.0,177.62980081663088
9.8,3.9,99.0,40.0,173.61359451416843
9.8,4.0,99.0,41.0,198.80297507099837
9.8,4.1,99.0,42.0,187.36693407215586
9.8,4.2,99.0,43.0,167.82316695654256
9.8,4.3,99.0,44.0,203.26114063142302
9.8,4.4,99.0,45.0,201.0093280394204
9.8,4.5,99.0,46.0,190.77338846347163
9.8,4.6,99.0,47.0,174.49796761616932
9.8,4.7,99.0,48.0,197.48062139119034
9.8,4.8,99.0,49.0,229.26180734643853
9.8,4.9,99.0,50.0,173.9227859216819
9.8,5.0,99.0,51.0,178.281273036544
9.8,5.1,99.0,52.0,219.4012052752293
9.8,5.2,99.0,53.0,179.4392260413358
9.8,5.3,99.0,54.0,189.50088591303222
9.8,5.4,99.0,55.0,187.17365333107236
9.8,5.5,99.0,56.0,179.68692107141592
9.8,5.6,99.0,57.0,180.00737062858414
9.8,5.7,99.0,58.0,188.75493680262971
9.8,5.8,99.0,59.0,203.47244169052323
9.8,5.9,99.0,60.0,182.43172801156345
9.8,6.0,99.0,61.0,192.30813428768428
9.8,6.1,99.0,62.0,185.16933793779998
9.8,6.2,99.0,63.0,222.94496052900854
9.8,6.3,99.0,64.0,184.850257347221
9.8,6.4,99.0,65.0,188.85104624040775
9.8,6.5,99.0,66.0,203.470653200083
9.8,6.6,99.0,67.0,168.6935276476808
9.8,6.7,99.0,68.0,190.71193460840888
9.8,6.8,99.0,69.0,192.13523352908803
9.8,6.9,99.0,70.0,201.5030002569632
9.8,7.0,99.0,71.0,204.3010252324112
9.8,7.1,99.0,72.0,179.52254534260948
9.8,7.2,99.0,73.0,178.46613439544947
9.8,7.3,99.0,74.0,186.01574565190688
9.8,7.4,99.0,75.0,177.70223343621404
9.8,7.5,99.0,76.0,200.52021191562747
9.8,7.6,99.0,77.0,195.4818112594468
9.8,7.7,99.0,78.0,198.28473776246193
9.8,7.8,99.0,79.0,166.50434338382644
9.8,7.9,99.0,80.0,190.36355437954447
9.8,8.0,99.0,81.0,217.66075823750614
9.8,8.1,99.0,82.0,204.9053340441067
9.8,8.2,99.0,83.0,178.17810793101305
9.8,8.3,99.0,84.0,188.85262192742584
9.8,8.4,99.0,85.0,183.13179059072073
9.8,8.5,99.0,86.0,189.19585757274746
9.8,8.6,99.0,87.0,165.9246814454911
9.8,8.7,99.0,88.0,194.7486208946837
9.8,8.8,99.0,89.0,193.38447129037777
9.8,8.9,99.0,90.0,183.0520238778157
9.8,9.0,99.0,91.0,181.87138738281985
9.8,9.1,99.0,92.0,176.96821238560247
9.8,9.2,99.0,93.0,178.01693580741866
9.8,9.3,99.0,94.0,191.35369902544386
9.8,9.4,99.0,95.0,188.84758645754494
9.8,9.5,99.0,96.0,175.7716220396052
9.8,9.6,99.0,97.0,197.59351690843448
9.8,9.7,99.0,98.0,189.48802515286377
9.8,9.8,99.0,99.0,175.1072029280333
9.9,0.0,100.0,1.0,182.53608776528426
9.9,0.1,100.0,2.0,189.04650417141016
9.9,0.2,100.0,3.0,192.64548577504615
9.9,0.3,100.0,4.0,188.889311705296
9.9,0.4,100.0,5.0,169.50903710638744
9.9,0.5,100.0,6.0,179.03693934120267
9.9,0.6,100.0,7.0,180.78549791838532
9.9,0.7,100.0,8.0,204.64326592232746
9.9,0.8,100.0,9.0,185.71955586956435
9.9,0.9,100.0,10.0,189.17730597866029
9.9,1.0,100.0,11.0,182.99729186948738
9.9,1.1,100.0,12.0,204.73953122907048
9.9,1.2,100.0,13.0,175.81549451545933
9.9,1.3,100.0,14.0,187.98042014610547
9.9,1.4,100.0,15.0,221.33668744627752
9.9,1.5,100.0,16.0,202.09797869683297
9.9,1.6,100.0,17.0,187.04986828102633
9.9,1.7,100.0,18.0,184.3470175141879
9.9,1.8,100.0,19.0,179.2806597767249
9.9,1.9,100.0,20.0,184.8420744225448
9.9,2.0,100.0,21.0,194.6366912975883
9.9,2.1,100.0,22.0,177.00846159966886
9.9,2.2,100.0,23.0,200.5044104561102
9.9,2.3,100.0,24.0,176.05045668251958
9.9,2.4,100.0,25.0,231.90380731872338
9.9,2.5,100.0,26.0,193.02744007768192
9.9,2.6,100.0,27.0,196.65369257248338
9.9,2.7,100.0,28.0,188.81817151627655
9.9,2.8,100.0,29.0,204.42277763351748
9.9,2.9,100.0,30.0,194.5824490378989
9.9,3.0,100.0,31.0,186.94544195597433
9.9,3.1,100.0,32.0,172.9153014106539
9.9,3.2,100.0,33.0,220.69663547170506
9.9,3.3,100.0,34.0,186.1570684125019
9.9,3.4,100.0,35.0,171.80287351744394
9.9,3.5,100.0,36.0,204.6860976311657
9.9,3.6,100.0,37.0,190.29857125118977
9.9,3.7,100.0,38.0,203.7799034685666
9.9,3.8,100.0,39.0,189.96836993984513
9.9,3.9,100.0,40.0,182.66048430258348
9.9,4.0,100.0,41.0,191.0068147432274
9.9,4.1,100.0,42.0,201.5429148997376
9.9,4.2,100.0,43.0,205.78349152662187
9.9,4.3,100.0,44.0,197.76270513631164
9.9,4.4,100.0,45.0,223.38867089065187
9.9,4.5,100.0,46.0,189.00638152318135
9.9,4.6,100.0,47.0,183.46262786032923
9.9,4.7,100.0,48.0,183.35750610285518
9.9,4.8,100.0,49.0,187.40504437548137
9.9,4.9,100.0,50.0,181.7831617303463
9.9,5.0,100.0,51.0,211.68102840431644
9.9,5.1,100.0,52.0,243.74413143926162
9.9,5.2,100.0,53.0,181.1065420440231
9.9,5.3,100.0,54.0,192.22341553417476
9.9,5.4,100.0,55.0,196.00222515430937
9.9,5.5,100.0,56.0,188.64492011344734
9.9,5.6,100.0,57.0,211.82089625125826
9.9,5.7,100.0,58.0,205.953680760618
9.9,5.8,100.0,59.0,196.87474682986354
9.9,5.9,100.0,60.0,196.65722417995016
9.9,6.0,100.0,61.0,184.42344879034547
9.9,6.1,100.0,62.0,206.18022178879457
9.9,6.2,100.0,63.0,200.62899345484365
9.9,6.3,100.0,64.0,194.55395009488666
9.9,6.4,100.0,65.0,170.54804214101136
9.9,6.5,100.0,66.0,199.2471479748537
9.9,6.6,100.0,67.0,182.93209380989467
9.9,6.7,100.0,68.0,195.4338936346299
9.9,6.8,100.0,69.0,214.0236094178133
9.9,6.9,100.0,70.0,169.78331988358144
9.9,7.0,100.0,71.0,195.1446879663169
9.9,7.1,100.0,72.0,186.3579707299006
9.9,7.2,100.0,73.0,204.77239241186336
9.9,7.3,100.0,74.0,181.93613231013046
9.9,7.4,100.0,75.0,197.68564388766862
9.9,7.5,100.0,76.0,181.8658720889283
9.9,7.6,100.0,77.0,183.3837973643758
9.9,7.7,100.0,78.0,182.32544978114151
9.9,7.8,100.0,79.0,207.93780437620455
9.9,7.9,100.0,80.0,210.65509079405635
9.9,8.0,100.0,81.0,214.34979960051515
9.9,8.1,100.0,82.0,203.968513172289
9.9,8.2,100.0,83.0,197.54008601431056
9.9,8.3,100.0,84.0,188.256946041217
9.9,8.4,100.0,85.0,200.85831301408064
9.9,8.5,100.0,86.0,189.0605879735837
9.9,8.6,100.0,87.0,199.51541370924485
9.9,8.7,100.0,88.0,176.47049212434447
9.9,8.8,100.0,89.0,197.86740154522366
9.9,8.9,100.0,90.0,231.2524730940308
9.9,9.0,100.0,91.0,188.97052312863892
9.9,9.1,100.0,92.0,186.18324434708578
9.9,9.2,100.0,93.0,221.42679562235415
9.9,9.3,100.0,94.0,208.77967985405533
9.9,9.4,100.0,95.0,207.01579649138392
9.9,9.5,100.0,96.0,185.65872730223754
9.9,9.6,100.0,97.0,189.0764036410532
9.9,9.7,100.0,98.0,189.8650275204678
9.9,9.8,100.0,99.0,203.7919895315893
9.9,9.9,100.0,100.0,189.2069204108231


==> spikes/illustrative_example/sut2_100vals_500samples_divisor200.csv <==
xArg,yArg,xOrder,yOrder,AvgBorderFocus
-2.0,-1.9,1.0,2.0,342.53266554675815
-2.0,-1.8,1.0,3.0,297.72122367325534
-2.0,-1.7,1.0,4.0,269.51374163639696
-2.0,-1.6,1.0,5.0,352.9882291875265
-2.0,-1.5,1.0,6.0,297.46779169231866
-2.0,-1.4,1.0,7.0,306.8950009488976
-2.0,-1.3,1.0,8.0,363.6354229487643
-2.0,-1.2,1.0,9.0,324.16364376179513
-2.0,-1.1,1.0,10.0,309.66992135279355
-2.0,-1.0,1.0,11.0,341.64026616886133
-2.0,-0.9,1.0,12.0,292.8872782850441
-2.0,-0.8,1.0,13.0,352.308767733217
-2.0,-0.7,1.0,14.0,286.43930886329343
-2.0,-0.6,1.0,15.0,317.8480101595734
-2.0,-0.5,1.0,16.0,329.0499318671266
-2.0,-0.4,1.0,17.0,303.46087440794236
-2.0,-0.3,1.0,18.0,289.9925380912516
-2.0,-0.2,1.0,19.0,333.4512349463175
-2.0,-0.1,1.0,20.0,346.96968779291313
-2.0,0.0,1.0,21.0,348.3426303012606
-2.0,0.1,1.0,22.0,320.9768791426508
-2.0,0.2,1.0,23.0,290.66267162882787
-2.0,0.3,1.0,24.0,303.94515205258705
-2.0,0.4,1.0,25.0,344.8288997547006
-2.0,0.5,1.0,26.0,291.7379636834348
-2.0,0.6,1.0,27.0,307.09279820321854
-2.0,0.7,1.0,28.0,319.8580966754411
-2.0,0.8,1.0,29.0,317.2850772178209
-2.0,0.9,1.0,30.0,295.1012035014586
-2.0,1.0,1.0,31.0,313.8006628274671
-2.0,1.1,1.0,32.0,329.8372519734085
-2.0,1.2,1.0,33.0,313.3476305095481
-2.0,1.3,1.0,34.0,353.379995079426
-2.0,1.4,1.0,35.0,296.05404318549193
-2.0,1.5,1.0,36.0,348.6410161779404
-2.0,1.6,1.0,37.0,319.6153354869721
-2.0,1.7,1.0,38.0,290.64118265344695
-2.0,1.8,1.0,39.0,284.49248538650875
-2.0,1.9,1.0,40.0,296.3419861367747
-2.0,2.0,1.0,41.0,362.2030799465134
-2.0,2.1,1.0,42.0,282.2305956719314
-2.0,2.2,1.0,43.0,298.01314365597585
-2.0,2.3,1.0,44.0,297.7358555811025
-2.0,2.4,1.0,45.0,318.4508872151597
-2.0,2.5,1.0,46.0,328.623908460519
-2.0,2.6,1.0,47.0,313.35046356912113
-2.0,2.7,1.0,48.0,296.29390783968165
-2.0,2.8,1.0,49.0,331.4498109712949
-2.0,2.9,1.0,50.0,306.7275186141931
-2.0,3.0,1.0,51.0,314.1107395755832
-2.0,3.1,1.0,52.0,310.6313299445789
-2.0,3.2,1.0,53.0,326.804892704822
-2.0,3.3,1.0,54.0,315.69139391117557
-2.0,3.4,1.0,55.0,295.869170851923
-2.0,3.5,1.0,56.0,337.77892985000847
-2.0,3.6,1.0,57.0,327.3484843586859
-2.0,3.7,1.0,58.0,412.8037919490747
-2.0,3.8,1.0,59.0,488.64660651615054
-2.0,3.9,1.0,60.0,301.09571722922186
-2.0,4.0,1.0,61.0,319.37184784763247
-2.0,4.1,1.0,62.0,303.1017795325309
-2.0,4.2,1.0,63.0,313.61159051952905
-2.0,4.3,1.0,64.0,305.19044566779064
-2.0,4.4,1.0,65.0,288.82139959086925
-2.0,4.5,1.0,66.0,311.2132285209282
-2.0,4.6,1.0,67.0,344.6397403572727
-2.0,4.7,1.0,68.0,351.70496577715454
-2.0,4.8,1.0,69.0,315.43904536584256
-2.0,4.9,1.0,70.0,322.93722573870855
-2.0,5.0,1.0,71.0,290.4993715682071
-2.0,5.1,1.0,72.0,319.3819261833743
-2.0,5.2,1.0,73.0,293.78087945931867
-2.0,5.3,1.0,74.0,290.94756637313475
-2.0,5.4,1.0,75.0,340.5603315252515
-2.0,5.5,1.0,76.0,298.69390364087894
-2.0,5.6,1.0,77.0,297.0687631659621
-2.0,5.7,1.0,78.0,351.18041947170957
-2.0,5.8,1.0,79.0,300.27342744112684
-2.0,5.9,1.0,80.0,335.19507943550565
-2.0,6.0,1.0,81.0,319.8215954252777
-2.0,6.1,1.0,82.0,319.57846829694455
-2.0,6.2,1.0,83.0,314.42022149857723
-2.0,6.3,1.0,84.0,335.5479182096499
-2.0,6.4,1.0,85.0,321.46035322239425
-2.0,6.5,1.0,86.0,298.98751508657386
-2.0,6.6,1.0,87.0,305.8770278271128
-2.0,6.7,1.0,88.0,314.86464543576955
-2.0,6.8,1.0,89.0,298.7421355315272
-2.0,6.9,1.0,90.0,303.44405212051856
-2.0,7.0,1.0,91.0,290.49615305501044
-2.0,7.1,1.0,92.0,310.9496220245215
-2.0,7.2,1.0,93.0,327.8716670397619
-2.0,7.3,1.0,94.0,312.71925341344746
-2.0,7.4,1.0,95.0,336.7963131536628
-2.0,7.5,1.0,96.0,332.6906276223985
-2.0,7.6,1.0,97.0,280.25473524542207
-2.0,7.7,1.0,98.0,283.47197379152175
-2.0,7.8,1.0,99.0,350.0260584876331
-2.0,7.9,1.0,100.0,299.6305530162793
-2.0,-2.0,1.0,1.0,322.69688669101316
-1.9,-1.8,2.0,3.0,306.11176274286396
-1.9,-1.7,2.0,4.0,307.9480957875475
-1.9,-1.6,2.0,5.0,328.3993283292891
-1.9,-1.5,2.0,6.0,324.4084718605438
-1.9,-1.4,2.0,7.0,294.4968236509624
-1.9,-1.3,2.0,8.0,291.3529817029039
-1.9,-1.2,2.0,9.0,318.7905973575231
-1.9,-1.1,2.0,10.0,303.8500066543397
-1.9,-1.0,2.0,11.0,288.7791569959246
-1.9,-0.9,2.0,12.0,314.43089973118657
-1.9,-0.8,2.0,13.0,304.65238418036273
-1.9,-0.7,2.0,14.0,319.7296047215854
-1.9,-0.6,2.0,15.0,313.31053750937394
-1.9,-0.5,2.0,16.0,302.4363000565181
-1.9,-0.4,2.0,17.0,318.2723600900979
-1.9,-0.3,2.0,18.0,337.0597632554922
-1.9,-0.2,2.0,19.0,315.9412013728442
-1.9,-0.1,2.0,20.0,291.3669126788211
-1.9,0.0,2.0,21.0,283.3861467468985
-1.9,0.1,2.0,22.0,297.0985018468698
-1.9,0.2,2.0,23.0,312.5117381626161
-1.9,0.3,2.0,24.0,319.5098400854312
-1.9,0.4,2.0,25.0,310.17808595824016
-1.9,0.5,2.0,26.0,308.97019852924666
-1.9,0.6,2.0,27.0,312.9416477367605
-1.9,0.7,2.0,28.0,264.3870562941158
-1.9,0.8,2.0,29.0,317.3755466664031
-1.9,0.9,2.0,30.0,321.5902856604447
-1.9,1.0,2.0,31.0,306.80823632859045
-1.9,1.1,2.0,32.0,313.2321173410667
-1.9,1.2,2.0,33.0,300.52225051562687
-1.9,1.3,2.0,34.0,301.57207067417283
-1.9,1.4,2.0,35.0,320.1180782487558
-1.9,1.5,2.0,36.0,283.19428571902023
-1.9,1.6,2.0,37.0,318.77457342920445
-1.9,1.7,2.0,38.0,307.24024249102064
-1.9,1.8,2.0,39.0,291.4174805486421
-1.9,1.9,2.0,40.0,304.51045013099633
-1.9,2.0,2.0,41.0,324.391701964376
-1.9,2.1,2.0,42.0,307.0989796252303
-1.9,2.2,2.0,43.0,352.89226384974296
-1.9,2.3,2.0,44.0,332.3358161433485
-1.9,2.4,2.0,45.0,308.83643704271674
-1.9,2.5,2.0,46.0,317.84597972531736
-1.9,2.6,2.0,47.0,300.6579020459582
-1.9,2.7,2.0,48.0,302.63193861451344
-1.9,2.8,2.0,49.0,293.7972019996219
-1.9,2.9,2.0,50.0,316.97338782747295
-1.9,3.0,2.0,51.0,370.062440878707
-1.9,3.1,2.0,52.0,314.2415274737714
-1.9,3.2,2.0,53.0,282.40981840088
-1.9,3.3,2.0,54.0,351.0696315972314
-1.9,3.4,2.0,55.0,272.21272331313406
-1.9,3.5,2.0,56.0,336.45288118149665
-1.9,3.6,2.0,57.0,312.16637833059605
-1.9,3.7,2.0,58.0,298.0262852646792
-1.9,3.8,2.0,59.0,319.1216799510523
-1.9,3.9,2.0,60.0,352.34613394163074
-1.9,4.0,2.0,61.0,307.3369537504568
-1.9,4.1,2.0,62.0,321.92881544003
-1.9,4.2,2.0,63.0,321.2879892747005
-1.9,4.3,2.0,64.0,274.48445947640556
-1.9,4.4,2.0,65.0,296.1079856445488
-1.9,4.5,2.0,66.0,309.3051501923642
-1.9,4.6,2.0,67.0,336.6702113770442
-1.9,4.7,2.0,68.0,286.9606572662731
-1.9,4.8,2.0,69.0,290.64181417735995
-1.9,4.9,2.0,70.0,301.2741508961178
-1.9,5.0,2.0,71.0,316.79975239199723
-1.9,5.1,2.0,72.0,297.99194280988564
-1.9,5.2,2.0,73.0,300.94003515469404
-1.9,5.3,2.0,74.0,317.2440655571453
-1.9,5.4,2.0,75.0,296.2572003826987
-1.9,5.5,2.0,76.0,398.7459045523561
-1.9,5.6,2.0,77.0,291.85457823705156
-1.9,5.7,2.0,78.0,292.0317691164698
-1.9,5.8,2.0,79.0,299.42817065945405
-1.9,5.9,2.0,80.0,288.1919773043098
-1.9,6.0,2.0,81.0,321.99604208974154
-1.9,6.1,2.0,82.0,326.87635029153387
-1.9,6.2,2.0,83.0,300.02190447507553
-1.9,6.3,2.0,84.0,291.3844500584582
-1.9,6.4,2.0,85.0,291.85914451166303
-1.9,6.5,2.0,86.0,319.53010270460913
-1.9,6.6,2.0,87.0,326.5133746693498
-1.9,6.7,2.0,88.0,284.34074736287215
-1.9,6.8,2.0,89.0,309.99483391060426
-1.9,6.9,2.0,90.0,313.19004222105673
-1.9,7.0,2.0,91.0,295.91014946785543
-1.9,7.1,2.0,92.0,304.66920187803123
-1.9,7.2,2.0,93.0,303.77279322817174
-1.9,7.3,2.0,94.0,374.2296368543209
-1.9,7.4,2.0,95.0,311.42845665655335
-1.9,7.5,2.0,96.0,331.2723422952407
-1.9,7.6,2.0,97.0,309.9210133992924
-1.9,7.7,2.0,98.0,371.9930376198047
-1.9,7.8,2.0,99.0,298.5869357736055
-1.9,7.9,2.0,100.0,291.8897675230597
-1.9,-2.0,2.0,1.0,329.0434758402533
-1.9,-1.9,2.0,2.0,290.08830586993184
-1.8,-1.7,3.0,4.0,332.37725151293404
-1.8,-1.6,3.0,5.0,292.08332842970714
-1.8,-1.5,3.0,6.0,313.56138399710545
-1.8,-1.4,3.0,7.0,317.60895283022177
-1.8,-1.3,3.0,8.0,327.6844190091804
-1.8,-1.2,3.0,9.0,304.3279335895704
-1.8,-1.1,3.0,10.0,306.5288122142259
-1.8,-1.0,3.0,11.0,373.3259881152275
-1.8,-0.9,3.0,12.0,309.18584371794503
-1.8,-0.8,3.0,13.0,296.2233508421657
-1.8,-0.7,3.0,14.0,329.52719836025227
-1.8,-0.6,3.0,15.0,311.50379440808877
-1.8,-0.5,3.0,16.0,316.36799974221566
-1.8,-0.4,3.0,17.0,295.5888110637463
-1.8,-0.3,3.0,18.0,315.2809243472826
-1.8,-0.2,3.0,19.0,478.7688401986578
-1.8,-0.1,3.0,20.0,307.67729774714593
-1.8,0.0,3.0,21.0,344.13115847881903
-1.8,0.1,3.0,22.0,568.359716514326
-1.8,0.2,3.0,23.0,341.9356395161423
-1.8,0.3,3.0,24.0,304.3103230877411
-1.8,0.4,3.0,25.0,298.1199478042143
-1.8,0.5,3.0,26.0,308.4325127090295
-1.8,0.6,3.0,27.0,318.26619894937846
-1.8,0.7,3.0,28.0,288.1288536679026
-1.8,0.8,3.0,29.0,288.3062375903896
-1.8,0.9,3.0,30.0,291.8691974807412
-1.8,1.0,3.0,31.0,296.0507828598713
-1.8,1.1,3.0,32.0,342.16518188777894
-1.8,1.2,3.0,33.0,291.48191641104825
-1.8,1.3,3.0,34.0,342.5548129792639
-1.8,1.4,3.0,35.0,354.1094376239939
-1.8,1.5,3.0,36.0,291.01018106108296
-1.8,1.6,3.0,37.0,293.5681655982237
-1.8,1.7,3.0,38.0,322.29360044389773
-1.8,1.8,3.0,39.0,319.53532669356156
-1.8,1.9,3.0,40.0,295.6450865436661
-1.8,2.0,3.0,41.0,290.2578030876188
-1.8,2.1,3.0,42.0,304.0935947947636
-1.8,2.2,3.0,43.0,296.96045770036187
-1.8,2.3,3.0,44.0,285.2247870143369
-1.8,2.4,3.0,45.0,329.98123302182006
-1.8,2.5,3.0,46.0,302.12824132104834
-1.8,2.6,3.0,47.0,321.16822170644156
-1.8,2.7,3.0,48.0,318.766862978814
-1.8,2.8,3.0,49.0,319.1405781013405
-1.8,2.9,3.0,50.0,291.58070775820136
-1.8,3.0,3.0,51.0,345.49692187416935
-1.8,3.1,3.0,52.0,282.95233643235184
-1.8,3.2,3.0,53.0,335.33638149964855
-1.8,3.3,3.0,54.0,333.7377836727301
-1.8,3.4,3.0,55.0,358.084477315628
-1.8,3.5,3.0,56.0,300.92215907727524
-1.8,3.6,3.0,57.0,302.6558146007274
-1.8,3.7,3.0,58.0,309.5551367988289
-1.8,3.8,3.0,59.0,314.17417420329167
-1.8,3.9,3.0,60.0,315.1114429008286
-1.8,4.0,3.0,61.0,296.161233624563
-1.8,4.1,3.0,62.0,316.5051265500023
-1.8,4.2,3.0,63.0,303.228599718953
-1.8,4.3,3.0,64.0,302.31620893633095
-1.8,4.4,3.0,65.0,348.991489964653
-1.8,4.5,3.0,66.0,310.1511871974245
-1.8,4.6,3.0,67.0,310.69605184894056
-1.8,4.7,3.0,68.0,309.2254458505559
-1.8,4.8,3.0,69.0,288.50413229910663
-1.8,4.9,3.0,70.0,293.2906692484942
-1.8,5.0,3.0,71.0,361.55285493849055
-1.8,5.1,3.0,72.0,366.7927149202918
-1.8,5.2,3.0,73.0,330.6829065011927
-1.8,5.3,3.0,74.0,305.2014125091462
-1.8,5.4,3.0,75.0,319.4809661975347
-1.8,5.5,3.0,76.0,292.09218277930347
-1.8,5.6,3.0,77.0,274.1431109574486
-1.8,5.7,3.0,78.0,352.33284827254596
-1.8,5.8,3.0,79.0,307.952072554197
-1.8,5.9,3.0,80.0,317.84806252269516
-1.8,6.0,3.0,81.0,292.9268261910076
-1.8,6.1,3.0,82.0,319.62942037595656
-1.8,6.2,3.0,83.0,316.2051281683672
-1.8,6.3,3.0,84.0,348.3566380645914
-1.8,6.4,3.0,85.0,319.45531463131795
-1.8,6.5,3.0,86.0,285.02353000246546
-1.8,6.6,3.0,87.0,305.60070344264557
-1.8,6.7,3.0,88.0,296.3801831661543
-1.8,6.8,3.0,89.0,302.76293476095935
-1.8,6.9,3.0,90.0,289.49930946280415
-1.8,7.0,3.0,91.0,278.14747343034014
-1.8,7.1,3.0,92.0,299.37089681701076
-1.8,7.2,3.0,93.0,329.5620112601215
-1.8,7.3,3.0,94.0,315.02122233090245
-1.8,7.4,3.0,95.0,271.15855426544977
-1.8,7.5,3.0,96.0,307.03021045719225
-1.8,7.6,3.0,97.0,332.3400164159759
-1.8,7.7,3.0,98.0,312.0401943819276
-1.8,7.8,3.0,99.0,358.6998960985292
-1.8,7.9,3.0,100.0,299.5618864495819
-1.8,-2.0,3.0,1.0,294.4326613782652
-1.8,-1.9,3.0,2.0,368.04110441228033
-1.8,-1.8,3.0,3.0,342.8956900945687
-1.7,-1.6,4.0,5.0,315.12403832700926
-1.7,-1.5,4.0,6.0,301.84940261368456
-1.7,-1.4,4.0,7.0,301.81314012573415
-1.7,-1.3,4.0,8.0,291.40785961130695
-1.7,-1.2,4.0,9.0,309.49742119132753
-1.7,-1.1,4.0,10.0,313.2019547275557
-1.7,-1.0,4.0,11.0,387.5170580938136
-1.7,-0.9,4.0,12.0,306.5574484886402
-1.7,-0.8,4.0,13.0,295.3323250291897
-1.7,-0.7,4.0,14.0,292.97745111433807
-1.7,-0.6,4.0,15.0,307.89504113515517
-1.7,-0.5,4.0,16.0,321.4799342708895
-1.7,-0.4,4.0,17.0,313.68165802746574
-1.7,-0.3,4.0,18.0,327.8180121363708
-1.7,-0.2,4.0,19.0,311.8531630993319
-1.7,-0.1,4.0,20.0,314.2743100799854
-1.7,0.0,4.0,21.0,294.1367114112211
-1.7,0.1,4.0,22.0,293.27778704029333
-1.7,0.2,4.0,23.0,295.30884080210683
-1.7,0.3,4.0,24.0,322.08628862768694
-1.7,0.4,4.0,25.0,343.5442400098912
-1.7,0.5,4.0,26.0,325.82987588090356
-1.7,0.6,4.0,27.0,333.65097511353656
-1.7,0.7,4.0,28.0,311.6732423835521
-1.7,0.8,4.0,29.0,304.03710591702855
-1.7,0.9,4.0,30.0,307.82175127439274
-1.7,1.0,4.0,31.0,298.83307011327923
-1.7,1.1,4.0,32.0,309.2731758984089
-1.7,1.2,4.0,33.0,321.700540106627
-1.7,1.3,4.0,34.0,288.4733277271957
-1.7,1.4,4.0,35.0,298.98395079193193
-1.7,1.5,4.0,36.0,326.0843080100863
-1.7,1.6,4.0,37.0,322.8068138009283
-1.7,1.7,4.0,38.0,329.41606640370645
-1.7,1.8,4.0,39.0,282.86941955793384
-1.7,1.9,4.0,40.0,320.4666295263239
-1.7,2.0,4.0,41.0,333.3438124459422
-1.7,2.1,4.0,42.0,260.87429679947064
-1.7,2.2,4.0,43.0,321.46978363711025
-1.7,2.3,4.0,44.0,319.50626603322326
-1.7,2.4,4.0,45.0,322.6435000975808
-1.7,2.5,4.0,46.0,315.29523218475157
-1.7,2.6,4.0,47.0,302.38800570221815
-1.7,2.7,4.0,48.0,329.3964181575673
-1.7,2.8,4.0,49.0,312.65400514065243
-1.7,2.9,4.0,50.0,357.64387837468405
-1.7,3.0,4.0,51.0,301.64085897370256
-1.7,3.1,4.0,52.0,320.4704409321845
-1.7,3.2,4.0,53.0,284.3548335262443
-1.7,3.3,4.0,54.0,307.9685825301039
-1.7,3.4,4.0,55.0,280.2542235828632
-1.7,3.5,4.0,56.0,274.47333860512634
-1.7,3.6,4.0,57.0,302.0221001406832
-1.7,3.7,4.0,58.0,310.95838651983695
-1.7,3.8,4.0,59.0,323.5820476228844
-1.7,3.9,4.0,60.0,303.67350078866394
-1.7,4.0,4.0,61.0,305.29368522378724
-1.7,4.1,4.0,62.0,296.802403060701
-1.7,4.2,4.0,63.0,332.99372952436494
-1.7,4.3,4.0,64.0,304.01323703469546
-1.7,4.4,4.0,65.0,314.2081209724738
-1.7,4.5,4.0,66.0,326.7021556144324
-1.7,4.6,4.0,67.0,311.3460091653097
-1.7,4.7,4.0,68.0,318.1489594618228
-1.7,4.8,4.0,69.0,318.8682373329845
-1.7,4.9,4.0,70.0,325.5313237024289
-1.7,5.0,4.0,71.0,303.8541137955141
-1.7,5.1,4.0,72.0,324.83385319703575
-1.7,5.2,4.0,73.0,325.8381074133525
-1.7,5.3,4.0,74.0,327.96938376668857
-1.7,5.4,4.0,75.0,299.010206047933
-1.7,5.5,4.0,76.0,286.9169507674314
-1.7,5.6,4.0,77.0,295.84911870754746
-1.7,5.7,4.0,78.0,292.9309265741632
-1.7,5.8,4.0,79.0,332.2994217702591
-1.7,5.9,4.0,80.0,294.8667861894071
-1.7,6.0,4.0,81.0,303.8786905837259
-1.7,6.1,4.0,82.0,308.9094156937628
-1.7,6.2,4.0,83.0,337.5338350547787
-1.7,6.3,4.0,84.0,307.9199083339719
-1.7,6.4,4.0,85.0,305.85599397207875
-1.7,6.5,4.0,86.0,325.13355146310073
-1.7,6.6,4.0,87.0,322.9275360929237
-1.7,6.7,4.0,88.0,308.5242074256232
-1.7,6.8,4.0,89.0,342.8465104319376
-1.7,6.9,4.0,90.0,281.1385228611413
-1.7,7.0,4.0,91.0,298.8235105858604
-1.7,7.1,4.0,92.0,306.7564779681574
-1.7,7.2,4.0,93.0,320.23512820666105
-1.7,7.3,4.0,94.0,308.10780479749207
-1.7,7.4,4.0,95.0,288.36453202170486
-1.7,7.5,4.0,96.0,322.60403427972454
-1.7,7.6,4.0,97.0,296.68549451980493
-1.7,7.7,4.0,98.0,290.7843728754529
-1.7,7.8,4.0,99.0,339.3028006630438
-1.7,7.9,4.0,100.0,310.97959082823036
-1.7,-2.0,4.0,1.0,286.8662112414904
-1.7,-1.9,4.0,2.0,345.79129099216533
-1.7,-1.8,4.0,3.0,368.4086474463313
-1.7,-1.7,4.0,4.0,285.6637890190458
-1.6,-1.5,5.0,6.0,318.34845053622524
-1.6,-1.4,5.0,7.0,302.2832979976372
-1.6,-1.3,5.0,8.0,307.8408088407704
-1.6,-1.2,5.0,9.0,318.2044625750421
-1.6,-1.1,5.0,10.0,299.2382631338634
-1.6,-1.0,5.0,11.0,308.1435830107573
-1.6,-0.9,5.0,12.0,307.03267225470864
-1.6,-0.8,5.0,13.0,310.74642321842464
-1.6,-0.7,5.0,14.0,318.79728285919526
-1.6,-0.6,5.0,15.0,302.7810552290088
-1.6,-0.5,5.0,16.0,293.39061257941387
-1.6,-0.4,5.0,17.0,311.97181014959847
-1.6,-0.3,5.0,18.0,295.32844922424226
-1.6,-0.2,5.0,19.0,330.3135810702241
-1.6,-0.1,5.0,20.0,312.2189598440967
-1.6,0.0,5.0,21.0,338.619530077465
-1.6,0.1,5.0,22.0,308.87414256301923
-1.6,0.2,5.0,23.0,307.28685872834563
-1.6,0.3,5.0,24.0,313.43857913914593
-1.6,0.4,5.0,25.0,297.5299008099467
-1.6,0.5,5.0,26.0,297.56910261694355
-1.6,0.6,5.0,27.0,303.4854594428918
-1.6,0.7,5.0,28.0,298.5290283671766
-1.6,0.8,5.0,29.0,306.9769434683998
-1.6,0.9,5.0,30.0,289.60153189728123
-1.6,1.0,5.0,31.0,303.75777130674356
-1.6,1.1,5.0,32.0,304.0098164457159
-1.6,1.2,5.0,33.0,309.67414826108217
-1.6,1.3,5.0,34.0,306.9479336344661
-1.6,1.4,5.0,35.0,291.25978935202977
-1.6,1.5,5.0,36.0,308.1919095959742
-1.6,1.6,5.0,37.0,309.00296871635203
-1.6,1.7,5.0,38.0,302.63971185548206
-1.6,1.8,5.0,39.0,322.41948214049887
-1.6,1.9,5.0,40.0,342.1257370376681
-1.6,2.0,5.0,41.0,345.90933249901985
-1.6,2.1,5.0,42.0,305.6626476882757
-1.6,2.2,5.0,43.0,317.1558844667965
-1.6,2.3,5.0,44.0,375.5320309768767
-1.6,2.4,5.0,45.0,289.3424036219082
-1.6,2.5,5.0,46.0,297.91243811029
-1.6,2.6,5.0,47.0,322.1591211718985
-1.6,2.7,5.0,48.0,292.1021674846139
-1.6,2.8,5.0,49.0,326.8444694303835
-1.6,2.9,5.0,50.0,294.82586077615775
-1.6,3.0,5.0,51.0,337.97998897293274
-1.6,3.1,5.0,52.0,326.3970978179199
-1.6,3.2,5.0,53.0,293.42663147976845
-1.6,3.3,5.0,54.0,294.6637120302011
-1.6,3.4,5.0,55.0,331.60583407226716
-1.6,3.5,5.0,56.0,300.743225234027
-1.6,3.6,5.0,57.0,317.2866864486579
-1.6,3.7,5.0,58.0,312.6297929387939
-1.6,3.8,5.0,59.0,312.13995932858444
-1.6,3.9,5.0,60.0,334.5548714435069
-1.6,4.0,5.0,61.0,303.2501011697381
-1.6,4.1,5.0,62.0,342.12297123816313
-1.6,4.2,5.0,63.0,280.55198980078796
-1.6,4.3,5.0,64.0,275.6293960829472
-1.6,4.4,5.0,65.0,283.7975734921849
-1.6,4.5,5.0,66.0,316.25010582581774
-1.6,4.6,5.0,67.0,298.8896641216251
-1.6,4.7,5.0,68.0,309.9776307293575
-1.6,4.8,5.0,69.0,308.6780581638911
-1.6,4.9,5.0,70.0,288.98554407912036
-1.6,5.0,5.0,71.0,309.2655753962407
-1.6,5.1,5.0,72.0,286.65635178042197
-1.6,5.2,5.0,73.0,308.41720038214356
-1.6,5.3,5.0,74.0,318.86153567004607
-1.6,5.4,5.0,75.0,299.3704577592194
-1.6,5.5,5.0,76.0,304.23499310070224
-1.6,5.6,5.0,77.0,293.9223781183054
-1.6,5.7,5.0,78.0,287.68522407347376
-1.6,5.8,5.0,79.0,321.00700334205374
-1.6,5.9,5.0,80.0,285.17026845850916
-1.6,6.0,5.0,81.0,301.0975627288333
-1.6,6.1,5.0,82.0,294.0647369242236
-1.6,6.2,5.0,83.0,365.6738761037706
-1.6,6.3,5.0,84.0,322.44147701395167
-1.6,6.4,5.0,85.0,300.70640919423903
-1.6,6.5,5.0,86.0,330.24311544734303
-1.6,6.6,5.0,87.0,283.5109067299144
-1.6,6.7,5.0,88.0,311.04066606685245
-1.6,6.8,5.0,89.0,321.60862529376703
-1.6,6.9,5.0,90.0,305.7236371472637
-1.6,7.0,5.0,91.0,292.132745436102
-1.6,7.1,5.0,92.0,323.7468097391881
-1.6,7.2,5.0,93.0,307.39935205252976
-1.6,7.3,5.0,94.0,285.65276445071174
-1.6,7.4,5.0,95.0,335.0902097280312
-1.6,7.5,5.0,96.0,319.87302256945776
-1.6,7.6,5.0,97.0,325.8528921855968
-1.6,7.7,5.0,98.0,327.0875207010401
-1.6,7.8,5.0,99.0,299.4963655913097
-1.6,7.9,5.0,100.0,287.31610951270807
-1.6,-2.0,5.0,1.0,308.6865560065867
-1.6,-1.9,5.0,2.0,296.53858822244575
-1.6,-1.8,5.0,3.0,414.76389083187695
-1.6,-1.7,5.0,4.0,290.15197480328203
-1.6,-1.6,5.0,5.0,289.2925518936886
-1.5,-1.4,6.0,7.0,305.09197745134276
-1.5,-1.3,6.0,8.0,376.30795994875837
-1.5,-1.2,6.0,9.0,299.0269886273138
-1.5,-1.1,6.0,10.0,326.1565160092947
-1.5,-1.0,6.0,11.0,326.0016203184439
-1.5,-0.9,6.0,12.0,296.2204379826634
-1.5,-0.8,6.0,13.0,324.4529981735935
-1.5,-0.7,6.0,14.0,296.6914192519445
-1.5,-0.6,6.0,15.0,297.6566091197526
-1.5,-0.5,6.0,16.0,300.54313551968994
-1.5,-0.4,6.0,17.0,308.7034943046419
-1.5,-0.3,6.0,18.0,342.11773921521893
-1.5,-0.2,6.0,19.0,312.9701834634561
-1.5,-0.1,6.0,20.0,317.4446341155818
-1.5,0.0,6.0,21.0,295.3849825164247
-1.5,0.1,6.0,22.0,400.96734288204465
-1.5,0.2,6.0,23.0,309.6760763804685
-1.5,0.3,6.0,24.0,323.7159042199384
-1.5,0.4,6.0,25.0,325.83032323162683
-1.5,0.5,6.0,26.0,323.06658250944685
-1.5,0.6,6.0,27.0,307.3182097683676
-1.5,0.7,6.0,28.0,349.5177993585379
-1.5,0.8,6.0,29.0,298.87998678897566
-1.5,0.9,6.0,30.0,344.2517165170783
-1.5,1.0,6.0,31.0,294.2475970987004
-1.5,1.1,6.0,32.0,296.9736016670494
-1.5,1.2,6.0,33.0,292.81904961440534
-1.5,1.3,6.0,34.0,327.4150751141554
-1.5,1.4,6.0,35.0,290.10182947698866
-1.5,1.5,6.0,36.0,319.5671535367596
-1.5,1.6,6.0,37.0,341.2679110638838
-1.5,1.7,6.0,38.0,317.7653480989365
-1.5,1.8,6.0,39.0,385.80434085001224
-1.5,1.9,6.0,40.0,296.96266531203855
-1.5,2.0,6.0,41.0,292.10966990166344
-1.5,2.1,6.0,42.0,298.1107545229009
-1.5,2.2,6.0,43.0,297.74247243948827
-1.5,2.3,6.0,44.0,285.95330411780117
-1.5,2.4,6.0,45.0,314.2853866388044
-1.5,2.5,6.0,46.0,298.4941524223565
-1.5,2.6,6.0,47.0,310.0891883989606
-1.5,2.7,6.0,48.0,307.46427889309456
-1.5,2.8,6.0,49.0,303.4760508516031
-1.5,2.9,6.0,50.0,285.01853767206654
-1.5,3.0,6.0,51.0,292.0604734155226
-1.5,3.1,6.0,52.0,278.51140258648275
-1.5,3.2,6.0,53.0,282.36815549741476
-1.5,3.3,6.0,54.0,290.4338633861495
-1.5,3.4,6.0,55.0,303.3094684087394
-1.5,3.5,6.0,56.0,276.8729048104355
-1.5,3.6,6.0,57.0,296.42582074348945
-1.5,3.7,6.0,58.0,322.5672440998917
-1.5,3.8,6.0,59.0,286.1144929618821
-1.5,3.9,6.0,60.0,318.6750562931383
-1.5,4.0,6.0,61.0,305.27411748618204
-1.5,4.1,6.0,62.0,301.6177374378412
-1.5,4.2,6.0,63.0,322.3632148693469
-1.5,4.3,6.0,64.0,303.78640573564377
-1.5,4.4,6.0,65.0,286.2864281786881
-1.5,4.5,6.0,66.0,315.1227869695947
-1.5,4.6,6.0,67.0,338.5649068355277
-1.5,4.7,6.0,68.0,270.932446832943
-1.5,4.8,6.0,69.0,313.41895979647643
-1.5,4.9,6.0,70.0,303.6016242388295
-1.5,5.0,6.0,71.0,301.28521599871016
-1.5,5.1,6.0,72.0,384.7795498931969
-1.5,5.2,6.0,73.0,294.0950889230612
-1.5,5.3,6.0,74.0,304.1078441826416
-1.5,5.4,6.0,75.0,310.2902562372251
-1.5,5.5,6.0,76.0,325.78543001805184
-1.5,5.6,6.0,77.0,352.1087989781621
-1.5,5.7,6.0,78.0,300.23714828149383
-1.5,5.8,6.0,79.0,327.72396213731776
-1.5,5.9,6.0,80.0,283.60708457662463
-1.5,6.0,6.0,81.0,276.0572958494113
-1.5,6.1,6.0,82.0,331.64277139155683
-1.5,6.2,6.0,83.0,377.0426553784687
-1.5,6.3,6.0,84.0,303.42628564367965
-1.5,6.4,6.0,85.0,319.6701472026261
-1.5,6.5,6.0,86.0,311.56321062804733
-1.5,6.6,6.0,87.0,296.03486629969757
-1.5,6.7,6.0,88.0,321.51744474007063
-1.5,6.8,6.0,89.0,290.8035333317208
-1.5,6.9,6.0,90.0,290.12102030944317
-1.5,7.0,6.0,91.0,317.81100871511126
-1.5,7.1,6.0,92.0,307.8703439457109
-1.5,7.2,6.0,93.0,284.86011674890426
-1.5,7.3,6.0,94.0,283.9697022547287
-1.5,7.4,6.0,95.0,292.91788356098505
-1.5,7.5,6.0,96.0,276.4521563311407
-1.5,7.6,6.0,97.0,306.54055774476694
-1.5,7.7,6.0,98.0,304.9045336462714
-1.5,7.8,6.0,99.0,315.5363448423419
-1.5,7.9,6.0,100.0,329.98453732222384
-1.5,-2.0,6.0,1.0,313.91791329645434
-1.5,-1.9,6.0,2.0,294.6131916940724
-1.5,-1.8,6.0,3.0,327.72368245078064
-1.5,-1.7,6.0,4.0,326.03059077206376
-1.5,-1.6,6.0,5.0,316.13940465167485
-1.5,-1.5,6.0,6.0,295.84717085129205
-1.4,-1.3,7.0,8.0,304.5923393574614
-1.4,-1.2,7.0,9.0,325.98865404090594
-1.4,-1.1,7.0,10.0,297.50624508878695
-1.4,-1.0,7.0,11.0,294.7577809390651
-1.4,-0.9,7.0,12.0,300.93046055728433
-1.4,-0.8,7.0,13.0,347.8207199864914
-1.4,-0.7,7.0,14.0,308.062919816005
-1.4,-0.6,7.0,15.0,307.22218963660646
-1.4,-0.5,7.0,16.0,296.78532817588916
-1.4,-0.4,7.0,17.0,299.8199621509229
-1.4,-0.3,7.0,18.0,303.7076616812038
-1.4,-0.2,7.0,19.0,311.19023473824745
-1.4,-0.1,7.0,20.0,361.6438657842198
-1.4,0.0,7.0,21.0,305.2143396517857
-1.4,0.1,7.0,22.0,331.5901653957933
-1.4,0.2,7.0,23.0,578.4139001467007
-1.4,0.3,7.0,24.0,310.75377398787566
-1.4,0.4,7.0,25.0,308.2192433229643
-1.4,0.5,7.0,26.0,298.39128446877544
-1.4,0.6,7.0,27.0,313.2171712557906
-1.4,0.7,7.0,28.0,310.01376975867413
-1.4,0.8,7.0,29.0,308.81565573891345
-1.4,0.9,7.0,30.0,389.77376047985405
-1.4,1.0,7.0,31.0,323.83347423422185
-1.4,1.1,7.0,32.0,308.150689801979
-1.4,1.2,7.0,33.0,297.39547631056485
-1.4,1.3,7.0,34.0,314.88262746651037
-1.4,1.4,7.0,35.0,314.1935184906606
-1.4,1.5,7.0,36.0,308.33439568625846
-1.4,1.6,7.0,37.0,305.32892598184804
-1.4,1.7,7.0,38.0,325.51362139819014
-1.4,1.8,7.0,39.0,314.66005063351736
-1.4,1.9,7.0,40.0,324.60072899048015
-1.4,2.0,7.0,41.0,317.0985096679166
-1.4,2.1,7.0,42.0,314.10935916739055
-1.4,2.2,7.0,43.0,300.14646354778387
-1.4,2.3,7.0,44.0,281.5859802519757
-1.4,2.4,7.0,45.0,367.0424676190337
-1.4,2.5,7.0,46.0,324.55372601617375
-1.4,2.6,7.0,47.0,299.0572871693975
-1.4,2.7,7.0,48.0,312.27750743620516
-1.4,2.8,7.0,49.0,330.6341085417434
-1.4,2.9,7.0,50.0,300.45962385979425
-1.4,3.0,7.0,51.0,319.1101887506283
-1.4,3.1,7.0,52.0,280.1060831276279
-1.4,3.2,7.0,53.0,309.7750890920705
-1.4,3.3,7.0,54.0,289.9575340066864
-1.4,3.4,7.0,55.0,301.83779859228434
-1.4,3.5,7.0,56.0,344.2797865100408
-1.4,3.6,7.0,57.0,309.61773282379926
-1.4,3.7,7.0,58.0,301.2976102056354
-1.4,3.8,7.0,59.0,293.7748166721686
-1.4,3.9,7.0,60.0,334.29209303114897
-1.4,4.0,7.0,61.0,311.4840206612296
-1.4,4.1,7.0,62.0,296.25741139828176
-1.4,4.2,7.0,63.0,341.4048534561397
-1.4,4.3,7.0,64.0,326.5094499960339
-1.4,4.4,7.0,65.0,324.6757665941793
-1.4,4.5,7.0,66.0,405.9709075227807
-1.4,4.6,7.0,67.0,330.84066157625597
-1.4,4.7,7.0,68.0,319.4565329802411
-1.4,4.8,7.0,69.0,313.70673548697505
-1.4,4.9,7.0,70.0,305.60261356913026
-1.4,5.0,7.0,71.0,299.7551538209591
-1.4,5.1,7.0,72.0,309.91285505040014
-1.4,5.2,7.0,73.0,324.3351486784891
-1.4,5.3,7.0,74.0,303.61057657121955
-1.4,5.4,7.0,75.0,336.30855396785455
-1.4,5.5,7.0,76.0,403.99957614552613
-1.4,5.6,7.0,77.0,283.15405069577446
-1.4,5.7,7.0,78.0,288.17933894627123
-1.4,5.8,7.0,79.0,315.39505816105014
-1.4,5.9,7.0,80.0,330.3111980258542
-1.4,6.0,7.0,81.0,296.58401032832234
-1.4,6.1,7.0,82.0,295.9671087320334
-1.4,6.2,7.0,83.0,311.714183003465
-1.4,6.3,7.0,84.0,269.7422476921683
-1.4,6.4,7.0,85.0,342.39220806374175
-1.4,6.5,7.0,86.0,305.8662797579189
-1.4,6.6,7.0,87.0,308.276304125712
-1.4,6.7,7.0,88.0,329.04106148154233
-1.4,6.8,7.0,89.0,294.5698699182705
-1.4,6.9,7.0,90.0,292.64000507964965
-1.4,7.0,7.0,91.0,303.07026623464293
-1.4,7.1,7.0,92.0,286.34119440462945
-1.4,7.2,7.0,93.0,341.7478856087319
-1.4,7.3,7.0,94.0,296.6083441329527
-1.4,7.4,7.0,95.0,335.9543849997268
-1.4,7.5,7.0,96.0,277.1136622483982
-1.4,7.6,7.0,97.0,312.2557955228847
-1.4,7.7,7.0,98.0,304.53209482403287
-1.4,7.8,7.0,99.0,310.6938924187746
-1.4,7.9,7.0,100.0,299.4269526258012
-1.4,-2.0,7.0,1.0,306.8853382825405
-1.4,-1.9,7.0,2.0,305.5311242811163
-1.4,-1.8,7.0,3.0,314.4941022477879
-1.4,-1.7,7.0,4.0,301.2143754446687
-1.4,-1.6,7.0,5.0,302.9001358281672
-1.4,-1.5,7.0,6.0,323.6080241777377
-1.4,-1.4,7.0,7.0,292.5287904025525
-1.3,-1.2,8.0,9.0,301.8876977388826
-1.3,-1.1,8.0,10.0,289.9945081699784
-1.3,-1.0,8.0,11.0,314.553317886272
-1.3,-0.9,8.0,12.0,327.32848766858143
-1.3,-0.8,8.0,13.0,313.7321815361909
-1.3,-0.7,8.0,14.0,311.1896782961754
-1.3,-0.6,8.0,15.0,300.66655799211753
-1.3,-0.5,8.0,16.0,292.8676965520134
-1.3,-0.4,8.0,17.0,302.99710684676995
-1.3,-0.3,8.0,18.0,315.5108361949101
-1.3,-0.2,8.0,19.0,357.2653457959378
-1.3,-0.1,8.0,20.0,290.86411427612217
-1.3,0.0,8.0,21.0,321.371850830183
-1.3,0.1,8.0,22.0,323.9260224113119
-1.3,0.2,8.0,23.0,310.9885593727452
-1.3,0.3,8.0,24.0,330.13512850119275
-1.3,0.4,8.0,25.0,302.0448650970679
-1.3,0.5,8.0,26.0,351.4138673291556
-1.3,0.6,8.0,27.0,322.42933851364637
-1.3,0.7,8.0,28.0,306.31050397348986
-1.3,0.8,8.0,29.0,323.7155406775102
-1.3,0.9,8.0,30.0,277.9831088195322
-1.3,1.0,8.0,31.0,359.3538362961017
-1.3,1.1,8.0,32.0,272.66291667018953
-1.3,1.2,8.0,33.0,301.3773043646659
-1.3,1.3,8.0,34.0,298.2306929621565
-1.3,1.4,8.0,35.0,332.793996476387
-1.3,1.5,8.0,36.0,286.32620437411373
-1.3,1.6,8.0,37.0,298.02641927632294
-1.3,1.7,8.0,38.0,314.11238990094677
-1.3,1.8,8.0,39.0,326.2967985027775
-1.3,1.9,8.0,40.0,296.68637003087963
-1.3,2.0,8.0,41.0,305.67185378184433
-1.3,2.1,8.0,42.0,297.06223487600886
-1.3,2.2,8.0,43.0,277.76708192668343
-1.3,2.3,8.0,44.0,330.0842184837018
-1.3,2.4,8.0,45.0,340.6079494602267
-1.3,2.5,8.0,46.0,309.1955631096126
-1.3,2.6,8.0,47.0,325.35238917569865
-1.3,2.7,8.0,48.0,301.34540341500434
-1.3,2.8,8.0,49.0,314.8362691531757
-1.3,2.9,8.0,50.0,331.3028313433124
-1.3,3.0,8.0,51.0,327.1585578163938
-1.3,3.1,8.0,52.0,327.37040959304545
-1.3,3.2,8.0,53.0,330.93134225463143
-1.3,3.3,8.0,54.0,351.3263182378715
-1.3,3.4,8.0,55.0,305.7179859496005
-1.3,3.5,8.0,56.0,358.6425093806017
-1.3,3.6,8.0,57.0,316.40910182613237
-1.3,3.7,8.0,58.0,300.6099497630635
-1.3,3.8,8.0,59.0,301.83719150103445
-1.3,3.9,8.0,60.0,309.86212811815545
-1.3,4.0,8.0,61.0,326.0576854825339
-1.3,4.1,8.0,62.0,353.3233787024394
-1.3,4.2,8.0,63.0,300.0708314157535
-1.3,4.3,8.0,64.0,418.9684434930244
-1.3,4.4,8.0,65.0,291.8723919666472
-1.3,4.5,8.0,66.0,316.4750822626662
-1.3,4.6,8.0,67.0,326.5644147181734
-1.3,4.7,8.0,68.0,299.7910085889393
-1.3,4.8,8.0,69.0,319.4773381684075
-1.3,4.9,8.0,70.0,298.386956191719
-1.3,5.0,8.0,71.0,363.33631707929976
-1.3,5.1,8.0,72.0,305.49438585664984
-1.3,5.2,8.0,73.0,300.86117521566473
-1.3,5.3,8.0,74.0,285.2744095452432
-1.3,5.4,8.0,75.0,304.8184194587457
-1.3,5.5,8.0,76.0,296.75147138332034
-1.3,5.6,8.0,77.0,333.652607294299
-1.3,5.7,8.0,78.0,291.9115410498429
-1.3,5.8,8.0,79.0,289.45905971119106
-1.3,5.9,8.0,80.0,308.54676888052245
-1.3,6.0,8.0,81.0,273.23432989131356
-1.3,6.1,8.0,82.0,282.5113265936069
-1.3,6.2,8.0,83.0,320.1588003775097
-1.3,6.3,8.0,84.0,298.53327959304477
-1.3,6.4,8.0,85.0,322.4492416816773
-1.3,6.5,8.0,86.0,375.2885569654857
-1.3,6.6,8.0,87.0,284.8818321850413
-1.3,6.7,8.0,88.0,305.1514159179304
-1.3,6.8,8.0,89.0,308.4277178594779
-1.3,6.9,8.0,90.0,333.2753084597779
-1.3,7.0,8.0,91.0,301.2129913260324
-1.3,7.1,8.0,92.0,393.7129425787062
-1.3,7.2,8.0,93.0,312.80272200800573
-1.3,7.3,8.0,94.0,291.84127053574514
-1.3,7.4,8.0,95.0,283.8440994933809
-1.3,7.5,8.0,96.0,306.6677066912254
-1.3,7.6,8.0,97.0,277.8318237001663
-1.3,7.7,8.0,98.0,306.5659266928275
-1.3,7.8,8.0,99.0,276.31847497541327
-1.3,7.9,8.0,100.0,288.45036771180287
-1.3,-2.0,8.0,1.0,333.5089697854404
-1.3,-1.9,8.0,2.0,317.17287607922066
-1.3,-1.8,8.0,3.0,328.33974650850257
-1.3,-1.7,8.0,4.0,406.33366169590573
-1.3,-1.6,8.0,5.0,300.5795771602244
-1.3,-1.5,8.0,6.0,344.9341865644885
-1.3,-1.4,8.0,7.0,294.47754388096274
-1.3,-1.3,8.0,8.0,291.7100227709897
-1.2,-1.1,9.0,10.0,308.1005976934672
-1.2,-1.0,9.0,11.0,297.977491666693
-1.2,-0.9,9.0,12.0,349.1431573368531
-1.2,-0.8,9.0,13.0,287.0900276493386
-1.2,-0.7,9.0,14.0,289.10901804305087
-1.2,-0.6,9.0,15.0,311.54562426087847
-1.2,-0.5,9.0,16.0,309.1184444372177
-1.2,-0.4,9.0,17.0,312.35165125417905
-1.2,-0.3,9.0,18.0,304.97838437307513
-1.2,-0.2,9.0,19.0,303.9794425005432
-1.2,-0.1,9.0,20.0,301.2039715389713
-1.2,0.0,9.0,21.0,322.8434041446883
-1.2,0.1,9.0,22.0,302.80122287693
-1.2,0.2,9.0,23.0,325.3143513360771
-1.2,0.3,9.0,24.0,290.0055643596941
-1.2,0.4,9.0,25.0,323.51044901220297
-1.2,0.5,9.0,26.0,313.87964369760874
-1.2,0.6,9.0,27.0,284.0232215730641
-1.2,0.7,9.0,28.0,350.9066142385914
-1.2,0.8,9.0,29.0,304.5120157312763
-1.2,0.9,9.0,30.0,320.2752521949665
-1.2,1.0,9.0,31.0,289.2667970812488
-1.2,1.1,9.0,32.0,297.5750269255241
-1.2,1.2,9.0,33.0,306.85420961180137
-1.2,1.3,9.0,34.0,296.37853289500293
-1.2,1.4,9.0,35.0,365.8144644485783
-1.2,1.5,9.0,36.0,287.80511736543275
-1.2,1.6,9.0,37.0,304.7502567845367
-1.2,1.7,9.0,38.0,362.7172640948561
-1.2,1.8,9.0,39.0,287.74703818785906
-1.2,1.9,9.0,40.0,301.4166229569543
-1.2,2.0,9.0,41.0,295.6899495276963
-1.2,2.1,9.0,42.0,308.03058442235
-1.2,2.2,9.0,43.0,298.27359635264133
-1.2,2.3,9.0,44.0,303.12775652298234
-1.2,2.4,9.0,45.0,320.3890918635603
-1.2,2.5,9.0,46.0,315.5333663242497
-1.2,2.6,9.0,47.0,351.9545548448216
-1.2,2.7,9.0,48.0,301.70360744816963
-1.2,2.8,9.0,49.0,302.1202193117705
-1.2,2.9,9.0,50.0,292.9393141873411
-1.2,3.0,9.0,51.0,326.1510001946492
-1.2,3.1,9.0,52.0,315.59177472744324
-1.2,3.2,9.0,53.0,288.1296246450311
-1.2,3.3,9.0,54.0,320.59272326265125
-1.2,3.4,9.0,55.0,313.0332951545532
-1.2,3.5,9.0,56.0,284.6068562243086
-1.2,3.6,9.0,57.0,293.34045417097553
-1.2,3.7,9.0,58.0,277.90186443536015
-1.2,3.8,9.0,59.0,282.9612330909029
-1.2,3.9,9.0,60.0,316.65376968207823
-1.2,4.0,9.0,61.0,311.67418913271325
-1.2,4.1,9.0,62.0,319.74583717367346
-1.2,4.2,9.0,63.0,315.3512680698353
-1.2,4.3,9.0,64.0,296.3455702566427
-1.2,4.4,9.0,65.0,309.26044127546345
-1.2,4.5,9.0,66.0,302.5039123783006
-1.2,4.6,9.0,67.0,307.30660558910836
-1.2,4.7,9.0,68.0,283.3957411912034
-1.2,4.8,9.0,69.0,382.352770374684
-1.2,4.9,9.0,70.0,291.19410429583314
-1.2,5.0,9.0,71.0,278.2562579024666
-1.2,5.1,9.0,72.0,301.0460933802742
-1.2,5.2,9.0,73.0,332.68200216754246
-1.2,5.3,9.0,74.0,282.74839721128546
-1.2,5.4,9.0,75.0,303.86391170217
-1.2,5.5,9.0,76.0,324.65688963502134
-1.2,5.6,9.0,77.0,310.2341155204842
-1.2,5.7,9.0,78.0,317.7193643199218
-1.2,5.8,9.0,79.0,342.1004132544068
-1.2,5.9,9.0,80.0,296.34243306691354
-1.2,6.0,9.0,81.0,285.96000833824667
-1.2,6.1,9.0,82.0,348.65809436271263
-1.2,6.2,9.0,83.0,317.7275883090331
-1.2,6.3,9.0,84.0,306.0090363757343
-1.2,6.4,9.0,85.0,302.1865494944449
-1.2,6.5,9.0,86.0,372.54244906545796
-1.2,6.6,9.0,87.0,337.6211408126457
-1.2,6.7,9.0,88.0,302.5986074490655
-1.2,6.8,9.0,89.0,308.4886438108155
-1.2,6.9,9.0,90.0,296.92810344418126
-1.2,7.0,9.0,91.0,284.8493134642763
-1.2,7.1,9.0,92.0,310.7704829798548
-1.2,7.2,9.0,93.0,290.69554073380743
-1.2,7.3,9.0,94.0,329.94950952104983
-1.2,7.4,9.0,95.0,288.30936674571416
-1.2,7.5,9.0,96.0,274.19476419854425
-1.2,7.6,9.0,97.0,391.58535133806214
-1.2,7.7,9.0,98.0,292.5635874239296
-1.2,7.8,9.0,99.0,332.68813837617034
-1.2,7.9,9.0,100.0,300.6117109483211
-1.2,-2.0,9.0,1.0,306.9115843894562
-1.2,-1.9,9.0,2.0,300.99177386007887
-1.2,-1.8,9.0,3.0,325.66175727617974
-1.2,-1.7,9.0,4.0,327.0255717425266
-1.2,-1.6,9.0,5.0,295.93489297068487
-1.2,-1.5,9.0,6.0,311.0429659108381
-1.2,-1.4,9.0,7.0,305.12587068769625
-1.2,-1.3,9.0,8.0,290.64052338313286
-1.2,-1.2,9.0,9.0,294.1063871170274
-1.1,-1.0,10.0,11.0,310.6524247297929
-1.1,-0.9,10.0,12.0,283.5850626841881
-1.1,-0.8,10.0,13.0,291.40094058472147
-1.1,-0.7,10.0,14.0,316.5142543414285
-1.1,-0.6,10.0,15.0,293.4639825146488
-1.1,-0.5,10.0,16.0,353.8005717618031
-1.1,-0.4,10.0,17.0,293.3785467479567
-1.1,-0.3,10.0,18.0,300.24736969769714
-1.1,-0.2,10.0,19.0,305.763430294642
-1.1,-0.1,10.0,20.0,323.48797824624745
-1.1,0.0,10.0,21.0,299.4523752713673
-1.1,0.1,10.0,22.0,353.03217996836145
-1.1,0.2,10.0,23.0,298.9474765055051
-1.1,0.3,10.0,24.0,295.4953518102802
-1.1,0.4,10.0,25.0,319.13796971999005
-1.1,0.5,10.0,26.0,325.8440852099832
-1.1,0.6,10.0,27.0,318.5666980549631
-1.1,0.7,10.0,28.0,295.744496714567
-1.1,0.8,10.0,29.0,338.15025059614453
-1.1,0.9,10.0,30.0,316.26851087033833
-1.1,1.0,10.0,31.0,286.4288706179885
-1.1,1.1,10.0,32.0,296.9977565512201
-1.1,1.2,10.0,33.0,316.2834261896308
-1.1,1.3,10.0,34.0,302.8881262129594
-1.1,1.4,10.0,35.0,284.73347405192715
-1.1,1.5,10.0,36.0,313.50098685329505
-1.1,1.6,10.0,37.0,287.199254806577
-1.1,1.7,10.0,38.0,296.4481515444378
-1.1,1.8,10.0,39.0,312.36078595421196
-1.1,1.9,10.0,40.0,284.52452034705357
-1.1,2.0,10.0,41.0,282.1955919009964
-1.1,2.1,10.0,42.0,295.8827001517818
-1.1,2.2,10.0,43.0,282.5945744463097
-1.1,2.3,10.0,44.0,328.2814524426109
-1.1,2.4,10.0,45.0,327.3336433317277
-1.1,2.5,10.0,46.0,319.4726381441917
-1.1,2.6,10.0,47.0,267.573396827254
-1.1,2.7,10.0,48.0,312.77179197484634
-1.1,2.8,10.0,49.0,302.9726088611476
-1.1,2.9,10.0,50.0,320.7974973234991
-1.1,3.0,10.0,51.0,320.9350321381252
-1.1,3.1,10.0,52.0,308.7831982852107
-1.1,3.2,10.0,53.0,301.4400402677452
-1.1,3.3,10.0,54.0,315.6021042385958
-1.1,3.4,10.0,55.0,290.0433918146048
-1.1,3.5,10.0,56.0,295.7071758374721
-1.1,3.6,10.0,57.0,308.6781296077146
-1.1,3.7,10.0,58.0,347.41270108805674
-1.1,3.8,10.0,59.0,330.4231284214862
-1.1,3.9,10.0,60.0,295.86645547633043
-1.1,4.0,10.0,61.0,308.43055556675944
-1.1,4.1,10.0,62.0,301.50088133178167
-1.1,4.2,10.0,63.0,287.34451103908197
-1.1,4.3,10.0,64.0,306.9310977086074
-1.1,4.4,10.0,65.0,291.0984613860791
-1.1,4.5,10.0,66.0,324.0338209374049
-1.1,4.6,10.0,67.0,318.3610071940973
-1.1,4.7,10.0,68.0,371.9269230565632
-1.1,4.8,10.0,69.0,332.0683450478475
-1.1,4.9,10.0,70.0,300.1966042126692
-1.1,5.0,10.0,71.0,329.7935760253492
-1.1,5.1,10.0,72.0,289.3056819952941
-1.1,5.2,10.0,73.0,268.564890245722
-1.1,5.3,10.0,74.0,300.11339447707456
-1.1,5.4,10.0,75.0,339.4950226315426
-1.1,5.5,10.0,76.0,294.4757287647041
-1.1,5.6,10.0,77.0,311.998118985178
-1.1,5.7,10.0,78.0,313.40426296791776
-1.1,5.8,10.0,79.0,330.1909666430874
-1.1,5.9,10.0,80.0,311.64777035284567
-1.1,6.0,10.0,81.0,293.53066834144073
-1.1,6.1,10.0,82.0,323.9869527649531
-1.1,6.2,10.0,83.0,300.33346381280234
-1.1,6.3,10.0,84.0,298.3380868760365
-1.1,6.4,10.0,85.0,301.3223631883917
-1.1,6.5,10.0,86.0,324.02741288018706
-1.1,6.6,10.0,87.0,312.2483826081539
-1.1,6.7,10.0,88.0,322.50411740288087
-1.1,6.8,10.0,89.0,271.26108245280506
-1.1,6.9,10.0,90.0,295.86381750836523
-1.1,7.0,10.0,91.0,323.71994814007087
-1.1,7.1,10.0,92.0,306.12424476711055
-1.1,7.2,10.0,93.0,285.4474892372627
-1.1,7.3,10.0,94.0,284.7386400900621
-1.1,7.4,10.0,95.0,305.7983724798961
-1.1,7.5,10.0,96.0,315.55903310139445
-1.1,7.6,10.0,97.0,300.65748375752315
-1.1,7.7,10.0,98.0,302.7172508361152
-1.1,7.8,10.0,99.0,300.22056911139475
-1.1,7.9,10.0,100.0,346.4898593210856
-1.1,-2.0,10.0,1.0,324.1791928930829
-1.1,-1.9,10.0,2.0,362.0594961878436
-1.1,-1.8,10.0,3.0,332.4980040109529
-1.1,-1.7,10.0,4.0,316.0141412036114
-1.1,-1.6,10.0,5.0,323.7659705421376
-1.1,-1.5,10.0,6.0,302.85111577366
-1.1,-1.4,10.0,7.0,314.98152498195356
-1.1,-1.3,10.0,8.0,299.6523997784663
-1.1,-1.2,10.0,9.0,309.40576432127517
-1.1,-1.1,10.0,10.0,359.01783321698605
-1.0,-0.9,11.0,12.0,304.18637052129054
-1.0,-0.8,11.0,13.0,357.5316641485466
-1.0,-0.7,11.0,14.0,274.33539228221497
-1.0,-0.6,11.0,15.0,310.43124902224065
-1.0,-0.5,11.0,16.0,370.10852964444035
-1.0,-0.4,11.0,17.0,303.3982364846105
-1.0,-0.3,11.0,18.0,332.3166575302329
-1.0,-0.2,11.0,19.0,334.5588401631342
-1.0,-0.1,11.0,20.0,301.20111283431436
-1.0,0.0,11.0,21.0,298.4620760867338
-1.0,0.1,11.0,22.0,312.7732527491716
-1.0,0.2,11.0,23.0,286.92436149075917
-1.0,0.3,11.0,24.0,311.9848843142941
-1.0,0.4,11.0,25.0,327.9049119512062
-1.0,0.5,11.0,26.0,308.46372003983873
-1.0,0.6,11.0,27.0,316.2028644826818
-1.0,0.7,11.0,28.0,334.3022571690313
-1.0,0.8,11.0,29.0,301.01248508272494
-1.0,0.9,11.0,30.0,327.9522394052555
-1.0,1.0,11.0,31.0,293.9641712468379
-1.0,1.1,11.0,32.0,369.39609171838055
-1.0,1.2,11.0,33.0,302.2464818143513
-1.0,1.3,11.0,34.0,293.1511480114285
-1.0,1.4,11.0,35.0,321.5106706148341
-1.0,1.5,11.0,36.0,412.12565769610484
-1.0,1.6,11.0,37.0,283.9195439971924
-1.0,1.7,11.0,38.0,282.64236239185567
-1.0,1.8,11.0,39.0,318.3988332204594
-1.0,1.9,11.0,40.0,322.46884222648487
-1.0,2.0,11.0,41.0,311.3360747122798
-1.0,2.1,11.0,42.0,358.4882895984559
-1.0,2.2,11.0,43.0,289.8599680712263
-1.0,2.3,11.0,44.0,321.1878378783177
-1.0,2.4,11.0,45.0,289.4046200207863
-1.0,2.5,11.0,46.0,312.3200692680014
-1.0,2.6,11.0,47.0,293.0111208480748
-1.0,2.7,11.0,48.0,298.81440517852246
-1.0,2.8,11.0,49.0,281.3856560693151
-1.0,2.9,11.0,50.0,382.5407603268648
-1.0,3.0,11.0,51.0,305.8054248466731
-1.0,3.1,11.0,52.0,309.35508118300174
-1.0,3.2,11.0,53.0,362.13903798226823
-1.0,3.3,11.0,54.0,300.6533687615831
-1.0,3.4,11.0,55.0,318.5291326818017
-1.0,3.5,11.0,56.0,306.16978186824645
-1.0,3.6,11.0,57.0,317.54821564976623
-1.0,3.7,11.0,58.0,318.61679741274236
-1.0,3.8,11.0,59.0,338.11994564294116
-1.0,3.9,11.0,60.0,323.525110127754
-1.0,4.0,11.0,61.0,274.50841854124087
-1.0,4.1,11.0,62.0,279.2857898075222
-1.0,4.2,11.0,63.0,293.6100460706173
-1.0,4.3,11.0,64.0,296.87294677154586
-1.0,4.4,11.0,65.0,308.83567949461394
-1.0,4.5,11.0,66.0,317.04892821661554
-1.0,4.6,11.0,67.0,310.801778557408
-1.0,4.7,11.0,68.0,328.89916325280063
-1.0,4.8,11.0,69.0,369.74785528840323
-1.0,4.9,11.0,70.0,283.2692849804487
-1.0,5.0,11.0,71.0,351.40098665514034
-1.0,5.1,11.0,72.0,310.9404454602451
-1.0,5.2,11.0,73.0,320.9877211562924
-1.0,5.3,11.0,74.0,333.59390747202025
-1.0,5.4,11.0,75.0,295.5982973350877
-1.0,5.5,11.0,76.0,298.0103799227934
-1.0,5.6,11.0,77.0,305.7318918058233
-1.0,5.7,11.0,78.0,353.0282451041266
-1.0,5.8,11.0,79.0,308.79593719185306
-1.0,5.9,11.0,80.0,331.4820573617431
-1.0,6.0,11.0,81.0,283.7477130567563
-1.0,6.1,11.0,82.0,320.22563164122977
-1.0,6.2,11.0,83.0,324.70234296499166
-1.0,6.3,11.0,84.0,304.50310966662715
-1.0,6.4,11.0,85.0,326.96398324905135
-1.0,6.5,11.0,86.0,339.44052388969044
-1.0,6.6,11.0,87.0,297.24109172643176
-1.0,6.7,11.0,88.0,338.7890049706358
-1.0,6.8,11.0,89.0,288.93262062682254
-1.0,6.9,11.0,90.0,313.69111610039494
-1.0,7.0,11.0,91.0,325.34411629783204
-1.0,7.1,11.0,92.0,309.4410024758055
-1.0,7.2,11.0,93.0,407.799825409531
-1.0,7.3,11.0,94.0,303.00132507718405
-1.0,7.4,11.0,95.0,292.785356198689
-1.0,7.5,11.0,96.0,315.77197607880674
-1.0,7.6,11.0,97.0,308.9606742151051
-1.0,7.7,11.0,98.0,313.40973279304217
-1.0,7.8,11.0,99.0,319.58105509006094
-1.0,7.9,11.0,100.0,327.99970222088626
-1.0,-2.0,11.0,1.0,295.82593519000665
-1.0,-1.9,11.0,2.0,279.3918354592995
-1.0,-1.8,11.0,3.0,308.8595346275754
-1.0,-1.7,11.0,4.0,292.73973551483726
-1.0,-1.6,11.0,5.0,320.48207523475844
-1.0,-1.5,11.0,6.0,311.61587845008324
-1.0,-1.4,11.0,7.0,325.81739453499836
-1.0,-1.3,11.0,8.0,318.51601891289664
-1.0,-1.2,11.0,9.0,377.78124952085255
-1.0,-1.1,11.0,10.0,268.45874236591237
-1.0,-1.0,11.0,11.0,308.5428656446088
-0.9,-0.8,12.0,13.0,296.4585065224688
-0.9,-0.7,12.0,14.0,419.04600691762056
-0.9,-0.6,12.0,15.0,328.8787105574072
-0.9,-0.5,12.0,16.0,328.0134817143728
-0.9,-0.4,12.0,17.0,287.29699748354847
-0.9,-0.3,12.0,18.0,340.2263209719312
-0.9,-0.2,12.0,19.0,314.05558887600995
-0.9,-0.1,12.0,20.0,280.4639213465224
-0.9,0.0,12.0,21.0,302.8427646552095
-0.9,0.1,12.0,22.0,294.61662859736435
-0.9,0.2,12.0,23.0,345.6537346058744
-0.9,0.3,12.0,24.0,313.8327414501208
-0.9,0.4,12.0,25.0,308.4398963670098
-0.9,0.5,12.0,26.0,322.66806299025995
-0.9,0.6,12.0,27.0,308.5943309702184
-0.9,0.7,12.0,28.0,313.81558293254756
-0.9,0.8,12.0,29.0,297.4772539489136
-0.9,0.9,12.0,30.0,342.289045693574
-0.9,1.0,12.0,31.0,286.8164703132748
-0.9,1.1,12.0,32.0,322.8495884341432
-0.9,1.2,12.0,33.0,286.3527675142852
-0.9,1.3,12.0,34.0,304.06930033799546
-0.9,1.4,12.0,35.0,290.2571150547368
-0.9,1.5,12.0,36.0,284.5777272031916
-0.9,1.6,12.0,37.0,306.5357386247728
-0.9,1.7,12.0,38.0,364.4992756723382
-0.9,1.8,12.0,39.0,283.77641828548786
-0.9,1.9,12.0,40.0,329.1943023407593
-0.9,2.0,12.0,41.0,301.62053797882896
-0.9,2.1,12.0,42.0,318.3438364312248
-0.9,2.2,12.0,43.0,304.8505241475459
-0.9,2.3,12.0,44.0,308.40664314054663
-0.9,2.4,12.0,45.0,322.95398210946337
-0.9,2.5,12.0,46.0,291.9169291724444
-0.9,2.6,12.0,47.0,308.68190246409785
-0.9,2.7,12.0,48.0,326.5526961207304
-0.9,2.8,12.0,49.0,331.05705251277203
-0.9,2.9,12.0,50.0,349.13204507610715
-0.9,3.0,12.0,51.0,304.0302280553215
-0.9,3.1,12.0,52.0,309.8106839487717
-0.9,3.2,12.0,53.0,293.88041809272823
-0.9,3.3,12.0,54.0,283.52163268897596
-0.9,3.4,12.0,55.0,292.55464939465287
-0.9,3.5,12.0,56.0,306.47231462271196
-0.9,3.6,12.0,57.0,303.58609503357906
-0.9,3.7,12.0,58.0,288.2294340728788
-0.9,3.8,12.0,59.0,327.0184098019834
-0.9,3.9,12.0,60.0,300.8925373790636
-0.9,4.0,12.0,61.0,304.91609108813327
-0.9,4.1,12.0,62.0,298.84859536216584
-0.9,4.2,12.0,63.0,313.1958857343076
-0.9,4.3,12.0,64.0,313.8189185698368
-0.9,4.4,12.0,65.0,302.078021852886
-0.9,4.5,12.0,66.0,331.50546020457114
-0.9,4.6,12.0,67.0,289.05958590442594
-0.9,4.7,12.0,68.0,321.14823405468985
-0.9,4.8,12.0,69.0,301.61063178847377
-0.9,4.9,12.0,70.0,313.0651232795202
-0.9,5.0,12.0,71.0,310.1200135303282
-0.9,5.1,12.0,72.0,336.01547555856655
-0.9,5.2,12.0,73.0,273.6454556806705
-0.9,5.3,12.0,74.0,324.66374576405843
-0.9,5.4,12.0,75.0,305.22621937766905
-0.9,5.5,12.0,76.0,312.8444874211161
-0.9,5.6,12.0,77.0,324.82539175043337
-0.9,5.7,12.0,78.0,309.1943433204153
-0.9,5.8,12.0,79.0,296.4425668909878
-0.9,5.9,12.0,80.0,320.9166188674751
-0.9,6.0,12.0,81.0,293.01779171213684
-0.9,6.1,12.0,82.0,342.0521694412873
-0.9,6.2,12.0,83.0,282.6407761134159
-0.9,6.3,12.0,84.0,346.22183962106186
-0.9,6.4,12.0,85.0,295.9010206554366
-0.9,6.5,12.0,86.0,278.42970908408034
-0.9,6.6,12.0,87.0,273.0351516574296
-0.9,6.7,12.0,88.0,326.5501511014735
-0.9,6.8,12.0,89.0,298.65454042272813
-0.9,6.9,12.0,90.0,317.5072903011752
-0.9,7.0,12.0,91.0,311.89110245305267
-0.9,7.1,12.0,92.0,295.5459195084911
-0.9,7.2,12.0,93.0,318.75860382401027
-0.9,7.3,12.0,94.0,300.34640751512694
-0.9,7.4,12.0,95.0,339.6189142968525
-0.9,7.5,12.0,96.0,317.9689016296228
-0.9,7.6,12.0,97.0,312.99078302606074
-0.9,7.7,12.0,98.0,322.7550700452073
-0.9,7.8,12.0,99.0,298.7537165796875
-0.9,7.9,12.0,100.0,331.6964228464402
-0.9,-2.0,12.0,1.0,343.45058154106243
-0.9,-1.9,12.0,2.0,309.962423787018
-0.9,-1.8,12.0,3.0,292.2737538605117
-0.9,-1.7,12.0,4.0,271.818312341452
-0.9,-1.6,12.0,5.0,323.6138502128813
-0.9,-1.5,12.0,6.0,327.46468616770926
-0.9,-1.4,12.0,7.0,336.7847807578918
-0.9,-1.3,12.0,8.0,355.8623579776645
-0.9,-1.2,12.0,9.0,292.2475433106678
-0.9,-1.1,12.0,10.0,289.8441529097734
-0.9,-1.0,12.0,11.0,315.7334606534961
-0.9,-0.9,12.0,12.0,291.51153374674544
-0.8,-0.7,13.0,14.0,296.3623432004557
-0.8,-0.6,13.0,15.0,300.36680177434107
-0.8,-0.5,13.0,16.0,303.75009371489335
-0.8,-0.4,13.0,17.0,287.2692820621805
-0.8,-0.3,13.0,18.0,296.48258750250824
-0.8,-0.2,13.0,19.0,351.39707556155486
-0.8,-0.1,13.0,20.0,301.66581659324737
-0.8,0.0,13.0,21.0,314.8282648387594
-0.8,0.1,13.0,22.0,323.7952542230882
-0.8,0.2,13.0,23.0,295.12518535401136
-0.8,0.3,13.0,24.0,328.0740222328427
-0.8,0.4,13.0,25.0,321.46553937859704
-0.8,0.5,13.0,26.0,301.6581426333535
-0.8,0.6,13.0,27.0,323.44735254885313
-0.8,0.7,13.0,28.0,329.2367918227521
-0.8,0.8,13.0,29.0,315.0709678137107
-0.8,0.9,13.0,30.0,311.7305442842198
-0.8,1.0,13.0,31.0,316.81110270926536
-0.8,1.1,13.0,32.0,277.82857942439693
-0.8,1.2,13.0,33.0,348.6810424837348
-0.8,1.3,13.0,34.0,312.5200445068464
-0.8,1.4,13.0,35.0,281.34045985992816
-0.8,1.5,13.0,36.0,304.43651919902624
-0.8,1.6,13.0,37.0,303.86876451540815
-0.8,1.7,13.0,38.0,319.37866450618003
-0.8,1.8,13.0,39.0,321.73982877499947
-0.8,1.9,13.0,40.0,318.57531133840905
-0.8,2.0,13.0,41.0,310.4347817851168
-0.8,2.1,13.0,42.0,292.94983977012316
-0.8,2.2,13.0,43.0,322.25546291749623
-0.8,2.3,13.0,44.0,322.8632136539582
-0.8,2.4,13.0,45.0,341.80059620099314
-0.8,2.5,13.0,46.0,338.3946060086962
-0.8,2.6,13.0,47.0,289.1969190202793
-0.8,2.7,13.0,48.0,304.82000289748584
-0.8,2.8,13.0,49.0,315.313487938354
-0.8,2.9,13.0,50.0,285.9317609787205
-0.8,3.0,13.0,51.0,321.3236656202672
-0.8,3.1,13.0,52.0,294.33768235751654
-0.8,3.2,13.0,53.0,318.70863889650377
-0.8,3.3,13.0,54.0,324.5947474495958
-0.8,3.4,13.0,55.0,315.21645915394964
-0.8,3.5,13.0,56.0,295.8288740533313
-0.8,3.6,13.0,57.0,300.1092768867702
-0.8,3.7,13.0,58.0,327.27279936167747
-0.8,3.8,13.0,59.0,312.12312651043464
-0.8,3.9,13.0,60.0,317.9803580089634
-0.8,4.0,13.0,61.0,352.5448836078839
-0.8,4.1,13.0,62.0,356.1087299827265
-0.8,4.2,13.0,63.0,272.9898428539309
-0.8,4.3,13.0,64.0,299.80343387416184
-0.8,4.4,13.0,65.0,332.9155720419581
-0.8,4.5,13.0,66.0,301.34451727415274
-0.8,4.6,13.0,67.0,306.81342388925356
-0.8,4.7,13.0,68.0,333.0580758932197
-0.8,4.8,13.0,69.0,326.41103328432763
-0.8,4.9,13.0,70.0,322.20513579748376
-0.8,5.0,13.0,71.0,320.21409698599376
-0.8,5.1,13.0,72.0,303.40814384406224
-0.8,5.2,13.0,73.0,333.69438018176055
-0.8,5.3,13.0,74.0,309.994406136124
-0.8,5.4,13.0,75.0,291.6819696286532
-0.8,5.5,13.0,76.0,359.23147863838307
-0.8,5.6,13.0,77.0,336.6110885720014
-0.8,5.7,13.0,78.0,283.60164261856147
-0.8,5.8,13.0,79.0,311.0724877036124
-0.8,5.9,13.0,80.0,319.669357745153
-0.8,6.0,13.0,81.0,364.7102678960099
-0.8,6.1,13.0,82.0,337.82496836478225
-0.8,6.2,13.0,83.0,301.78779131932964
-0.8,6.3,13.0,84.0,258.451111050218
-0.8,6.4,13.0,85.0,302.53453533496946
-0.8,6.5,13.0,86.0,270.6391913180738
-0.8,6.6,13.0,87.0,325.02073675048223
-0.8,6.7,13.0,88.0,316.43173846363675
-0.8,6.8,13.0,89.0,290.38159321346075
-0.8,6.9,13.0,90.0,305.7890582813158
-0.8,7.0,13.0,91.0,305.37997507387547
-0.8,7.1,13.0,92.0,305.7700183669351
-0.8,7.2,13.0,93.0,293.0445610927339
-0.8,7.3,13.0,94.0,319.5772715076887
-0.8,7.4,13.0,95.0,295.8133433681724
-0.8,7.5,13.0,96.0,327.00865460591393
-0.8,7.6,13.0,97.0,286.9114230320001
-0.8,7.7,13.0,98.0,287.1054147797002
-0.8,7.8,13.0,99.0,342.7714882983627
-0.8,7.9,13.0,100.0,321.67859632257523
-0.8,-2.0,13.0,1.0,304.7367432742084
-0.8,-1.9,13.0,2.0,320.2766313593445
-0.8,-1.8,13.0,3.0,290.3531487971367
-0.8,-1.7,13.0,4.0,337.9702899521124
-0.8,-1.6,13.0,5.0,327.1092564926168
-0.8,-1.5,13.0,6.0,290.40249621020627
-0.8,-1.4,13.0,7.0,301.71429862808793
-0.8,-1.3,13.0,8.0,388.80265547282266
-0.8,-1.2,13.0,9.0,302.54434968652987
-0.8,-1.1,13.0,10.0,306.94706668803144
-0.8,-1.0,13.0,11.0,304.6673617409884
-0.8,-0.9,13.0,12.0,319.0770568111761
-0.8,-0.8,13.0,13.0,322.7052869094182
-0.7,-0.6,14.0,15.0,326.2433583115735
-0.7,-0.5,14.0,16.0,317.18304947155497
-0.7,-0.4,14.0,17.0,285.3748466850154
-0.7,-0.3,14.0,18.0,307.9862304908657
-0.7,-0.2,14.0,19.0,278.9645013856586
-0.7,-0.1,14.0,20.0,314.6339770627679
-0.7,0.0,14.0,21.0,292.1491407871156
-0.7,0.1,14.0,22.0,336.8838442046295
-0.7,0.2,14.0,23.0,366.6506183960958
-0.7,0.3,14.0,24.0,341.945649612881
-0.7,0.4,14.0,25.0,316.76936418557887
-0.7,0.5,14.0,26.0,295.1461250264838
-0.7,0.6,14.0,27.0,327.1451022083371
-0.7,0.7,14.0,28.0,316.07295967860097
-0.7,0.8,14.0,29.0,305.2539836814519
-0.7,0.9,14.0,30.0,324.2849236861527
-0.7,1.0,14.0,31.0,339.862039453318
-0.7,1.1,14.0,32.0,391.347728886764
-0.7,1.2,14.0,33.0,319.0908007724713
-0.7,1.3,14.0,34.0,330.52576320078254
-0.7,1.4,14.0,35.0,341.6323475496979
-0.7,1.5,14.0,36.0,269.4210309291773
-0.7,1.6,14.0,37.0,309.0654407286384
-0.7,1.7,14.0,38.0,315.10979429602395
-0.7,1.8,14.0,39.0,303.498049419109
-0.7,1.9,14.0,40.0,306.1055943586151
-0.7,2.0,14.0,41.0,319.9725346578654
-0.7,2.1,14.0,42.0,318.3630850339795
-0.7,2.2,14.0,43.0,291.7438824315537
-0.7,2.3,14.0,44.0,336.4361110911226
-0.7,2.4,14.0,45.0,280.2639365151885
-0.7,2.5,14.0,46.0,324.8818400038253
-0.7,2.6,14.0,47.0,328.72232883439494
-0.7,2.7,14.0,48.0,288.00811554839305
-0.7,2.8,14.0,49.0,314.44862140342684
-0.7,2.9,14.0,50.0,272.57973692476594
-0.7,3.0,14.0,51.0,307.2982013237411
-0.7,3.1,14.0,52.0,315.17386575012597
-0.7,3.2,14.0,53.0,327.04739450862394
-0.7,3.3,14.0,54.0,320.44178678324647
-0.7,3.4,14.0,55.0,298.9583795508176
-0.7,3.5,14.0,56.0,335.04370227929223
-0.7,3.6,14.0,57.0,296.14384052276637
-0.7,3.7,14.0,58.0,331.561943974936
-0.7,3.8,14.0,59.0,302.1617759946644
-0.7,3.9,14.0,60.0,323.2185217348322
-0.7,4.0,14.0,61.0,335.72499218564246
-0.7,4.1,14.0,62.0,342.8673867679095
-0.7,4.2,14.0,63.0,318.6555721948023
-0.7,4.3,14.0,64.0,314.3437998434846
-0.7,4.4,14.0,65.0,319.9912847044636
-0.7,4.5,14.0,66.0,353.18986950429144
-0.7,4.6,14.0,67.0,293.35986869510117
-0.7,4.7,14.0,68.0,306.5751957369554
-0.7,4.8,14.0,69.0,299.12090837348484
-0.7,4.9,14.0,70.0,313.30747053086196
-0.7,5.0,14.0,71.0,341.6584930497561
-0.7,5.1,14.0,72.0,293.42721592749956
-0.7,5.2,14.0,73.0,285.2656542215117
-0.7,5.3,14.0,74.0,314.5198410404372
-0.7,5.4,14.0,75.0,314.29030255757806
-0.7,5.5,14.0,76.0,317.01616931660135
-0.7,5.6,14.0,77.0,307.1967390215446
-0.7,5.7,14.0,78.0,342.97345223483273
-0.7,5.8,14.0,79.0,278.53071600824376
-0.7,5.9,14.0,80.0,288.73706883017144
-0.7,6.0,14.0,81.0,297.8119963244268
-0.7,6.1,14.0,82.0,323.8170161955912
-0.7,6.2,14.0,83.0,279.81000117944143
-0.7,6.3,14.0,84.0,274.71640491999204
-0.7,6.4,14.0,85.0,289.258282170187
-0.7,6.5,14.0,86.0,312.65325921558923
-0.7,6.6,14.0,87.0,303.74848275152993
-0.7,6.7,14.0,88.0,349.3541749814827
-0.7,6.8,14.0,89.0,306.00060228175556
-0.7,6.9,14.0,90.0,327.1174538231665
-0.7,7.0,14.0,91.0,377.89108979339375
-0.7,7.1,14.0,92.0,313.42650407494784
-0.7,7.2,14.0,93.0,310.6121197065612
-0.7,7.3,14.0,94.0,288.460941022825
-0.7,7.4,14.0,95.0,295.99697521514025
-0.7,7.5,14.0,96.0,336.29884006387624
-0.7,7.6,14.0,97.0,296.4133966428562
-0.7,7.7,14.0,98.0,325.8922111704165
-0.7,7.8,14.0,99.0,305.72700126966646
-0.7,7.9,14.0,100.0,309.4749237190133
-0.7,-2.0,14.0,1.0,323.3480180226926
-0.7,-1.9,14.0,2.0,384.9333142230487
-0.7,-1.8,14.0,3.0,288.60021725224715
-0.7,-1.7,14.0,4.0,296.2621819383804
-0.7,-1.6,14.0,5.0,287.4798942819338
-0.7,-1.5,14.0,6.0,303.857772737748
-0.7,-1.4,14.0,7.0,302.16932278658294
-0.7,-1.3,14.0,8.0,334.4689762891634
-0.7,-1.2,14.0,9.0,317.43544241300765
-0.7,-1.1,14.0,10.0,309.39942333805226
-0.7,-1.0,14.0,11.0,319.19535744843495
-0.7,-0.9,14.0,12.0,335.2280011778877
-0.7,-0.8,14.0,13.0,299.6749867230876
-0.7,-0.7,14.0,14.0,313.2682789663184
-0.6,-0.5,15.0,16.0,317.2841512455674
-0.6,-0.4,15.0,17.0,355.9351719427968
-0.6,-0.3,15.0,18.0,315.46045524764315
-0.6,-0.2,15.0,19.0,301.4279261691457
-0.6,-0.1,15.0,20.0,308.40621701374744
-0.6,0.0,15.0,21.0,291.38750817786257
-0.6,0.1,15.0,22.0,296.338253934458
-0.6,0.2,15.0,23.0,307.1281510784456
-0.6,0.3,15.0,24.0,334.0500822600606
-0.6,0.4,15.0,25.0,322.77179424028765
-0.6,0.5,15.0,26.0,340.22444488535285
-0.6,0.6,15.0,27.0,321.6497395450265
-0.6,0.7,15.0,28.0,368.95786967382134
-0.6,0.8,15.0,29.0,291.8725917643276
-0.6,0.9,15.0,30.0,321.3935267877087
-0.6,1.0,15.0,31.0,274.8365306761887
-0.6,1.1,15.0,32.0,276.8580047026838
-0.6,1.2,15.0,33.0,300.69552320408644
-0.6,1.3,15.0,34.0,321.9968731333354
-0.6,1.4,15.0,35.0,336.6637081219596
-0.6,1.5,15.0,36.0,316.81141916284747
-0.6,1.6,15.0,37.0,309.3680979368582
-0.6,1.7,15.0,38.0,277.95199126420874
-0.6,1.8,15.0,39.0,297.9665401471533
-0.6,1.9,15.0,40.0,300.07012513884786
-0.6,2.0,15.0,41.0,300.67712786722353
-0.6,2.1,15.0,42.0,313.5451545024236
-0.6,2.2,15.0,43.0,348.18104102915896
-0.6,2.3,15.0,44.0,295.03104883852063
-0.6,2.4,15.0,45.0,305.99078716314364
-0.6,2.5,15.0,46.0,334.65987513107535
-0.6,2.6,15.0,47.0,354.4506952015581
-0.6,2.7,15.0,48.0,420.13153240209465
-0.6,2.8,15.0,49.0,288.9238512766942
-0.6,2.9,15.0,50.0,305.33602469532974
-0.6,3.0,15.0,51.0,305.92159293671847
-0.6,3.1,15.0,52.0,317.7460947452802
-0.6,3.2,15.0,53.0,343.49971289611466
-0.6,3.3,15.0,54.0,328.5629304833085
-0.6,3.4,15.0,55.0,310.28753426647876
-0.6,3.5,15.0,56.0,308.5821392108365
-0.6,3.6,15.0,57.0,292.59785923541347
-0.6,3.7,15.0,58.0,288.5721266974345
-0.6,3.8,15.0,59.0,306.1788558079847
-0.6,3.9,15.0,60.0,286.1256684036433
-0.6,4.0,15.0,61.0,307.23886541086284
-0.6,4.1,15.0,62.0,313.3338072097676
-0.6,4.2,15.0,63.0,299.1612148901745
-0.6,4.3,15.0,64.0,306.5297042014763
-0.6,4.4,15.0,65.0,317.9794593397858
-0.6,4.5,15.0,66.0,303.22408334487403
-0.6,4.6,15.0,67.0,307.76648716830107
-0.6,4.7,15.0,68.0,313.3013981204333
-0.6,4.8,15.0,69.0,326.1384266135306
-0.6,4.9,15.0,70.0,274.1420226098994
-0.6,5.0,15.0,71.0,310.9460865168118
-0.6,5.1,15.0,72.0,334.8863092564253
-0.6,5.2,15.0,73.0,337.5407796369592
-0.6,5.3,15.0,74.0,300.58307627319687
-0.6,5.4,15.0,75.0,303.32054851863234
-0.6,5.5,15.0,76.0,340.8574574560124
-0.6,5.6,15.0,77.0,343.0675969513739
-0.6,5.7,15.0,78.0,379.6642192440583
-0.6,5.8,15.0,79.0,287.28925534711675
-0.6,5.9,15.0,80.0,306.1114534822228
-0.6,6.0,15.0,81.0,312.1558504479615
-0.6,6.1,15.0,82.0,303.1037023290829
-0.6,6.2,15.0,83.0,434.6677770660236
-0.6,6.3,15.0,84.0,328.3995204844637
-0.6,6.4,15.0,85.0,310.0295041585877
-0.6,6.5,15.0,86.0,361.77349086553045
-0.6,6.6,15.0,87.0,311.9977630813065
-0.6,6.7,15.0,88.0,322.3190371152335
-0.6,6.8,15.0,89.0,310.6893295793069
-0.6,6.9,15.0,90.0,316.0838025920243
-0.6,7.0,15.0,91.0,325.4990825217554
-0.6,7.1,15.0,92.0,312.4932593897379
-0.6,7.2,15.0,93.0,301.7707289394524
-0.6,7.3,15.0,94.0,345.9479232763852
-0.6,7.4,15.0,95.0,334.08271980502377
-0.6,7.5,15.0,96.0,338.16200899968777
-0.6,7.6,15.0,97.0,300.5747127329038
-0.6,7.7,15.0,98.0,306.2700147974012
-0.6,7.8,15.0,99.0,401.6402315742733
-0.6,7.9,15.0,100.0,307.08662813028593
-0.6,-2.0,15.0,1.0,347.406235119604
-0.6,-1.9,15.0,2.0,293.9361936334698
-0.6,-1.8,15.0,3.0,309.57797835355996
-0.6,-1.7,15.0,4.0,302.4791690974678
-0.6,-1.6,15.0,5.0,347.2268336166171
-0.6,-1.5,15.0,6.0,295.9982647192746
-0.6,-1.4,15.0,7.0,316.37827995730686
-0.6,-1.3,15.0,8.0,325.14082255342424
-0.6,-1.2,15.0,9.0,322.00900735935534
-0.6,-1.1,15.0,10.0,288.5570243891722
-0.6,-1.0,15.0,11.0,326.5024175890028
-0.6,-0.9,15.0,12.0,311.51967341845227
-0.6,-0.8,15.0,13.0,329.7302019581636
-0.6,-0.7,15.0,14.0,307.9221260233178
-0.6,-0.6,15.0,15.0,313.4588679704658
-0.5,-0.4,16.0,17.0,301.9825079723364
-0.5,-0.3,16.0,18.0,316.5969797994399
-0.5,-0.2,16.0,19.0,345.49463782042073
-0.5,-0.1,16.0,20.0,294.7776683908514
-0.5,0.0,16.0,21.0,314.64277158360727
-0.5,0.1,16.0,22.0,316.8808298381492
-0.5,0.2,16.0,23.0,301.54757226527994
-0.5,0.3,16.0,24.0,298.232883046789
-0.5,0.4,16.0,25.0,281.58604677291004
-0.5,0.5,16.0,26.0,289.01734045180433
-0.5,0.6,16.0,27.0,311.36993937196496
-0.5,0.7,16.0,28.0,326.6614964771792
-0.5,0.8,16.0,29.0,383.6418719999569
-0.5,0.9,16.0,30.0,339.65481184410453
-0.5,1.0,16.0,31.0,302.4921924931
-0.5,1.1,16.0,32.0,316.5944144512734
-0.5,1.2,16.0,33.0,403.10698922388974
-0.5,1.3,16.0,34.0,363.86021660573437
-0.5,1.4,16.0,35.0,308.1618257020811
-0.5,1.5,16.0,36.0,332.7489791366739
-0.5,1.6,16.0,37.0,303.3409631264581
-0.5,1.7,16.0,38.0,303.80110496260284
-0.5,1.8,16.0,39.0,296.26389934858616
-0.5,1.9,16.0,40.0,300.63038286992725
-0.5,2.0,16.0,41.0,316.69335369433617
-0.5,2.1,16.0,42.0,320.87922382878793
-0.5,2.2,16.0,43.0,300.98370101399564
-0.5,2.3,16.0,44.0,308.7320628525952
-0.5,2.4,16.0,45.0,293.3108342733464
-0.5,2.5,16.0,46.0,306.8866909029113
-0.5,2.6,16.0,47.0,333.3020762405084
-0.5,2.7,16.0,48.0,335.67260304037296
-0.5,2.8,16.0,49.0,288.2384624264854
-0.5,2.9,16.0,50.0,303.7717088989202
-0.5,3.0,16.0,51.0,339.5829501542857
-0.5,3.1,16.0,52.0,309.7896182997947
-0.5,3.2,16.0,53.0,301.735028305901
-0.5,3.3,16.0,54.0,311.9732843556163
-0.5,3.4,16.0,55.0,354.3551422123137
-0.5,3.5,16.0,56.0,296.0282012255762
-0.5,3.6,16.0,57.0,312.7956706730086
-0.5,3.7,16.0,58.0,307.38970542757886
-0.5,3.8,16.0,59.0,292.2863818048169
-0.5,3.9,16.0,60.0,311.9803039413445
-0.5,4.0,16.0,61.0,311.0241213927563
-0.5,4.1,16.0,62.0,290.2926438314059
-0.5,4.2,16.0,63.0,307.11705048260666
-0.5,4.3,16.0,64.0,309.94999394785737
-0.5,4.4,16.0,65.0,304.82109030082256
-0.5,4.5,16.0,66.0,314.3209144487113
-0.5,4.6,16.0,67.0,304.8784951586966
-0.5,4.7,16.0,68.0,293.46478083046526
-0.5,4.8,16.0,69.0,281.92583394256195
-0.5,4.9,16.0,70.0,297.27288984475797
-0.5,5.0,16.0,71.0,340.5848914635204
-0.5,5.1,16.0,72.0,320.3845497636955
-0.5,5.2,16.0,73.0,345.2746316993405
-0.5,5.3,16.0,74.0,302.3605123460554
-0.5,5.4,16.0,75.0,319.64349923216577
-0.5,5.5,16.0,76.0,293.7215330353599
-0.5,5.6,16.0,77.0,300.18438875369156
-0.5,5.7,16.0,78.0,374.6471624100446
-0.5,5.8,16.0,79.0,299.66669948956235
-0.5,5.9,16.0,80.0,314.37383395239476
-0.5,6.0,16.0,81.0,324.6757659910719
-0.5,6.1,16.0,82.0,330.7682719262165
-0.5,6.2,16.0,83.0,297.4257867786142
-0.5,6.3,16.0,84.0,305.98440119390636
-0.5,6.4,16.0,85.0,329.9081072272903
-0.5,6.5,16.0,86.0,323.8768345331419
-0.5,6.6,16.0,87.0,305.18072624472495
-0.5,6.7,16.0,88.0,317.5840723559294
-0.5,6.8,16.0,89.0,317.5112973349799
-0.5,6.9,16.0,90.0,306.2202209877683
-0.5,7.0,16.0,91.0,303.03541426138906
-0.5,7.1,16.0,92.0,295.3272557006244
-0.5,7.2,16.0,93.0,329.6578065780551
-0.5,7.3,16.0,94.0,276.8510829436125
-0.5,7.4,16.0,95.0,307.0763673621075
-0.5,7.5,16.0,96.0,311.92814172094353
-0.5,7.6,16.0,97.0,294.63639707909624
-0.5,7.7,16.0,98.0,314.4382446485497
-0.5,7.8,16.0,99.0,312.06599992509757
-0.5,7.9,16.0,100.0,324.1619731464771
-0.5,-2.0,16.0,1.0,300.9457009922945
-0.5,-1.9,16.0,2.0,301.3170178776646
-0.5,-1.8,16.0,3.0,323.5415130789937
-0.5,-1.7,16.0,4.0,330.3252049336156
-0.5,-1.6,16.0,5.0,313.35614000142806
-0.5,-1.5,16.0,6.0,298.7038459770972
-0.5,-1.4,16.0,7.0,310.15945293248245
-0.5,-1.3,16.0,8.0,302.6690894623911
-0.5,-1.2,16.0,9.0,298.94322871760716
-0.5,-1.1,16.0,10.0,328.8399379402528
-0.5,-1.0,16.0,11.0,336.00894650379604
-0.5,-0.9,16.0,12.0,314.7499234385527
-0.5,-0.8,16.0,13.0,298.36140807055483
-0.5,-0.7,16.0,14.0,321.9085191418699
-0.5,-0.6,16.0,15.0,316.5620993839271
-0.5,-0.5,16.0,16.0,280.7945849781642
-0.4,-0.3,17.0,18.0,340.9862507579509
-0.4,-0.2,17.0,19.0,308.55551456648374
-0.4,-0.1,17.0,20.0,294.7284346613978
-0.4,0.0,17.0,21.0,331.2649555277041
-0.4,0.1,17.0,22.0,309.90575766201295
-0.4,0.2,17.0,23.0,294.08481235344755
-0.4,0.3,17.0,24.0,302.44760611137013
-0.4,0.4,17.0,25.0,319.2005514172425
-0.4,0.5,17.0,26.0,328.0508974411171
-0.4,0.6,17.0,27.0,317.8919391164451
-0.4,0.7,17.0,28.0,295.6987652966693
-0.4,0.8,17.0,29.0,378.30605810133517
-0.4,0.9,17.0,30.0,309.5809502767982
-0.4,1.0,17.0,31.0,322.2640676300554
-0.4,1.1,17.0,32.0,300.7897176964072
-0.4,1.2,17.0,33.0,314.13406244027175
-0.4,1.3,17.0,34.0,284.6021010878396
-0.4,1.4,17.0,35.0,305.280179765814
-0.4,1.5,17.0,36.0,313.648473779624
-0.4,1.6,17.0,37.0,336.2247259865191
-0.4,1.7,17.0,38.0,296.0697794270979
-0.4,1.8,17.0,39.0,346.10171713792374
-0.4,1.9,17.0,40.0,285.88418036398406
-0.4,2.0,17.0,41.0,324.79759639159664
-0.4,2.1,17.0,42.0,293.5555024560156
-0.4,2.2,17.0,43.0,311.9298527112732
-0.4,2.3,17.0,44.0,320.11513671985216
-0.4,2.4,17.0,45.0,293.92177206714416
-0.4,2.5,17.0,46.0,304.1007296166761
-0.4,2.6,17.0,47.0,301.54698719708927
-0.4,2.7,17.0,48.0,317.26809262616894
-0.4,2.8,17.0,49.0,285.55731887538064
-0.4,2.9,17.0,50.0,317.46350892140373
-0.4,3.0,17.0,51.0,282.20751878439916
-0.4,3.1,17.0,52.0,325.56066112077093
-0.4,3.2,17.0,53.0,304.8950126697341
-0.4,3.3,17.0,54.0,299.3179964737127
-0.4,3.4,17.0,55.0,292.0355562190633
-0.4,3.5,17.0,56.0,307.14575909322457
-0.4,3.6,17.0,57.0,320.1629349878714
-0.4,3.7,17.0,58.0,323.5322622746736
-0.4,3.8,17.0,59.0,308.68487723888614
-0.4,3.9,17.0,60.0,324.9795369315016
-0.4,4.0,17.0,61.0,292.5527289435656
-0.4,4.1,17.0,62.0,337.17565185119605
-0.4,4.2,17.0,63.0,308.4307739762284
-0.4,4.3,17.0,64.0,298.3707745397042
-0.4,4.4,17.0,65.0,338.69240185006095
-0.4,4.5,17.0,66.0,297.92521276071835
-0.4,4.6,17.0,67.0,301.6798028164105
-0.4,4.7,17.0,68.0,310.9756095277424
-0.4,4.8,17.0,69.0,327.64227477633096
-0.4,4.9,17.0,70.0,323.8665438248178
-0.4,5.0,17.0,71.0,308.41535695800866
-0.4,5.1,17.0,72.0,302.42528440488496
-0.4,5.2,17.0,73.0,316.61279149757655
-0.4,5.3,17.0,74.0,301.15857751908067
-0.4,5.4,17.0,75.0,300.48882831292497
-0.4,5.5,17.0,76.0,318.0675762584655
-0.4,5.6,17.0,77.0,302.6433208207237
-0.4,5.7,17.0,78.0,337.55470833562015
-0.4,5.8,17.0,79.0,320.7440755960053
-0.4,5.9,17.0,80.0,334.93343612357717
-0.4,6.0,17.0,81.0,328.9061458519012
-0.4,6.1,17.0,82.0,338.6153244788068
-0.4,6.2,17.0,83.0,296.94095741991185
-0.4,6.3,17.0,84.0,285.9629662791677
-0.4,6.4,17.0,85.0,321.04218464463503
-0.4,6.5,17.0,86.0,318.3736615346672
-0.4,6.6,17.0,87.0,317.9750743333964
-0.4,6.7,17.0,88.0,326.0075782386041
-0.4,6.8,17.0,89.0,316.90707769216345
-0.4,6.9,17.0,90.0,312.5408959385047
-0.4,7.0,17.0,91.0,317.4116540469688
-0.4,7.1,17.0,92.0,309.1880743201133
-0.4,7.2,17.0,93.0,298.66673550861327
-0.4,7.3,17.0,94.0,310.9861709885163
-0.4,7.4,17.0,95.0,298.0000945834414
-0.4,7.5,17.0,96.0,305.96940389346815
-0.4,7.6,17.0,97.0,315.53720668426917
-0.4,7.7,17.0,98.0,322.0104858908516
-0.4,7.8,17.0,99.0,292.1509300285599
-0.4,7.9,17.0,100.0,332.4498516965653
-0.4,-2.0,17.0,1.0,304.3346317578421
-0.4,-1.9,17.0,2.0,301.50337280171334
-0.4,-1.8,17.0,3.0,295.1396095019634
-0.4,-1.7,17.0,4.0,348.9911351576445
-0.4,-1.6,17.0,5.0,306.10427777323025
-0.4,-1.5,17.0,6.0,314.3239406788439
-0.4,-1.4,17.0,7.0,373.9442722303256
-0.4,-1.3,17.0,8.0,330.37822139090304
-0.4,-1.2,17.0,9.0,306.1111254898914
-0.4,-1.1,17.0,10.0,353.27426687292626
-0.4,-1.0,17.0,11.0,291.1579988684648
-0.4,-0.9,17.0,12.0,316.45802831646336
-0.4,-0.8,17.0,13.0,315.00131832170104
-0.4,-0.7,17.0,14.0,273.1443313304979
-0.4,-0.6,17.0,15.0,305.56860485991155
-0.4,-0.5,17.0,16.0,320.2795383296265
-0.4,-0.4,17.0,17.0,302.7146893008155
-0.3,-0.2,18.0,19.0,317.8547379979108
-0.3,-0.1,18.0,20.0,307.650450400266
-0.3,0.0,18.0,21.0,298.11480258743313
-0.3,0.1,18.0,22.0,269.4340803655109
-0.3,0.2,18.0,23.0,303.9936571056822
-0.3,0.3,18.0,24.0,289.31816003383796
-0.3,0.4,18.0,25.0,366.0217945206937
-0.3,0.5,18.0,26.0,291.3400709050461
-0.3,0.6,18.0,27.0,311.71913468160716
-0.3,0.7,18.0,28.0,301.99467455247014
-0.3,0.8,18.0,29.0,273.5842281181256
-0.3,0.9,18.0,30.0,305.78770185425805
-0.3,1.0,18.0,31.0,317.10101947072417
-0.3,1.1,18.0,32.0,318.312927169499
-0.3,1.2,18.0,33.0,282.50345587559553
-0.3,1.3,18.0,34.0,297.06241554335963
-0.3,1.4,18.0,35.0,312.4600474277786
-0.3,1.5,18.0,36.0,286.2216676442134
-0.3,1.6,18.0,37.0,314.31795541774335
-0.3,1.7,18.0,38.0,321.2118127591847
-0.3,1.8,18.0,39.0,300.4019328460057
-0.3,1.9,18.0,40.0,303.7318510105283
-0.3,2.0,18.0,41.0,323.145812543372
-0.3,2.1,18.0,42.0,304.25206386526185
-0.3,2.2,18.0,43.0,373.7664799924803
-0.3,2.3,18.0,44.0,296.40812377227877
-0.3,2.4,18.0,45.0,300.6591473445513
-0.3,2.5,18.0,46.0,300.3253279214678
-0.3,2.6,18.0,47.0,290.08210493653337
-0.3,2.7,18.0,48.0,323.7746636177554
-0.3,2.8,18.0,49.0,297.82512289177504
-0.3,2.9,18.0,50.0,303.43615464023804
-0.3,3.0,18.0,51.0,315.95253753318417
-0.3,3.1,18.0,52.0,310.2976793104533
-0.3,3.2,18.0,53.0,301.45535039026396
-0.3,3.3,18.0,54.0,322.8633465556876
-0.3,3.4,18.0,55.0,303.8888370536592
-0.3,3.5,18.0,56.0,336.7253102802018
-0.3,3.6,18.0,57.0,316.71707509514204
-0.3,3.7,18.0,58.0,295.6329931917863
-0.3,3.8,18.0,59.0,308.0471669617933
-0.3,3.9,18.0,60.0,309.0728944557322
-0.3,4.0,18.0,61.0,310.03478785146893
-0.3,4.1,18.0,62.0,300.3132427320155
-0.3,4.2,18.0,63.0,298.73466565666183
-0.3,4.3,18.0,64.0,329.04128152205266
-0.3,4.4,18.0,65.0,312.6213281594267
-0.3,4.5,18.0,66.0,326.1916615286434
-0.3,4.6,18.0,67.0,308.0172780190244
-0.3,4.7,18.0,68.0,306.68521442341427
-0.3,4.8,18.0,69.0,298.86340455824205
-0.3,4.9,18.0,70.0,299.9128368639358
-0.3,5.0,18.0,71.0,316.1773648538701
-0.3,5.1,18.0,72.0,318.9090232659405
-0.3,5.2,18.0,73.0,320.03625143682103
-0.3,5.3,18.0,74.0,289.65962539192213
-0.3,5.4,18.0,75.0,301.7085665050044
-0.3,5.5,18.0,76.0,336.4889999249994
-0.3,5.6,18.0,77.0,319.0969928873621
-0.3,5.7,18.0,78.0,292.0826129883441
-0.3,5.8,18.0,79.0,287.63501817460184
-0.3,5.9,18.0,80.0,305.77451356042553
-0.3,6.0,18.0,81.0,314.57164051064217
-0.3,6.1,18.0,82.0,316.3068188040618
-0.3,6.2,18.0,83.0,389.7400835809327
-0.3,6.3,18.0,84.0,300.6289443913363
-0.3,6.4,18.0,85.0,308.8999654056111
-0.3,6.5,18.0,86.0,281.1328159981243
-0.3,6.6,18.0,87.0,286.5000949752084
-0.3,6.7,18.0,88.0,299.59267943975306
-0.3,6.8,18.0,89.0,349.14976011676123
-0.3,6.9,18.0,90.0,310.1070676070789
-0.3,7.0,18.0,91.0,312.8287265636364
-0.3,7.1,18.0,92.0,291.74577386126
-0.3,7.2,18.0,93.0,288.3013498848713
-0.3,7.3,18.0,94.0,329.3925116329325
-0.3,7.4,18.0,95.0,299.49087562374496
-0.3,7.5,18.0,96.0,340.571814529699
-0.3,7.6,18.0,97.0,316.50465375992474
-0.3,7.7,18.0,98.0,311.9281879654242
-0.3,7.8,18.0,99.0,337.09576640199384
-0.3,7.9,18.0,100.0,297.07629208760034
-0.3,-2.0,18.0,1.0,301.4058630294514
-0.3,-1.9,18.0,2.0,339.5324126355652
-0.3,-1.8,18.0,3.0,320.0102830429298
-0.3,-1.7,18.0,4.0,319.9583041361035
-0.3,-1.6,18.0,5.0,305.3582762803601
-0.3,-1.5,18.0,6.0,328.55638141363255
-0.3,-1.4,18.0,7.0,302.0996190345293
-0.3,-1.3,18.0,8.0,285.68187884404364
-0.3,-1.2,18.0,9.0,332.6575700486436
-0.3,-1.1,18.0,10.0,316.75968084847636
-0.3,-1.0,18.0,11.0,308.36347539073586
-0.3,-0.9,18.0,12.0,362.8872020024778
-0.3,-0.8,18.0,13.0,319.400098620048
-0.3,-0.7,18.0,14.0,307.53939842869136
-0.3,-0.6,18.0,15.0,355.36635026971203
-0.3,-0.5,18.0,16.0,300.1654301304111
-0.3,-0.4,18.0,17.0,315.87505284575195
-0.3,-0.3,18.0,18.0,295.45872923513673
-0.2,-0.1,19.0,20.0,325.0129236256929
-0.2,0.0,19.0,21.0,308.2472762840247
-0.2,0.1,19.0,22.0,286.1724052304246
-0.2,0.2,19.0,23.0,319.4617959712863
-0.2,0.3,19.0,24.0,310.4478645711143
-0.2,0.4,19.0,25.0,337.8070082437339
-0.2,0.5,19.0,26.0,315.90185447408913
-0.2,0.6,19.0,27.0,318.3313392641941
-0.2,0.7,19.0,28.0,336.6805607264665
-0.2,0.8,19.0,29.0,329.665180987791
-0.2,0.9,19.0,30.0,273.9094966607962
-0.2,1.0,19.0,31.0,321.57756838647816
-0.2,1.1,19.0,32.0,295.39359603200035
-0.2,1.2,19.0,33.0,279.10607970910206
-0.2,1.3,19.0,34.0,296.9460341614685
-0.2,1.4,19.0,35.0,303.514868023566
-0.2,1.5,19.0,36.0,305.16426820559303
-0.2,1.6,19.0,37.0,313.36739289328654
-0.2,1.7,19.0,38.0,307.4096131430361
-0.2,1.8,19.0,39.0,322.61714153568386
-0.2,1.9,19.0,40.0,344.5213071591327
-0.2,2.0,19.0,41.0,337.3729113593839
-0.2,2.1,19.0,42.0,295.6430202019009
-0.2,2.2,19.0,43.0,300.69863770497443
-0.2,2.3,19.0,44.0,307.5369895979192
-0.2,2.4,19.0,45.0,336.5024584162439
-0.2,2.5,19.0,46.0,307.5975564771218
-0.2,2.6,19.0,47.0,304.0821216358321
-0.2,2.7,19.0,48.0,282.7801493096968
-0.2,2.8,19.0,49.0,306.3582981272952
-0.2,2.9,19.0,50.0,315.23762697037216
-0.2,3.0,19.0,51.0,316.17049723921923
-0.2,3.1,19.0,52.0,282.26216699217423
-0.2,3.2,19.0,53.0,326.7881218431743
-0.2,3.3,19.0,54.0,318.70115766145153
-0.2,3.4,19.0,55.0,346.76134875467847
-0.2,3.5,19.0,56.0,300.31220596294713
-0.2,3.6,19.0,57.0,617.7657901254278
-0.2,3.7,19.0,58.0,301.9707722217236
-0.2,3.8,19.0,59.0,339.2838841328486
-0.2,3.9,19.0,60.0,313.686228087382
-0.2,4.0,19.0,61.0,305.23495795716116
-0.2,4.1,19.0,62.0,297.92879775939565
-0.2,4.2,19.0,63.0,306.37629102931663
-0.2,4.3,19.0,64.0,294.8107861821086
-0.2,4.4,19.0,65.0,355.4513074720187
-0.2,4.5,19.0,66.0,286.290231016947
-0.2,4.6,19.0,67.0,337.3709670585188
-0.2,4.7,19.0,68.0,376.1435089473867
-0.2,4.8,19.0,69.0,297.8135542328533
-0.2,4.9,19.0,70.0,306.49083052313944
-0.2,5.0,19.0,71.0,307.7185496243307
-0.2,5.1,19.0,72.0,293.5879789331883
-0.2,5.2,19.0,73.0,351.84389767605074
-0.2,5.3,19.0,74.0,308.91425161348445
-0.2,5.4,19.0,75.0,294.83529165617233
-0.2,5.5,19.0,76.0,340.70588562973
-0.2,5.6,19.0,77.0,289.7265160907777
-0.2,5.7,19.0,78.0,375.88370872657345
-0.2,5.8,19.0,79.0,361.46001366583937
-0.2,5.9,19.0,80.0,303.4310110400522
-0.2,6.0,19.0,81.0,331.23444192732234
-0.2,6.1,19.0,82.0,285.2011447576056
-0.2,6.2,19.0,83.0,302.466890165837
-0.2,6.3,19.0,84.0,311.22209254736833
-0.2,6.4,19.0,85.0,289.6260818786423
-0.2,6.5,19.0,86.0,296.8778734651568
-0.2,6.6,19.0,87.0,319.1467756671055
-0.2,6.7,19.0,88.0,289.1496032448102
-0.2,6.8,19.0,89.0,315.35419074633694
-0.2,6.9,19.0,90.0,320.79830842531743
-0.2,7.0,19.0,91.0,307.8615727908823
-0.2,7.1,19.0,92.0,328.6682275652083
-0.2,7.2,19.0,93.0,353.29133381376187
-0.2,7.3,19.0,94.0,343.7548894802843
-0.2,7.4,19.0,95.0,439.4798072873586
-0.2,7.5,19.0,96.0,344.66183510444347
-0.2,7.6,19.0,97.0,278.133446525548
-0.2,7.7,19.0,98.0,311.2425762449084
-0.2,7.8,19.0,99.0,305.08244737269274
-0.2,7.9,19.0,100.0,310.73810438188553
-0.2,-2.0,19.0,1.0,287.3833283431484
-0.2,-1.9,19.0,2.0,310.8136361799598
-0.2,-1.8,19.0,3.0,320.16073681440116
-0.2,-1.7,19.0,4.0,313.9298269926808
-0.2,-1.6,19.0,5.0,312.7807109795703
-0.2,-1.5,19.0,6.0,300.50946879823397
-0.2,-1.4,19.0,7.0,323.3515336384664
-0.2,-1.3,19.0,8.0,293.8291837931022
-0.2,-1.2,19.0,9.0,313.3892559116711
-0.2,-1.1,19.0,10.0,289.2533155096746
-0.2,-1.0,19.0,11.0,304.62927997549104
-0.2,-0.9,19.0,12.0,348.86100789059117
-0.2,-0.8,19.0,13.0,334.96936051199157
-0.2,-0.7,19.0,14.0,322.01019664383836
-0.2,-0.6,19.0,15.0,368.4122305572127
-0.2,-0.5,19.0,16.0,309.22049384869894
-0.2,-0.4,19.0,17.0,315.3515054271886
-0.2,-0.3,19.0,18.0,307.94370570239596
-0.2,-0.2,19.0,19.0,302.4368783995786
-0.1,0.0,20.0,21.0,324.761513158406
-0.1,0.1,20.0,22.0,346.8320734786296
-0.1,0.2,20.0,23.0,350.2500590379905
-0.1,0.3,20.0,24.0,325.3823973858781
-0.1,0.4,20.0,25.0,275.74480101249947
-0.1,0.5,20.0,26.0,307.19785826830804
-0.1,0.6,20.0,27.0,358.54171510977017
-0.1,0.7,20.0,28.0,325.6475349114377
-0.1,0.8,20.0,29.0,316.1431785700376
-0.1,0.9,20.0,30.0,300.0679632355342
-0.1,1.0,20.0,31.0,303.76042173320167
-0.1,1.1,20.0,32.0,312.84604207029804
-0.1,1.2,20.0,33.0,322.43416341855584
-0.1,1.3,20.0,34.0,315.369223944221
-0.1,1.4,20.0,35.0,308.46627817343654
-0.1,1.5,20.0,36.0,298.0674947890837
-0.1,1.6,20.0,37.0,298.17766557581757
-0.1,1.7,20.0,38.0,312.61357347202335
-0.1,1.8,20.0,39.0,385.16325371823956
-0.1,1.9,20.0,40.0,280.22829517738137
-0.1,2.0,20.0,41.0,375.70252462634784
-0.1,2.1,20.0,42.0,307.93892345777647
-0.1,2.2,20.0,43.0,292.4101077048129
-0.1,2.3,20.0,44.0,338.4324489251596
-0.1,2.4,20.0,45.0,324.4146123584708
-0.1,2.5,20.0,46.0,306.76856757834764
-0.1,2.6,20.0,47.0,270.5535561649127
-0.1,2.7,20.0,48.0,309.6883081196054
-0.1,2.8,20.0,49.0,312.4860758668197
-0.1,2.9,20.0,50.0,368.0811149158849
-0.1,3.0,20.0,51.0,309.006835181571
-0.1,3.1,20.0,52.0,281.0480494736563
-0.1,3.2,20.0,53.0,340.4725068267355
-0.1,3.3,20.0,54.0,327.3999422476162
-0.1,3.4,20.0,55.0,311.8660428560384
-0.1,3.5,20.0,56.0,362.1254850476825
-0.1,3.6,20.0,57.0,303.3117090256589
-0.1,3.7,20.0,58.0,349.5382471526685
-0.1,3.8,20.0,59.0,295.8335794309022
-0.1,3.9,20.0,60.0,285.99608861559545
-0.1,4.0,20.0,61.0,340.5350207281097
-0.1,4.1,20.0,62.0,320.9029915934178
-0.1,4.2,20.0,63.0,308.38303333133786
-0.1,4.3,20.0,64.0,326.7068001129238
-0.1,4.4,20.0,65.0,320.46606862697814
-0.1,4.5,20.0,66.0,302.41964229570186
-0.1,4.6,20.0,67.0,298.91420708880247
-0.1,4.7,20.0,68.0,287.9627442149246
-0.1,4.8,20.0,69.0,326.2799147993432
-0.1,4.9,20.0,70.0,315.182486914972
-0.1,5.0,20.0,71.0,310.7243516211251
-0.1,5.1,20.0,72.0,299.590795214101
-0.1,5.2,20.0,73.0,308.81931460260097
-0.1,5.3,20.0,74.0,312.26032041537155
-0.1,5.4,20.0,75.0,300.34137504339986
-0.1,5.5,20.0,76.0,334.43899211334093
-0.1,5.6,20.0,77.0,309.6367177969471
-0.1,5.7,20.0,78.0,307.4199194853042
-0.1,5.8,20.0,79.0,301.4587416795433
-0.1,5.9,20.0,80.0,285.9803904862501
-0.1,6.0,20.0,81.0,328.18050620760715
-0.1,6.1,20.0,82.0,311.19879083048613
-0.1,6.2,20.0,83.0,322.9109488649232
-0.1,6.3,20.0,84.0,287.4695476488348
-0.1,6.4,20.0,85.0,298.1438808341515
-0.1,6.5,20.0,86.0,313.3315561600401
-0.1,6.6,20.0,87.0,320.3491999288329
-0.1,6.7,20.0,88.0,308.12175739293406
-0.1,6.8,20.0,89.0,284.4325663344004
-0.1,6.9,20.0,90.0,337.8781911120778
-0.1,7.0,20.0,91.0,293.29682533578193
-0.1,7.1,20.0,92.0,291.8986303256341
-0.1,7.2,20.0,93.0,291.61590129301806
-0.1,7.3,20.0,94.0,315.2934880720242
-0.1,7.4,20.0,95.0,307.4589165742993
-0.1,7.5,20.0,96.0,297.74081095957837
-0.1,7.6,20.0,97.0,299.8209092775584
-0.1,7.7,20.0,98.0,290.1631303435829
-0.1,7.8,20.0,99.0,298.7267072223794
-0.1,7.9,20.0,100.0,287.74716439657897
-0.1,-2.0,20.0,1.0,333.3166338620843
-0.1,-1.9,20.0,2.0,301.11292038557855
-0.1,-1.8,20.0,3.0,307.03055221002074
-0.1,-1.7,20.0,4.0,318.9719835214125
-0.1,-1.6,20.0,5.0,295.9563635607169
-0.1,-1.5,20.0,6.0,330.6074072954638
-0.1,-1.4,20.0,7.0,288.148247373078
-0.1,-1.3,20.0,8.0,315.7836946917318
-0.1,-1.2,20.0,9.0,294.0987754652786
-0.1,-1.1,20.0,10.0,302.0960345996551
-0.1,-1.0,20.0,11.0,310.63568473078044
-0.1,-0.9,20.0,12.0,330.70368477071656
-0.1,-0.8,20.0,13.0,284.6309350247798
-0.1,-0.7,20.0,14.0,335.5966590144857
-0.1,-0.6,20.0,15.0,307.93570089178667
-0.1,-0.5,20.0,16.0,303.2957011669279
-0.1,-0.4,20.0,17.0,342.3833476603198
-0.1,-0.3,20.0,18.0,319.03420518142093
-0.1,-0.2,20.0,19.0,298.91278168349453
-0.1,-0.1,20.0,20.0,280.42058039424177
0.0,0.1,21.0,22.0,663.0543948748466
0.0,0.2,21.0,23.0,699.3409916639317
0.0,0.3,21.0,24.0,669.4076247874128
0.0,0.4,21.0,25.0,775.4561155532969
0.0,0.5,21.0,26.0,727.6294173798581
0.0,0.6,21.0,27.0,895.2239321923664
0.0,0.7,21.0,28.0,702.7871442850733
0.0,0.8,21.0,29.0,777.8415585177964
0.0,0.9,21.0,30.0,897.3303638880691
0.0,1.0,21.0,31.0,734.6861634681424
0.0,1.1,21.0,32.0,768.7784580898523
0.0,1.2,21.0,33.0,707.1928932121207
0.0,1.3,21.0,34.0,719.7162914030181
0.0,1.4,21.0,35.0,761.7969690902628
0.0,1.5,21.0,36.0,715.2317444775454
0.0,1.6,21.0,37.0,873.9006003137548
0.0,1.7,21.0,38.0,1018.5127345580959
0.0,1.8,21.0,39.0,682.0044258183933
0.0,1.9,21.0,40.0,729.6063771145965
0.0,2.0,21.0,41.0,725.001039668441
0.0,2.1,21.0,42.0,784.3325316171431
0.0,2.2,21.0,43.0,728.3512908459451
0.0,2.3,21.0,44.0,752.0523891138787
0.0,2.4,21.0,45.0,803.4982274631476
0.0,2.5,21.0,46.0,681.6848691460315
0.0,2.6,21.0,47.0,795.9552987055836
0.0,2.7,21.0,48.0,751.8334443515594
0.0,2.8,21.0,49.0,636.4309357678738
0.0,2.9,21.0,50.0,718.444258954465
0.0,3.0,21.0,51.0,784.7308136252797
0.0,3.1,21.0,52.0,800.1210048692694
0.0,3.2,21.0,53.0,802.0453862474432
0.0,3.3,21.0,54.0,822.9105411305011
0.0,3.4,21.0,55.0,735.0070837615262
0.0,3.5,21.0,56.0,768.0544760375608
0.0,3.6,21.0,57.0,748.9767167642243
0.0,3.7,21.0,58.0,725.142356729876
0.0,3.8,21.0,59.0,716.6709992050742
0.0,3.9,21.0,60.0,705.9220976109945
0.0,4.0,21.0,61.0,718.8765176639884
0.0,4.1,21.0,62.0,803.6257572143419
0.0,4.2,21.0,63.0,815.3378058073688
0.0,4.3,21.0,64.0,828.9704427495049
0.0,4.4,21.0,65.0,770.87063082315
0.0,4.5,21.0,66.0,714.4209488594777
0.0,4.6,21.0,67.0,741.0982172540492
0.0,4.7,21.0,68.0,756.9903947016387
0.0,4.8,21.0,69.0,826.6121763912192
0.0,4.9,21.0,70.0,785.2702255590867
0.0,5.0,21.0,71.0,701.8776310094721
0.0,5.1,21.0,72.0,686.6609199927105
0.0,5.2,21.0,73.0,695.8399709440638
0.0,5.3,21.0,74.0,710.3824389150524
0.0,5.4,21.0,75.0,774.6120282339879
0.0,5.5,21.0,76.0,814.4497949867051
0.0,5.6,21.0,77.0,756.7862722222822
0.0,5.7,21.0,78.0,809.8636450889983
0.0,5.8,21.0,79.0,684.5067216680283
0.0,5.9,21.0,80.0,776.9805652808512
0.0,6.0,21.0,81.0,865.2612897301499
0.0,6.1,21.0,82.0,301.91927862410665
0.0,6.2,21.0,83.0,305.39398197721584
0.0,6.3,21.0,84.0,303.1111834220487
0.0,6.4,21.0,85.0,284.00676896649827
0.0,6.5,21.0,86.0,315.3374791533931
0.0,6.6,21.0,87.0,302.80304380275214
0.0,6.7,21.0,88.0,352.8420521177471
0.0,6.8,21.0,89.0,315.4164390342426
0.0,6.9,21.0,90.0,287.7135506125437
0.0,7.0,21.0,91.0,332.97877202248145
0.0,7.1,21.0,92.0,323.997779637187
0.0,7.2,21.0,93.0,303.71368847123705
0.0,7.3,21.0,94.0,291.5985903204157
0.0,7.4,21.0,95.0,297.9517306521397
0.0,7.5,21.0,96.0,316.7464559822034
0.0,7.6,21.0,97.0,440.985551955183
0.0,7.7,21.0,98.0,320.1954663205213
0.0,7.8,21.0,99.0,319.3482765852305
0.0,7.9,21.0,100.0,329.35751044211247
0.0,-2.0,21.0,1.0,303.0493725717045
0.0,-1.9,21.0,2.0,298.4199905186287
0.0,-1.8,21.0,3.0,294.6915753428146
0.0,-1.7,21.0,4.0,305.06770541499304
0.0,-1.6,21.0,5.0,270.1219153170153
0.0,-1.5,21.0,6.0,325.0010254212173
0.0,-1.4,21.0,7.0,311.8894870378702
0.0,-1.3,21.0,8.0,312.4719796583401
0.0,-1.2,21.0,9.0,326.9637391238379
0.0,-1.1,21.0,10.0,293.4579333799953
0.0,-1.0,21.0,11.0,283.20316847356173
0.0,-0.9,21.0,12.0,314.4383762634733
0.0,-0.8,21.0,13.0,303.9865943976049
0.0,-0.7,21.0,14.0,312.32893036322974
0.0,-0.6,21.0,15.0,301.9811201563648
0.0,-0.5,21.0,16.0,332.9153903602872
0.0,-0.4,21.0,17.0,414.83503179752597
0.0,-0.3,21.0,18.0,309.37803840196784
0.0,-0.2,21.0,19.0,314.93134929796287
0.0,-0.1,21.0,20.0,322.2652841578235
0.0,0.0,21.0,21.0,935.7358197712291
0.1,0.2,22.0,23.0,644.6724126208544
0.1,0.3,22.0,24.0,696.274737084434
0.1,0.4,22.0,25.0,760.9732210561373
0.1,0.5,22.0,26.0,733.9540214827739
0.1,0.6,22.0,27.0,596.6971463657909
0.1,0.7,22.0,28.0,614.5120674385357
0.1,0.8,22.0,29.0,640.411381134986
0.1,0.9,22.0,30.0,612.5874878963575
0.1,1.0,22.0,31.0,752.7343870662291
0.1,1.1,22.0,32.0,538.5377381837428
0.1,1.2,22.0,33.0,613.7269103888976
0.1,1.3,22.0,34.0,602.4825279014573
0.1,1.4,22.0,35.0,652.6452656719491
0.1,1.5,22.0,36.0,708.6709116314619
0.1,1.6,22.0,37.0,652.7181026421953
0.1,1.7,22.0,38.0,645.8906604204489
0.1,1.8,22.0,39.0,726.3055904749415
0.1,1.9,22.0,40.0,646.6598370296128
0.1,2.0,22.0,41.0,637.0414445755946
0.1,2.1,22.0,42.0,664.8013546846661
0.1,2.2,22.0,43.0,544.9316837033267
0.1,2.3,22.0,44.0,613.9324651137416
0.1,2.4,22.0,45.0,699.4217683015164
0.1,2.5,22.0,46.0,736.335254509044
0.1,2.6,22.0,47.0,618.5461142240249
0.1,2.7,22.0,48.0,613.809141876206
0.1,2.8,22.0,49.0,671.743881372116
0.1,2.9,22.0,50.0,659.9560442895882
0.1,3.0,22.0,51.0,604.3348646807555
0.1,3.1,22.0,52.0,630.3163266180607
0.1,3.2,22.0,53.0,623.1549346841531
0.1,3.3,22.0,54.0,674.0179281151231
0.1,3.4,22.0,55.0,626.7333515455308
0.1,3.5,22.0,56.0,727.8143755047604
0.1,3.6,22.0,57.0,647.6382939541198
0.1,3.7,22.0,58.0,608.7468792305747
0.1,3.8,22.0,59.0,645.6629470930433
0.1,3.9,22.0,60.0,640.7980960145801
0.1,4.0,22.0,61.0,647.9739544480917
0.1,4.1,22.0,62.0,603.4206001304693
0.1,4.2,22.0,63.0,682.4196616331088
0.1,4.3,22.0,64.0,576.4565932769417
0.1,4.4,22.0,65.0,660.2794766821585
0.1,4.5,22.0,66.0,688.1564368051114
0.1,4.6,22.0,67.0,597.6085081983183
0.1,4.7,22.0,68.0,718.6149649565679
0.1,4.8,22.0,69.0,563.4056177522706
0.1,4.9,22.0,70.0,565.4367047877397
0.1,5.0,22.0,71.0,596.0392608047539
0.1,5.1,22.0,72.0,635.3312954683688
0.1,5.2,22.0,73.0,611.2883937263191
0.1,5.3,22.0,74.0,536.6138292199914
0.1,5.4,22.0,75.0,676.4240236243578
0.1,5.5,22.0,76.0,633.366839881241
0.1,5.6,22.0,77.0,666.6339677625698
0.1,5.7,22.0,78.0,638.9417857990466
0.1,5.8,22.0,79.0,577.6369394643572
0.1,5.9,22.0,80.0,847.1771414152041
0.1,6.0,22.0,81.0,365.6803013050094
0.1,6.1,22.0,82.0,322.2268937534151
0.1,6.2,22.0,83.0,305.06542917132765
0.1,6.3,22.0,84.0,297.36119286754456
0.1,6.4,22.0,85.0,293.0424891620138
0.1,6.5,22.0,86.0,283.46455275977155
0.1,6.6,22.0,87.0,332.5370798584114
0.1,6.7,22.0,88.0,309.59052059513175
0.1,6.8,22.0,89.0,345.12699739592716
0.1,6.9,22.0,90.0,289.2101629961953
0.1,7.0,22.0,91.0,305.4295859957624
0.1,7.1,22.0,92.0,330.54143998776993
0.1,7.2,22.0,93.0,285.15849582801616
0.1,7.3,22.0,94.0,316.2980958300063
0.1,7.4,22.0,95.0,306.0866562025765
0.1,7.5,22.0,96.0,321.94375599821535
0.1,7.6,22.0,97.0,279.7191424020762
0.1,7.7,22.0,98.0,376.69768260025506
0.1,7.8,22.0,99.0,336.50051495793764
0.1,7.9,22.0,100.0,324.69901749627167
0.1,-2.0,22.0,1.0,310.086417314983
0.1,-1.9,22.0,2.0,317.51753867535786
0.1,-1.8,22.0,3.0,300.42523357324717
0.1,-1.7,22.0,4.0,318.31387170790396
0.1,-1.6,22.0,5.0,367.44266004916415
0.1,-1.5,22.0,6.0,324.11264859735104
0.1,-1.4,22.0,7.0,309.60369027959473
0.1,-1.3,22.0,8.0,296.7408099321147
0.1,-1.2,22.0,9.0,358.7756103130582
0.1,-1.1,22.0,10.0,310.5325817999002
0.1,-1.0,22.0,11.0,298.20440898829884
0.1,-0.9,22.0,12.0,312.65884465969
0.1,-0.8,22.0,13.0,306.6085362042706
0.1,-0.7,22.0,14.0,329.7155652838499
0.1,-0.6,22.0,15.0,290.4877248173411
0.1,-0.5,22.0,16.0,301.1395644999477
0.1,-0.4,22.0,17.0,281.9075764513201
0.1,-0.3,22.0,18.0,328.8390912514195
0.1,-0.2,22.0,19.0,311.5699881908736
0.1,-0.1,22.0,20.0,308.52500832290315
0.1,0.0,22.0,21.0,721.0088303119276
0.1,0.1,22.0,22.0,596.3194751641441
0.2,0.3,23.0,24.0,664.6228353758931
0.2,0.4,23.0,25.0,609.2853392309429
0.2,0.5,23.0,26.0,577.3096360441444
0.2,0.6,23.0,27.0,634.0849617543183
0.2,0.7,23.0,28.0,599.0903506992098
0.2,0.8,23.0,29.0,699.9477007541527
0.2,0.9,23.0,30.0,723.1462304073669
0.2,1.0,23.0,31.0,632.0326740256036
0.2,1.1,23.0,32.0,552.1327691966541
0.2,1.2,23.0,33.0,640.7287933011877
0.2,1.3,23.0,34.0,582.3607024960588
0.2,1.4,23.0,35.0,594.729854263087
0.2,1.5,23.0,36.0,647.946595778184
0.2,1.6,23.0,37.0,684.2446757472387
0.2,1.7,23.0,38.0,674.1026617475696
0.2,1.8,23.0,39.0,789.1476841254331
0.2,1.9,23.0,40.0,627.7921564804452
0.2,2.0,23.0,41.0,681.0362126438796
0.2,2.1,23.0,42.0,605.872753166186
0.2,2.2,23.0,43.0,602.7648873767318
0.2,2.3,23.0,44.0,628.3139853796839
0.2,2.4,23.0,45.0,745.0912703163804
0.2,2.5,23.0,46.0,645.2608680309532
0.2,2.6,23.0,47.0,631.9166772024827
0.2,2.7,23.0,48.0,598.586586599575
0.2,2.8,23.0,49.0,677.3842318144713
0.2,2.9,23.0,50.0,628.1713997496582
0.2,3.0,23.0,51.0,637.2685882742434
0.2,3.1,23.0,52.0,626.5203616010406
0.2,3.2,23.0,53.0,618.522802272732
0.2,3.3,23.0,54.0,612.0642494315072
0.2,3.4,23.0,55.0,722.7273482813788
0.2,3.5,23.0,56.0,615.1555261169826
0.2,3.6,23.0,57.0,747.4102332392572
0.2,3.7,23.0,58.0,605.6825494296373
0.2,3.8,23.0,59.0,759.7892080252444
0.2,3.9,23.0,60.0,718.5105137523431
0.2,4.0,23.0,61.0,679.3715983960226
0.2,4.1,23.0,62.0,694.6757100515856
0.2,4.2,23.0,63.0,669.6969666725976
0.2,4.3,23.0,64.0,617.0382231615766
0.2,4.4,23.0,65.0,624.1476504188646
0.2,4.5,23.0,66.0,630.2025097930475
0.2,4.6,23.0,67.0,628.1940933682982
0.2,4.7,23.0,68.0,714.6615877219856
0.2,4.8,23.0,69.0,674.1872418814925
0.2,4.9,23.0,70.0,587.0849295119754
0.2,5.0,23.0,71.0,636.7595887480302
0.2,5.1,23.0,72.0,646.67002969792
0.2,5.2,23.0,73.0,568.3665411733372
0.2,5.3,23.0,74.0,680.0441102227202
0.2,5.4,23.0,75.0,627.6805493606033
0.2,5.5,23.0,76.0,662.7288955951408
0.2,5.6,23.0,77.0,662.8887057170826
0.2,5.7,23.0,78.0,623.3336041835735
0.2,5.8,23.0,79.0,827.906350229798
0.2,5.9,23.0,80.0,294.74672786055436
0.2,6.0,23.0,81.0,316.76988732706155
0.2,6.1,23.0,82.0,301.7985098183394
0.2,6.2,23.0,83.0,300.2038379010165
0.2,6.3,23.0,84.0,276.50885861288674
0.2,6.4,23.0,85.0,324.3531594265347
0.2,6.5,23.0,86.0,308.9726738955404
0.2,6.6,23.0,87.0,319.5399356772531
0.2,6.7,23.0,88.0,417.9207719737423
0.2,6.8,23.0,89.0,413.4803867894111
0.2,6.9,23.0,90.0,309.5567818221996
0.2,7.0,23.0,91.0,322.446849037489
0.2,7.1,23.0,92.0,315.77363778038495
0.2,7.2,23.0,93.0,277.9129197589975
0.2,7.3,23.0,94.0,300.0497405459128
0.2,7.4,23.0,95.0,286.42264506036037
0.2,7.5,23.0,96.0,332.5293064911443
0.2,7.6,23.0,97.0,337.7787714124455
0.2,7.7,23.0,98.0,300.17779901165113
0.2,7.8,23.0,99.0,344.5190545426763
0.2,7.9,23.0,100.0,289.44152666028657
0.2,-2.0,23.0,1.0,336.6384900412928
0.2,-1.9,23.0,2.0,335.7218297729229
0.2,-1.8,23.0,3.0,303.6550609689141
0.2,-1.7,23.0,4.0,307.8587503147621
0.2,-1.6,23.0,5.0,309.3718509449739
0.2,-1.5,23.0,6.0,312.19025911574323
0.2,-1.4,23.0,7.0,281.02130070486464
0.2,-1.3,23.0,8.0,351.9630010082119
0.2,-1.2,23.0,9.0,285.7101688360783
0.2,-1.1,23.0,10.0,344.05912667642065
0.2,-1.0,23.0,11.0,362.4682846234818
0.2,-0.9,23.0,12.0,347.0811702543563
0.2,-0.8,23.0,13.0,301.8993250061857
0.2,-0.7,23.0,14.0,336.38581384266325
0.2,-0.6,23.0,15.0,307.86051367861916
0.2,-0.5,23.0,16.0,305.8324267143651
0.2,-0.4,23.0,17.0,291.78768054965957
0.2,-0.3,23.0,18.0,354.3487989903203
0.2,-0.2,23.0,19.0,295.6596888407528
0.2,-0.1,23.0,20.0,293.45668307635356
0.2,0.0,23.0,21.0,756.0725580749798
0.2,0.1,23.0,22.0,600.9590583996376
0.2,0.2,23.0,23.0,683.0126397354585
0.3,0.4,24.0,25.0,691.1033022701607
0.3,0.5,24.0,26.0,673.6732123220726
0.3,0.6,24.0,27.0,601.4764312378165
0.3,0.7,24.0,28.0,739.3845251992364
0.3,0.8,24.0,29.0,658.7938565622529
0.3,0.9,24.0,30.0,629.0243390085685
0.3,1.0,24.0,31.0,586.7463385108626
0.3,1.1,24.0,32.0,596.902522463249
0.3,1.2,24.0,33.0,587.4049695684902
0.3,1.3,24.0,34.0,710.2509706407578
0.3,1.4,24.0,35.0,660.9219875983638
0.3,1.5,24.0,36.0,612.5072821056648
0.3,1.6,24.0,37.0,571.3912369197398
0.3,1.7,24.0,38.0,678.803242585838
0.3,1.8,24.0,39.0,622.0018882844465
0.3,1.9,24.0,40.0,599.5055120467698
0.3,2.0,24.0,41.0,638.7262563581841
0.3,2.1,24.0,42.0,641.7010069053933
0.3,2.2,24.0,43.0,604.8850196329328
0.3,2.3,24.0,44.0,802.0456974953076
0.3,2.4,24.0,45.0,625.08621387541
0.3,2.5,24.0,46.0,668.9287822335212
0.3,2.6,24.0,47.0,606.5310238160748
0.3,2.7,24.0,48.0,660.8206248667885
0.3,2.8,24.0,49.0,598.2530636859025
0.3,2.9,24.0,50.0,559.834089197584
0.3,3.0,24.0,51.0,735.0303656471475
0.3,3.1,24.0,52.0,633.9083358183775
0.3,3.2,24.0,53.0,609.89389665798
0.3,3.3,24.0,54.0,565.5613813496961
0.3,3.4,24.0,55.0,632.4337570490487
0.3,3.5,24.0,56.0,668.9321310784891
0.3,3.6,24.0,57.0,604.4421389235345
0.3,3.7,24.0,58.0,718.8413328193187
0.3,3.8,24.0,59.0,704.6982820552814
0.3,3.9,24.0,60.0,621.1372926020193
0.3,4.0,24.0,61.0,610.3978180585661
0.3,4.1,24.0,62.0,572.4760269930998
0.3,4.2,24.0,63.0,621.5290595426582
0.3,4.3,24.0,64.0,712.1334031391455
0.3,4.4,24.0,65.0,607.3701219331839
0.3,4.5,24.0,66.0,681.6233249417161
0.3,4.6,24.0,67.0,549.54623587025
0.3,4.7,24.0,68.0,712.3972709753151
0.3,4.8,24.0,69.0,611.3523184056669
0.3,4.9,24.0,70.0,637.6355889541998
0.3,5.0,24.0,71.0,645.3212223011686
0.3,5.1,24.0,72.0,642.652660482228
0.3,5.2,24.0,73.0,676.2280265877
0.3,5.3,24.0,74.0,665.1340925415959
0.3,5.4,24.0,75.0,785.9095135275925
0.3,5.5,24.0,76.0,601.8271713129403
0.3,5.6,24.0,77.0,586.9732854678006
0.3,5.7,24.0,78.0,805.0816986567052
0.3,5.8,24.0,79.0,289.2633909669884
0.3,5.9,24.0,80.0,288.80369184592126
0.3,6.0,24.0,81.0,315.97008881360745
0.3,6.1,24.0,82.0,310.1136747623751
0.3,6.2,24.0,83.0,307.10375298502726
0.3,6.3,24.0,84.0,294.2768577823014
0.3,6.4,24.0,85.0,373.3125648628506
0.3,6.5,24.0,86.0,277.5341638794482
0.3,6.6,24.0,87.0,311.7228346511188
0.3,6.7,24.0,88.0,300.76229803490173
0.3,6.8,24.0,89.0,342.1639330812339
0.3,6.9,24.0,90.0,325.9410281391899
0.3,7.0,24.0,91.0,319.3646875012429
0.3,7.1,24.0,92.0,283.96129862506217
0.3,7.2,24.0,93.0,327.5027210108685
0.3,7.3,24.0,94.0,321.0348644690875
0.3,7.4,24.0,95.0,313.7597274720374
0.3,7.5,24.0,96.0,319.2364231982622
0.3,7.6,24.0,97.0,328.8293096248724
0.3,7.7,24.0,98.0,336.14778490254344
0.3,7.8,24.0,99.0,298.43369962937965
0.3,7.9,24.0,100.0,286.0907769864786
0.3,-2.0,24.0,1.0,296.6608750699581
0.3,-1.9,24.0,2.0,307.1962140156594
0.3,-1.8,24.0,3.0,335.7114567357153
0.3,-1.7,24.0,4.0,292.8368562533242
0.3,-1.6,24.0,5.0,302.7247686752977
0.3,-1.5,24.0,6.0,340.6869481965601
0.3,-1.4,24.0,7.0,305.7737676132833
0.3,-1.3,24.0,8.0,299.9528340855792
0.3,-1.2,24.0,9.0,331.9364837613913
0.3,-1.1,24.0,10.0,307.12135438925
0.3,-1.0,24.0,11.0,314.0150513553403
0.3,-0.9,24.0,12.0,326.79028101427133
0.3,-0.8,24.0,13.0,286.480795308208
0.3,-0.7,24.0,14.0,344.6375104052441
0.3,-0.6,24.0,15.0,287.8727701610131
0.3,-0.5,24.0,16.0,293.4433281836079
0.3,-0.4,24.0,17.0,295.1018473398125
0.3,-0.3,24.0,18.0,310.3720147894163
0.3,-0.2,24.0,19.0,298.7334229402119
0.3,-0.1,24.0,20.0,324.9314803282263
0.3,0.0,24.0,21.0,652.6235698531508
0.3,0.1,24.0,22.0,644.8582834843884
0.3,0.2,24.0,23.0,624.3014707017944
0.3,0.3,24.0,24.0,622.3823850743184
0.4,0.5,25.0,26.0,674.0542909448952
0.4,0.6,25.0,27.0,721.7682527896842
0.4,0.7,25.0,28.0,707.0184484888587
0.4,0.8,25.0,29.0,542.6487902349999
0.4,0.9,25.0,30.0,628.9110680902244
0.4,1.0,25.0,31.0,702.0708756217269
0.4,1.1,25.0,32.0,621.2933107991917
0.4,1.2,25.0,33.0,726.249426817675
0.4,1.3,25.0,34.0,550.1330083637215
0.4,1.4,25.0,35.0,568.6272605530656
0.4,1.5,25.0,36.0,579.9068108021819
0.4,1.6,25.0,37.0,613.1393010447455
0.4,1.7,25.0,38.0,637.6758995703752
0.4,1.8,25.0,39.0,700.840826259568
0.4,1.9,25.0,40.0,631.400655759252
0.4,2.0,25.0,41.0,679.2215812364418
0.4,2.1,25.0,42.0,836.7761141590215
0.4,2.2,25.0,43.0,746.1431152547353
0.4,2.3,25.0,44.0,662.5966849086291
0.4,2.4,25.0,45.0,606.8060365884784
0.4,2.5,25.0,46.0,576.0852887066978
0.4,2.6,25.0,47.0,624.1561972777928
0.4,2.7,25.0,48.0,623.6967487666755
0.4,2.8,25.0,49.0,674.1946347379745
0.4,2.9,25.0,50.0,633.9869608251737
0.4,3.0,25.0,51.0,693.4795146956811
0.4,3.1,25.0,52.0,635.4749882599026
0.4,3.2,25.0,53.0,680.0862710745614
0.4,3.3,25.0,54.0,603.1548029384123
0.4,3.4,25.0,55.0,620.2011135920546
0.4,3.5,25.0,56.0,2179.122837090589
0.4,3.6,25.0,57.0,699.0100266151147
0.4,3.7,25.0,58.0,582.4103469238694
0.4,3.8,25.0,59.0,654.3249017306891
0.4,3.9,25.0,60.0,630.2436373216132
0.4,4.0,25.0,61.0,683.5766107054174
0.4,4.1,25.0,62.0,634.9821962372745
0.4,4.2,25.0,63.0,636.2418010096856
0.4,4.3,25.0,64.0,610.2746223356563
0.4,4.4,25.0,65.0,543.080224231063
0.4,4.5,25.0,66.0,648.8414111771591
0.4,4.6,25.0,67.0,620.5874348563676
0.4,4.7,25.0,68.0,619.4054183150464
0.4,4.8,25.0,69.0,638.2697683456817
0.4,4.9,25.0,70.0,615.1697967058462
0.4,5.0,25.0,71.0,655.9538936993683
0.4,5.1,25.0,72.0,693.9974180421012
0.4,5.2,25.0,73.0,618.8002644425471
0.4,5.3,25.0,74.0,645.2465182225146
0.4,5.4,25.0,75.0,572.3633650381091
0.4,5.5,25.0,76.0,614.2874051377996
0.4,5.6,25.0,77.0,785.9135194877326
0.4,5.7,25.0,78.0,315.6595650620567
0.4,5.8,25.0,79.0,295.9936880408972
0.4,5.9,25.0,80.0,279.67888862576655
0.4,6.0,25.0,81.0,299.35076298118986
0.4,6.1,25.0,82.0,297.7168067365013
0.4,6.2,25.0,83.0,307.83159065539763
0.4,6.3,25.0,84.0,319.0625415879315
0.4,6.4,25.0,85.0,318.3640179032861
0.4,6.5,25.0,86.0,310.3471312462286
0.4,6.6,25.0,87.0,305.0924238150673
0.4,6.7,25.0,88.0,309.16715513899095
0.4,6.8,25.0,89.0,303.6498568581516
0.4,6.9,25.0,90.0,310.59031991443214
0.4,7.0,25.0,91.0,358.38614452822236
0.4,7.1,25.0,92.0,384.56996300207595
0.4,7.2,25.0,93.0,320.02048242142126
0.4,7.3,25.0,94.0,301.76079776113653
0.4,7.4,25.0,95.0,337.7283671693193
0.4,7.5,25.0,96.0,339.80323173373927
0.4,7.6,25.0,97.0,397.1843036659747
0.4,7.7,25.0,98.0,323.2907030226754
0.4,7.8,25.0,99.0,320.0377532812576
0.4,7.9,25.0,100.0,291.5379938472709
0.4,-2.0,25.0,1.0,330.122795206927
0.4,-1.9,25.0,2.0,292.86701879554806
0.4,-1.8,25.0,3.0,303.1407659048428
0.4,-1.7,25.0,4.0,287.0080299186343
0.4,-1.6,25.0,5.0,321.2865660288284
0.4,-1.5,25.0,6.0,305.1791506868989
0.4,-1.4,25.0,7.0,330.57804005241275
0.4,-1.3,25.0,8.0,322.3170286783333
0.4,-1.2,25.0,9.0,300.8240956506429
0.4,-1.1,25.0,10.0,285.9862252982109
0.4,-1.0,25.0,11.0,312.62974129024116
0.4,-0.9,25.0,12.0,316.1635177491243
0.4,-0.8,25.0,13.0,308.62339165697233
0.4,-0.7,25.0,14.0,288.5579364634818
0.4,-0.6,25.0,15.0,298.4848940979598
0.4,-0.5,25.0,16.0,314.74948884885873
0.4,-0.4,25.0,17.0,287.71710260535843
0.4,-0.3,25.0,18.0,304.7553196842281
0.4,-0.2,25.0,19.0,310.3717283083061
0.4,-0.1,25.0,20.0,304.1895249178128
0.4,0.0,25.0,21.0,704.7638961494232
0.4,0.1,25.0,22.0,745.2121119122404
0.4,0.2,25.0,23.0,571.8911006864025
0.4,0.3,25.0,24.0,692.9145622193649
0.4,0.4,25.0,25.0,653.0214164287166
0.5,0.6,26.0,27.0,656.837558385303
0.5,0.7,26.0,28.0,596.0565808900232
0.5,0.8,26.0,29.0,593.0455332288027
0.5,0.9,26.0,30.0,630.5581776738212
0.5,1.0,26.0,31.0,625.9616124363386
0.5,1.1,26.0,32.0,799.7263707772698
0.5,1.2,26.0,33.0,639.2511642656495
0.5,1.3,26.0,34.0,585.2356457084886
0.5,1.4,26.0,35.0,586.9668539403315
0.5,1.5,26.0,36.0,656.9100873100783
0.5,1.6,26.0,37.0,656.8946736040851
0.5,1.7,26.0,38.0,687.1860062373598
0.5,1.8,26.0,39.0,635.2441143165064
0.5,1.9,26.0,40.0,674.4676202556412
0.5,2.0,26.0,41.0,642.88895261727
0.5,2.1,26.0,42.0,673.8975265407311
0.5,2.2,26.0,43.0,647.9385776027235
0.5,2.3,26.0,44.0,595.0101228244991
0.5,2.4,26.0,45.0,630.8628211788072
0.5,2.5,26.0,46.0,726.1868885059245
0.5,2.6,26.0,47.0,629.3894945559995
0.5,2.7,26.0,48.0,640.6606807945003
0.5,2.8,26.0,49.0,667.1484826558425
0.5,2.9,26.0,50.0,671.974855688319
0.5,3.0,26.0,51.0,605.7963168021001
0.5,3.1,26.0,52.0,688.6282428510098
0.5,3.2,26.0,53.0,630.9634567571892
0.5,3.3,26.0,54.0,627.9575890590265
0.5,3.4,26.0,55.0,638.1721947873202
0.5,3.5,26.0,56.0,715.8238292718509
0.5,3.6,26.0,57.0,674.7115809148773
0.5,3.7,26.0,58.0,691.3119650185746
0.5,3.8,26.0,59.0,730.1151982738859
0.5,3.9,26.0,60.0,672.2090379953315
0.5,4.0,26.0,61.0,600.2938638429944
0.5,4.1,26.0,62.0,667.8613579070834
0.5,4.2,26.0,63.0,742.7661271836306
0.5,4.3,26.0,64.0,694.9015418032137
0.5,4.4,26.0,65.0,686.1490529908305
0.5,4.5,26.0,66.0,577.6562248568029
0.5,4.6,26.0,67.0,591.2142543674033
0.5,4.7,26.0,68.0,774.5140376987734
0.5,4.8,26.0,69.0,659.3009743231244
0.5,4.9,26.0,70.0,683.0822134248988
0.5,5.0,26.0,71.0,650.8473299858522
0.5,5.1,26.0,72.0,629.8697920607955
0.5,5.2,26.0,73.0,628.7567669521201
0.5,5.3,26.0,74.0,606.7301656170753
0.5,5.4,26.0,75.0,778.2628328830708
0.5,5.5,26.0,76.0,733.4779672659917
0.5,5.6,26.0,77.0,358.7473369077966
0.5,5.7,26.0,78.0,318.32470015925816
0.5,5.8,26.0,79.0,281.6075372969717
0.5,5.9,26.0,80.0,326.75661869050236
0.5,6.0,26.0,81.0,312.3049771864979
0.5,6.1,26.0,82.0,301.0228823526769
0.5,6.2,26.0,83.0,325.9169053068773
0.5,6.3,26.0,84.0,307.41503060970064
0.5,6.4,26.0,85.0,287.6937988575134
0.5,6.5,26.0,86.0,327.7956635058359
0.5,6.6,26.0,87.0,362.5489892040477
0.5,6.7,26.0,88.0,314.2622447275767
0.5,6.8,26.0,89.0,356.92917697029
0.5,6.9,26.0,90.0,313.8622982964681
0.5,7.0,26.0,91.0,312.2382821236119
0.5,7.1,26.0,92.0,329.10073042958453
0.5,7.2,26.0,93.0,331.94354422862455
0.5,7.3,26.0,94.0,287.5687423165281
0.5,7.4,26.0,95.0,336.4039799475639
0.5,7.5,26.0,96.0,323.43092043241904
0.5,7.6,26.0,97.0,280.46678174794755
0.5,7.7,26.0,98.0,309.28907328242826
0.5,7.8,26.0,99.0,339.8966067818535
0.5,7.9,26.0,100.0,333.49773558782516
0.5,-2.0,26.0,1.0,311.9889955629756
0.5,-1.9,26.0,2.0,299.75706333642404
0.5,-1.8,26.0,3.0,293.8071931046115
0.5,-1.7,26.0,4.0,284.9607554728831
0.5,-1.6,26.0,5.0,298.3998036956865
0.5,-1.5,26.0,6.0,305.9814737678853
0.5,-1.4,26.0,7.0,321.46659179962484
0.5,-1.3,26.0,8.0,301.8374397725458
0.5,-1.2,26.0,9.0,361.8913486924431
0.5,-1.1,26.0,10.0,308.6939672623139
0.5,-1.0,26.0,11.0,310.72662455328975
0.5,-0.9,26.0,12.0,382.14472589097466
0.5,-0.8,26.0,13.0,284.3785313659724
0.5,-0.7,26.0,14.0,313.34294633182077
0.5,-0.6,26.0,15.0,311.89530249575625
0.5,-0.5,26.0,16.0,304.05701377718503
0.5,-0.4,26.0,17.0,333.359415513513
0.5,-0.3,26.0,18.0,309.5328082897403
0.5,-0.2,26.0,19.0,292.3586178959325
0.5,-0.1,26.0,20.0,347.37805347843914
0.5,0.0,26.0,21.0,726.807624187681
0.5,0.1,26.0,22.0,729.9982929968323
0.5,0.2,26.0,23.0,651.3342855993774
0.5,0.3,26.0,24.0,594.9027034152388
0.5,0.4,26.0,25.0,638.3378076225932
0.5,0.5,26.0,26.0,672.1535054239044
0.6,0.7,27.0,28.0,567.8661047521066
0.6,0.8,27.0,29.0,714.8347468370621
0.6,0.9,27.0,30.0,667.6702183569113
0.6,1.0,27.0,31.0,724.6705595757699
0.6,1.1,27.0,32.0,566.4478536004874
0.6,1.2,27.0,33.0,564.6540754952998
0.6,1.3,27.0,34.0,659.7068156871611
0.6,1.4,27.0,35.0,622.9518205779999
0.6,1.5,27.0,36.0,759.6307322594238
0.6,1.6,27.0,37.0,704.7617612760656
0.6,1.7,27.0,38.0,558.1993246167281
0.6,1.8,27.0,39.0,705.6308910559088
0.6,1.9,27.0,40.0,650.217330428881
0.6,2.0,27.0,41.0,645.8684563563763
0.6,2.1,27.0,42.0,694.0347350249739
0.6,2.2,27.0,43.0,541.6452101652518
0.6,2.3,27.0,44.0,643.4803928561744
0.6,2.4,27.0,45.0,642.6539338423936
0.6,2.5,27.0,46.0,686.3776666918274
0.6,2.6,27.0,47.0,659.1079927806819
0.6,2.7,27.0,48.0,555.444485378353
0.6,2.8,27.0,49.0,627.8904401661516
0.6,2.9,27.0,50.0,624.9533633134948
0.6,3.0,27.0,51.0,762.4359436953736
0.6,3.1,27.0,52.0,611.8248056896426
0.6,3.2,27.0,53.0,582.8529458472148
0.6,3.3,27.0,54.0,628.7889961078179
0.6,3.4,27.0,55.0,745.4040382069752
0.6,3.5,27.0,56.0,656.0254436690233
0.6,3.6,27.0,57.0,783.6523627673043
0.6,3.7,27.0,58.0,582.8757747684327
0.6,3.8,27.0,59.0,581.0519479565029
0.6,3.9,27.0,60.0,630.2310915985968
0.6,4.0,27.0,61.0,717.2305009408517
0.6,4.1,27.0,62.0,565.6088642130803
0.6,4.2,27.0,63.0,696.5587161522993
0.6,4.3,27.0,64.0,654.925865959539
0.6,4.4,27.0,65.0,657.6353413642083
0.6,4.5,27.0,66.0,602.742698264459
0.6,4.6,27.0,67.0,572.2189489549824
0.6,4.7,27.0,68.0,595.6783160881009
0.6,4.8,27.0,69.0,593.3325795545445
0.6,4.9,27.0,70.0,640.0141249144862
0.6,5.0,27.0,71.0,698.471440393011
0.6,5.1,27.0,72.0,633.3863078614331
0.6,5.2,27.0,73.0,619.246588041406
0.6,5.3,27.0,74.0,645.6416352221287
0.6,5.4,27.0,75.0,780.5966160788176
0.6,5.5,27.0,76.0,284.66684740702317
0.6,5.6,27.0,77.0,300.0032475875831
0.6,5.7,27.0,78.0,312.3243451955329
0.6,5.8,27.0,79.0,304.3289051408118
0.6,5.9,27.0,80.0,361.70087777238916
0.6,6.0,27.0,81.0,308.3170172781739
0.6,6.1,27.0,82.0,282.15451152019875
0.6,6.2,27.0,83.0,356.1151592284694
0.6,6.3,27.0,84.0,314.48197156067556
0.6,6.4,27.0,85.0,321.15832106582644
0.6,6.5,27.0,86.0,323.2873401352317
0.6,6.6,27.0,87.0,271.7964296461234
0.6,6.7,27.0,88.0,316.58882685005256
0.6,6.8,27.0,89.0,302.3783582684957
0.6,6.9,27.0,90.0,328.81653347442733
0.6,7.0,27.0,91.0,287.45798402387277
0.6,7.1,27.0,92.0,295.25404910981456
0.6,7.2,27.0,93.0,317.5395141198661
0.6,7.3,27.0,94.0,299.65770881956195
0.6,7.4,27.0,95.0,331.4526600868276
0.6,7.5,27.0,96.0,303.6841613471101
0.6,7.6,27.0,97.0,292.2875669029561
0.6,7.7,27.0,98.0,309.59055990655577
0.6,7.8,27.0,99.0,313.3516698889981
0.6,7.9,27.0,100.0,319.69304371222455
0.6,-2.0,27.0,1.0,300.07895277887286
0.6,-1.9,27.0,2.0,301.940774789601
0.6,-1.8,27.0,3.0,315.6953443147517
0.6,-1.7,27.0,4.0,312.3056951627403
0.6,-1.6,27.0,5.0,296.48555076889687
0.6,-1.5,27.0,6.0,313.3317143077189
0.6,-1.4,27.0,7.0,351.7465047823616
0.6,-1.3,27.0,8.0,291.8603933252349
0.6,-1.2,27.0,9.0,328.0103591587333
0.6,-1.1,27.0,10.0,347.8488495238111
0.6,-1.0,27.0,11.0,312.5880901943335
0.6,-0.9,27.0,12.0,353.21721063669514
0.6,-0.8,27.0,13.0,330.4299823847696
0.6,-0.7,27.0,14.0,312.6735643992402
0.6,-0.6,27.0,15.0,289.8691195398269
0.6,-0.5,27.0,16.0,321.641793569809
0.6,-0.4,27.0,17.0,302.1761644197509
0.6,-0.3,27.0,18.0,302.0616303237092
0.6,-0.2,27.0,19.0,307.14963575060466
0.6,-0.1,27.0,20.0,326.29022882768186
0.6,0.0,27.0,21.0,917.5847769256332
0.6,0.1,27.0,22.0,578.3147016977224
0.6,0.2,27.0,23.0,624.5423025068565
0.6,0.3,27.0,24.0,671.5064368271684
0.6,0.4,27.0,25.0,664.4071448220313
0.6,0.5,27.0,26.0,659.7634691386952
0.6,0.6,27.0,27.0,607.206912206825
0.7,0.8,28.0,29.0,627.228291560738
0.7,0.9,28.0,30.0,674.1677506684773
0.7,1.0,28.0,31.0,638.3012466302657
0.7,1.1,28.0,32.0,701.726467390737
0.7,1.2,28.0,33.0,648.6311949853023
0.7,1.3,28.0,34.0,621.9924742124828
0.7,1.4,28.0,35.0,597.427122555282
0.7,1.5,28.0,36.0,699.4320676986296
0.7,1.6,28.0,37.0,581.6207848953381
0.7,1.7,28.0,38.0,633.2695448192906
0.7,1.8,28.0,39.0,634.4206718441872
0.7,1.9,28.0,40.0,593.7214099014294
0.7,2.0,28.0,41.0,609.1703257258124
0.7,2.1,28.0,42.0,647.7386210052588
0.7,2.2,28.0,43.0,585.0055184959713
0.7,2.3,28.0,44.0,675.6784354089983
0.7,2.4,28.0,45.0,581.4070642644926
0.7,2.5,28.0,46.0,600.1127140131143
0.7,2.6,28.0,47.0,647.4441626750322
0.7,2.7,28.0,48.0,605.6917856869522
0.7,2.8,28.0,49.0,573.1207244586479
0.7,2.9,28.0,50.0,560.1305786143357
0.7,3.0,28.0,51.0,623.6894832942392
0.7,3.1,28.0,52.0,601.9304832980102
0.7,3.2,28.0,53.0,705.2491833872053
0.7,3.3,28.0,54.0,759.6746347828783
0.7,3.4,28.0,55.0,626.8837959064055
0.7,3.5,28.0,56.0,656.538150603487
0.7,3.6,28.0,57.0,681.8338991159101
0.7,3.7,28.0,58.0,706.8493436618011
0.7,3.8,28.0,59.0,617.3150689112294
0.7,3.9,28.0,60.0,679.4759791101221
0.7,4.0,28.0,61.0,997.5767361499842
0.7,4.1,28.0,62.0,662.3984502457463
0.7,4.2,28.0,63.0,736.9270678290367
0.7,4.3,28.0,64.0,661.342423161459
0.7,4.4,28.0,65.0,653.51886091767
0.7,4.5,28.0,66.0,636.7929362125058
0.7,4.6,28.0,67.0,680.4000877367932
0.7,4.7,28.0,68.0,600.7219085424498
0.7,4.8,28.0,69.0,677.4185500112548
0.7,4.9,28.0,70.0,572.1165573050284
0.7,5.0,28.0,71.0,624.5778774820328
0.7,5.1,28.0,72.0,743.6244583344925
0.7,5.2,28.0,73.0,681.8216756473306
0.7,5.3,28.0,74.0,804.4599239043638
0.7,5.4,28.0,75.0,300.6266762264187
0.7,5.5,28.0,76.0,299.0865091722303
0.7,5.6,28.0,77.0,317.13049500701976
0.7,5.7,28.0,78.0,298.5964165090008
0.7,5.8,28.0,79.0,307.90754001321585
0.7,5.9,28.0,80.0,301.8687830363071
0.7,6.0,28.0,81.0,312.51938913215304
0.7,6.1,28.0,82.0,307.4116642476186
0.7,6.2,28.0,83.0,318.71484391154917
0.7,6.3,28.0,84.0,276.97103962487176
0.7,6.4,28.0,85.0,338.70051687931294
0.7,6.5,28.0,86.0,343.45189046342904
0.7,6.6,28.0,87.0,327.2524238067339
0.7,6.7,28.0,88.0,296.9286170821957
0.7,6.8,28.0,89.0,319.721081878213
0.7,6.9,28.0,90.0,305.80464690776023
0.7,7.0,28.0,91.0,323.15785916432776
0.7,7.1,28.0,92.0,292.5959733643445
0.7,7.2,28.0,93.0,292.7340766761908
0.7,7.3,28.0,94.0,333.2900956447701
0.7,7.4,28.0,95.0,343.8212739399083
0.7,7.5,28.0,96.0,306.203967128983
0.7,7.6,28.0,97.0,312.9614291942183
0.7,7.7,28.0,98.0,352.85373771691064
0.7,7.8,28.0,99.0,303.49818574750384
0.7,7.9,28.0,100.0,305.50477091705915
0.7,-2.0,28.0,1.0,312.60091042241595
0.7,-1.9,28.0,2.0,283.6530703895344
0.7,-1.8,28.0,3.0,308.39430014386375
0.7,-1.7,28.0,4.0,313.2463388748632
0.7,-1.6,28.0,5.0,277.77478666118185
0.7,-1.5,28.0,6.0,296.5267495159006
0.7,-1.4,28.0,7.0,360.87589307795173
0.7,-1.3,28.0,8.0,329.1242737433129
0.7,-1.2,28.0,9.0,309.78429590628593
0.7,-1.1,28.0,10.0,309.49833799512857
0.7,-1.0,28.0,11.0,311.360329953266
0.7,-0.9,28.0,12.0,301.34737565225913
0.7,-0.8,28.0,13.0,296.93080024652306
0.7,-0.7,28.0,14.0,307.935486929478
0.7,-0.6,28.0,15.0,314.70016878920393
0.7,-0.5,28.0,16.0,313.8080104012106
0.7,-0.4,28.0,17.0,318.70444849056446
0.7,-0.3,28.0,18.0,300.57636579141314
0.7,-0.2,28.0,19.0,320.95598429598044
0.7,-0.1,28.0,20.0,361.92778013441136
0.7,0.0,28.0,21.0,747.9998490619889
0.7,0.1,28.0,22.0,622.7632325858773
0.7,0.2,28.0,23.0,677.0887634331847
0.7,0.3,28.0,24.0,661.3252845219797
0.7,0.4,28.0,25.0,696.6477359458145
0.7,0.5,28.0,26.0,647.0840657827085
0.7,0.6,28.0,27.0,589.9694437230024
0.7,0.7,28.0,28.0,781.0598996405126
0.8,0.9,29.0,30.0,642.3168479527723
0.8,1.0,29.0,31.0,667.8246546188237
0.8,1.1,29.0,32.0,635.1410111324253
0.8,1.2,29.0,33.0,834.1353277465502
0.8,1.3,29.0,34.0,572.682334700112
0.8,1.4,29.0,35.0,687.3220878927375
0.8,1.5,29.0,36.0,552.797110069141
0.8,1.6,29.0,37.0,625.8442622346765
0.8,1.7,29.0,38.0,598.8677066041713
0.8,1.8,29.0,39.0,663.5124248857359
0.8,1.9,29.0,40.0,658.0145239552638
0.8,2.0,29.0,41.0,610.4205655233184
0.8,2.1,29.0,42.0,648.0514362115953
0.8,2.2,29.0,43.0,631.8377215009916
0.8,2.3,29.0,44.0,566.9022952481299
0.8,2.4,29.0,45.0,719.6592685306127
0.8,2.5,29.0,46.0,731.7679572236631
0.8,2.6,29.0,47.0,582.490595851276
0.8,2.7,29.0,48.0,654.1816888515867
0.8,2.8,29.0,49.0,708.3720448857026
0.8,2.9,29.0,50.0,618.1378459737017
0.8,3.0,29.0,51.0,675.6557559399923
0.8,3.1,29.0,52.0,576.4331680699268
0.8,3.2,29.0,53.0,706.6695677243073
0.8,3.3,29.0,54.0,709.1953631626742
0.8,3.4,29.0,55.0,629.6405253706408
0.8,3.5,29.0,56.0,655.1216229777557
0.8,3.6,29.0,57.0,708.7463890276117
0.8,3.7,29.0,58.0,601.7070686874836
0.8,3.8,29.0,59.0,685.3163533597532
0.8,3.9,29.0,60.0,650.7321273546759
0.8,4.0,29.0,61.0,626.6753848224369
0.8,4.1,29.0,62.0,562.7103758459244
0.8,4.2,29.0,63.0,616.1312254180289
0.8,4.3,29.0,64.0,620.6856616174493
0.8,4.4,29.0,65.0,574.3421904805456
0.8,4.5,29.0,66.0,664.674220919874
0.8,4.6,29.0,67.0,527.0625648885751
0.8,4.7,29.0,68.0,697.7146839727878
0.8,4.8,29.0,69.0,725.4761937731124
0.8,4.9,29.0,70.0,582.0681385131992
0.8,5.0,29.0,71.0,638.987129834053
0.8,5.1,29.0,72.0,615.2111772895786
0.8,5.2,29.0,73.0,851.1666599796994
0.8,5.3,29.0,74.0,300.5060994765939
0.8,5.4,29.0,75.0,291.5352180313092
0.8,5.5,29.0,76.0,280.76618886550807
0.8,5.6,29.0,77.0,348.0336652297496
0.8,5.7,29.0,78.0,308.90964671993015
0.8,5.8,29.0,79.0,331.4876183768891
0.8,5.9,29.0,80.0,292.1266183577093
0.8,6.0,29.0,81.0,306.53473329913726
0.8,6.1,29.0,82.0,312.58950374680865
0.8,6.2,29.0,83.0,275.5935150299641
0.8,6.3,29.0,84.0,340.8395289203958
0.8,6.4,29.0,85.0,301.750068229405
0.8,6.5,29.0,86.0,310.2764223021248
0.8,6.6,29.0,87.0,314.50330563257626
0.8,6.7,29.0,88.0,304.7526724666491
0.8,6.8,29.0,89.0,339.7407141052795
0.8,6.9,29.0,90.0,283.60296356336295
0.8,7.0,29.0,91.0,312.49395180658837
0.8,7.1,29.0,92.0,331.36605638930104
0.8,7.2,29.0,93.0,309.7340343822271
0.8,7.3,29.0,94.0,305.25543859298955
0.8,7.4,29.0,95.0,288.3201516295184
0.8,7.5,29.0,96.0,300.9842373721908
0.8,7.6,29.0,97.0,352.1870264719955
0.8,7.7,29.0,98.0,311.741339943523
0.8,7.8,29.0,99.0,296.09017694736946
0.8,7.9,29.0,100.0,320.0381441200434
0.8,-2.0,29.0,1.0,341.38113167488586
0.8,-1.9,29.0,2.0,312.003733121043
0.8,-1.8,29.0,3.0,324.5192935283328
0.8,-1.7,29.0,4.0,327.0047613157243
0.8,-1.6,29.0,5.0,284.2715109106866
0.8,-1.5,29.0,6.0,318.17768370039215
0.8,-1.4,29.0,7.0,322.39073975546285
0.8,-1.3,29.0,8.0,298.5025604505573
0.8,-1.2,29.0,9.0,321.8045631326728
0.8,-1.1,29.0,10.0,327.4807542876801
0.8,-1.0,29.0,11.0,297.9209151729009
0.8,-0.9,29.0,12.0,341.1328634123164
0.8,-0.8,29.0,13.0,301.07720676701695
0.8,-0.7,29.0,14.0,313.84631236931637
0.8,-0.6,29.0,15.0,332.98175916703354
0.8,-0.5,29.0,16.0,312.88797812588723
0.8,-0.4,29.0,17.0,304.635114919718
0.8,-0.3,29.0,18.0,307.33231819559404
0.8,-0.2,29.0,19.0,321.4872830244837
0.8,-0.1,29.0,20.0,312.79205575271453
0.8,0.0,29.0,21.0,694.4340178606441
0.8,0.1,29.0,22.0,788.7967290390964
0.8,0.2,29.0,23.0,686.4047401092724
0.8,0.3,29.0,24.0,634.72172708639
0.8,0.4,29.0,25.0,549.3756720524343
0.8,0.5,29.0,26.0,581.6212863664521
0.8,0.6,29.0,27.0,734.1327531840216
0.8,0.7,29.0,28.0,607.6533057589129
0.8,0.8,29.0,29.0,698.546987101259
0.9,1.0,30.0,31.0,655.1520401490608
0.9,1.1,30.0,32.0,744.1224846419478
0.9,1.2,30.0,33.0,634.3196125472573
0.9,1.3,30.0,34.0,688.0533937788175
0.9,1.4,30.0,35.0,605.4040527901547
0.9,1.5,30.0,36.0,710.5235669812652
0.9,1.6,30.0,37.0,688.7082129625662
0.9,1.7,30.0,38.0,1102.624026888579
0.9,1.8,30.0,39.0,573.8503893693312
0.9,1.9,30.0,40.0,618.3438505574854
0.9,2.0,30.0,41.0,541.697048012188
0.9,2.1,30.0,42.0,653.2034037430477
0.9,2.2,30.0,43.0,665.920244604536
0.9,2.3,30.0,44.0,535.1735353089337
0.9,2.4,30.0,45.0,680.9327028751081
0.9,2.5,30.0,46.0,612.3446127853198
0.9,2.6,30.0,47.0,653.5903920538353
0.9,2.7,30.0,48.0,711.7967059029751
0.9,2.8,30.0,49.0,685.6746759222893
0.9,2.9,30.0,50.0,617.9716886126081
0.9,3.0,30.0,51.0,576.7383306001517
0.9,3.1,30.0,52.0,735.6370913334608
0.9,3.2,30.0,53.0,591.1903044500804
0.9,3.3,30.0,54.0,630.1485504205637
0.9,3.4,30.0,55.0,686.4287333350496
0.9,3.5,30.0,56.0,644.6173176227549
0.9,3.6,30.0,57.0,689.4791941845473
0.9,3.7,30.0,58.0,642.6533853876726
0.9,3.8,30.0,59.0,627.2723134084081
0.9,3.9,30.0,60.0,722.6725853762139
0.9,4.0,30.0,61.0,656.044430108357
0.9,4.1,30.0,62.0,645.0179139448378
0.9,4.2,30.0,63.0,561.3962972694789
0.9,4.3,30.0,64.0,593.7100124774164
0.9,4.4,30.0,65.0,528.5996028870004
0.9,4.5,30.0,66.0,613.104103696881
0.9,4.6,30.0,67.0,686.4440594748027
0.9,4.7,30.0,68.0,608.6273379145731
0.9,4.8,30.0,69.0,666.8977300461462
0.9,4.9,30.0,70.0,599.6825069952791
0.9,5.0,30.0,71.0,746.8596756741927
0.9,5.1,30.0,72.0,907.0694988162675
0.9,5.2,30.0,73.0,308.95555440655227
0.9,5.3,30.0,74.0,339.00342515067166
0.9,5.4,30.0,75.0,297.8271824271859
0.9,5.5,30.0,76.0,324.37377932582285
0.9,5.6,30.0,77.0,301.6932556188245
0.9,5.7,30.0,78.0,301.27754384563394
0.9,5.8,30.0,79.0,283.18059846108787
0.9,5.9,30.0,80.0,343.04097921859517
0.9,6.0,30.0,81.0,348.9375500184145
0.9,6.1,30.0,82.0,313.57636465690035
0.9,6.2,30.0,83.0,317.4540134248788
0.9,6.3,30.0,84.0,302.02377867616445
0.9,6.4,30.0,85.0,289.82576882244615
0.9,6.5,30.0,86.0,326.06220604974897
0.9,6.6,30.0,87.0,309.5519756817819
0.9,6.7,30.0,88.0,291.04405844369916
0.9,6.8,30.0,89.0,320.63811538258255
0.9,6.9,30.0,90.0,286.45566358054276
0.9,7.0,30.0,91.0,317.42771771728167
0.9,7.1,30.0,92.0,339.73869095116714
0.9,7.2,30.0,93.0,320.47657840781363
0.9,7.3,30.0,94.0,319.3002151175825
0.9,7.4,30.0,95.0,328.23673669839354
0.9,7.5,30.0,96.0,308.2270541443378
0.9,7.6,30.0,97.0,292.9492692065554
0.9,7.7,30.0,98.0,329.0211511446817
0.9,7.8,30.0,99.0,286.8074906497539
0.9,7.9,30.0,100.0,302.34772671144736
0.9,-2.0,30.0,1.0,315.6386367981548
0.9,-1.9,30.0,2.0,303.7941883856448
0.9,-1.8,30.0,3.0,304.87694669874105
0.9,-1.7,30.0,4.0,312.8611293255085
0.9,-1.6,30.0,5.0,302.31424560110645
0.9,-1.5,30.0,6.0,311.64589719944547
0.9,-1.4,30.0,7.0,314.2991032666326
0.9,-1.3,30.0,8.0,324.0324491443038
0.9,-1.2,30.0,9.0,315.65199325193345
0.9,-1.1,30.0,10.0,326.1505433829564
0.9,-1.0,30.0,11.0,292.9485071223882
0.9,-0.9,30.0,12.0,307.5819419771802
0.9,-0.8,30.0,13.0,310.9475485452312
0.9,-0.7,30.0,14.0,347.0720395798931
0.9,-0.6,30.0,15.0,290.69885739975797
0.9,-0.5,30.0,16.0,308.5828196589123
0.9,-0.4,30.0,17.0,320.0493489834954
0.9,-0.3,30.0,18.0,325.1201699580214
0.9,-0.2,30.0,19.0,284.5734025333649
0.9,-0.1,30.0,20.0,295.05750577989943
0.9,0.0,30.0,21.0,648.9211096411486
0.9,0.1,30.0,22.0,734.2841468576961
0.9,0.2,30.0,23.0,791.5470389810768
0.9,0.3,30.0,24.0,611.3224807789567
0.9,0.4,30.0,25.0,615.5607423301101
0.9,0.5,30.0,26.0,696.9607699006115
0.9,0.6,30.0,27.0,619.6376649232382
0.9,0.7,30.0,28.0,789.2488357418558
0.9,0.8,30.0,29.0,594.8456697447688
0.9,0.9,30.0,30.0,640.0163189859792
1.0,1.1,31.0,32.0,608.8710003500935
1.0,1.2,31.0,33.0,720.4882500791867
1.0,1.3,31.0,34.0,628.4136368823321
1.0,1.4,31.0,35.0,781.0648386231344
1.0,1.5,31.0,36.0,785.4840235337709
1.0,1.6,31.0,37.0,745.2785314239073
1.0,1.7,31.0,38.0,650.4735630674022
1.0,1.8,31.0,39.0,606.1297110979018
1.0,1.9,31.0,40.0,641.7094244632628
1.0,2.0,31.0,41.0,654.9597491871688
1.0,2.1,31.0,42.0,679.673939889727
1.0,2.2,31.0,43.0,647.3875747515206
1.0,2.3,31.0,44.0,798.7464452979441
1.0,2.4,31.0,45.0,634.7481903643604
1.0,2.5,31.0,46.0,607.844068072422
1.0,2.6,31.0,47.0,666.8896726574222
1.0,2.7,31.0,48.0,673.5146521756162
1.0,2.8,31.0,49.0,596.3630248990148
1.0,2.9,31.0,50.0,648.980541734278
1.0,3.0,31.0,51.0,685.773622525913
1.0,3.1,31.0,52.0,642.5866407767844
1.0,3.2,31.0,53.0,725.7622119003194
1.0,3.3,31.0,54.0,654.0539243418998
1.0,3.4,31.0,55.0,709.5160854020621
1.0,3.5,31.0,56.0,651.8632019096176
1.0,3.6,31.0,57.0,715.8330530167447
1.0,3.7,31.0,58.0,603.4773648605508
1.0,3.8,31.0,59.0,675.5307020685545
1.0,3.9,31.0,60.0,633.7662473802025
1.0,4.0,31.0,61.0,688.6454355295311
1.0,4.1,31.0,62.0,581.7015830784006
1.0,4.2,31.0,63.0,627.1367391486854
1.0,4.3,31.0,64.0,618.2615602055012
1.0,4.4,31.0,65.0,617.4453227759835
1.0,4.5,31.0,66.0,642.6154687632478
1.0,4.6,31.0,67.0,613.642869609468
1.0,4.7,31.0,68.0,590.9608449238805
1.0,4.8,31.0,69.0,700.9731170229669
1.0,4.9,31.0,70.0,620.6004229421607
1.0,5.0,31.0,71.0,799.8666658210354
1.0,5.1,31.0,72.0,325.60535075155383
1.0,5.2,31.0,73.0,331.1529465554267
1.0,5.3,31.0,74.0,299.07161964720393
1.0,5.4,31.0,75.0,289.00218901185485
1.0,5.5,31.0,76.0,292.8173822556737
1.0,5.6,31.0,77.0,312.28451967831427
1.0,5.7,31.0,78.0,309.93053914404385
1.0,5.8,31.0,79.0,323.72262645266557
1.0,5.9,31.0,80.0,331.4887883756789
1.0,6.0,31.0,81.0,315.94137323283667
1.0,6.1,31.0,82.0,343.1878675877135
1.0,6.2,31.0,83.0,282.19298058586594
1.0,6.3,31.0,84.0,319.4038004222239
1.0,6.4,31.0,85.0,282.99621583868736
1.0,6.5,31.0,86.0,319.1104880195976
1.0,6.6,31.0,87.0,317.53432276225504
1.0,6.7,31.0,88.0,313.2623968571001
1.0,6.8,31.0,89.0,347.46586678580104
1.0,6.9,31.0,90.0,340.3511922150553
1.0,7.0,31.0,91.0,303.7035768685091
1.0,7.1,31.0,92.0,300.2594158608276
1.0,7.2,31.0,93.0,302.1662373847147
1.0,7.3,31.0,94.0,308.52488319969126
1.0,7.4,31.0,95.0,290.37828432754424
1.0,7.5,31.0,96.0,290.36916920102243
1.0,7.6,31.0,97.0,328.24081618597245
1.0,7.7,31.0,98.0,308.2491778320473
1.0,7.8,31.0,99.0,363.0060428402341
1.0,7.9,31.0,100.0,323.44481681606743
1.0,-2.0,31.0,1.0,320.3252814309857
1.0,-1.9,31.0,2.0,312.6072241642774
1.0,-1.8,31.0,3.0,300.47627222422017
1.0,-1.7,31.0,4.0,311.7254573958603
1.0,-1.6,31.0,5.0,323.6838195987949
1.0,-1.5,31.0,6.0,304.6157958562569
1.0,-1.4,31.0,7.0,304.52261296917027
1.0,-1.3,31.0,8.0,311.6815745653088
1.0,-1.2,31.0,9.0,356.707619321259
1.0,-1.1,31.0,10.0,325.74554336337246
1.0,-1.0,31.0,11.0,315.10254947388466
1.0,-0.9,31.0,12.0,325.51586193367604
1.0,-0.8,31.0,13.0,280.6827551021758
1.0,-0.7,31.0,14.0,341.63423411843087
1.0,-0.6,31.0,15.0,283.3413638551278
1.0,-0.5,31.0,16.0,345.31170205899457
1.0,-0.4,31.0,17.0,290.61558467812125
1.0,-0.3,31.0,18.0,280.6155870312228
1.0,-0.2,31.0,19.0,319.1170131249297
1.0,-0.1,31.0,20.0,318.87878906895224
1.0,0.0,31.0,21.0,771.9864426415255
1.0,0.1,31.0,22.0,723.1138525671935
1.0,0.2,31.0,23.0,604.5368830519114
1.0,0.3,31.0,24.0,598.8410321403835
1.0,0.4,31.0,25.0,693.9978847732209
1.0,0.5,31.0,26.0,701.976430049273
1.0,0.6,31.0,27.0,640.202960321408
1.0,0.7,31.0,28.0,650.423811502802
1.0,0.8,31.0,29.0,641.4636496848867
1.0,0.9,31.0,30.0,690.6668343588607
1.0,1.0,31.0,31.0,669.0281418536101
1.1,1.2,32.0,33.0,554.4630117474674
1.1,1.3,32.0,34.0,632.4146879851263
1.1,1.4,32.0,35.0,611.771085837754
1.1,1.5,32.0,36.0,684.8027798251948
1.1,1.6,32.0,37.0,644.076476830172
1.1,1.7,32.0,38.0,655.0930613364948
1.1,1.8,32.0,39.0,640.6467235050757
1.1,1.9,32.0,40.0,678.7446792088946
1.1,2.0,32.0,41.0,667.5038674835912
1.1,2.1,32.0,42.0,601.9543775554423
1.1,2.2,32.0,43.0,603.6555502514418
1.1,2.3,32.0,44.0,912.4604835519415
1.1,2.4,32.0,45.0,594.3150383549726
1.1,2.5,32.0,46.0,748.7753258763136
1.1,2.6,32.0,47.0,651.6666523292938
1.1,2.7,32.0,48.0,576.1362802930554
1.1,2.8,32.0,49.0,588.6427322527678
1.1,2.9,32.0,50.0,693.9166549339714
1.1,3.0,32.0,51.0,696.4216628811016
1.1,3.1,32.0,52.0,726.6132155836661
1.1,3.2,32.0,53.0,577.0719889244727
1.1,3.3,32.0,54.0,755.7956989122622
1.1,3.4,32.0,55.0,717.5323298842083
1.1,3.5,32.0,56.0,686.5577487079283
1.1,3.6,32.0,57.0,674.1744250054071
1.1,3.7,32.0,58.0,582.9464707691435
1.1,3.8,32.0,59.0,748.4798994181236
1.1,3.9,32.0,60.0,595.2011761309225
1.1,4.0,32.0,61.0,591.0796575018614
1.1,4.1,32.0,62.0,598.3118234769894
1.1,4.2,32.0,63.0,537.218676502514
1.1,4.3,32.0,64.0,745.2953921592934
1.1,4.4,32.0,65.0,784.9771210645625
1.1,4.5,32.0,66.0,634.530875672762
1.1,4.6,32.0,67.0,673.4076093465068
1.1,4.7,32.0,68.0,675.2389724583666
1.1,4.8,32.0,69.0,694.4092781344242
1.1,4.9,32.0,70.0,868.3159857324373
1.1,5.0,32.0,71.0,330.8229330712083
1.1,5.1,32.0,72.0,323.98288449330977
1.1,5.2,32.0,73.0,390.8807440804138
1.1,5.3,32.0,74.0,304.85965648279546
1.1,5.4,32.0,75.0,282.9440237477386
1.1,5.5,32.0,76.0,314.1863066859416
1.1,5.6,32.0,77.0,334.14121424565417
1.1,5.7,32.0,78.0,290.0104829359543
1.1,5.8,32.0,79.0,311.64877749569615
1.1,5.9,32.0,80.0,348.87191308160146
1.1,6.0,32.0,81.0,296.5659895420384
1.1,6.1,32.0,82.0,314.99886568390565
1.1,6.2,32.0,83.0,344.12495893519514
1.1,6.3,32.0,84.0,317.8090622756164
1.1,6.4,32.0,85.0,304.7424394415174
1.1,6.5,32.0,86.0,295.91088711377853
1.1,6.6,32.0,87.0,316.5127279903398
1.1,6.7,32.0,88.0,332.6812609333249
1.1,6.8,32.0,89.0,301.3115239283062
1.1,6.9,32.0,90.0,328.9562730049431
1.1,7.0,32.0,91.0,284.6481787069977
1.1,7.1,32.0,92.0,301.3976614111087
1.1,7.2,32.0,93.0,301.0439754371004
1.1,7.3,32.0,94.0,322.065436301448
1.1,7.4,32.0,95.0,286.7424864479828
1.1,7.5,32.0,96.0,310.7551743426743
1.1,7.6,32.0,97.0,339.00965254173263
1.1,7.7,32.0,98.0,362.1267605808181
1.1,7.8,32.0,99.0,303.35132681578295
1.1,7.9,32.0,100.0,312.2082291103593
1.1,-2.0,32.0,1.0,368.8510170154178
1.1,-1.9,32.0,2.0,319.47224349151816
1.1,-1.8,32.0,3.0,295.1483298372053
1.1,-1.7,32.0,4.0,314.2026685106488
1.1,-1.6,32.0,5.0,302.7346890024443
1.1,-1.5,32.0,6.0,303.906945662484
1.1,-1.4,32.0,7.0,384.8938946729399
1.1,-1.3,32.0,8.0,298.34409667808586
1.1,-1.2,32.0,9.0,366.12405863740327
1.1,-1.1,32.0,10.0,283.88335238513014
1.1,-1.0,32.0,11.0,290.9686746346837
1.1,-0.9,32.0,12.0,303.76951669052426
1.1,-0.8,32.0,13.0,317.21245105341245
1.1,-0.7,32.0,14.0,324.14118452600997
1.1,-0.6,32.0,15.0,344.1796209809521
1.1,-0.5,32.0,16.0,350.82762424791184
1.1,-0.4,32.0,17.0,298.20495011767133
1.1,-0.3,32.0,18.0,353.4358766535651
1.1,-0.2,32.0,19.0,325.47100453109675
1.1,-0.1,32.0,20.0,307.247845214749
1.1,0.0,32.0,21.0,934.0312169342504
1.1,0.1,32.0,22.0,541.0579608206547
1.1,0.2,32.0,23.0,715.7676501650884
1.1,0.3,32.0,24.0,609.7633873752751
1.1,0.4,32.0,25.0,642.6100467113558
1.1,0.5,32.0,26.0,792.1311393060229
1.1,0.6,32.0,27.0,585.8780135493682
1.1,0.7,32.0,28.0,628.854835533564
1.1,0.8,32.0,29.0,554.7294933115013
1.1,0.9,32.0,30.0,649.4312193402405
1.1,1.0,32.0,31.0,661.4182531879367
1.1,1.1,32.0,32.0,673.0274800991476
1.2,1.3,33.0,34.0,581.9757760991502
1.2,1.4,33.0,35.0,622.0815316563117
1.2,1.5,33.0,36.0,630.6082431792378
1.2,1.6,33.0,37.0,639.6511682254369
1.2,1.7,33.0,38.0,592.5357868131424
1.2,1.8,33.0,39.0,645.7760211564363
1.2,1.9,33.0,40.0,595.4564128969587
1.2,2.0,33.0,41.0,674.7938320464613
1.2,2.1,33.0,42.0,739.6980683735736
1.2,2.2,33.0,43.0,682.3183311956417
1.2,2.3,33.0,44.0,604.8016339165941
1.2,2.4,33.0,45.0,588.0946359218917
1.2,2.5,33.0,46.0,595.9845023132298
1.2,2.6,33.0,47.0,628.5313582744861
1.2,2.7,33.0,48.0,630.3123794961438
1.2,2.8,33.0,49.0,704.5587400112506
1.2,2.9,33.0,50.0,657.6827752992679
1.2,3.0,33.0,51.0,790.6474564880394
1.2,3.1,33.0,52.0,634.0621244414483
1.2,3.2,33.0,53.0,753.334295144383
1.2,3.3,33.0,54.0,620.7907392062046
1.2,3.4,33.0,55.0,694.2243568564916
1.2,3.5,33.0,56.0,646.1793162563713
1.2,3.6,33.0,57.0,681.9767760538662
1.2,3.7,33.0,58.0,689.989593469494
1.2,3.8,33.0,59.0,698.4423589216424
1.2,3.9,33.0,60.0,625.9512969758455
1.2,4.0,33.0,61.0,625.2188695507383
1.2,4.1,33.0,62.0,639.8346364393325
1.2,4.2,33.0,63.0,679.9902770286011
1.2,4.3,33.0,64.0,688.701388350981
1.2,4.4,33.0,65.0,574.9579950006093
1.2,4.5,33.0,66.0,685.6549743178845
1.2,4.6,33.0,67.0,590.0905630689233
1.2,4.7,33.0,68.0,644.2605953693608
1.2,4.8,33.0,69.0,849.6333733516227
1.2,4.9,33.0,70.0,306.38285253336716
1.2,5.0,33.0,71.0,329.9547377805343
1.2,5.1,33.0,72.0,295.7740280951753
1.2,5.2,33.0,73.0,333.5942805148571
1.2,5.3,33.0,74.0,304.1658903278369
1.2,5.4,33.0,75.0,302.06954785857886
1.2,5.5,33.0,76.0,312.54892003138065
1.2,5.6,33.0,77.0,297.57436965795705
1.2,5.7,33.0,78.0,340.41305345630406
1.2,5.8,33.0,79.0,308.6694313162183
1.2,5.9,33.0,80.0,368.5565241448933
1.2,6.0,33.0,81.0,326.1260370638003
1.2,6.1,33.0,82.0,305.0696325960764
1.2,6.2,33.0,83.0,328.95698223499477
1.2,6.3,33.0,84.0,315.57395045228054
1.2,6.4,33.0,85.0,316.3620452223293
1.2,6.5,33.0,86.0,281.0761007635702
1.2,6.6,33.0,87.0,287.7731146045526
1.2,6.7,33.0,88.0,329.8721221831857
1.2,6.8,33.0,89.0,325.5513309675521
1.2,6.9,33.0,90.0,314.78016296451045
1.2,7.0,33.0,91.0,279.7086674241118
1.2,7.1,33.0,92.0,284.1907503539463
1.2,7.2,33.0,93.0,352.9307336587067
1.2,7.3,33.0,94.0,324.22022777556316
1.2,7.4,33.0,95.0,290.7648353703834
1.2,7.5,33.0,96.0,292.0004153128369
1.2,7.6,33.0,97.0,314.00461138260624
1.2,7.7,33.0,98.0,304.1004933919924
1.2,7.8,33.0,99.0,312.65572444110404
1.2,7.9,33.0,100.0,343.2715524546396
1.2,-2.0,33.0,1.0,278.3721465869217
1.2,-1.9,33.0,2.0,325.76692042948497
1.2,-1.8,33.0,3.0,324.2845525525169
1.2,-1.7,33.0,4.0,284.21081777838003
1.2,-1.6,33.0,5.0,313.389522466755
1.2,-1.5,33.0,6.0,285.1888762079373
1.2,-1.4,33.0,7.0,342.9640062976025
1.2,-1.3,33.0,8.0,304.1233676890945
1.2,-1.2,33.0,9.0,283.6554565572311
1.2,-1.1,33.0,10.0,309.0460699283154
1.2,-1.0,33.0,11.0,344.87055769859467
1.2,-0.9,33.0,12.0,299.9504926049122
1.2,-0.8,33.0,13.0,299.86244815263643
1.2,-0.7,33.0,14.0,326.8201915735822
1.2,-0.6,33.0,15.0,346.7341303708913
1.2,-0.5,33.0,16.0,388.990185320315
1.2,-0.4,33.0,17.0,380.84338686648
1.2,-0.3,33.0,18.0,293.67454278017647
1.2,-0.2,33.0,19.0,312.43524060315394
1.2,-0.1,33.0,20.0,319.5556682611378
1.2,0.0,33.0,21.0,678.9991433546647
1.2,0.1,33.0,22.0,537.2043155394531
1.2,0.2,33.0,23.0,675.0912843578
1.2,0.3,33.0,24.0,631.7480215472967
1.2,0.4,33.0,25.0,744.7511103516937
1.2,0.5,33.0,26.0,662.2832757152237
1.2,0.6,33.0,27.0,542.5168269792547
1.2,0.7,33.0,28.0,663.3654873751362
1.2,0.8,33.0,29.0,757.597584304795
1.2,0.9,33.0,30.0,638.478166827112
1.2,1.0,33.0,31.0,650.144922723234
1.2,1.1,33.0,32.0,680.5768564649633
1.2,1.2,33.0,33.0,972.5223256628392
1.3,1.4,34.0,35.0,674.260572504556
1.3,1.5,34.0,36.0,720.7395932977358
1.3,1.6,34.0,37.0,643.2010814357219
1.3,1.7,34.0,38.0,664.4774219114546
1.3,1.8,34.0,39.0,598.8387858047662
1.3,1.9,34.0,40.0,636.7308590587464
1.3,2.0,34.0,41.0,696.7726932675815
1.3,2.1,34.0,42.0,584.0348464869849
1.3,2.2,34.0,43.0,626.1480162633674
1.3,2.3,34.0,44.0,542.5878725129031
1.3,2.4,34.0,45.0,594.7389476746287
1.3,2.5,34.0,46.0,679.9042818749404
1.3,2.6,34.0,47.0,578.815161762913
1.3,2.7,34.0,48.0,653.8428156322055
1.3,2.8,34.0,49.0,670.4424792978998
1.3,2.9,34.0,50.0,672.6808438033056
1.3,3.0,34.0,51.0,627.5620902021661
1.3,3.1,34.0,52.0,653.7096348113946
1.3,3.2,34.0,53.0,635.5153184755313
1.3,3.3,34.0,54.0,719.0778657651342
1.3,3.4,34.0,55.0,675.3006217190546
1.3,3.5,34.0,56.0,718.3207562055795
1.3,3.6,34.0,57.0,757.0879207518673
1.3,3.7,34.0,58.0,608.3588308205449
1.3,3.8,34.0,59.0,613.336966912736
1.3,3.9,34.0,60.0,636.3053006690675
1.3,4.0,34.0,61.0,642.7401481573453
1.3,4.1,34.0,62.0,549.3724918061781
1.3,4.2,34.0,63.0,661.5112302550912
1.3,4.3,34.0,64.0,777.9255142359839
1.3,4.4,34.0,65.0,608.7229926698287
1.3,4.5,34.0,66.0,619.3174992666266
1.3,4.6,34.0,67.0,562.5665094593217
1.3,4.7,34.0,68.0,720.5981370593634
1.3,4.8,34.0,69.0,309.0342189255495
1.3,4.9,34.0,70.0,298.24592329668747
1.3,5.0,34.0,71.0,300.4544863621354
1.3,5.1,34.0,72.0,266.9908453445103
1.3,5.2,34.0,73.0,303.6965551350312
1.3,5.3,34.0,74.0,339.9982217804893
1.3,5.4,34.0,75.0,284.21590893669645
1.3,5.5,34.0,76.0,327.4351592387943
1.3,5.6,34.0,77.0,353.09242453612484
1.3,5.7,34.0,78.0,293.2427273644777
1.3,5.8,34.0,79.0,297.3486375063279
1.3,5.9,34.0,80.0,307.5178566703395
1.3,6.0,34.0,81.0,325.00038396280127
1.3,6.1,34.0,82.0,310.48614091012575
1.3,6.2,34.0,83.0,320.75527387962507
1.3,6.3,34.0,84.0,313.06725783569715
1.3,6.4,34.0,85.0,327.7447479594587
1.3,6.5,34.0,86.0,346.1717212546167
1.3,6.6,34.0,87.0,327.5207029301085
1.3,6.7,34.0,88.0,289.28324656111914
1.3,6.8,34.0,89.0,319.7811970717849
1.3,6.9,34.0,90.0,301.51986010480584
1.3,7.0,34.0,91.0,329.4563024223158
1.3,7.1,34.0,92.0,335.97139544243265
1.3,7.2,34.0,93.0,307.3762804380429
1.3,7.3,34.0,94.0,320.07216258407254
1.3,7.4,34.0,95.0,392.571863143777
1.3,7.5,34.0,96.0,293.5196627341962
1.3,7.6,34.0,97.0,313.53516056412474
1.3,7.7,34.0,98.0,279.0863436499653
1.3,7.8,34.0,99.0,313.16661848800277
1.3,7.9,34.0,100.0,307.0677842617199
1.3,-2.0,34.0,1.0,310.60273552328067
1.3,-1.9,34.0,2.0,304.4565748729582
1.3,-1.8,34.0,3.0,310.62029100813055
1.3,-1.7,34.0,4.0,304.51018425756234
1.3,-1.6,34.0,5.0,309.47948946577975
1.3,-1.5,34.0,6.0,293.829668216861
1.3,-1.4,34.0,7.0,301.76844288738715
1.3,-1.3,34.0,8.0,289.9234070587907
1.3,-1.2,34.0,9.0,338.5601592098912
1.3,-1.1,34.0,10.0,322.4613969106918
1.3,-1.0,34.0,11.0,313.07125686627796
1.3,-0.9,34.0,12.0,312.2195840796188
1.3,-0.8,34.0,13.0,304.3947716975626
1.3,-0.7,34.0,14.0,303.10161661821815
1.3,-0.6,34.0,15.0,311.40908974458404
1.3,-0.5,34.0,16.0,310.09133151834135
1.3,-0.4,34.0,17.0,299.5988494347298
1.3,-0.3,34.0,18.0,322.42592799485817
1.3,-0.2,34.0,19.0,284.91996634667754
1.3,-0.1,34.0,20.0,305.2118200782982
1.3,0.0,34.0,21.0,662.9429006298965
1.3,0.1,34.0,22.0,626.8296952253326
1.3,0.2,34.0,23.0,630.4815222865594
1.3,0.3,34.0,24.0,734.3909694150087
1.3,0.4,34.0,25.0,603.4088495088749
1.3,0.5,34.0,26.0,576.0896782198653
1.3,0.6,34.0,27.0,660.0153510809355
1.3,0.7,34.0,28.0,766.7200634785514
1.3,0.8,34.0,29.0,679.1956760366143
1.3,0.9,34.0,30.0,665.6288758941231
1.3,1.0,34.0,31.0,657.5745476636648
1.3,1.1,34.0,32.0,597.1153904474419
1.3,1.2,34.0,33.0,644.7931055190148
1.3,1.3,34.0,34.0,748.5039206537992
1.4,1.5,35.0,36.0,624.8181650981077
1.4,1.6,35.0,37.0,696.8062180205251
1.4,1.7,35.0,38.0,646.2838540715344
1.4,1.8,35.0,39.0,656.8138354802766
1.4,1.9,35.0,40.0,673.4029713452876
1.4,2.0,35.0,41.0,646.8331152800364
1.4,2.1,35.0,42.0,615.8199137464736
1.4,2.2,35.0,43.0,775.0637769320903
1.4,2.3,35.0,44.0,612.9009813375588
1.4,2.4,35.0,45.0,530.4716785272658
1.4,2.5,35.0,46.0,585.3693519636996
1.4,2.6,35.0,47.0,739.3394300768899
1.4,2.7,35.0,48.0,632.1458711875521
1.4,2.8,35.0,49.0,606.8220811967349
1.4,2.9,35.0,50.0,627.388670279116
1.4,3.0,35.0,51.0,662.9345972414918
1.4,3.1,35.0,52.0,617.4796651321649
1.4,3.2,35.0,53.0,827.9729427565948
1.4,3.3,35.0,54.0,590.8288497868887
1.4,3.4,35.0,55.0,688.2484393540973
1.4,3.5,35.0,56.0,642.2858002557897
1.4,3.6,35.0,57.0,623.8534504919669
1.4,3.7,35.0,58.0,546.6430294607421
1.4,3.8,35.0,59.0,595.7851300839972
1.4,3.9,35.0,60.0,619.6632564293403
1.4,4.0,35.0,61.0,683.6778759136968
1.4,4.1,35.0,62.0,647.7150004119808
1.4,4.2,35.0,63.0,623.899578604672
1.4,4.3,35.0,64.0,608.9875625390368
1.4,4.4,35.0,65.0,528.5207975174269
1.4,4.5,35.0,66.0,677.6445001889095
1.4,4.6,35.0,67.0,793.4253961208173
1.4,4.7,35.0,68.0,303.38278925765434
1.4,4.8,35.0,69.0,304.1234096685923
1.4,4.9,35.0,70.0,317.85993429167956
1.4,5.0,35.0,71.0,297.96416854803294
1.4,5.1,35.0,72.0,318.7544050399729
1.4,5.2,35.0,73.0,290.5820020067523
1.4,5.3,35.0,74.0,284.2749021959404
1.4,5.4,35.0,75.0,320.6270548439052
1.4,5.5,35.0,76.0,332.17664210551743
1.4,5.6,35.0,77.0,327.32430363968325
1.4,5.7,35.0,78.0,325.02247066038706
1.4,5.8,35.0,79.0,503.49755452043314
1.4,5.9,35.0,80.0,330.0449195398135
1.4,6.0,35.0,81.0,293.9265400982818
1.4,6.1,35.0,82.0,314.47218196833825
1.4,6.2,35.0,83.0,323.23783245690134
1.4,6.3,35.0,84.0,294.7315349189839
1.4,6.4,35.0,85.0,317.46068959041526
1.4,6.5,35.0,86.0,313.5146153089474
1.4,6.6,35.0,87.0,362.9913593735288
1.4,6.7,35.0,88.0,307.9883728575607
1.4,6.8,35.0,89.0,290.83676582751144
1.4,6.9,35.0,90.0,308.40697413934953
1.4,7.0,35.0,91.0,293.18092632330985
1.4,7.1,35.0,92.0,323.10571489562835
1.4,7.2,35.0,93.0,294.44589900381874
1.4,7.3,35.0,94.0,313.7509439974488
1.4,7.4,35.0,95.0,330.8299015153587
1.4,7.5,35.0,96.0,299.3391383633761
1.4,7.6,35.0,97.0,348.72962635245887
1.4,7.7,35.0,98.0,333.40598241143965
1.4,7.8,35.0,99.0,286.69032002841135
1.4,7.9,35.0,100.0,293.44045030518754
1.4,-2.0,35.0,1.0,363.10820153258834
1.4,-1.9,35.0,2.0,350.223973591907
1.4,-1.8,35.0,3.0,284.8795998002816
1.4,-1.7,35.0,4.0,323.9263719712147
1.4,-1.6,35.0,5.0,325.9081556134528
1.4,-1.5,35.0,6.0,290.13184094738006
1.4,-1.4,35.0,7.0,319.92006674648763
1.4,-1.3,35.0,8.0,298.6893781896376
1.4,-1.2,35.0,9.0,289.7705600103283
1.4,-1.1,35.0,10.0,314.29445411714715
1.4,-1.0,35.0,11.0,307.3471297545973
1.4,-0.9,35.0,12.0,339.8770725069993
1.4,-0.8,35.0,13.0,303.08313533420625
1.4,-0.7,35.0,14.0,313.17551705601437
1.4,-0.6,35.0,15.0,309.0017902717198
1.4,-0.5,35.0,16.0,319.48122436047555
1.4,-0.4,35.0,17.0,313.05404785780865
1.4,-0.3,35.0,18.0,317.78988010487524
1.4,-0.2,35.0,19.0,322.81372351220904
1.4,-0.1,35.0,20.0,318.0772389451698
1.4,0.0,35.0,21.0,840.3168492445748
1.4,0.1,35.0,22.0,574.1421138284193
1.4,0.2,35.0,23.0,646.5212002980176
1.4,0.3,35.0,24.0,671.646006640257
1.4,0.4,35.0,25.0,557.5229157894674
1.4,0.5,35.0,26.0,637.2132289611548
1.4,0.6,35.0,27.0,665.1074231929188
1.4,0.7,35.0,28.0,592.6957887873716
1.4,0.8,35.0,29.0,653.263113666933
1.4,0.9,35.0,30.0,630.3978843722031
1.4,1.0,35.0,31.0,680.5441878951552
1.4,1.1,35.0,32.0,573.0985830279466
1.4,1.2,35.0,33.0,588.8386767843944
1.4,1.3,35.0,34.0,609.7884276280181
1.4,1.4,35.0,35.0,611.804619337456
1.5,1.6,36.0,37.0,643.5896220731448
1.5,1.7,36.0,38.0,657.8455666839898
1.5,1.8,36.0,39.0,638.4750044886497
1.5,1.9,36.0,40.0,658.8636014160724
1.5,2.0,36.0,41.0,572.2655927221228
1.5,2.1,36.0,42.0,737.8437862798652
1.5,2.2,36.0,43.0,653.1291803973087
1.5,2.3,36.0,44.0,586.99331713374
1.5,2.4,36.0,45.0,625.2734330455437
1.5,2.5,36.0,46.0,783.7879051834872
1.5,2.6,36.0,47.0,683.3644946656522
1.5,2.7,36.0,48.0,655.1284315515667
1.5,2.8,36.0,49.0,681.2821860070871
1.5,2.9,36.0,50.0,783.9048709959898
1.5,3.0,36.0,51.0,590.0781280207956
1.5,3.1,36.0,52.0,635.5552541888657
1.5,3.2,36.0,53.0,612.957786923536
1.5,3.3,36.0,54.0,658.0542819497642
1.5,3.4,36.0,55.0,747.4536673370425
1.5,3.5,36.0,56.0,590.0299997606996
1.5,3.6,36.0,57.0,692.2539956644368
1.5,3.7,36.0,58.0,589.7321846283654
1.5,3.8,36.0,59.0,652.563005369711
1.5,3.9,36.0,60.0,641.973166846197
1.5,4.0,36.0,61.0,694.9862685061246
1.5,4.1,36.0,62.0,702.2828338936599
1.5,4.2,36.0,63.0,609.7475877465649
1.5,4.3,36.0,64.0,634.6592417164597
1.5,4.4,36.0,65.0,659.9977056857866
1.5,4.5,36.0,66.0,776.1519604259648
1.5,4.6,36.0,67.0,303.9179056964888
1.5,4.7,36.0,68.0,293.0994464119312
1.5,4.8,36.0,69.0,309.19624814490965
1.5,4.9,36.0,70.0,328.5960522959352
1.5,5.0,36.0,71.0,320.4072337972077
1.5,5.1,36.0,72.0,290.12773435719436
1.5,5.2,36.0,73.0,352.01010825041743
1.5,5.3,36.0,74.0,305.322907870707
1.5,5.4,36.0,75.0,321.23813889309537
1.5,5.5,36.0,76.0,300.4200343434034
1.5,5.6,36.0,77.0,328.4449355998091
1.5,5.7,36.0,78.0,333.7636141021546
1.5,5.8,36.0,79.0,304.6215390179839
1.5,5.9,36.0,80.0,345.2201273600673
1.5,6.0,36.0,81.0,304.50001144439085
1.5,6.1,36.0,82.0,298.8680559425057
1.5,6.2,36.0,83.0,337.3615846673131
1.5,6.3,36.0,84.0,312.2204813309645
1.5,6.4,36.0,85.0,352.1320406541278
1.5,6.5,36.0,86.0,328.6830717148941
1.5,6.6,36.0,87.0,288.75257487854867
1.5,6.7,36.0,88.0,364.0817031424324
1.5,6.8,36.0,89.0,345.7842120009395
1.5,6.9,36.0,90.0,289.8604516473143
1.5,7.0,36.0,91.0,323.54029660854303
1.5,7.1,36.0,92.0,301.72525651740995
1.5,7.2,36.0,93.0,301.7831818916036
1.5,7.3,36.0,94.0,307.8873667635229
1.5,7.4,36.0,95.0,299.13991463159107
1.5,7.5,36.0,96.0,301.44461276546383
1.5,7.6,36.0,97.0,288.2121954948559
1.5,7.7,36.0,98.0,289.1081834551324
1.5,7.8,36.0,99.0,309.2036953357663
1.5,7.9,36.0,100.0,298.48291792821186
1.5,-2.0,36.0,1.0,319.79152716196177
1.5,-1.9,36.0,2.0,305.7775876311901
1.5,-1.8,36.0,3.0,316.77450692886697
1.5,-1.7,36.0,4.0,278.96363819371044
1.5,-1.6,36.0,5.0,340.56320350388404
1.5,-1.5,36.0,6.0,329.4179536470525
1.5,-1.4,36.0,7.0,288.32668686841504
1.5,-1.3,36.0,8.0,280.310554594623
1.5,-1.2,36.0,9.0,310.09957446394213
1.5,-1.1,36.0,10.0,300.53414712778863
1.5,-1.0,36.0,11.0,311.4789313654124
1.5,-0.9,36.0,12.0,372.05533413575375
1.5,-0.8,36.0,13.0,306.1872388430732
1.5,-0.7,36.0,14.0,299.61849406007667
1.5,-0.6,36.0,15.0,350.1174610568773
1.5,-0.5,36.0,16.0,466.952809322577
1.5,-0.4,36.0,17.0,313.99098440324843
1.5,-0.3,36.0,18.0,293.55196209886384
1.5,-0.2,36.0,19.0,313.01909534776433
1.5,-0.1,36.0,20.0,296.0969235884745
1.5,0.0,36.0,21.0,727.1790952972335
1.5,0.1,36.0,22.0,733.0974496172918
1.5,0.2,36.0,23.0,555.8483628382215
1.5,0.3,36.0,24.0,671.1288644960648
1.5,0.4,36.0,25.0,634.6414332397263
1.5,0.5,36.0,26.0,681.9326363880284
1.5,0.6,36.0,27.0,660.2379079553032
1.5,0.7,36.0,28.0,629.2619390054301
1.5,0.8,36.0,29.0,606.6536702254936
1.5,0.9,36.0,30.0,642.5572459917379
1.5,1.0,36.0,31.0,608.3954289019439
1.5,1.1,36.0,32.0,687.1132099507981
1.5,1.2,36.0,33.0,604.7104815403105
1.5,1.3,36.0,34.0,615.9782860715645
1.5,1.4,36.0,35.0,604.7928310201296
1.5,1.5,36.0,36.0,710.4575569626728
1.6,1.7,37.0,38.0,650.8510794582911
1.6,1.8,37.0,39.0,564.8726037021524
1.6,1.9,37.0,40.0,597.3444452181463
1.6,2.0,37.0,41.0,692.8727455770189
1.6,2.1,37.0,42.0,661.884351280165
1.6,2.2,37.0,43.0,544.6460948451376
1.6,2.3,37.0,44.0,604.1476625638021
1.6,2.4,37.0,45.0,776.3800492675562
1.6,2.5,37.0,46.0,700.6426555725718
1.6,2.6,37.0,47.0,654.985445898977
1.6,2.7,37.0,48.0,573.5479040818462
1.6,2.8,37.0,49.0,705.3222171306875
1.6,2.9,37.0,50.0,653.6803814495263
1.6,3.0,37.0,51.0,787.5368189566764
1.6,3.1,37.0,52.0,661.3754214014207
1.6,3.2,37.0,53.0,557.3221196737793
1.6,3.3,37.0,54.0,721.0274671617128
1.6,3.4,37.0,55.0,643.275492645972
1.6,3.5,37.0,56.0,578.3364504328298
1.6,3.6,37.0,57.0,650.3753234944619
1.6,3.7,37.0,58.0,564.1238189975836
1.6,3.8,37.0,59.0,599.1913916524974
1.6,3.9,37.0,60.0,674.5054529644025
1.6,4.0,37.0,61.0,692.4725718944134
1.6,4.1,37.0,62.0,628.0324476451867
1.6,4.2,37.0,63.0,584.1661776110225
1.6,4.3,37.0,64.0,671.2467105050282
1.6,4.4,37.0,65.0,754.2520427194887
1.6,4.5,37.0,66.0,318.4832939907709
1.6,4.6,37.0,67.0,288.20496430286914
1.6,4.7,37.0,68.0,315.4374006696086
1.6,4.8,37.0,69.0,306.0083543477105
1.6,4.9,37.0,70.0,336.5011464149449
1.6,5.0,37.0,71.0,288.2452964851262
1.6,5.1,37.0,72.0,297.11899261224715
1.6,5.2,37.0,73.0,318.37231406492674
1.6,5.3,37.0,74.0,315.4833614921667
1.6,5.4,37.0,75.0,313.3912453706266
1.6,5.5,37.0,76.0,318.9021694110462
1.6,5.6,37.0,77.0,284.2271315137163
1.6,5.7,37.0,78.0,296.24720934749274
1.6,5.8,37.0,79.0,278.7436062375533
1.6,5.9,37.0,80.0,385.48831076064783
1.6,6.0,37.0,81.0,305.94245638790875
1.6,6.1,37.0,82.0,313.80221134942434
1.6,6.2,37.0,83.0,313.115861061542
1.6,6.3,37.0,84.0,289.663331661098
1.6,6.4,37.0,85.0,317.1416800360633
1.6,6.5,37.0,86.0,295.3354062965448
1.6,6.6,37.0,87.0,293.74058905582257
1.6,6.7,37.0,88.0,321.20153889215595
1.6,6.8,37.0,89.0,330.0070989007634
1.6,6.9,37.0,90.0,364.99794068247377
1.6,7.0,37.0,91.0,317.4483816268296
1.6,7.1,37.0,92.0,319.7071398228958
1.6,7.2,37.0,93.0,339.7899648454602
1.6,7.3,37.0,94.0,288.1764736252828
1.6,7.4,37.0,95.0,299.4621749431565
1.6,7.5,37.0,96.0,325.30125720056196
1.6,7.6,37.0,97.0,318.19319743448546
1.6,7.7,37.0,98.0,290.4740424931306
1.6,7.8,37.0,99.0,310.2783956011257
1.6,7.9,37.0,100.0,303.0902523661889
1.6,-2.0,37.0,1.0,299.6534957123934
1.6,-1.9,37.0,2.0,341.9959800243035
1.6,-1.8,37.0,3.0,312.364398119577
1.6,-1.7,37.0,4.0,298.011615000499
1.6,-1.6,37.0,5.0,308.64938384903746
1.6,-1.5,37.0,6.0,289.13397498378515
1.6,-1.4,37.0,7.0,299.8243385772709
1.6,-1.3,37.0,8.0,293.82661325287245
1.6,-1.2,37.0,9.0,302.9939553280266
1.6,-1.1,37.0,10.0,319.85974946004796
1.6,-1.0,37.0,11.0,296.00084395417446
1.6,-0.9,37.0,12.0,328.32050033577815
1.6,-0.8,37.0,13.0,275.7886826924946
1.6,-0.7,37.0,14.0,363.7333975980857
1.6,-0.6,37.0,15.0,290.35522622587644
1.6,-0.5,37.0,16.0,323.9747953918176
1.6,-0.4,37.0,17.0,304.6004512004811
1.6,-0.3,37.0,18.0,289.6660335102965
1.6,-0.2,37.0,19.0,361.7403562562708
1.6,-0.1,37.0,20.0,310.7762812276171
1.6,0.0,37.0,21.0,875.1274978828847
1.6,0.1,37.0,22.0,700.7106472071335
1.6,0.2,37.0,23.0,644.7429239431024
1.6,0.3,37.0,24.0,673.2963256540197
1.6,0.4,37.0,25.0,712.0382402551726
1.6,0.5,37.0,26.0,599.0601565436621
1.6,0.6,37.0,27.0,735.2457995096577
1.6,0.7,37.0,28.0,627.5599664733439
1.6,0.8,37.0,29.0,589.5399287760893
1.6,0.9,37.0,30.0,612.947327228125
1.6,1.0,37.0,31.0,678.3641859972091
1.6,1.1,37.0,32.0,684.0819378048078
1.6,1.2,37.0,33.0,600.5391442023687
1.6,1.3,37.0,34.0,625.3551090908758
1.6,1.4,37.0,35.0,733.0423516795623
1.6,1.5,37.0,36.0,622.1773956317954
1.6,1.6,37.0,37.0,649.5943806116496
1.7,1.8,38.0,39.0,669.6245950835736
1.7,1.9,38.0,40.0,569.3085782692976
1.7,2.0,38.0,41.0,587.7858431092707
1.7,2.1,38.0,42.0,755.7328183363345
1.7,2.2,38.0,43.0,565.3350947368931
1.7,2.3,38.0,44.0,761.7438611308427
1.7,2.4,38.0,45.0,659.4273823814859
1.7,2.5,38.0,46.0,656.2422602764968
1.7,2.6,38.0,47.0,630.2930880329483
1.7,2.7,38.0,48.0,730.6733161906459
1.7,2.8,38.0,49.0,656.6315675143181
1.7,2.9,38.0,50.0,733.2103443746288
1.7,3.0,38.0,51.0,676.7705738645778
1.7,3.1,38.0,52.0,717.9038039009139
1.7,3.2,38.0,53.0,672.782016503015
1.7,3.3,38.0,54.0,732.6143430494385
1.7,3.4,38.0,55.0,582.106407231023
1.7,3.5,38.0,56.0,599.732120514197
1.7,3.6,38.0,57.0,597.2189979477905
1.7,3.7,38.0,58.0,676.2276488356208
1.7,3.8,38.0,59.0,623.6843760366185
1.7,3.9,38.0,60.0,665.8160978619748
1.7,4.0,38.0,61.0,650.938480584326
1.7,4.1,38.0,62.0,801.4899591146949
1.7,4.2,38.0,63.0,672.5728667164118
1.7,4.3,38.0,64.0,782.39440423444
1.7,4.4,38.0,65.0,316.0611791611073
1.7,4.5,38.0,66.0,283.1264089308803
1.7,4.6,38.0,67.0,311.1077141315083
1.7,4.7,38.0,68.0,284.5803305622526
1.7,4.8,38.0,69.0,320.1568873677385
1.7,4.9,38.0,70.0,304.5472751850789
1.7,5.0,38.0,71.0,314.667153808487
1.7,5.1,38.0,72.0,343.35705966759616
1.7,5.2,38.0,73.0,350.9357586691204
1.7,5.3,38.0,74.0,291.99251026875464
1.7,5.4,38.0,75.0,332.3762068834726
1.7,5.5,38.0,76.0,296.4153677420768
1.7,5.6,38.0,77.0,306.13223473184087
1.7,5.7,38.0,78.0,292.9653308481379
1.7,5.8,38.0,79.0,290.28783970809155
1.7,5.9,38.0,80.0,346.5744838523488
1.7,6.0,38.0,81.0,331.18253597959335
1.7,6.1,38.0,82.0,307.5160858966634
1.7,6.2,38.0,83.0,278.57579087360915
1.7,6.3,38.0,84.0,388.4940518772871
1.7,6.4,38.0,85.0,326.9719134439643
1.7,6.5,38.0,86.0,327.366201920068
1.7,6.6,38.0,87.0,333.015786683417
1.7,6.7,38.0,88.0,316.2501575983517
1.7,6.8,38.0,89.0,305.6622740801961
1.7,6.9,38.0,90.0,267.3177619926567
1.7,7.0,38.0,91.0,336.64893535518564
1.7,7.1,38.0,92.0,293.1964256808346
1.7,7.2,38.0,93.0,339.90617854640607
1.7,7.3,38.0,94.0,291.949162619463
1.7,7.4,38.0,95.0,360.5901547986792
1.7,7.5,38.0,96.0,321.36591018070015
1.7,7.6,38.0,97.0,315.6507250096808
1.7,7.7,38.0,98.0,298.31895674256975
1.7,7.8,38.0,99.0,326.7900027824613
1.7,7.9,38.0,100.0,291.7087757312073
1.7,-2.0,38.0,1.0,304.5781879500596
1.7,-1.9,38.0,2.0,289.0557632836325
1.7,-1.8,38.0,3.0,275.6312212430322
1.7,-1.7,38.0,4.0,315.61131231539184
1.7,-1.6,38.0,5.0,301.07140868964166
1.7,-1.5,38.0,6.0,319.4098796510501
1.7,-1.4,38.0,7.0,303.99766573822524
1.7,-1.3,38.0,8.0,317.5454560228066
1.7,-1.2,38.0,9.0,357.22643429588766
1.7,-1.1,38.0,10.0,342.37325641691336
1.7,-1.0,38.0,11.0,305.4784384929658
1.7,-0.9,38.0,12.0,289.86106926357775
1.7,-0.8,38.0,13.0,312.8903088382168
1.7,-0.7,38.0,14.0,314.95391654553504
1.7,-0.6,38.0,15.0,309.0841550817018
1.7,-0.5,38.0,16.0,284.2145621281595
1.7,-0.4,38.0,17.0,315.4447388326311
1.7,-0.3,38.0,18.0,327.7004219438835
1.7,-0.2,38.0,19.0,271.39034727367505
1.7,-0.1,38.0,20.0,338.60223771728727
1.7,0.0,38.0,21.0,642.626349768326
1.7,0.1,38.0,22.0,595.3693101350016
1.7,0.2,38.0,23.0,609.5316128705921
1.7,0.3,38.0,24.0,657.2847640416702
1.7,0.4,38.0,25.0,650.5305851326215
1.7,0.5,38.0,26.0,730.5207227494222
1.7,0.6,38.0,27.0,588.687588894675
1.7,0.7,38.0,28.0,644.8743714526076
1.7,0.8,38.0,29.0,567.4943283276325
1.7,0.9,38.0,30.0,705.4896749859247
1.7,1.0,38.0,31.0,609.1258336560072
1.7,1.1,38.0,32.0,603.1381206957517
1.7,1.2,38.0,33.0,604.3121423126123
1.7,1.3,38.0,34.0,682.9363888445114
1.7,1.4,38.0,35.0,627.3396419976623
1.7,1.5,38.0,36.0,639.4199905893456
1.7,1.6,38.0,37.0,759.2947375943496
1.7,1.7,38.0,38.0,679.1979124171079
1.8,1.9,39.0,40.0,754.2697298294325
1.8,2.0,39.0,41.0,636.5203349994931
1.8,2.1,39.0,42.0,628.5164191886533
1.8,2.2,39.0,43.0,715.3208369583617
1.8,2.3,39.0,44.0,685.2644860033672
1.8,2.4,39.0,45.0,634.5075106344701
1.8,2.5,39.0,46.0,681.5186459904209
1.8,2.6,39.0,47.0,690.903113318572
1.8,2.7,39.0,48.0,625.5845610521119
1.8,2.8,39.0,49.0,711.891422767023
1.8,2.9,39.0,50.0,637.6204849888384
1.8,3.0,39.0,51.0,716.4238366222062
1.8,3.1,39.0,52.0,631.6769118956779
1.8,3.2,39.0,53.0,614.7237211989742
1.8,3.3,39.0,54.0,640.767633797835
1.8,3.4,39.0,55.0,521.3204399099636
1.8,3.5,39.0,56.0,635.1498169215902
1.8,3.6,39.0,57.0,618.2104876902052
1.8,3.7,39.0,58.0,721.9430604987416
1.8,3.8,39.0,59.0,642.2315253140331
1.8,3.9,39.0,60.0,643.9056555768327
1.8,4.0,39.0,61.0,608.45275154028
1.8,4.1,39.0,62.0,574.3569349845418
1.8,4.2,39.0,63.0,761.421083064085
1.8,4.3,39.0,64.0,312.6272869720407
1.8,4.4,39.0,65.0,303.1888041154913
1.8,4.5,39.0,66.0,293.08386866511495
1.8,4.6,39.0,67.0,289.3933020850621
1.8,4.7,39.0,68.0,281.3788802931386
1.8,4.8,39.0,69.0,291.01784176186067
1.8,4.9,39.0,70.0,317.553057202351
1.8,5.0,39.0,71.0,319.4123078989995
1.8,5.1,39.0,72.0,324.27074417713203
1.8,5.2,39.0,73.0,331.05469548013787
1.8,5.3,39.0,74.0,308.7469370199575
1.8,5.4,39.0,75.0,324.90046157807313
1.8,5.5,39.0,76.0,339.1799639428208
1.8,5.6,39.0,77.0,309.5385689876346
1.8,5.7,39.0,78.0,315.9502526003525
1.8,5.8,39.0,79.0,300.2555180766581
1.8,5.9,39.0,80.0,307.0907124631393
1.8,6.0,39.0,81.0,306.19714805232354
1.8,6.1,39.0,82.0,336.07422376298683
1.8,6.2,39.0,83.0,320.34029258130846
1.8,6.3,39.0,84.0,339.5533638384174
1.8,6.4,39.0,85.0,296.7544134474545
1.8,6.5,39.0,86.0,350.67923360042204
1.8,6.6,39.0,87.0,320.67697463779314
1.8,6.7,39.0,88.0,307.25963175126304
1.8,6.8,39.0,89.0,320.9625668642572
1.8,6.9,39.0,90.0,311.9159176925144
1.8,7.0,39.0,91.0,345.61656577069357
1.8,7.1,39.0,92.0,306.5648867087219
1.8,7.2,39.0,93.0,306.8087373134357
1.8,7.3,39.0,94.0,320.24454777959636
1.8,7.4,39.0,95.0,296.086955061
1.8,7.5,39.0,96.0,313.2450662373856
1.8,7.6,39.0,97.0,312.95194976096684
1.8,7.7,39.0,98.0,322.9285860583947
1.8,7.8,39.0,99.0,342.1966332019004
1.8,7.9,39.0,100.0,303.578536445303
1.8,-2.0,39.0,1.0,313.69153003709295
1.8,-1.9,39.0,2.0,348.64936241715145
1.8,-1.8,39.0,3.0,299.2242597786375
1.8,-1.7,39.0,4.0,295.62749461491876
1.8,-1.6,39.0,5.0,320.4652662429979
1.8,-1.5,39.0,6.0,286.99438790004115
1.8,-1.4,39.0,7.0,301.4313886802909
1.8,-1.3,39.0,8.0,344.55081030875704
1.8,-1.2,39.0,9.0,312.4734497273053
1.8,-1.1,39.0,10.0,286.13322813663416
1.8,-1.0,39.0,11.0,294.04027455171513
1.8,-0.9,39.0,12.0,322.2951655761448
1.8,-0.8,39.0,13.0,285.70468653376173
1.8,-0.7,39.0,14.0,319.1455623323275
1.8,-0.6,39.0,15.0,303.03424483361744
1.8,-0.5,39.0,16.0,313.99463809230826
1.8,-0.4,39.0,17.0,307.35148089765664
1.8,-0.3,39.0,18.0,289.8511810249073
1.8,-0.2,39.0,19.0,305.20330178517355
1.8,-0.1,39.0,20.0,266.62327155924424
1.8,0.0,39.0,21.0,680.2084728818953
1.8,0.1,39.0,22.0,583.5509305361031
1.8,0.2,39.0,23.0,663.5567723555109
1.8,0.3,39.0,24.0,710.0181211873536
1.8,0.4,39.0,25.0,627.0450390237777
1.8,0.5,39.0,26.0,594.3723227917449
1.8,0.6,39.0,27.0,647.3943854996561
1.8,0.7,39.0,28.0,791.0790137012223
1.8,0.8,39.0,29.0,711.0860845590604
1.8,0.9,39.0,30.0,604.0638777824546
1.8,1.0,39.0,31.0,682.6495823036987
1.8,1.1,39.0,32.0,617.4489630581003
1.8,1.2,39.0,33.0,748.5780362672849
1.8,1.3,39.0,34.0,640.8931883997021
1.8,1.4,39.0,35.0,664.7502102040303
1.8,1.5,39.0,36.0,688.8287484559476
1.8,1.6,39.0,37.0,624.2436992059605
1.8,1.7,39.0,38.0,602.9540498015083
1.8,1.8,39.0,39.0,696.1194595524471
1.9,2.0,40.0,41.0,581.7343036963465
1.9,2.1,40.0,42.0,665.3678929528444
1.9,2.2,40.0,43.0,625.4939942529569
1.9,2.3,40.0,44.0,622.9968547947229
1.9,2.4,40.0,45.0,639.6583508997388
1.9,2.5,40.0,46.0,702.7087037955672
1.9,2.6,40.0,47.0,658.2885659483544
1.9,2.7,40.0,48.0,762.7452140196189
1.9,2.8,40.0,49.0,571.9417627949637
1.9,2.9,40.0,50.0,631.1841628378436
1.9,3.0,40.0,51.0,745.1079446594946
1.9,3.1,40.0,52.0,663.0858330748714
1.9,3.2,40.0,53.0,573.5349401823322
1.9,3.3,40.0,54.0,562.5925016628488
1.9,3.4,40.0,55.0,613.1555997590696
1.9,3.5,40.0,56.0,616.3470896036707
1.9,3.6,40.0,57.0,730.7160946547535
1.9,3.7,40.0,58.0,689.1203920675342
1.9,3.8,40.0,59.0,667.4387470604846
1.9,3.9,40.0,60.0,599.3344330993896
1.9,4.0,40.0,61.0,648.3369397361658
1.9,4.1,40.0,62.0,850.5007906251379
1.9,4.2,40.0,63.0,315.3237683031157
1.9,4.3,40.0,64.0,309.28715435182824
1.9,4.4,40.0,65.0,299.7598021059681
1.9,4.5,40.0,66.0,316.23158586742295
1.9,4.6,40.0,67.0,309.9159464465512
1.9,4.7,40.0,68.0,351.5932783492652
1.9,4.8,40.0,69.0,301.81521535972627
1.9,4.9,40.0,70.0,317.95608146704785
1.9,5.0,40.0,71.0,302.503624202324
1.9,5.1,40.0,72.0,302.61289888011413
1.9,5.2,40.0,73.0,294.4179585663867
1.9,5.3,40.0,74.0,310.22030790147215
1.9,5.4,40.0,75.0,343.00758407680104
1.9,5.5,40.0,76.0,284.5503412559305
1.9,5.6,40.0,77.0,336.43713371356387
1.9,5.7,40.0,78.0,282.1297077893624
1.9,5.8,40.0,79.0,334.40673971483346
1.9,5.9,40.0,80.0,304.74639363187754
1.9,6.0,40.0,81.0,300.89366343244717
1.9,6.1,40.0,82.0,321.77385209614107
1.9,6.2,40.0,83.0,284.06318155983854
1.9,6.3,40.0,84.0,313.3508187019321
1.9,6.4,40.0,85.0,288.8383853963725
1.9,6.5,40.0,86.0,288.74402787439914
1.9,6.6,40.0,87.0,312.84663912490186
1.9,6.7,40.0,88.0,295.08721205470306
1.9,6.8,40.0,89.0,357.1406044916823
1.9,6.9,40.0,90.0,290.48635628425086
1.9,7.0,40.0,91.0,312.7681502498149
1.9,7.1,40.0,92.0,299.3451012163264
1.9,7.2,40.0,93.0,316.1799238662344
1.9,7.3,40.0,94.0,279.3191096238414
1.9,7.4,40.0,95.0,315.61744221077464
1.9,7.5,40.0,96.0,378.0885987137119
1.9,7.6,40.0,97.0,293.10361773183286
1.9,7.7,40.0,98.0,315.2612703822198
1.9,7.8,40.0,99.0,354.3863454592058
1.9,7.9,40.0,100.0,333.3429171371966
1.9,-2.0,40.0,1.0,527.3434262157257
1.9,-1.9,40.0,2.0,308.11911656586824
1.9,-1.8,40.0,3.0,305.4327063813587
1.9,-1.7,40.0,4.0,315.8776597377349
1.9,-1.6,40.0,5.0,303.1877401755112
1.9,-1.5,40.0,6.0,294.95694666979233
1.9,-1.4,40.0,7.0,316.61625765789927
1.9,-1.3,40.0,8.0,304.5485996901337
1.9,-1.2,40.0,9.0,333.8663117545931
1.9,-1.1,40.0,10.0,297.61975171819984
1.9,-1.0,40.0,11.0,294.3552617008052
1.9,-0.9,40.0,12.0,333.49775497511615
1.9,-0.8,40.0,13.0,314.7897822370709
1.9,-0.7,40.0,14.0,313.24442974970475
1.9,-0.6,40.0,15.0,403.0635536361552
1.9,-0.5,40.0,16.0,330.34698980023455
1.9,-0.4,40.0,17.0,272.88826016375197
1.9,-0.3,40.0,18.0,297.07672427243494
1.9,-0.2,40.0,19.0,288.8138387191424
1.9,-0.1,40.0,20.0,306.82474523086563
1.9,0.0,40.0,21.0,691.1381889104264
1.9,0.1,40.0,22.0,699.757623615456
1.9,0.2,40.0,23.0,614.8450235665384
1.9,0.3,40.0,24.0,567.6063257540683
1.9,0.4,40.0,25.0,593.8314335680058
1.9,0.5,40.0,26.0,737.0514484608698
1.9,0.6,40.0,27.0,644.9710026865442
1.9,0.7,40.0,28.0,709.9231024404257
1.9,0.8,40.0,29.0,560.1402968217033
1.9,0.9,40.0,30.0,655.1094266531197
1.9,1.0,40.0,31.0,655.2222975066
1.9,1.1,40.0,32.0,801.7054553481836
1.9,1.2,40.0,33.0,584.6068671520749
1.9,1.3,40.0,34.0,631.8092729375461
1.9,1.4,40.0,35.0,654.3444769684918
1.9,1.5,40.0,36.0,668.753813463288
1.9,1.6,40.0,37.0,601.9787264918369
1.9,1.7,40.0,38.0,650.9500344566538
1.9,1.8,40.0,39.0,580.4769117196023
1.9,1.9,40.0,40.0,637.377147949986
2.0,2.1,41.0,42.0,637.9893080979407
2.0,2.2,41.0,43.0,660.8548497596887
2.0,2.3,41.0,44.0,666.9122940651469
2.0,2.4,41.0,45.0,2055.682632966082
2.0,2.5,41.0,46.0,574.1193062548273
2.0,2.6,41.0,47.0,749.78668366989
2.0,2.7,41.0,48.0,676.1060807826516
2.0,2.8,41.0,49.0,667.7561638618511
2.0,2.9,41.0,50.0,711.9844680761236
2.0,3.0,41.0,51.0,611.0699720047578
2.0,3.1,41.0,52.0,664.1502912044838
2.0,3.2,41.0,53.0,669.2562787643255
2.0,3.3,41.0,54.0,631.5873915496144
2.0,3.4,41.0,55.0,676.672453061594
2.0,3.5,41.0,56.0,601.5219868121401
2.0,3.6,41.0,57.0,789.6704044767898
2.0,3.7,41.0,58.0,628.533033855145
2.0,3.8,41.0,59.0,588.5970496426443
2.0,3.9,41.0,60.0,673.5997215570859
2.0,4.0,41.0,61.0,759.9888660979672
2.0,4.1,41.0,62.0,321.3794217912411
2.0,4.2,41.0,63.0,283.78522248791154
2.0,4.3,41.0,64.0,320.24633233970525
2.0,4.4,41.0,65.0,311.48036951389633
2.0,4.5,41.0,66.0,303.2677092735697
2.0,4.6,41.0,67.0,320.33337993910135
2.0,4.7,41.0,68.0,309.0338544746261
2.0,4.8,41.0,69.0,290.1199112231264
2.0,4.9,41.0,70.0,361.34897633172653
2.0,5.0,41.0,71.0,342.79705950407293
2.0,5.1,41.0,72.0,318.52018546404986
2.0,5.2,41.0,73.0,307.31608713091583
2.0,5.3,41.0,74.0,308.888442990142
2.0,5.4,41.0,75.0,308.4803063027376
2.0,5.5,41.0,76.0,317.89017819752627
2.0,5.6,41.0,77.0,297.54043012819176
2.0,5.7,41.0,78.0,304.5641380479383
2.0,5.8,41.0,79.0,295.77326078776326
2.0,5.9,41.0,80.0,338.0832534211263
2.0,6.0,41.0,81.0,344.0909823662541
2.0,6.1,41.0,82.0,318.5355915516911
2.0,6.2,41.0,83.0,359.0428321548377
2.0,6.3,41.0,84.0,345.9992013145012
2.0,6.4,41.0,85.0,325.22629545672334
2.0,6.5,41.0,86.0,329.6013108729764
2.0,6.6,41.0,87.0,318.20550683436664
2.0,6.7,41.0,88.0,296.2150158263512
2.0,6.8,41.0,89.0,278.6027977337931
2.0,6.9,41.0,90.0,308.78533186614135
2.0,7.0,41.0,91.0,308.4551867161891
2.0,7.1,41.0,92.0,297.25645132771473
2.0,7.2,41.0,93.0,323.6001139356855
2.0,7.3,41.0,94.0,313.05243689578094
2.0,7.4,41.0,95.0,300.47223498766203
2.0,7.5,41.0,96.0,322.07814448914974
2.0,7.6,41.0,97.0,311.2686166795247
2.0,7.7,41.0,98.0,314.6739951525605
2.0,7.8,41.0,99.0,275.8040304605481
2.0,7.9,41.0,100.0,334.57214487099066
2.0,-2.0,41.0,1.0,282.9330835893693
2.0,-1.9,41.0,2.0,314.2476186019543
2.0,-1.8,41.0,3.0,340.1143333006353
2.0,-1.7,41.0,4.0,295.0062849570925
2.0,-1.6,41.0,5.0,296.28285371124497
2.0,-1.5,41.0,6.0,338.48236472514105
2.0,-1.4,41.0,7.0,297.2849960749809
2.0,-1.3,41.0,8.0,330.9341152832525
2.0,-1.2,41.0,9.0,313.1103125692898
2.0,-1.1,41.0,10.0,297.88847372788433
2.0,-1.0,41.0,11.0,313.9485692590565
2.0,-0.9,41.0,12.0,328.7006874624659
2.0,-0.8,41.0,13.0,330.97425010462115
2.0,-0.7,41.0,14.0,294.5185813751596
2.0,-0.6,41.0,15.0,324.4465143453153
2.0,-0.5,41.0,16.0,292.5027332121967
2.0,-0.4,41.0,17.0,296.95882136957164
2.0,-0.3,41.0,18.0,295.9450955271827
2.0,-0.2,41.0,19.0,314.3305611113407
2.0,-0.1,41.0,20.0,333.27977624846943
2.0,0.0,41.0,21.0,776.3911792021146
2.0,0.1,41.0,22.0,632.7736737886872
2.0,0.2,41.0,23.0,714.7817758940627
2.0,0.3,41.0,24.0,571.6916571277238
2.0,0.4,41.0,25.0,642.0738057894107
2.0,0.5,41.0,26.0,641.4628140244989
2.0,0.6,41.0,27.0,774.1189780995285
2.0,0.7,41.0,28.0,634.0613594602942
2.0,0.8,41.0,29.0,611.0864698464413
2.0,0.9,41.0,30.0,637.0438904181402
2.0,1.0,41.0,31.0,693.3440967367866
2.0,1.1,41.0,32.0,673.8735206268786
2.0,1.2,41.0,33.0,630.4217302677612
2.0,1.3,41.0,34.0,693.9879190505055
2.0,1.4,41.0,35.0,607.0141527845132
2.0,1.5,41.0,36.0,609.1593601417387
2.0,1.6,41.0,37.0,730.054486542829
2.0,1.7,41.0,38.0,599.4341762942203
2.0,1.8,41.0,39.0,644.3409568511432
2.0,1.9,41.0,40.0,556.9618113419651
2.0,2.0,41.0,41.0,676.2984737272749
2.1,2.2,42.0,43.0,508.628586072228
2.1,2.3,42.0,44.0,693.1003630771114
2.1,2.4,42.0,45.0,607.1343062766214
2.1,2.5,42.0,46.0,653.6460749182104
2.1,2.6,42.0,47.0,677.1261879323516
2.1,2.7,42.0,48.0,591.9286157193989
2.1,2.8,42.0,49.0,613.9354623846498
2.1,2.9,42.0,50.0,581.2207761192822
2.1,3.0,42.0,51.0,583.4410055719401
2.1,3.1,42.0,52.0,622.9051584086822
2.1,3.2,42.0,53.0,634.811236061338
2.1,3.3,42.0,54.0,619.2486793718826
2.1,3.4,42.0,55.0,669.4432007822023
2.1,3.5,42.0,56.0,638.1240918155274
2.1,3.6,42.0,57.0,675.4462479020227
2.1,3.7,42.0,58.0,596.9687569219038
2.1,3.8,42.0,59.0,639.9247874009965
2.1,3.9,42.0,60.0,775.3926982575296
2.1,4.0,42.0,61.0,315.499700473365
2.1,4.1,42.0,62.0,288.3127394411239
2.1,4.2,42.0,63.0,322.9478179119037
2.1,4.3,42.0,64.0,343.8168397966807
2.1,4.4,42.0,65.0,292.70490290164537
2.1,4.5,42.0,66.0,352.7539339247063
2.1,4.6,42.0,67.0,308.08776700925307
2.1,4.7,42.0,68.0,282.9942133327258
2.1,4.8,42.0,69.0,330.2142812262252
2.1,4.9,42.0,70.0,307.5109501505209
2.1,5.0,42.0,71.0,279.33051734525947
2.1,5.1,42.0,72.0,323.48726112383054
2.1,5.2,42.0,73.0,320.713627165497
2.1,5.3,42.0,74.0,317.2229935786122
2.1,5.4,42.0,75.0,321.7338011211672
2.1,5.5,42.0,76.0,336.1723863962548
2.1,5.6,42.0,77.0,260.93208700966335
2.1,5.7,42.0,78.0,322.7516341706954
2.1,5.8,42.0,79.0,295.7523578830952
2.1,5.9,42.0,80.0,291.1360228473077
2.1,6.0,42.0,81.0,344.5512438979742
2.1,6.1,42.0,82.0,322.49467044137646
2.1,6.2,42.0,83.0,288.42525419835766
2.1,6.3,42.0,84.0,328.74839812401524
2.1,6.4,42.0,85.0,303.88622867898926
2.1,6.5,42.0,86.0,313.58146782730176
2.1,6.6,42.0,87.0,315.4055425523653
2.1,6.7,42.0,88.0,310.3589537907941
2.1,6.8,42.0,89.0,299.30296822253894
2.1,6.9,42.0,90.0,302.0369812040909
2.1,7.0,42.0,91.0,273.97008964743213
2.1,7.1,42.0,92.0,366.4185285050896
2.1,7.2,42.0,93.0,321.96020576491185
2.1,7.3,42.0,94.0,301.9297414668055
2.1,7.4,42.0,95.0,288.6889340737907
2.1,7.5,42.0,96.0,315.12603377072145
2.1,7.6,42.0,97.0,322.2059504400652
2.1,7.7,42.0,98.0,306.8355749856163
2.1,7.8,42.0,99.0,295.55892952319465
2.1,7.9,42.0,100.0,268.30700002227115
2.1,-2.0,42.0,1.0,293.71090374770205
2.1,-1.9,42.0,2.0,348.3510189964518
2.1,-1.8,42.0,3.0,332.53465322499284
2.1,-1.7,42.0,4.0,307.51973180615215
2.1,-1.6,42.0,5.0,319.1668654444416
2.1,-1.5,42.0,6.0,326.1215382020715
2.1,-1.4,42.0,7.0,318.0815660719764
2.1,-1.3,42.0,8.0,327.34481636072485
2.1,-1.2,42.0,9.0,323.0494781062486
2.1,-1.1,42.0,10.0,313.55898677735144
2.1,-1.0,42.0,11.0,360.6886861171887
2.1,-0.9,42.0,12.0,349.8064881829237
2.1,-0.8,42.0,13.0,280.8444240751429
2.1,-0.7,42.0,14.0,379.23153609410224
2.1,-0.6,42.0,15.0,318.7410638555698
2.1,-0.5,42.0,16.0,299.99340573834434
2.1,-0.4,42.0,17.0,329.7053768843258
2.1,-0.3,42.0,18.0,332.3491013962716
2.1,-0.2,42.0,19.0,308.5266250100554
2.1,-0.1,42.0,20.0,325.05168654975137
2.1,0.0,42.0,21.0,645.6450562634894
2.1,0.1,42.0,22.0,688.1395558634634
2.1,0.2,42.0,23.0,568.4170229138906
2.1,0.3,42.0,24.0,770.8228700243122
2.1,0.4,42.0,25.0,550.0097145032055
2.1,0.5,42.0,26.0,773.9853422539858
2.1,0.6,42.0,27.0,632.2991466528572
2.1,0.7,42.0,28.0,640.681344348166
2.1,0.8,42.0,29.0,654.8493528639095
2.1,0.9,42.0,30.0,667.2674487720873
2.1,1.0,42.0,31.0,602.343654340575
2.1,1.1,42.0,32.0,672.189613874548
2.1,1.2,42.0,33.0,676.4030931991325
2.1,1.3,42.0,34.0,583.6444262984572
2.1,1.4,42.0,35.0,568.0271548281303
2.1,1.5,42.0,36.0,736.5899698345024
2.1,1.6,42.0,37.0,595.3288735065272
2.1,1.7,42.0,38.0,668.3494363818763
2.1,1.8,42.0,39.0,595.9744687589205
2.1,1.9,42.0,40.0,680.9721930742728
2.1,2.0,42.0,41.0,665.4412167281455
2.1,2.1,42.0,42.0,677.3519313095017
2.2,2.3,43.0,44.0,691.9133990428061
2.2,2.4,43.0,45.0,705.5741429659228
2.2,2.5,43.0,46.0,655.4648551897677
2.2,2.6,43.0,47.0,568.1548464009586
2.2,2.7,43.0,48.0,649.3956064920565
2.2,2.8,43.0,49.0,656.6522537110609
2.2,2.9,43.0,50.0,651.6375650956926
2.2,3.0,43.0,51.0,653.9380253718329
2.2,3.1,43.0,52.0,595.8958044788698
2.2,3.2,43.0,53.0,677.0352732912469
2.2,3.3,43.0,54.0,668.2184083188324
2.2,3.4,43.0,55.0,704.4361015848301
2.2,3.5,43.0,56.0,651.1575087726021
2.2,3.6,43.0,57.0,1108.156641547222
2.2,3.7,43.0,58.0,661.235875811876
2.2,3.8,43.0,59.0,871.1917946051159
2.2,3.9,43.0,60.0,357.4308224940003
2.2,4.0,43.0,61.0,297.0718802496225
2.2,4.1,43.0,62.0,291.9514341244982
2.2,4.2,43.0,63.0,322.12269558940324
2.2,4.3,43.0,64.0,276.9022248730133
2.2,4.4,43.0,65.0,314.17969603212333
2.2,4.5,43.0,66.0,285.92978274007027
2.2,4.6,43.0,67.0,290.7904908234639
2.2,4.7,43.0,68.0,278.1248783350929
2.2,4.8,43.0,69.0,347.8079169092633
2.2,4.9,43.0,70.0,331.9236959993353
2.2,5.0,43.0,71.0,308.2032954031501
2.2,5.1,43.0,72.0,317.5128143477295
2.2,5.2,43.0,73.0,296.3066006969163
2.2,5.3,43.0,74.0,329.631229874003
2.2,5.4,43.0,75.0,289.4732355235453
2.2,5.5,43.0,76.0,298.75618086662064
2.2,5.6,43.0,77.0,319.3509489467054
2.2,5.7,43.0,78.0,350.4881056168495
2.2,5.8,43.0,79.0,287.15681641053277
2.2,5.9,43.0,80.0,274.69386763912746
2.2,6.0,43.0,81.0,302.35418346107105
2.2,6.1,43.0,82.0,284.9420105414914
2.2,6.2,43.0,83.0,311.50274274005926
2.2,6.3,43.0,84.0,319.0028087318741
2.2,6.4,43.0,85.0,314.4291488861609
2.2,6.5,43.0,86.0,281.54303491287965
2.2,6.6,43.0,87.0,292.92894168113554
2.2,6.7,43.0,88.0,313.70945287469726
2.2,6.8,43.0,89.0,296.62606553028775
2.2,6.9,43.0,90.0,344.59515839431896
2.2,7.0,43.0,91.0,301.5210820274636
2.2,7.1,43.0,92.0,314.7065483985436
2.2,7.2,43.0,93.0,342.46031486239036
2.2,7.3,43.0,94.0,307.04638432506744
2.2,7.4,43.0,95.0,277.01710613945426
2.2,7.5,43.0,96.0,303.7274213190458
2.2,7.6,43.0,97.0,300.466642544839
2.2,7.7,43.0,98.0,303.0991723650025
2.2,7.8,43.0,99.0,317.93583278658303
2.2,7.9,43.0,100.0,313.46371233056374
2.2,-2.0,43.0,1.0,311.7269964558386
2.2,-1.9,43.0,2.0,295.90101768675754
2.2,-1.8,43.0,3.0,312.4774612206389
2.2,-1.7,43.0,4.0,294.1902609172484
2.2,-1.6,43.0,5.0,296.1243604588102
2.2,-1.5,43.0,6.0,289.37827536202326
2.2,-1.4,43.0,7.0,310.67867846245787
2.2,-1.3,43.0,8.0,303.7346054526478
2.2,-1.2,43.0,9.0,289.9802356700388
2.2,-1.1,43.0,10.0,295.5162499364525
2.2,-1.0,43.0,11.0,303.9810082881196
2.2,-0.9,43.0,12.0,294.9542530400406
2.2,-0.8,43.0,13.0,323.30015001866565
2.2,-0.7,43.0,14.0,351.31545954770917
2.2,-0.6,43.0,15.0,295.65434827110926
2.2,-0.5,43.0,16.0,339.38060115955517
2.2,-0.4,43.0,17.0,320.3679134261225
2.2,-0.3,43.0,18.0,301.34100156632724
2.2,-0.2,43.0,19.0,311.7791809631412
2.2,-0.1,43.0,20.0,300.85132606413197
2.2,0.0,43.0,21.0,796.2790959423111
2.2,0.1,43.0,22.0,571.9180573688941
2.2,0.2,43.0,23.0,705.2866824058787
2.2,0.3,43.0,24.0,624.1108050016635
2.2,0.4,43.0,25.0,669.9392492715009
2.2,0.5,43.0,26.0,751.3767446476448
2.2,0.6,43.0,27.0,621.6943867989476
2.2,0.7,43.0,28.0,610.6221686814
2.2,0.8,43.0,29.0,679.3244795002763
2.2,0.9,43.0,30.0,663.5465123773847
2.2,1.0,43.0,31.0,638.9811599677208
2.2,1.1,43.0,32.0,633.1325272306556
2.2,1.2,43.0,33.0,573.8636738379457
2.2,1.3,43.0,34.0,672.9382018241228
2.2,1.4,43.0,35.0,733.9519652343162
2.2,1.5,43.0,36.0,561.3558433967661
2.2,1.6,43.0,37.0,595.21396610416
2.2,1.7,43.0,38.0,598.1718383496892
2.2,1.8,43.0,39.0,861.6233655632973
2.2,1.9,43.0,40.0,696.8839006505789
2.2,2.0,43.0,41.0,623.5551581809694
2.2,2.1,43.0,42.0,536.1857957143071
2.2,2.2,43.0,43.0,672.4426183661723
2.3,2.4,44.0,45.0,579.9580719447334
2.3,2.5,44.0,46.0,617.2429691704575
2.3,2.6,44.0,47.0,636.2615861178608
2.3,2.7,44.0,48.0,694.4566472028093
2.3,2.8,44.0,49.0,568.3834537528285
2.3,2.9,44.0,50.0,536.1506430063371
2.3,3.0,44.0,51.0,546.6991895917982
2.3,3.1,44.0,52.0,627.6549293926446
2.3,3.2,44.0,53.0,714.8590505904443
2.3,3.3,44.0,54.0,693.8644582677352
2.3,3.4,44.0,55.0,640.0294961121979
2.3,3.5,44.0,56.0,658.2776582344788
2.3,3.6,44.0,57.0,626.0651680713988
2.3,3.7,44.0,58.0,836.9287053214157
2.3,3.8,44.0,59.0,288.45089062598026
2.3,3.9,44.0,60.0,302.34709309018973
2.3,4.0,44.0,61.0,318.88633209169365
2.3,4.1,44.0,62.0,298.1791623318799
2.3,4.2,44.0,63.0,304.48043165134493
2.3,4.3,44.0,64.0,293.69108088219565
2.3,4.4,44.0,65.0,298.3606727607345
2.3,4.5,44.0,66.0,279.7785675843655
2.3,4.6,44.0,67.0,333.353591879124
2.3,4.7,44.0,68.0,368.1801486386798
2.3,4.8,44.0,69.0,306.2124328627683
2.3,4.9,44.0,70.0,306.0570512316821
2.3,5.0,44.0,71.0,283.111955601541
2.3,5.1,44.0,72.0,310.75772076184455
2.3,5.2,44.0,73.0,289.7507734956687
2.3,5.3,44.0,74.0,320.3441064401824
2.3,5.4,44.0,75.0,326.95232449892177
2.3,5.5,44.0,76.0,326.09622244370314
2.3,5.6,44.0,77.0,271.2005430314873
2.3,5.7,44.0,78.0,345.5793008172491
2.3,5.8,44.0,79.0,323.28365747912335
2.3,5.9,44.0,80.0,341.9230191068348
2.3,6.0,44.0,81.0,307.84453583589755
2.3,6.1,44.0,82.0,307.6441362644561
2.3,6.2,44.0,83.0,301.51384851301157
2.3,6.3,44.0,84.0,345.31028502583837
2.3,6.4,44.0,85.0,337.4299932721535
2.3,6.5,44.0,86.0,288.44307958783435
2.3,6.6,44.0,87.0,305.2044912713659
2.3,6.7,44.0,88.0,329.63429020271866
2.3,6.8,44.0,89.0,315.94699429684283
2.3,6.9,44.0,90.0,316.40183731735385
2.3,7.0,44.0,91.0,303.8129603679208
2.3,7.1,44.0,92.0,276.8890449668837
2.3,7.2,44.0,93.0,340.5007959974753
2.3,7.3,44.0,94.0,292.71088006230025
2.3,7.4,44.0,95.0,310.72277575235955
2.3,7.5,44.0,96.0,337.8655756699474
2.3,7.6,44.0,97.0,302.10168830496656
2.3,7.7,44.0,98.0,386.8816212139503
2.3,7.8,44.0,99.0,278.53709415071876
2.3,7.9,44.0,100.0,303.72359445098664
2.3,-2.0,44.0,1.0,437.24224060473387
2.3,-1.9,44.0,2.0,287.63233894690427
2.3,-1.8,44.0,3.0,303.3547542698187
2.3,-1.7,44.0,4.0,317.9201944634159
2.3,-1.6,44.0,5.0,309.60441593825374
2.3,-1.5,44.0,6.0,314.31736780596594
2.3,-1.4,44.0,7.0,326.70932985038684
2.3,-1.3,44.0,8.0,286.6354145257955
2.3,-1.2,44.0,9.0,298.8737373136931
2.3,-1.1,44.0,10.0,303.2352232300542
2.3,-1.0,44.0,11.0,292.28385402968007
2.3,-0.9,44.0,12.0,320.08835601096666
2.3,-0.8,44.0,13.0,293.46173909231885
2.3,-0.7,44.0,14.0,308.27010136339834
2.3,-0.6,44.0,15.0,313.79599000852824
2.3,-0.5,44.0,16.0,324.50072732600023
2.3,-0.4,44.0,17.0,303.0768070116881
2.3,-0.3,44.0,18.0,308.2569209304595
2.3,-0.2,44.0,19.0,310.9943066767253
2.3,-0.1,44.0,20.0,312.14403489897046
2.3,0.0,44.0,21.0,728.5204704655878
2.3,0.1,44.0,22.0,773.2846464442428
2.3,0.2,44.0,23.0,627.5588810017441
2.3,0.3,44.0,24.0,676.4260649284352
2.3,0.4,44.0,25.0,574.8147208445162
2.3,0.5,44.0,26.0,667.4035768842263
2.3,0.6,44.0,27.0,598.5694222861824
2.3,0.7,44.0,28.0,707.4666598655366
2.3,0.8,44.0,29.0,609.126137621135
2.3,0.9,44.0,30.0,537.5131370778371
2.3,1.0,44.0,31.0,584.291301063074
2.3,1.1,44.0,32.0,631.6992476654121
2.3,1.2,44.0,33.0,598.6636220719762
2.3,1.3,44.0,34.0,625.5983056350174
2.3,1.4,44.0,35.0,587.2442197288658
2.3,1.5,44.0,36.0,586.1050464031732
2.3,1.6,44.0,37.0,647.0289039087727
2.3,1.7,44.0,38.0,734.2083729973618
2.3,1.8,44.0,39.0,686.5352929784938
2.3,1.9,44.0,40.0,590.7217066098816
2.3,2.0,44.0,41.0,673.9023215061633
2.3,2.1,44.0,42.0,686.2250452242373
2.3,2.2,44.0,43.0,615.381365365017
2.3,2.3,44.0,44.0,721.1859899536394
2.4,2.5,45.0,46.0,677.0815943764168
2.4,2.6,45.0,47.0,612.8983098119099
2.4,2.7,45.0,48.0,602.5087399483966
2.4,2.8,45.0,49.0,564.4833622176053
2.4,2.9,45.0,50.0,600.2541230329861
2.4,3.0,45.0,51.0,757.7937965954632
2.4,3.1,45.0,52.0,604.5195294364828
2.4,3.2,45.0,53.0,686.8016888753896
2.4,3.3,45.0,54.0,632.2700294151916
2.4,3.4,45.0,55.0,632.1141532110054
2.4,3.5,45.0,56.0,626.4062655832199
2.4,3.6,45.0,57.0,791.8625759844607
2.4,3.7,45.0,58.0,283.24808111060673
2.4,3.8,45.0,59.0,286.090878518283
2.4,3.9,45.0,60.0,306.4553996531799
2.4,4.0,45.0,61.0,351.32033351930016
2.4,4.1,45.0,62.0,297.15044976808304
2.4,4.2,45.0,63.0,295.91986450644777
2.4,4.3,45.0,64.0,327.7336951075526
2.4,4.4,45.0,65.0,298.3622553820452
2.4,4.5,45.0,66.0,308.1335404791105
2.4,4.6,45.0,67.0,299.3071232582467
2.4,4.7,45.0,68.0,294.90859744932993
2.4,4.8,45.0,69.0,414.7848296852775
2.4,4.9,45.0,70.0,314.4912454319663
2.4,5.0,45.0,71.0,305.6592992499309
2.4,5.1,45.0,72.0,301.61531810834606
2.4,5.2,45.0,73.0,319.3322673685141
2.4,5.3,45.0,74.0,290.8185663350842
2.4,5.4,45.0,75.0,296.65706423923433
2.4,5.5,45.0,76.0,296.5635681854686
2.4,5.6,45.0,77.0,325.16533600811255
2.4,5.7,45.0,78.0,302.02341348110764
2.4,5.8,45.0,79.0,328.342045229276
2.4,5.9,45.0,80.0,311.32019374839217
2.4,6.0,45.0,81.0,348.0845314461141
2.4,6.1,45.0,82.0,309.97499562418386
2.4,6.2,45.0,83.0,329.9202901374331
2.4,6.3,45.0,84.0,296.53671437635694
2.4,6.4,45.0,85.0,341.58177726001315
2.4,6.5,45.0,86.0,299.7856325685996
2.4,6.6,45.0,87.0,345.77187933783955
2.4,6.7,45.0,88.0,312.59533088563956
2.4,6.8,45.0,89.0,336.24764962170536
2.4,6.9,45.0,90.0,335.8656165134335
2.4,7.0,45.0,91.0,324.3283127481748
2.4,7.1,45.0,92.0,335.6618651128583
2.4,7.2,45.0,93.0,304.67304393360604
2.4,7.3,45.0,94.0,280.8887648645944
2.4,7.4,45.0,95.0,334.38263827548377
2.4,7.5,45.0,96.0,309.9936294353745
2.4,7.6,45.0,97.0,284.3866380646901
2.4,7.7,45.0,98.0,323.4100751044653
2.4,7.8,45.0,99.0,296.8234258765807
2.4,7.9,45.0,100.0,295.33642753075276
2.4,-2.0,45.0,1.0,291.44808531153313
2.4,-1.9,45.0,2.0,339.8119740629016
2.4,-1.8,45.0,3.0,305.7797999042784
2.4,-1.7,45.0,4.0,288.65379065713006
2.4,-1.6,45.0,5.0,372.56435443167396
2.4,-1.5,45.0,6.0,327.237942837344
2.4,-1.4,45.0,7.0,297.79896248824105
2.4,-1.3,45.0,8.0,320.04022658040356
2.4,-1.2,45.0,9.0,319.45348360251774
2.4,-1.1,45.0,10.0,416.55130582312154
2.4,-1.0,45.0,11.0,316.0709784655361
2.4,-0.9,45.0,12.0,285.7142177764361
2.4,-0.8,45.0,13.0,329.2134252565375
2.4,-0.7,45.0,14.0,282.3083486217904
2.4,-0.6,45.0,15.0,320.7561133279263
2.4,-0.5,45.0,16.0,317.9743914681547
2.4,-0.4,45.0,17.0,299.0472124530905
2.4,-0.3,45.0,18.0,289.41501613172085
2.4,-0.2,45.0,19.0,275.6155808063327
2.4,-0.1,45.0,20.0,329.01106377660693
2.4,0.0,45.0,21.0,730.8478406708564
2.4,0.1,45.0,22.0,581.970042479185
2.4,0.2,45.0,23.0,857.9624095259039
2.4,0.3,45.0,24.0,624.0257140425256
2.4,0.4,45.0,25.0,581.6796044605154
2.4,0.5,45.0,26.0,651.9613953539904
2.4,0.6,45.0,27.0,642.4060938920549
2.4,0.7,45.0,28.0,593.4103876327625
2.4,0.8,45.0,29.0,617.9282928913883
2.4,0.9,45.0,30.0,697.1764773725499
2.4,1.0,45.0,31.0,666.5126506881514
2.4,1.1,45.0,32.0,624.4502566703053
2.4,1.2,45.0,33.0,625.3678485564456
2.4,1.3,45.0,34.0,627.332878806082
2.4,1.4,45.0,35.0,582.4200350985841
2.4,1.5,45.0,36.0,585.6082017768355
2.4,1.6,45.0,37.0,766.5523195961257
2.4,1.7,45.0,38.0,689.8836016547016
2.4,1.8,45.0,39.0,644.3169826413207
2.4,1.9,45.0,40.0,810.1521787635083
2.4,2.0,45.0,41.0,653.2305129851902
2.4,2.1,45.0,42.0,937.5758767325885
2.4,2.2,45.0,43.0,655.6663514592061
2.4,2.3,45.0,44.0,600.2401179158817
2.4,2.4,45.0,45.0,805.397897618358
2.5,2.6,46.0,47.0,603.3402724768877
2.5,2.7,46.0,48.0,598.0611835694191
2.5,2.8,46.0,49.0,639.6663936894466
2.5,2.9,46.0,50.0,721.5929324372187
2.5,3.0,46.0,51.0,740.392104248757
2.5,3.1,46.0,52.0,613.5390426611467
2.5,3.2,46.0,53.0,640.782615190077
2.5,3.3,46.0,54.0,654.9588379563176
2.5,3.4,46.0,55.0,634.4499762421115
2.5,3.5,46.0,56.0,809.2522257061713
2.5,3.6,46.0,57.0,309.14352334788236
2.5,3.7,46.0,58.0,299.2062495873602
2.5,3.8,46.0,59.0,313.3612458673985
2.5,3.9,46.0,60.0,343.1382865283923
2.5,4.0,46.0,61.0,289.93874990026376
2.5,4.1,46.0,62.0,338.99028360921704
2.5,4.2,46.0,63.0,349.06511034576914
2.5,4.3,46.0,64.0,282.30876721232903
2.5,4.4,46.0,65.0,289.02439484983694
2.5,4.5,46.0,66.0,302.5163191754947
2.5,4.6,46.0,67.0,313.3727838300068
2.5,4.7,46.0,68.0,281.5042849424495
2.5,4.8,46.0,69.0,319.55843937527646
2.5,4.9,46.0,70.0,313.07206699792147
2.5,5.0,46.0,71.0,298.1091691640427
2.5,5.1,46.0,72.0,313.059364186386
2.5,5.2,46.0,73.0,302.11746929270527
2.5,5.3,46.0,74.0,300.61025710046766
2.5,5.4,46.0,75.0,304.35667525131333
2.5,5.5,46.0,76.0,294.9621718995987
2.5,5.6,46.0,77.0,275.5724522637204
2.5,5.7,46.0,78.0,332.40734713789686
2.5,5.8,46.0,79.0,280.6538823392861
2.5,5.9,46.0,80.0,290.1549906860343
2.5,6.0,46.0,81.0,326.86912479717745
2.5,6.1,46.0,82.0,362.14087724522915
2.5,6.2,46.0,83.0,327.2257544821241
2.5,6.3,46.0,84.0,315.05798454636795
2.5,6.4,46.0,85.0,300.26109358544926
2.5,6.5,46.0,86.0,327.7158396238688
2.5,6.6,46.0,87.0,330.6843821031974
2.5,6.7,46.0,88.0,293.1141535968829
2.5,6.8,46.0,89.0,312.40387352367134
2.5,6.9,46.0,90.0,406.7917925834963
2.5,7.0,46.0,91.0,293.50806056063965
2.5,7.1,46.0,92.0,309.6369763991163
2.5,7.2,46.0,93.0,292.58605320961897
2.5,7.3,46.0,94.0,310.3243560413534
2.5,7.4,46.0,95.0,324.0683288331838
2.5,7.5,46.0,96.0,308.56040203138434
2.5,7.6,46.0,97.0,329.9292756425474
2.5,7.7,46.0,98.0,299.91777178203193
2.5,7.8,46.0,99.0,336.7638579348034
2.5,7.9,46.0,100.0,296.4661119011185
2.5,-2.0,46.0,1.0,301.4224690052939
2.5,-1.9,46.0,2.0,369.19960164633835
2.5,-1.8,46.0,3.0,321.68526478088813
2.5,-1.7,46.0,4.0,295.2888330012401
2.5,-1.6,46.0,5.0,356.6240543533105
2.5,-1.5,46.0,6.0,282.92656782121236
2.5,-1.4,46.0,7.0,306.37060851964065
2.5,-1.3,46.0,8.0,297.21100581342364
2.5,-1.2,46.0,9.0,281.17543176596286
2.5,-1.1,46.0,10.0,291.65295907622357
2.5,-1.0,46.0,11.0,319.14058836941615
2.5,-0.9,46.0,12.0,284.8431381219376
2.5,-0.8,46.0,13.0,425.87208667153385
2.5,-0.7,46.0,14.0,322.64830312071945
2.5,-0.6,46.0,15.0,315.86232220767306
2.5,-0.5,46.0,16.0,312.2242293396553
2.5,-0.4,46.0,17.0,324.46355897086346
2.5,-0.3,46.0,18.0,296.0557090143198
2.5,-0.2,46.0,19.0,287.6650391796968
2.5,-0.1,46.0,20.0,291.05064852366564
2.5,0.0,46.0,21.0,692.7241847442757
2.5,0.1,46.0,22.0,792.1436714874238
2.5,0.2,46.0,23.0,562.4924283465199
2.5,0.3,46.0,24.0,633.7650976165755
2.5,0.4,46.0,25.0,695.3568030523797
2.5,0.5,46.0,26.0,715.6891222062656
2.5,0.6,46.0,27.0,714.9757128903752
2.5,0.7,46.0,28.0,634.3116864120806
2.5,0.8,46.0,29.0,705.5211881218718
2.5,0.9,46.0,30.0,664.3659680529485
2.5,1.0,46.0,31.0,633.6162190529723
2.5,1.1,46.0,32.0,659.7061831561962
2.5,1.2,46.0,33.0,558.4643416494539
2.5,1.3,46.0,34.0,587.4797597874572
2.5,1.4,46.0,35.0,681.9012140138874
2.5,1.5,46.0,36.0,731.7851598904919
2.5,1.6,46.0,37.0,664.3180108393876
2.5,1.7,46.0,38.0,630.2184106673088
2.5,1.8,46.0,39.0,692.9465315485323
2.5,1.9,46.0,40.0,722.5454864835001
2.5,2.0,46.0,41.0,587.5206352279146
2.5,2.1,46.0,42.0,710.5314327692555
2.5,2.2,46.0,43.0,686.7521112560656
2.5,2.3,46.0,44.0,695.8636054849685
2.5,2.4,46.0,45.0,711.1278936180962
2.5,2.5,46.0,46.0,642.0463307582364
2.6,2.7,47.0,48.0,618.4917031933305
2.6,2.8,47.0,49.0,616.3954850604889
2.6,2.9,47.0,50.0,724.1572598832294
2.6,3.0,47.0,51.0,631.2283732501102
2.6,3.1,47.0,52.0,635.8861088230794
2.6,3.2,47.0,53.0,565.4742990936949
2.6,3.3,47.0,54.0,618.0839095866072
2.6,3.4,47.0,55.0,817.334300692103
2.6,3.5,47.0,56.0,292.6299648119977
2.6,3.6,47.0,57.0,299.1124962847143
2.6,3.7,47.0,58.0,305.79837159518036
2.6,3.8,47.0,59.0,287.68708580908554
2.6,3.9,47.0,60.0,307.5358292499878
2.6,4.0,47.0,61.0,319.06258700937354
2.6,4.1,47.0,62.0,324.31297066461974
2.6,4.2,47.0,63.0,303.484880961751
2.6,4.3,47.0,64.0,311.38465913479854
2.6,4.4,47.0,65.0,302.08064019536494
2.6,4.5,47.0,66.0,304.82091705334585
2.6,4.6,47.0,67.0,296.80763324622916
2.6,4.7,47.0,68.0,315.733348085844
2.6,4.8,47.0,69.0,289.75569413889707
2.6,4.9,47.0,70.0,303.33556576184276
2.6,5.0,47.0,71.0,306.0133683951706
2.6,5.1,47.0,72.0,307.70255733075254
2.6,5.2,47.0,73.0,295.7754106763295
2.6,5.3,47.0,74.0,329.8859230175766
2.6,5.4,47.0,75.0,324.5026298343095
2.6,5.5,47.0,76.0,345.1726527119821
2.6,5.6,47.0,77.0,313.53055444406897
2.6,5.7,47.0,78.0,307.79140952062903
2.6,5.8,47.0,79.0,344.2738293822397
2.6,5.9,47.0,80.0,474.3376102562193
2.6,6.0,47.0,81.0,302.7321534095871
2.6,6.1,47.0,82.0,292.2361667587595
2.6,6.2,47.0,83.0,323.17721865651026
2.6,6.3,47.0,84.0,284.25039086137986
2.6,6.4,47.0,85.0,306.1544252989558
2.6,6.5,47.0,86.0,309.25283797198284
2.6,6.6,47.0,87.0,323.6543157290007
2.6,6.7,47.0,88.0,315.3351136669169
2.6,6.8,47.0,89.0,309.79351467858567
2.6,6.9,47.0,90.0,313.5090714580362
2.6,7.0,47.0,91.0,305.3842463398863
2.6,7.1,47.0,92.0,298.41827957458196
2.6,7.2,47.0,93.0,320.1688370807619
2.6,7.3,47.0,94.0,308.93422828118025
2.6,7.4,47.0,95.0,290.38059131827606
2.6,7.5,47.0,96.0,335.58715105538045
2.6,7.6,47.0,97.0,407.01243542667225
2.6,7.7,47.0,98.0,280.64076970878244
2.6,7.8,47.0,99.0,358.2185970047909
2.6,7.9,47.0,100.0,302.7292580554095
2.6,-2.0,47.0,1.0,283.54626932859856
2.6,-1.9,47.0,2.0,318.2492925387579
2.6,-1.8,47.0,3.0,331.42841583321444
2.6,-1.7,47.0,4.0,304.2265614013728
2.6,-1.6,47.0,5.0,286.45241289948547
2.6,-1.5,47.0,6.0,350.2322080730396
2.6,-1.4,47.0,7.0,342.74350855105615
2.6,-1.3,47.0,8.0,299.66302054745904
2.6,-1.2,47.0,9.0,308.09495375074437
2.6,-1.1,47.0,10.0,310.55628830803397
2.6,-1.0,47.0,11.0,330.2828108848213
2.6,-0.9,47.0,12.0,312.91834294428895
2.6,-0.8,47.0,13.0,304.4953734485432
2.6,-0.7,47.0,14.0,326.27846976632947
2.6,-0.6,47.0,15.0,295.32353676397776
2.6,-0.5,47.0,16.0,306.22684010630934
2.6,-0.4,47.0,17.0,318.2920543473193
2.6,-0.3,47.0,18.0,305.46168842070324
2.6,-0.2,47.0,19.0,293.5044659062244
2.6,-0.1,47.0,20.0,295.3117169357972
2.6,0.0,47.0,21.0,753.8497623175336
2.6,0.1,47.0,22.0,634.2648743537377
2.6,0.2,47.0,23.0,553.8239693477166
2.6,0.3,47.0,24.0,625.8344877796376
2.6,0.4,47.0,25.0,684.5604429131712
2.6,0.5,47.0,26.0,689.4133691713434
2.6,0.6,47.0,27.0,617.3918461862175
2.6,0.7,47.0,28.0,680.3745597921509
2.6,0.8,47.0,29.0,588.6253289262023
2.6,0.9,47.0,30.0,586.1177399474984
2.6,1.0,47.0,31.0,706.1625560803094
2.6,1.1,47.0,32.0,625.6320028613601
2.6,1.2,47.0,33.0,591.7590040879763
2.6,1.3,47.0,34.0,585.8269809226496
2.6,1.4,47.0,35.0,755.317222646519
2.6,1.5,47.0,36.0,810.5872466286297
2.6,1.6,47.0,37.0,653.4438287810322
2.6,1.7,47.0,38.0,693.3881257386972
2.6,1.8,47.0,39.0,731.3804269043226
2.6,1.9,47.0,40.0,582.6004445257125
2.6,2.0,47.0,41.0,686.5082521935693
2.6,2.1,47.0,42.0,667.0877017746882
2.6,2.2,47.0,43.0,583.2419427878453
2.6,2.3,47.0,44.0,660.140114065834
2.6,2.4,47.0,45.0,692.074016130936
2.6,2.5,47.0,46.0,645.6497492032635
2.6,2.6,47.0,47.0,639.0519702549866
2.7,2.8,48.0,49.0,706.3915401707034
2.7,2.9,48.0,50.0,670.6041720131101
2.7,3.0,48.0,51.0,629.7050170299915
2.7,3.1,48.0,52.0,556.6625794850005
2.7,3.2,48.0,53.0,682.3431530202712
2.7,3.3,48.0,54.0,807.4059166462318
2.7,3.4,48.0,55.0,321.7653277921191
2.7,3.5,48.0,56.0,317.3977742847726
2.7,3.6,48.0,57.0,329.064003841398
2.7,3.7,48.0,58.0,305.61841718468617
2.7,3.8,48.0,59.0,278.3283029421232
2.7,3.9,48.0,60.0,297.5420146521434
2.7,4.0,48.0,61.0,309.5881819425927
2.7,4.1,48.0,62.0,293.05381320456684
2.7,4.2,48.0,63.0,320.77299150945043
2.7,4.3,48.0,64.0,312.93074235998705
2.7,4.4,48.0,65.0,324.35587535066884
2.7,4.5,48.0,66.0,333.4669961720948
2.7,4.6,48.0,67.0,307.37986000657526
2.7,4.7,48.0,68.0,302.6509689271348
2.7,4.8,48.0,69.0,285.7715116080728
2.7,4.9,48.0,70.0,326.15977012856797
2.7,5.0,48.0,71.0,330.49901431379953
2.7,5.1,48.0,72.0,294.00019686486
2.7,5.2,48.0,73.0,321.1570853913803
2.7,5.3,48.0,74.0,339.57550015350915
2.7,5.4,48.0,75.0,326.27864011127474
2.7,5.5,48.0,76.0,321.4545846293374
2.7,5.6,48.0,77.0,302.6371401241295
2.7,5.7,48.0,78.0,294.3707677927361
2.7,5.8,48.0,79.0,342.51374848900224
2.7,5.9,48.0,80.0,277.06469148729826
2.7,6.0,48.0,81.0,304.22982717662967
2.7,6.1,48.0,82.0,310.0136208520334
2.7,6.2,48.0,83.0,336.4596544651071
2.7,6.3,48.0,84.0,314.45613936617775
2.7,6.4,48.0,85.0,316.1056392642504
2.7,6.5,48.0,86.0,318.7074522648975
2.7,6.6,48.0,87.0,310.60597865920835
2.7,6.7,48.0,88.0,348.6622420315224
2.7,6.8,48.0,89.0,315.3386468918615
2.7,6.9,48.0,90.0,292.96877561658386
2.7,7.0,48.0,91.0,271.28051260720326
2.7,7.1,48.0,92.0,298.69834290228727
2.7,7.2,48.0,93.0,295.91981164347766
2.7,7.3,48.0,94.0,301.56755953167084
2.7,7.4,48.0,95.0,295.90792698745355
2.7,7.5,48.0,96.0,368.5749764637821
2.7,7.6,48.0,97.0,281.16834853410097
2.7,7.7,48.0,98.0,358.30627144524846
2.7,7.8,48.0,99.0,333.3250490110704
2.7,7.9,48.0,100.0,344.83254723136884
2.7,-2.0,48.0,1.0,286.2221398178645
2.7,-1.9,48.0,2.0,331.59230353501044
2.7,-1.8,48.0,3.0,310.98824773896155
2.7,-1.7,48.0,4.0,360.3976860735882
2.7,-1.6,48.0,5.0,313.52302550415294
2.7,-1.5,48.0,6.0,280.9630340861566
2.7,-1.4,48.0,7.0,299.3304895324786
2.7,-1.3,48.0,8.0,300.21487009768526
2.7,-1.2,48.0,9.0,268.96338126415407
2.7,-1.1,48.0,10.0,299.76338145753834
2.7,-1.0,48.0,11.0,367.5659277744212
2.7,-0.9,48.0,12.0,303.09693429481933
2.7,-0.8,48.0,13.0,303.7018480585727
2.7,-0.7,48.0,14.0,288.80013103948517
2.7,-0.6,48.0,15.0,320.79461242280223
2.7,-0.5,48.0,16.0,386.9018484359133
2.7,-0.4,48.0,17.0,305.66876083145775
2.7,-0.3,48.0,18.0,316.4350049999567
2.7,-0.2,48.0,19.0,292.6343732918635
2.7,-0.1,48.0,20.0,317.52473626939206
2.7,0.0,48.0,21.0,675.3677831625636
2.7,0.1,48.0,22.0,568.504735173641
2.7,0.2,48.0,23.0,683.0809309021918
2.7,0.3,48.0,24.0,721.1712384614616
2.7,0.4,48.0,25.0,663.9050062331363
2.7,0.5,48.0,26.0,696.65146899018
2.7,0.6,48.0,27.0,599.91857339803
2.7,0.7,48.0,28.0,573.0387667735537
2.7,0.8,48.0,29.0,626.8216097111607
2.7,0.9,48.0,30.0,727.8753054796641
2.7,1.0,48.0,31.0,643.5641432967988
2.7,1.1,48.0,32.0,627.3849163285909
2.7,1.2,48.0,33.0,569.6858023350329
2.7,1.3,48.0,34.0,814.6317884310012
2.7,1.4,48.0,35.0,668.3477751887449
2.7,1.5,48.0,36.0,705.345562577213
2.7,1.6,48.0,37.0,572.0180749804452
2.7,1.7,48.0,38.0,644.3662956910323
2.7,1.8,48.0,39.0,627.9101545085161
2.7,1.9,48.0,40.0,854.239467823866
2.7,2.0,48.0,41.0,683.9761025413759
2.7,2.1,48.0,42.0,588.6657185001085
2.7,2.2,48.0,43.0,606.5325510447105
2.7,2.3,48.0,44.0,666.3709294521584
2.7,2.4,48.0,45.0,569.4830914372437
2.7,2.5,48.0,46.0,711.3905300166765
2.7,2.6,48.0,47.0,563.1552817605788
2.7,2.7,48.0,48.0,610.0398538165763
2.8,2.9,49.0,50.0,656.2141981063052
2.8,3.0,49.0,51.0,585.6027935718517
2.8,3.1,49.0,52.0,618.834937816636
2.8,3.2,49.0,53.0,842.4444924777018
2.8,3.3,49.0,54.0,288.91017050354196
2.8,3.4,49.0,55.0,313.9591051735993
2.8,3.5,49.0,56.0,306.5641764245938
2.8,3.6,49.0,57.0,314.3828929187241
2.8,3.7,49.0,58.0,292.2080409034051
2.8,3.8,49.0,59.0,302.7708157676969
2.8,3.9,49.0,60.0,328.34074953824586
2.8,4.0,49.0,61.0,307.4636258669429
2.8,4.1,49.0,62.0,321.4311008026253
2.8,4.2,49.0,63.0,338.03290487574475
2.8,4.3,49.0,64.0,374.87499250850095
2.8,4.4,49.0,65.0,284.91144563838947
2.8,4.5,49.0,66.0,276.8600156220974
2.8,4.6,49.0,67.0,283.42180034796996
2.8,4.7,49.0,68.0,322.1712177167811
2.8,4.8,49.0,69.0,323.8129010002197
2.8,4.9,49.0,70.0,363.56528499292455
2.8,5.0,49.0,71.0,454.15563272872805
2.8,5.1,49.0,72.0,300.62341952998423
2.8,5.2,49.0,73.0,333.89797937451897
2.8,5.3,49.0,74.0,333.81254888702665
2.8,5.4,49.0,75.0,308.9438442229069
2.8,5.5,49.0,76.0,343.1835427060943
2.8,5.6,49.0,77.0,324.6212767245339
2.8,5.7,49.0,78.0,371.80427620182024
2.8,5.8,49.0,79.0,294.64823345149614
2.8,5.9,49.0,80.0,310.644843110596
2.8,6.0,49.0,81.0,310.71234968923204
2.8,6.1,49.0,82.0,361.7080746981288
2.8,6.2,49.0,83.0,297.7865428825653
2.8,6.3,49.0,84.0,338.05550933257865
2.8,6.4,49.0,85.0,263.4266129427447
2.8,6.5,49.0,86.0,279.1218016042219
2.8,6.6,49.0,87.0,306.9851767570949
2.8,6.7,49.0,88.0,310.8707824688117
2.8,6.8,49.0,89.0,282.6377479196427
2.8,6.9,49.0,90.0,302.54618546682894
2.8,7.0,49.0,91.0,301.80433786089736
2.8,7.1,49.0,92.0,291.91820304194516
2.8,7.2,49.0,93.0,288.66827604763455
2.8,7.3,49.0,94.0,313.75549250022135
2.8,7.4,49.0,95.0,317.347011509995
2.8,7.5,49.0,96.0,290.5263668793097
2.8,7.6,49.0,97.0,286.3267411836992
2.8,7.7,49.0,98.0,327.66669918853614
2.8,7.8,49.0,99.0,293.06809951938834
2.8,7.9,49.0,100.0,292.34401162573425
2.8,-2.0,49.0,1.0,316.7100472395884
2.8,-1.9,49.0,2.0,318.5953746166556
2.8,-1.8,49.0,3.0,292.2752004409838
2.8,-1.7,49.0,4.0,299.05466441738287
2.8,-1.6,49.0,5.0,302.538312049428
2.8,-1.5,49.0,6.0,312.9216541011534
2.8,-1.4,49.0,7.0,328.83638047493275
2.8,-1.3,49.0,8.0,302.7505813359516
2.8,-1.2,49.0,9.0,282.2191734420355
2.8,-1.1,49.0,10.0,300.29091178977507
2.8,-1.0,49.0,11.0,346.0969832627325
2.8,-0.9,49.0,12.0,316.5771877733376
2.8,-0.8,49.0,13.0,294.2033342360322
2.8,-0.7,49.0,14.0,327.4655386786351
2.8,-0.6,49.0,15.0,298.3153653909579
2.8,-0.5,49.0,16.0,340.42722853720295
2.8,-0.4,49.0,17.0,282.842834447622
2.8,-0.3,49.0,18.0,307.0291592363865
2.8,-0.2,49.0,19.0,300.8535771118635
2.8,-0.1,49.0,20.0,278.04071609556746
2.8,0.0,49.0,21.0,729.1131980867632
2.8,0.1,49.0,22.0,584.650616089063
2.8,0.2,49.0,23.0,666.0198315620247
2.8,0.3,49.0,24.0,602.4873549048787
2.8,0.4,49.0,25.0,587.5820818325406
2.8,0.5,49.0,26.0,718.9284661429621
2.8,0.6,49.0,27.0,683.529312519272
2.8,0.7,49.0,28.0,548.2001837548771
2.8,0.8,49.0,29.0,637.777901341439
2.8,0.9,49.0,30.0,622.7413614700789
2.8,1.0,49.0,31.0,636.4568393542788
2.8,1.1,49.0,32.0,617.3806920495887
2.8,1.2,49.0,33.0,688.6525104293257
2.8,1.3,49.0,34.0,636.0159518256226
2.8,1.4,49.0,35.0,600.405564392666
2.8,1.5,49.0,36.0,674.5211604442025
2.8,1.6,49.0,37.0,750.2027766323705
2.8,1.7,49.0,38.0,703.6345188038259
2.8,1.8,49.0,39.0,730.5789527845803
2.8,1.9,49.0,40.0,671.5242048962695
2.8,2.0,49.0,41.0,674.3898383953557
2.8,2.1,49.0,42.0,671.982150614703
2.8,2.2,49.0,43.0,664.5631910006022
2.8,2.3,49.0,44.0,608.790971990234
2.8,2.4,49.0,45.0,612.1508209441133
2.8,2.5,49.0,46.0,616.4261682380379
2.8,2.6,49.0,47.0,608.7648513434043
2.8,2.7,49.0,48.0,684.8307589297586
2.8,2.8,49.0,49.0,615.2033452815064
2.9,3.0,50.0,51.0,695.0247958446143
2.9,3.1,50.0,52.0,756.6775713941046
2.9,3.2,50.0,53.0,365.77191218861253
2.9,3.3,50.0,54.0,315.4945656505934
2.9,3.4,50.0,55.0,320.39558566600874
2.9,3.5,50.0,56.0,327.73634759694227
2.9,3.6,50.0,57.0,323.98551979952833
2.9,3.7,50.0,58.0,298.543933168207
2.9,3.8,50.0,59.0,291.76883440792113
2.9,3.9,50.0,60.0,319.01345888256543
2.9,4.0,50.0,61.0,317.18669320399476
2.9,4.1,50.0,62.0,307.09654652531833
2.9,4.2,50.0,63.0,320.8387021465628
2.9,4.3,50.0,64.0,301.83958137019374
2.9,4.4,50.0,65.0,312.96805483055863
2.9,4.5,50.0,66.0,332.4893282200902
2.9,4.6,50.0,67.0,358.46645808347097
2.9,4.7,50.0,68.0,336.9199367488852
2.9,4.8,50.0,69.0,330.3961109333552
2.9,4.9,50.0,70.0,311.1011631610351
2.9,5.0,50.0,71.0,316.0457751487238
2.9,5.1,50.0,72.0,368.2319272858958
2.9,5.2,50.0,73.0,297.12620730446633
2.9,5.3,50.0,74.0,319.3712788704691
2.9,5.4,50.0,75.0,338.9552932137838
2.9,5.5,50.0,76.0,344.29471558110185
2.9,5.6,50.0,77.0,295.16322337712444
2.9,5.7,50.0,78.0,298.3685894634479
2.9,5.8,50.0,79.0,291.5004698465143
2.9,5.9,50.0,80.0,338.2044755567022
2.9,6.0,50.0,81.0,330.78859054074564
2.9,6.1,50.0,82.0,288.7410528592015
2.9,6.2,50.0,83.0,302.1307198500358
2.9,6.3,50.0,84.0,290.7453970393777
2.9,6.4,50.0,85.0,350.15217471333347
2.9,6.5,50.0,86.0,317.14413291781966
2.9,6.6,50.0,87.0,296.5382034796316
2.9,6.7,50.0,88.0,313.2135615847894
2.9,6.8,50.0,89.0,302.23759011488426
2.9,6.9,50.0,90.0,321.9903652322783
2.9,7.0,50.0,91.0,288.6433298628924
2.9,7.1,50.0,92.0,303.9957659965724
2.9,7.2,50.0,93.0,341.59230427066285
2.9,7.3,50.0,94.0,353.7253231378805
2.9,7.4,50.0,95.0,299.66935631535256
2.9,7.5,50.0,96.0,297.64169832283176
2.9,7.6,50.0,97.0,306.6537164142006
2.9,7.7,50.0,98.0,293.8465137373474
2.9,7.8,50.0,99.0,273.9953781986179
2.9,7.9,50.0,100.0,281.1968402064209
2.9,-2.0,50.0,1.0,296.60351124238383
2.9,-1.9,50.0,2.0,297.31973013526596
2.9,-1.8,50.0,3.0,338.73682232489557
2.9,-1.7,50.0,4.0,329.52876927733905
2.9,-1.6,50.0,5.0,301.81413254214254
2.9,-1.5,50.0,6.0,351.04930833323584
2.9,-1.4,50.0,7.0,285.2823322235021
2.9,-1.3,50.0,8.0,290.94102423183494
2.9,-1.2,50.0,9.0,288.9178644887624
2.9,-1.1,50.0,10.0,289.65158477398154
2.9,-1.0,50.0,11.0,319.18959799146074
2.9,-0.9,50.0,12.0,310.8232973172135
2.9,-0.8,50.0,13.0,326.44913047317374
2.9,-0.7,50.0,14.0,294.2327259505116
2.9,-0.6,50.0,15.0,340.3465973319988
2.9,-0.5,50.0,16.0,278.7232276521172
2.9,-0.4,50.0,17.0,304.5115088780186
2.9,-0.3,50.0,18.0,281.8860949189749
2.9,-0.2,50.0,19.0,373.3786636772047
2.9,-0.1,50.0,20.0,282.4451534456748
2.9,0.0,50.0,21.0,633.6062164705705
2.9,0.1,50.0,22.0,687.5888658926614
2.9,0.2,50.0,23.0,669.4782976081337
2.9,0.3,50.0,24.0,818.6808419818313
2.9,0.4,50.0,25.0,716.0173508120974
2.9,0.5,50.0,26.0,678.4792152217573
2.9,0.6,50.0,27.0,631.7496664430553
2.9,0.7,50.0,28.0,638.4841796564633
2.9,0.8,50.0,29.0,604.7206783622581
2.9,0.9,50.0,30.0,570.1968419427357
2.9,1.0,50.0,31.0,596.2409198909538
2.9,1.1,50.0,32.0,738.5902335893938
2.9,1.2,50.0,33.0,652.1694668547884
2.9,1.3,50.0,34.0,853.5481673487948
2.9,1.4,50.0,35.0,710.8278801059755
2.9,1.5,50.0,36.0,695.6179906736776
2.9,1.6,50.0,37.0,610.9077573532759
2.9,1.7,50.0,38.0,772.8910243896044
2.9,1.8,50.0,39.0,721.2016592858117
2.9,1.9,50.0,40.0,682.0444339178678
2.9,2.0,50.0,41.0,645.7525446984426
2.9,2.1,50.0,42.0,639.0980263616834
2.9,2.2,50.0,43.0,597.4459287400765
2.9,2.3,50.0,44.0,523.3445074434123
2.9,2.4,50.0,45.0,591.4311747960837
2.9,2.5,50.0,46.0,636.852735584309
2.9,2.6,50.0,47.0,620.6477896845005
2.9,2.7,50.0,48.0,692.5403960306343
2.9,2.8,50.0,49.0,666.470159778118
2.9,2.9,50.0,50.0,621.5112139825567
3.0,3.1,51.0,52.0,311.9797340120222
3.0,3.2,51.0,53.0,302.75108455788927
3.0,3.3,51.0,54.0,303.83621536587276
3.0,3.4,51.0,55.0,336.8600731498762
3.0,3.5,51.0,56.0,284.26575903661285
3.0,3.6,51.0,57.0,302.1526325216968
3.0,3.7,51.0,58.0,306.94213371674624
3.0,3.8,51.0,59.0,285.5361472542417
3.0,3.9,51.0,60.0,319.17768179980226
3.0,4.0,51.0,61.0,293.63440724925937
3.0,4.1,51.0,62.0,269.1693330577448
3.0,4.2,51.0,63.0,295.03786927043
3.0,4.3,51.0,64.0,322.25443135561585
3.0,4.4,51.0,65.0,283.24093478970724
3.0,4.5,51.0,66.0,320.79147938144945
3.0,4.6,51.0,67.0,323.60530616225617
3.0,4.7,51.0,68.0,299.2641953323148
3.0,4.8,51.0,69.0,297.5052132741423
3.0,4.9,51.0,70.0,311.3068753241023
3.0,5.0,51.0,71.0,299.2463150845633
3.0,5.1,51.0,72.0,314.0731733571661
3.0,5.2,51.0,73.0,331.2228597884886
3.0,5.3,51.0,74.0,322.3841434757207
3.0,5.4,51.0,75.0,274.3631904857962
3.0,5.5,51.0,76.0,322.53031390526644
3.0,5.6,51.0,77.0,335.1421513100498
3.0,5.7,51.0,78.0,302.29078806256035
3.0,5.8,51.0,79.0,281.9958840238148
3.0,5.9,51.0,80.0,302.5913090313805
3.0,6.0,51.0,81.0,338.04213781397476
3.0,6.1,51.0,82.0,301.8763317737914
3.0,6.2,51.0,83.0,289.18752713062264
3.0,6.3,51.0,84.0,312.6955655079193
3.0,6.4,51.0,85.0,292.6245052402846
3.0,6.5,51.0,86.0,314.9993356495511
3.0,6.6,51.0,87.0,346.6296767174981
3.0,6.7,51.0,88.0,344.41636495412564
3.0,6.8,51.0,89.0,296.6308294005045
3.0,6.9,51.0,90.0,294.66897965679937
3.0,7.0,51.0,91.0,312.987584853358
3.0,7.1,51.0,92.0,288.75366046576954
3.0,7.2,51.0,93.0,292.46407243491825
3.0,7.3,51.0,94.0,294.2083024764287
3.0,7.4,51.0,95.0,285.0182180835719
3.0,7.5,51.0,96.0,310.30094972672435
3.0,7.6,51.0,97.0,312.0663170879174
3.0,7.7,51.0,98.0,343.2081330303812
3.0,7.8,51.0,99.0,275.5040052394997
3.0,7.9,51.0,100.0,305.20830963798744
3.0,-2.0,51.0,1.0,325.14028843154193
3.0,-1.9,51.0,2.0,329.5288500893453
3.0,-1.8,51.0,3.0,303.54664553409566
3.0,-1.7,51.0,4.0,321.3252777521744
3.0,-1.6,51.0,5.0,304.5359836283849
3.0,-1.5,51.0,6.0,312.1284342440885
3.0,-1.4,51.0,7.0,348.16063197485556
3.0,-1.3,51.0,8.0,289.76810948469034
3.0,-1.2,51.0,9.0,369.76989515918274
3.0,-1.1,51.0,10.0,280.73454014693
3.0,-1.0,51.0,11.0,365.95189325564553
3.0,-0.9,51.0,12.0,325.8053323066368
3.0,-0.8,51.0,13.0,318.70753013648334
3.0,-0.7,51.0,14.0,307.05916988583914
3.0,-0.6,51.0,15.0,316.2548758499618
3.0,-0.5,51.0,16.0,320.8036575338999
3.0,-0.4,51.0,17.0,297.27228408748294
3.0,-0.3,51.0,18.0,328.69750737938335
3.0,-0.2,51.0,19.0,288.61839588598315
3.0,-0.1,51.0,20.0,295.53941688217947
3.0,0.0,51.0,21.0,745.7649144353728
3.0,0.1,51.0,22.0,620.5539424261095
3.0,0.2,51.0,23.0,660.5691911318538
3.0,0.3,51.0,24.0,656.3109491015723
3.0,0.4,51.0,25.0,662.2970838518218
3.0,0.5,51.0,26.0,601.0896419857603
3.0,0.6,51.0,27.0,643.8893991919612
3.0,0.7,51.0,28.0,584.09414375182
3.0,0.8,51.0,29.0,623.8620563007829
3.0,0.9,51.0,30.0,637.6818365096681
3.0,1.0,51.0,31.0,707.4250264869233
3.0,1.1,51.0,32.0,691.8953737859292
3.0,1.2,51.0,33.0,592.1541152261601
3.0,1.3,51.0,34.0,623.5368325718491
3.0,1.4,51.0,35.0,695.3557300918203
3.0,1.5,51.0,36.0,657.3209836916471
3.0,1.6,51.0,37.0,646.1731793736392
3.0,1.7,51.0,38.0,790.100839810125
3.0,1.8,51.0,39.0,687.1426863615175
3.0,1.9,51.0,40.0,640.3276401774663
3.0,2.0,51.0,41.0,643.823413622059
3.0,2.1,51.0,42.0,677.7620056557041
3.0,2.2,51.0,43.0,556.4179132555664
3.0,2.3,51.0,44.0,624.0064148603624
3.0,2.4,51.0,45.0,678.2918553844281
3.0,2.5,51.0,46.0,652.4712337409148
3.0,2.6,51.0,47.0,672.0607984818929
3.0,2.7,51.0,48.0,670.8855049441438
3.0,2.8,51.0,49.0,612.7346439659462
3.0,2.9,51.0,50.0,601.7494329182254
3.0,3.0,51.0,51.0,799.9459468008428
3.1,3.2,52.0,53.0,301.47620742011867
3.1,3.3,52.0,54.0,330.98614860644136
3.1,3.4,52.0,55.0,324.545880893457
3.1,3.5,52.0,56.0,321.46648782837957
3.1,3.6,52.0,57.0,293.27171048891154
3.1,3.7,52.0,58.0,318.3119686229465
3.1,3.8,52.0,59.0,299.4618676391982
3.1,3.9,52.0,60.0,295.2921865884163
3.1,4.0,52.0,61.0,278.74908711442197
3.1,4.1,52.0,62.0,304.39773829776163
3.1,4.2,52.0,63.0,346.75021125554514
3.1,4.3,52.0,64.0,296.2115163740118
3.1,4.4,52.0,65.0,313.5805397666213
3.1,4.5,52.0,66.0,332.25695522443687
3.1,4.6,52.0,67.0,307.6044749533276
3.1,4.7,52.0,68.0,303.90717526712916
3.1,4.8,52.0,69.0,308.2310766992742
3.1,4.9,52.0,70.0,284.39957492339806
3.1,5.0,52.0,71.0,325.1499228157412
3.1,5.1,52.0,72.0,287.2181859270958
3.1,5.2,52.0,73.0,333.7683528646221
3.1,5.3,52.0,74.0,307.5602910331009
3.1,5.4,52.0,75.0,286.8346501115869
3.1,5.5,52.0,76.0,322.8199748361826
3.1,5.6,52.0,77.0,309.3172941930124
3.1,5.7,52.0,78.0,325.7016481380541
3.1,5.8,52.0,79.0,300.0279788218621
3.1,5.9,52.0,80.0,337.03446300438674
3.1,6.0,52.0,81.0,307.7338313011837
3.1,6.1,52.0,82.0,314.1596489551134
3.1,6.2,52.0,83.0,293.8271033637303
3.1,6.3,52.0,84.0,311.11335223536054
3.1,6.4,52.0,85.0,293.1170644459104
3.1,6.5,52.0,86.0,317.44101763527436
3.1,6.6,52.0,87.0,291.78364400297727
3.1,6.7,52.0,88.0,315.89624525060225
3.1,6.8,52.0,89.0,281.8501251050459
3.1,6.9,52.0,90.0,299.308255637861
3.1,7.0,52.0,91.0,302.0525368800408
3.1,7.1,52.0,92.0,303.7024250818982
3.1,7.2,52.0,93.0,336.958058478132
3.1,7.3,52.0,94.0,307.4242591696632
3.1,7.4,52.0,95.0,297.7209660677602
3.1,7.5,52.0,96.0,317.5261262450333
3.1,7.6,52.0,97.0,316.9549227242788
3.1,7.7,52.0,98.0,292.59523720010134
3.1,7.8,52.0,99.0,279.72445114869595
3.1,7.9,52.0,100.0,292.5777454202861
3.1,-2.0,52.0,1.0,356.3773983081543
3.1,-1.9,52.0,2.0,271.2120371721909
3.1,-1.8,52.0,3.0,299.30976374639687
3.1,-1.7,52.0,4.0,302.7584998826149
3.1,-1.6,52.0,5.0,310.3984837941167
3.1,-1.5,52.0,6.0,341.36469669271355
3.1,-1.4,52.0,7.0,300.138530982603
3.1,-1.3,52.0,8.0,344.9904172903308
3.1,-1.2,52.0,9.0,293.0755662496218
3.1,-1.1,52.0,10.0,321.0983157640683
3.1,-1.0,52.0,11.0,314.44498224956817
3.1,-0.9,52.0,12.0,314.35604329741057
3.1,-0.8,52.0,13.0,369.1455803313855
3.1,-0.7,52.0,14.0,310.4580933557967
3.1,-0.6,52.0,15.0,290.8035570739155
3.1,-0.5,52.0,16.0,353.34879596268667
3.1,-0.4,52.0,17.0,290.34083488662634
3.1,-0.3,52.0,18.0,360.57727648455983
3.1,-0.2,52.0,19.0,292.82444063933656
3.1,-0.1,52.0,20.0,298.32717157292524
3.1,0.0,52.0,21.0,725.7537827653632
3.1,0.1,52.0,22.0,644.0325558879974
3.1,0.2,52.0,23.0,632.0253112127897
3.1,0.3,52.0,24.0,663.652419176447
3.1,0.4,52.0,25.0,588.0279514170754
3.1,0.5,52.0,26.0,699.348677129043
3.1,0.6,52.0,27.0,661.0033858426092
3.1,0.7,52.0,28.0,674.3706933694878
3.1,0.8,52.0,29.0,551.2683230569571
3.1,0.9,52.0,30.0,665.2969030445103
3.1,1.0,52.0,31.0,721.2513300099656
3.1,1.1,52.0,32.0,671.9247745329268
3.1,1.2,52.0,33.0,753.8747591820469
3.1,1.3,52.0,34.0,717.668706445949
3.1,1.4,52.0,35.0,632.5413954189423
3.1,1.5,52.0,36.0,883.6198117095606
3.1,1.6,52.0,37.0,744.236984727656
3.1,1.7,52.0,38.0,746.5115013070294
3.1,1.8,52.0,39.0,615.033622493613
3.1,1.9,52.0,40.0,615.479250349089
3.1,2.0,52.0,41.0,602.6471377465742
3.1,2.1,52.0,42.0,581.1823951576116
3.1,2.2,52.0,43.0,792.7681425649062
3.1,2.3,52.0,44.0,770.2792514293911
3.1,2.4,52.0,45.0,611.8342334330752
3.1,2.5,52.0,46.0,709.3432631855562
3.1,2.6,52.0,47.0,575.6570539087473
3.1,2.7,52.0,48.0,660.0953888568994
3.1,2.8,52.0,49.0,694.4908105686629
3.1,2.9,52.0,50.0,803.6062363477782
3.1,3.0,52.0,51.0,316.7768259671862
3.1,3.1,52.0,52.0,291.6413723037587
3.2,3.3,53.0,54.0,316.7079184792349
3.2,3.4,53.0,55.0,302.78485112509327
3.2,3.5,53.0,56.0,330.7814931013259
3.2,3.6,53.0,57.0,301.9530715194437
3.2,3.7,53.0,58.0,312.9380119177081
3.2,3.8,53.0,59.0,310.04248749818936
3.2,3.9,53.0,60.0,376.4668916086031
3.2,4.0,53.0,61.0,328.4189089231247
3.2,4.1,53.0,62.0,332.6444767813275
3.2,4.2,53.0,63.0,311.55085264733077
3.2,4.3,53.0,64.0,296.6893638458115
3.2,4.4,53.0,65.0,304.46852297860005
3.2,4.5,53.0,66.0,297.8077777984038
3.2,4.6,53.0,67.0,318.04594477794603
3.2,4.7,53.0,68.0,372.4326386484241
3.2,4.8,53.0,69.0,311.5807750418556
3.2,4.9,53.0,70.0,313.6856203501293
3.2,5.0,53.0,71.0,295.8043175467996
3.2,5.1,53.0,72.0,339.4987350435703
3.2,5.2,53.0,73.0,342.7704360015657
3.2,5.3,53.0,74.0,321.34968967378404
3.2,5.4,53.0,75.0,318.66576882618153
3.2,5.5,53.0,76.0,291.69564677443867
3.2,5.6,53.0,77.0,321.20935945993216
3.2,5.7,53.0,78.0,300.7729447248675
3.2,5.8,53.0,79.0,312.82382876858446
3.2,5.9,53.0,80.0,317.6998659979756
3.2,6.0,53.0,81.0,320.14680557706447
3.2,6.1,53.0,82.0,285.1864713556896
3.2,6.2,53.0,83.0,331.8704345488009
3.2,6.3,53.0,84.0,305.07150441537925
3.2,6.4,53.0,85.0,339.4567350658486
3.2,6.5,53.0,86.0,318.2832011372709
3.2,6.6,53.0,87.0,312.5019805910281
3.2,6.7,53.0,88.0,300.68407491165794
3.2,6.8,53.0,89.0,330.33211545784746
3.2,6.9,53.0,90.0,282.7400703789536
3.2,7.0,53.0,91.0,362.5929092043849
3.2,7.1,53.0,92.0,304.6685807054957
3.2,7.2,53.0,93.0,305.6770255327401
3.2,7.3,53.0,94.0,331.87283723860486
3.2,7.4,53.0,95.0,299.26135558396965
3.2,7.5,53.0,96.0,292.19258647350176
3.2,7.6,53.0,97.0,295.94937309382124
3.2,7.7,53.0,98.0,427.4637753671048
3.2,7.8,53.0,99.0,299.8360124948767
3.2,7.9,53.0,100.0,304.0281445224852
3.2,-2.0,53.0,1.0,290.16697803764066
3.2,-1.9,53.0,2.0,286.09423310818437
3.2,-1.8,53.0,3.0,406.2745292423559
3.2,-1.7,53.0,4.0,328.7868143204848
3.2,-1.6,53.0,5.0,337.0449824680195
3.2,-1.5,53.0,6.0,299.08881046143404
3.2,-1.4,53.0,7.0,304.6895240727263
3.2,-1.3,53.0,8.0,302.8947695178923
3.2,-1.2,53.0,9.0,312.89315338129177
3.2,-1.1,53.0,10.0,328.5609829388348
3.2,-1.0,53.0,11.0,278.9624931363935
3.2,-0.9,53.0,12.0,355.99166349144167
3.2,-0.8,53.0,13.0,315.99851450036067
3.2,-0.7,53.0,14.0,300.1842497648927
3.2,-0.6,53.0,15.0,297.1230843852821
3.2,-0.5,53.0,16.0,298.4700254537579
3.2,-0.4,53.0,17.0,385.3980506974683
3.2,-0.3,53.0,18.0,303.05050057188146
3.2,-0.2,53.0,19.0,300.87987008126856
3.2,-0.1,53.0,20.0,292.0500090944732
3.2,0.0,53.0,21.0,704.2625833668354
3.2,0.1,53.0,22.0,590.3658173045701
3.2,0.2,53.0,23.0,609.5043640256745
3.2,0.3,53.0,24.0,574.7840913414312
3.2,0.4,53.0,25.0,661.5738860114648
3.2,0.5,53.0,26.0,665.7777469130912
3.2,0.6,53.0,27.0,704.7546324823297
3.2,0.7,53.0,28.0,527.3131254951527
3.2,0.8,53.0,29.0,686.8517570495886
3.2,0.9,53.0,30.0,620.3051563654942
3.2,1.0,53.0,31.0,732.2427323677753
3.2,1.1,53.0,32.0,539.1978716794091
3.2,1.2,53.0,33.0,688.7334126206858
3.2,1.3,53.0,34.0,651.8606616095229
3.2,1.4,53.0,35.0,702.3174463365741
3.2,1.5,53.0,36.0,650.3331282080233
3.2,1.6,53.0,37.0,534.9804045322365
3.2,1.7,53.0,38.0,665.0126605060722
3.2,1.8,53.0,39.0,589.9490316188843
3.2,1.9,53.0,40.0,606.5218700686446
3.2,2.0,53.0,41.0,594.553722759133
3.2,2.1,53.0,42.0,568.7377579882763
3.2,2.2,53.0,43.0,664.6488701790101
3.2,2.3,53.0,44.0,719.7490578188958
3.2,2.4,53.0,45.0,699.1361044634473
3.2,2.5,53.0,46.0,677.912117561962
3.2,2.6,53.0,47.0,590.0602574783935
3.2,2.7,53.0,48.0,628.1538498253071
3.2,2.8,53.0,49.0,777.7444100480633
3.2,2.9,53.0,50.0,326.6817818389211
3.2,3.0,53.0,51.0,343.33320023755994
3.2,3.1,53.0,52.0,298.22539002381586
3.2,3.2,53.0,53.0,308.23732914732733
3.3,3.4,54.0,55.0,293.7822304981803
3.3,3.5,54.0,56.0,277.24996130951286
3.3,3.6,54.0,57.0,308.1081760549881
3.3,3.7,54.0,58.0,302.79472837282754
3.3,3.8,54.0,59.0,340.1666538735794
3.3,3.9,54.0,60.0,339.92995987071373
3.3,4.0,54.0,61.0,360.0612038825094
3.3,4.1,54.0,62.0,309.34199046045643
3.3,4.2,54.0,63.0,294.26573765411524
3.3,4.3,54.0,64.0,306.5164573526377
3.3,4.4,54.0,65.0,336.95919292558216
3.3,4.5,54.0,66.0,291.4079510230362
3.3,4.6,54.0,67.0,297.38130863196346
3.3,4.7,54.0,68.0,338.07107370632855
3.3,4.8,54.0,69.0,302.61203790806144
3.3,4.9,54.0,70.0,285.91851925054215
3.3,5.0,54.0,71.0,299.9977391351286
3.3,5.1,54.0,72.0,326.7261092085618
3.3,5.2,54.0,73.0,292.9594086064933
3.3,5.3,54.0,74.0,303.34954974743437
3.3,5.4,54.0,75.0,320.6152243572679
3.3,5.5,54.0,76.0,305.4152715860487
3.3,5.6,54.0,77.0,316.6240954762618
3.3,5.7,54.0,78.0,317.2392229876014
3.3,5.8,54.0,79.0,333.11879286024975
3.3,5.9,54.0,80.0,286.5317672031224
3.3,6.0,54.0,81.0,317.5046534129237
3.3,6.1,54.0,82.0,306.00766895855907
3.3,6.2,54.0,83.0,348.86495290562465
3.3,6.3,54.0,84.0,318.4332249332748
3.3,6.4,54.0,85.0,311.7981790982568
3.3,6.5,54.0,86.0,310.2472083267767
3.3,6.6,54.0,87.0,299.86017343573144
3.3,6.7,54.0,88.0,278.7512945700213
3.3,6.8,54.0,89.0,292.1933416426596
3.3,6.9,54.0,90.0,319.1581342638754
3.3,7.0,54.0,91.0,294.653087153402
3.3,7.1,54.0,92.0,325.229243319143
3.3,7.2,54.0,93.0,328.53859245941214
3.3,7.3,54.0,94.0,311.4429044653554
3.3,7.4,54.0,95.0,347.6976650653589
3.3,7.5,54.0,96.0,329.67120045829694
3.3,7.6,54.0,97.0,313.67075581124067
3.3,7.7,54.0,98.0,282.724318084468
3.3,7.8,54.0,99.0,320.2752144580982
3.3,7.9,54.0,100.0,320.8379075458155
3.3,-2.0,54.0,1.0,328.31889269281095
3.3,-1.9,54.0,2.0,315.39408569934346
3.3,-1.8,54.0,3.0,369.1746003167526
3.3,-1.7,54.0,4.0,297.9510660796284
3.3,-1.6,54.0,5.0,337.26044550301447
3.3,-1.5,54.0,6.0,299.5567180990946
3.3,-1.4,54.0,7.0,403.93046443361305
3.3,-1.3,54.0,8.0,335.23502933862085
3.3,-1.2,54.0,9.0,295.46513130493923
3.3,-1.1,54.0,10.0,318.9809242494515
3.3,-1.0,54.0,11.0,314.90618198778526
3.3,-0.9,54.0,12.0,283.33098365755615
3.3,-0.8,54.0,13.0,348.95604910033694
3.3,-0.7,54.0,14.0,343.55812459086115
3.3,-0.6,54.0,15.0,300.7093938032129
3.3,-0.5,54.0,16.0,311.7842486629163
3.3,-0.4,54.0,17.0,307.6685918554759
3.3,-0.3,54.0,18.0,306.10800806813046
3.3,-0.2,54.0,19.0,292.34210911786386
3.3,-0.1,54.0,20.0,311.34279825305987
3.3,0.0,54.0,21.0,843.087095371159
3.3,0.1,54.0,22.0,625.9809671392646
3.3,0.2,54.0,23.0,575.6418785898663
3.3,0.3,54.0,24.0,590.4603383348126
3.3,0.4,54.0,25.0,600.850705108387
3.3,0.5,54.0,26.0,594.9995829003439
3.3,0.6,54.0,27.0,686.8437215680667
3.3,0.7,54.0,28.0,712.6354333489893
3.3,0.8,54.0,29.0,667.1489136021218
3.3,0.9,54.0,30.0,695.079584048271
3.3,1.0,54.0,31.0,734.7181819704829
3.3,1.1,54.0,32.0,657.4415894039568
3.3,1.2,54.0,33.0,556.352594618442
3.3,1.3,54.0,34.0,669.0569224157614
3.3,1.4,54.0,35.0,516.4481301629872
3.3,1.5,54.0,36.0,790.1035622598399
3.3,1.6,54.0,37.0,637.7265410429395
3.3,1.7,54.0,38.0,657.7513364169606
3.3,1.8,54.0,39.0,595.9575712859303
3.3,1.9,54.0,40.0,571.4485096101945
3.3,2.0,54.0,41.0,634.0642771034082
3.3,2.1,54.0,42.0,654.0310282274421
3.3,2.2,54.0,43.0,669.4387570414367
3.3,2.3,54.0,44.0,676.6350851712759
3.3,2.4,54.0,45.0,589.4383719205317
3.3,2.5,54.0,46.0,688.7110631851089
3.3,2.6,54.0,47.0,608.3248775664495
3.3,2.7,54.0,48.0,764.4033508403237
3.3,2.8,54.0,49.0,325.2876267385042
3.3,2.9,54.0,50.0,303.53297235037655
3.3,3.0,54.0,51.0,313.9492247190654
3.3,3.1,54.0,52.0,297.09923123196666
3.3,3.2,54.0,53.0,324.2030267920804
3.3,3.3,54.0,54.0,298.470489895359
3.4,3.5,55.0,56.0,339.10817301896515
3.4,3.6,55.0,57.0,294.1407859362503
3.4,3.7,55.0,58.0,299.29929126201426
3.4,3.8,55.0,59.0,294.1656759092571
3.4,3.9,55.0,60.0,321.5581854602949
3.4,4.0,55.0,61.0,313.18038609523524
3.4,4.1,55.0,62.0,298.71566291629273
3.4,4.2,55.0,63.0,288.4137836372392
3.4,4.3,55.0,64.0,283.6826709856396
3.4,4.4,55.0,65.0,294.88864416905983
3.4,4.5,55.0,66.0,313.61148256450053
3.4,4.6,55.0,67.0,304.4932063286606
3.4,4.7,55.0,68.0,298.25767692495776
3.4,4.8,55.0,69.0,377.7856929509194
3.4,4.9,55.0,70.0,302.9990019330963
3.4,5.0,55.0,71.0,288.4615023126521
3.4,5.1,55.0,72.0,313.87813137953395
3.4,5.2,55.0,73.0,285.30790429929107
3.4,5.3,55.0,74.0,283.8016185760408
3.4,5.4,55.0,75.0,382.4896132157576
3.4,5.5,55.0,76.0,300.73345362282953
3.4,5.6,55.0,77.0,310.5072168664371
3.4,5.7,55.0,78.0,305.1534496930758
3.4,5.8,55.0,79.0,312.782365245323
3.4,5.9,55.0,80.0,314.62347710954185
3.4,6.0,55.0,81.0,270.28755853659226
3.4,6.1,55.0,82.0,318.4447394689777
3.4,6.2,55.0,83.0,334.5116214869967
3.4,6.3,55.0,84.0,324.8637366372855
3.4,6.4,55.0,85.0,311.4736479743565
3.4,6.5,55.0,86.0,345.2972865983767
3.4,6.6,55.0,87.0,380.0841603048192
3.4,6.7,55.0,88.0,316.62128607491775
3.4,6.8,55.0,89.0,314.48327886367895
3.4,6.9,55.0,90.0,305.81868442833405
3.4,7.0,55.0,91.0,312.7004823300378
3.4,7.1,55.0,92.0,286.2092759711807
3.4,7.2,55.0,93.0,315.71417651594834
3.4,7.3,55.0,94.0,289.0012129398883
3.4,7.4,55.0,95.0,326.72060689586044
3.4,7.5,55.0,96.0,304.6586362199596
3.4,7.6,55.0,97.0,310.17496966566574
3.4,7.7,55.0,98.0,322.61231489435323
3.4,7.8,55.0,99.0,293.10238864653934
3.4,7.9,55.0,100.0,329.83162238771916
3.4,-2.0,55.0,1.0,281.2069668203642
3.4,-1.9,55.0,2.0,325.4944039568321
3.4,-1.8,55.0,3.0,335.8485707075444
3.4,-1.7,55.0,4.0,304.93916941412857
3.4,-1.6,55.0,5.0,310.64328131457023
3.4,-1.5,55.0,6.0,352.25688710567766
3.4,-1.4,55.0,7.0,307.55716098262224
3.4,-1.3,55.0,8.0,312.3233881639051
3.4,-1.2,55.0,9.0,288.11730781567707
3.4,-1.1,55.0,10.0,329.53173362303585
3.4,-1.0,55.0,11.0,283.9392111032715
3.4,-0.9,55.0,12.0,310.84974416900127
3.4,-0.8,55.0,13.0,300.0918981042689
3.4,-0.7,55.0,14.0,310.05529021001405
3.4,-0.6,55.0,15.0,316.045081043797
3.4,-0.5,55.0,16.0,310.01013673235315
3.4,-0.4,55.0,17.0,301.61219361556306
3.4,-0.3,55.0,18.0,287.1825331424845
3.4,-0.2,55.0,19.0,291.0831294791605
3.4,-0.1,55.0,20.0,291.23868029182665
3.4,0.0,55.0,21.0,808.7402036787314
3.4,0.1,55.0,22.0,557.2831027230677
3.4,0.2,55.0,23.0,675.3389994299881
3.4,0.3,55.0,24.0,591.0270577220907
3.4,0.4,55.0,25.0,592.1540484048311
3.4,0.5,55.0,26.0,584.5651286999941
3.4,0.6,55.0,27.0,658.0553190771564
3.4,0.7,55.0,28.0,727.8253655553403
3.4,0.8,55.0,29.0,751.8009733543773
3.4,0.9,55.0,30.0,636.741806315413
3.4,1.0,55.0,31.0,720.6228016980705
3.4,1.1,55.0,32.0,681.6010558923492
3.4,1.2,55.0,33.0,690.7232847484718
3.4,1.3,55.0,34.0,651.3614326643824
3.4,1.4,55.0,35.0,636.2123839418875
3.4,1.5,55.0,36.0,685.5687768070655
3.4,1.6,55.0,37.0,665.7075024270547
3.4,1.7,55.0,38.0,581.210790402206
3.4,1.8,55.0,39.0,592.2645042479917
3.4,1.9,55.0,40.0,559.9818085817317
3.4,2.0,55.0,41.0,621.1069393215497
3.4,2.1,55.0,42.0,674.3227675767168
3.4,2.2,55.0,43.0,683.4172393296516
3.4,2.3,55.0,44.0,608.4269159497901
3.4,2.4,55.0,45.0,616.9922735137857
3.4,2.5,55.0,46.0,621.8521366746892
3.4,2.6,55.0,47.0,789.5175525721679
3.4,2.7,55.0,48.0,320.1163059462327
3.4,2.8,55.0,49.0,279.35521851279407
3.4,2.9,55.0,50.0,318.4166166069247
3.4,3.0,55.0,51.0,314.37259752779744
3.4,3.1,55.0,52.0,304.4113017656688
3.4,3.2,55.0,53.0,301.1338018308834
3.4,3.3,55.0,54.0,304.33449853076274
3.4,3.4,55.0,55.0,329.40918591251534
3.5,3.6,56.0,57.0,358.00775814953397
3.5,3.7,56.0,58.0,278.5455143317356
3.5,3.8,56.0,59.0,300.1419724596261
3.5,3.9,56.0,60.0,300.17114890687157
3.5,4.0,56.0,61.0,315.00344819394513
3.5,4.1,56.0,62.0,302.46843869665594
3.5,4.2,56.0,63.0,277.2091375723598
3.5,4.3,56.0,64.0,322.43433845847227
3.5,4.4,56.0,65.0,371.3219478860455
3.5,4.5,56.0,66.0,276.4946142649288
3.5,4.6,56.0,67.0,321.8151136059883
3.5,4.7,56.0,68.0,332.20090325264124
3.5,4.8,56.0,69.0,292.92851976606266
3.5,4.9,56.0,70.0,334.23932812752633
3.5,5.0,56.0,71.0,294.7308899490675
3.5,5.1,56.0,72.0,300.7258969259148
3.5,5.2,56.0,73.0,329.6712557193726
3.5,5.3,56.0,74.0,294.1470119454549
3.5,5.4,56.0,75.0,325.21445611039735
3.5,5.5,56.0,76.0,295.46486425548585
3.5,5.6,56.0,77.0,278.2138497667121
3.5,5.7,56.0,78.0,357.86568317303573
3.5,5.8,56.0,79.0,296.5613703825881
3.5,5.9,56.0,80.0,335.57664084108615
3.5,6.0,56.0,81.0,321.5735606574446
3.5,6.1,56.0,82.0,325.1003912470674
3.5,6.2,56.0,83.0,310.7631312541125
3.5,6.3,56.0,84.0,294.61950940095517
3.5,6.4,56.0,85.0,279.2838113489945
3.5,6.5,56.0,86.0,282.0027370151947
3.5,6.6,56.0,87.0,318.32402523354995
3.5,6.7,56.0,88.0,351.08664006751064
3.5,6.8,56.0,89.0,329.4419524529
3.5,6.9,56.0,90.0,286.16967405869036
3.5,7.0,56.0,91.0,311.33329702225836
3.5,7.1,56.0,92.0,353.0196859963251
3.5,7.2,56.0,93.0,331.55034982884456
3.5,7.3,56.0,94.0,326.0334651249813
3.5,7.4,56.0,95.0,321.9840894122648
3.5,7.5,56.0,96.0,286.69220142702295
3.5,7.6,56.0,97.0,306.99819080257845
3.5,7.7,56.0,98.0,296.6893736329482
3.5,7.8,56.0,99.0,306.4202587140993
3.5,7.9,56.0,100.0,304.4237734323754
3.5,-2.0,56.0,1.0,311.63120433511887
3.5,-1.9,56.0,2.0,319.63369218427346
3.5,-1.8,56.0,3.0,297.4687308941646
3.5,-1.7,56.0,4.0,302.79722126987093
3.5,-1.6,56.0,5.0,307.7147805198999
3.5,-1.5,56.0,6.0,307.0535566739031
3.5,-1.4,56.0,7.0,314.0602413840927
3.5,-1.3,56.0,8.0,337.6665397236004
3.5,-1.2,56.0,9.0,350.9612059428911
3.5,-1.1,56.0,10.0,329.8265046530539
3.5,-1.0,56.0,11.0,364.87741884578884
3.5,-0.9,56.0,12.0,331.04492633414196
3.5,-0.8,56.0,13.0,311.2784004575433
3.5,-0.7,56.0,14.0,351.4831980238437
3.5,-0.6,56.0,15.0,313.47685758511255
3.5,-0.5,56.0,16.0,323.29738075824304
3.5,-0.4,56.0,17.0,352.354943533172
3.5,-0.3,56.0,18.0,308.1758748798823
3.5,-0.2,56.0,19.0,308.27062080214216
3.5,-0.1,56.0,20.0,296.5642591620857
3.5,0.0,56.0,21.0,667.1139663137443
3.5,0.1,56.0,22.0,758.544672741723
3.5,0.2,56.0,23.0,649.3311286018911
3.5,0.3,56.0,24.0,611.9022859556223
3.5,0.4,56.0,25.0,567.5432729982055
3.5,0.5,56.0,26.0,742.9144017218275
3.5,0.6,56.0,27.0,674.5673341807607
3.5,0.7,56.0,28.0,736.1846810540628
3.5,0.8,56.0,29.0,683.2543991588068
3.5,0.9,56.0,30.0,714.5990838867828
3.5,1.0,56.0,31.0,630.8237209501222
3.5,1.1,56.0,32.0,699.7173335256435
3.5,1.2,56.0,33.0,688.4389864047376
3.5,1.3,56.0,34.0,762.7838433510284
3.5,1.4,56.0,35.0,677.8096414292914
3.5,1.5,56.0,36.0,603.5901533972992
3.5,1.6,56.0,37.0,622.8781528772076
3.5,1.7,56.0,38.0,655.1569775022361
3.5,1.8,56.0,39.0,701.9115975797533
3.5,1.9,56.0,40.0,623.3263809377282
3.5,2.0,56.0,41.0,894.4372835316586
3.5,2.1,56.0,42.0,706.2284543249184
3.5,2.2,56.0,43.0,585.0727154013622
3.5,2.3,56.0,44.0,637.7392572106403
3.5,2.4,56.0,45.0,622.1772747198527
3.5,2.5,56.0,46.0,951.9230420055767
3.5,2.6,56.0,47.0,290.0208365744129
3.5,2.7,56.0,48.0,279.57832548806095
3.5,2.8,56.0,49.0,318.6467504484654
3.5,2.9,56.0,50.0,332.0789736231088
3.5,3.0,56.0,51.0,305.4483775273939
3.5,3.1,56.0,52.0,292.94699913952707
3.5,3.2,56.0,53.0,304.87753037619734
3.5,3.3,56.0,54.0,318.64996695687137
3.5,3.4,56.0,55.0,298.61381581613523
3.5,3.5,56.0,56.0,304.38614774883854
3.6,3.7,57.0,58.0,275.8139195657789
3.6,3.8,57.0,59.0,342.14595505813276
3.6,3.9,57.0,60.0,323.622028331427
3.6,4.0,57.0,61.0,320.7516082198948
3.6,4.1,57.0,62.0,350.4797887063663
3.6,4.2,57.0,63.0,300.61082379624077
3.6,4.3,57.0,64.0,321.51049418406245
3.6,4.4,57.0,65.0,307.67776812662623
3.6,4.5,57.0,66.0,304.43688265029164
3.6,4.6,57.0,67.0,316.92489073580794
3.6,4.7,57.0,68.0,281.14651140571317
3.6,4.8,57.0,69.0,330.03748749442633
3.6,4.9,57.0,70.0,312.87620104970046
3.6,5.0,57.0,71.0,336.3530150531572
3.6,5.1,57.0,72.0,296.6475563682515
3.6,5.2,57.0,73.0,303.13906533069127
3.6,5.3,57.0,74.0,287.21761836157344
3.6,5.4,57.0,75.0,316.89970010376476
3.6,5.5,57.0,76.0,331.1517734527627
3.6,5.6,57.0,77.0,304.40924755305406
3.6,5.7,57.0,78.0,330.1102095563257
3.6,5.8,57.0,79.0,315.6345349060362
3.6,5.9,57.0,80.0,309.9782380556026
3.6,6.0,57.0,81.0,293.19434634080966
3.6,6.1,57.0,82.0,329.99424310870876
3.6,6.2,57.0,83.0,326.7212664732646
3.6,6.3,57.0,84.0,309.7909844350126
3.6,6.4,57.0,85.0,290.05971725115324
3.6,6.5,57.0,86.0,318.855114431138
3.6,6.6,57.0,87.0,301.52481038106924
3.6,6.7,57.0,88.0,297.2729471246583
3.6,6.8,57.0,89.0,300.4221068637208
3.6,6.9,57.0,90.0,397.93776300319774
3.6,7.0,57.0,91.0,305.20884018255873
3.6,7.1,57.0,92.0,299.55284029704166
3.6,7.2,57.0,93.0,303.2028154392351
3.6,7.3,57.0,94.0,325.0404222154874
3.6,7.4,57.0,95.0,308.5070428191647
3.6,7.5,57.0,96.0,285.7348787581024
3.6,7.6,57.0,97.0,350.8029329214557
3.6,7.7,57.0,98.0,332.1298709505629
3.6,7.8,57.0,99.0,312.4610515427743
3.6,7.9,57.0,100.0,293.08611451250493
3.6,-2.0,57.0,1.0,305.70296040811627
3.6,-1.9,57.0,2.0,314.1675637223502
3.6,-1.8,57.0,3.0,317.26575984952467
3.6,-1.7,57.0,4.0,2401.2500513310206
3.6,-1.6,57.0,5.0,303.975940641798
3.6,-1.5,57.0,6.0,294.57160885347815
3.6,-1.4,57.0,7.0,341.9736147729537
3.6,-1.3,57.0,8.0,327.8407247079202
3.6,-1.2,57.0,9.0,320.2311178438693
3.6,-1.1,57.0,10.0,341.24499274434135
3.6,-1.0,57.0,11.0,321.3012338186855
3.6,-0.9,57.0,12.0,302.2526271349145
3.6,-0.8,57.0,13.0,293.7578081222016
3.6,-0.7,57.0,14.0,298.4633074325452
3.6,-0.6,57.0,15.0,301.2274485858125
3.6,-0.5,57.0,16.0,301.2660232509772
3.6,-0.4,57.0,17.0,302.70422856367236
3.6,-0.3,57.0,18.0,282.53110382330914
3.6,-0.2,57.0,19.0,309.4675954958239
3.6,-0.1,57.0,20.0,307.94547925981556
3.6,0.0,57.0,21.0,746.1589460172399
3.6,0.1,57.0,22.0,605.2652328975687
3.6,0.2,57.0,23.0,562.6750421942637
3.6,0.3,57.0,24.0,564.4747256826847
3.6,0.4,57.0,25.0,713.6963329394233
3.6,0.5,57.0,26.0,633.2647732800217
3.6,0.6,57.0,27.0,641.2912069957501
3.6,0.7,57.0,28.0,662.6058723432529
3.6,0.8,57.0,29.0,684.5929009176656
3.6,0.9,57.0,30.0,627.2465260187981
3.6,1.0,57.0,31.0,822.5319866111753
3.6,1.1,57.0,32.0,663.7794679453006
3.6,1.2,57.0,33.0,665.1314826808562
3.6,1.3,57.0,34.0,626.3868256034299
3.6,1.4,57.0,35.0,716.5616122901981
3.6,1.5,57.0,36.0,604.8931164966298
3.6,1.6,57.0,37.0,643.6980637384248
3.6,1.7,57.0,38.0,642.4618104621107
3.6,1.8,57.0,39.0,672.7698473602891
3.6,1.9,57.0,40.0,646.6236459196144
3.6,2.0,57.0,41.0,631.5237764209012
3.6,2.1,57.0,42.0,624.4278057189109
3.6,2.2,57.0,43.0,568.013060105184
3.6,2.3,57.0,44.0,633.2146944209493
3.6,2.4,57.0,45.0,813.0083265799863
3.6,2.5,57.0,46.0,322.0200061214172
3.6,2.6,57.0,47.0,287.45158242128497
3.6,2.7,57.0,48.0,357.5692760179641
3.6,2.8,57.0,49.0,284.9094720821183
3.6,2.9,57.0,50.0,319.923912777201
3.6,3.0,57.0,51.0,298.7429490958337
3.6,3.1,57.0,52.0,317.4062925668891
3.6,3.2,57.0,53.0,352.5328993825662
3.6,3.3,57.0,54.0,290.23502488332105
3.6,3.4,57.0,55.0,299.71641405789114
3.6,3.5,57.0,56.0,304.9990238706113
3.6,3.6,57.0,57.0,306.58223378220333
3.7,3.8,58.0,59.0,318.2815413877782
3.7,3.9,58.0,60.0,293.96330797413725
3.7,4.0,58.0,61.0,295.27896586633466
3.7,4.1,58.0,62.0,317.42698792287405
3.7,4.2,58.0,63.0,279.9699241278893
3.7,4.3,58.0,64.0,279.2460661412941
3.7,4.4,58.0,65.0,284.40282245451806
3.7,4.5,58.0,66.0,300.62586452090625
3.7,4.6,58.0,67.0,298.6253268159307
3.7,4.7,58.0,68.0,307.46339728362085
3.7,4.8,58.0,69.0,310.83204429627665
3.7,4.9,58.0,70.0,375.58471397833904
3.7,5.0,58.0,71.0,324.1417090414485
3.7,5.1,58.0,72.0,285.12826515527286
3.7,5.2,58.0,73.0,305.5705439658932
3.7,5.3,58.0,74.0,317.07180301496265
3.7,5.4,58.0,75.0,280.55977891163815
3.7,5.5,58.0,76.0,297.3421821447292
3.7,5.6,58.0,77.0,279.50634656003353
3.7,5.7,58.0,78.0,315.15104109554915
3.7,5.8,58.0,79.0,322.0122619142338
3.7,5.9,58.0,80.0,306.25076412118966
3.7,6.0,58.0,81.0,324.89336953519984
3.7,6.1,58.0,82.0,310.432271882493
3.7,6.2,58.0,83.0,289.6179998159154
3.7,6.3,58.0,84.0,331.08612353055264
3.7,6.4,58.0,85.0,320.2506602650626
3.7,6.5,58.0,86.0,313.24638109653745
3.7,6.6,58.0,87.0,326.5977100256437
3.7,6.7,58.0,88.0,303.68785404504314
3.7,6.8,58.0,89.0,328.2409584992929
3.7,6.9,58.0,90.0,313.36786073574257
3.7,7.0,58.0,91.0,350.5106475857009
3.7,7.1,58.0,92.0,313.1596079803195
3.7,7.2,58.0,93.0,315.136813414635
3.7,7.3,58.0,94.0,318.3742279073366
3.7,7.4,58.0,95.0,340.6766117827309
3.7,7.5,58.0,96.0,306.6897154444085
3.7,7.6,58.0,97.0,312.01788272142284
3.7,7.7,58.0,98.0,323.81362616669855
3.7,7.8,58.0,99.0,325.1020006118268
3.7,7.9,58.0,100.0,344.95628492941245
3.7,-2.0,58.0,1.0,292.0520510608838
3.7,-1.9,58.0,2.0,318.5598291174537
3.7,-1.8,58.0,3.0,318.357161874617
3.7,-1.7,58.0,4.0,362.91226274297543
3.7,-1.6,58.0,5.0,286.11502404213985
3.7,-1.5,58.0,6.0,303.21360268073545
3.7,-1.4,58.0,7.0,323.35594341820996
3.7,-1.3,58.0,8.0,345.3206242756234
3.7,-1.2,58.0,9.0,370.2182333533198
3.7,-1.1,58.0,10.0,300.15745382668615
3.7,-1.0,58.0,11.0,278.5238982235257
3.7,-0.9,58.0,12.0,289.40973012324014
3.7,-0.8,58.0,13.0,303.62101184196433
3.7,-0.7,58.0,14.0,310.4589782633588
3.7,-0.6,58.0,15.0,297.47904571964295
3.7,-0.5,58.0,16.0,295.5689561273051
3.7,-0.4,58.0,17.0,312.20032558746396
3.7,-0.3,58.0,18.0,323.65336254049845
3.7,-0.2,58.0,19.0,312.98005704709504
3.7,-0.1,58.0,20.0,301.58940341357913
3.7,0.0,58.0,21.0,697.2655267738279
3.7,0.1,58.0,22.0,586.6629618392708
3.7,0.2,58.0,23.0,584.7346143624441
3.7,0.3,58.0,24.0,749.4285183897588
3.7,0.4,58.0,25.0,563.6290873341732
3.7,0.5,58.0,26.0,693.94246198918
3.7,0.6,58.0,27.0,720.0419776776984
3.7,0.7,58.0,28.0,638.7850760644014
3.7,0.8,58.0,29.0,668.0908158274182
3.7,0.9,58.0,30.0,653.1648952123605
3.7,1.0,58.0,31.0,667.296008121093
3.7,1.1,58.0,32.0,612.7319603873972
3.7,1.2,58.0,33.0,669.9034766671577
3.7,1.3,58.0,34.0,608.7678464410567
3.7,1.4,58.0,35.0,685.4920620022859
3.7,1.5,58.0,36.0,611.3058843519509
3.7,1.6,58.0,37.0,565.6337255430598
3.7,1.7,58.0,38.0,622.8608043357702
3.7,1.8,58.0,39.0,821.719519870049
3.7,1.9,58.0,40.0,619.1796677640934
3.7,2.0,58.0,41.0,614.487809863668
3.7,2.1,58.0,42.0,524.1049106884536
3.7,2.2,58.0,43.0,671.861672863223
3.7,2.3,58.0,44.0,801.6468191284652
3.7,2.4,58.0,45.0,320.5969467586211
3.7,2.5,58.0,46.0,342.0500182524389
3.7,2.6,58.0,47.0,344.27988140998195
3.7,2.7,58.0,48.0,349.9808935371849
3.7,2.8,58.0,49.0,298.67808179308844
3.7,2.9,58.0,50.0,332.9649118136503
3.7,3.0,58.0,51.0,300.2119792398375
3.7,3.1,58.0,52.0,329.80169718732196
3.7,3.2,58.0,53.0,284.9624445086814
3.7,3.3,58.0,54.0,310.7282866327023
3.7,3.4,58.0,55.0,313.92805468526655
3.7,3.5,58.0,56.0,290.9767788736956
3.7,3.6,58.0,57.0,319.19440866039264
3.7,3.7,58.0,58.0,307.02084217795436
3.8,3.9,59.0,60.0,399.7207125150931
3.8,4.0,59.0,61.0,300.8580360697363
3.8,4.1,59.0,62.0,301.76959794562976
3.8,4.2,59.0,63.0,313.5402631057432
3.8,4.3,59.0,64.0,310.3883149918545
3.8,4.4,59.0,65.0,295.91226368412964
3.8,4.5,59.0,66.0,302.75492576309614
3.8,4.6,59.0,67.0,319.39905439847695
3.8,4.7,59.0,68.0,318.7484044465666
3.8,4.8,59.0,69.0,316.45168735765395
3.8,4.9,59.0,70.0,302.14477608351837
3.8,5.0,59.0,71.0,310.8659793529865
3.8,5.1,59.0,72.0,321.6132973474151
3.8,5.2,59.0,73.0,298.74701124842295
3.8,5.3,59.0,74.0,276.08784054034214
3.8,5.4,59.0,75.0,307.6996842029355
3.8,5.5,59.0,76.0,274.2961686655431
3.8,5.6,59.0,77.0,299.2255595476877
3.8,5.7,59.0,78.0,320.4323322312491
3.8,5.8,59.0,79.0,310.5774818170852
3.8,5.9,59.0,80.0,302.47005595780746
3.8,6.0,59.0,81.0,323.0663787771278
3.8,6.1,59.0,82.0,298.4884143591959
3.8,6.2,59.0,83.0,304.6240265454779
3.8,6.3,59.0,84.0,282.28000956765163
3.8,6.4,59.0,85.0,288.24894815558537
3.8,6.5,59.0,86.0,298.21705425967497
3.8,6.6,59.0,87.0,323.3750109456221
3.8,6.7,59.0,88.0,348.6693858888713
3.8,6.8,59.0,89.0,297.65008751069274
3.8,6.9,59.0,90.0,336.8203757598631
3.8,7.0,59.0,91.0,303.3849094577015
3.8,7.1,59.0,92.0,319.26328643313326
3.8,7.2,59.0,93.0,276.58803068923106
3.8,7.3,59.0,94.0,287.86732959262395
3.8,7.4,59.0,95.0,295.2573586374177
3.8,7.5,59.0,96.0,330.25701390974274
3.8,7.6,59.0,97.0,307.11294703368344
3.8,7.7,59.0,98.0,327.2327825492213
3.8,7.8,59.0,99.0,317.99320352597175
3.8,7.9,59.0,100.0,302.5233275831521
3.8,-2.0,59.0,1.0,301.53093560281525
3.8,-1.9,59.0,2.0,290.7319032662908
3.8,-1.8,59.0,3.0,299.1902021307459
3.8,-1.7,59.0,4.0,324.1287595426588
3.8,-1.6,59.0,5.0,310.17784090303496
3.8,-1.5,59.0,6.0,304.5725501633502
3.8,-1.4,59.0,7.0,317.95654215806866
3.8,-1.3,59.0,8.0,308.81492077684953
3.8,-1.2,59.0,9.0,267.1367406215319
3.8,-1.1,59.0,10.0,359.3689468725996
3.8,-1.0,59.0,11.0,287.5004572971417
3.8,-0.9,59.0,12.0,324.72184518290476
3.8,-0.8,59.0,13.0,314.0584312791002
3.8,-0.7,59.0,14.0,313.3542845969261
3.8,-0.6,59.0,15.0,280.38978136140815
3.8,-0.5,59.0,16.0,314.540798541248
3.8,-0.4,59.0,17.0,321.74995315861827
3.8,-0.3,59.0,18.0,281.5787829832313
3.8,-0.2,59.0,19.0,287.69250047547297
3.8,-0.1,59.0,20.0,284.7866455353519
3.8,0.0,59.0,21.0,771.7225552548224
3.8,0.1,59.0,22.0,608.5358347054008
3.8,0.2,59.0,23.0,686.458887399278
3.8,0.3,59.0,24.0,805.9941250593008
3.8,0.4,59.0,25.0,739.4790202142005
3.8,0.5,59.0,26.0,608.3111521755179
3.8,0.6,59.0,27.0,589.0963509319695
3.8,0.7,59.0,28.0,612.8363513234905
3.8,0.8,59.0,29.0,692.495670162516
3.8,0.9,59.0,30.0,641.8893805430841
3.8,1.0,59.0,31.0,679.2662746500623
3.8,1.1,59.0,32.0,716.0629003741873
3.8,1.2,59.0,33.0,629.0944086168564
3.8,1.3,59.0,34.0,627.3025054218203
3.8,1.4,59.0,35.0,660.5047273863148
3.8,1.5,59.0,36.0,594.8653561322204
3.8,1.6,59.0,37.0,659.9530625784555
3.8,1.7,59.0,38.0,644.4031941982312
3.8,1.8,59.0,39.0,640.8486087144735
3.8,1.9,59.0,40.0,638.1564074141965
3.8,2.0,59.0,41.0,624.3915250067182
3.8,2.1,59.0,42.0,607.5538647048954
3.8,2.2,59.0,43.0,836.3464935886726
3.8,2.3,59.0,44.0,309.50443285209616
3.8,2.4,59.0,45.0,317.08134620894884
3.8,2.5,59.0,46.0,339.10550334245164
3.8,2.6,59.0,47.0,352.67512438753795
3.8,2.7,59.0,48.0,304.3845501818141
3.8,2.8,59.0,49.0,323.5838913823475
3.8,2.9,59.0,50.0,323.09981166846256
3.8,3.0,59.0,51.0,315.39858649599256
3.8,3.1,59.0,52.0,321.8586650604804
3.8,3.2,59.0,53.0,337.0975637520229
3.8,3.3,59.0,54.0,322.6248699278447
3.8,3.4,59.0,55.0,314.6379690407636
3.8,3.5,59.0,56.0,358.4547794708064
3.8,3.6,59.0,57.0,317.5674936184317
3.8,3.7,59.0,58.0,316.4372486178082
3.8,3.8,59.0,59.0,268.60282376843156
3.9,4.0,60.0,61.0,322.4135196708245
3.9,4.1,60.0,62.0,274.30179242552015
3.9,4.2,60.0,63.0,290.2429624638639
3.9,4.3,60.0,64.0,309.8972034673536
3.9,4.4,60.0,65.0,311.0658859186423
3.9,4.5,60.0,66.0,297.9829443305737
3.9,4.6,60.0,67.0,325.6271143941032
3.9,4.7,60.0,68.0,298.42598304176977
3.9,4.8,60.0,69.0,315.9757414350519
3.9,4.9,60.0,70.0,271.86508815751677
3.9,5.0,60.0,71.0,338.45739016178214
3.9,5.1,60.0,72.0,314.01703928147947
3.9,5.2,60.0,73.0,309.3883789910122
3.9,5.3,60.0,74.0,322.1128244767644
3.9,5.4,60.0,75.0,275.45632829717925
3.9,5.5,60.0,76.0,326.1528416059116
3.9,5.6,60.0,77.0,270.7032952263684
3.9,5.7,60.0,78.0,340.5638545232531
3.9,5.8,60.0,79.0,356.2279214906074
3.9,5.9,60.0,80.0,302.5071516059878
3.9,6.0,60.0,81.0,279.34457140357756
3.9,6.1,60.0,82.0,296.45271879045197
3.9,6.2,60.0,83.0,274.53463003789454
3.9,6.3,60.0,84.0,277.30765682159864
3.9,6.4,60.0,85.0,317.5015583255163
3.9,6.5,60.0,86.0,301.16296403432983
3.9,6.6,60.0,87.0,319.63987876243954
3.9,6.7,60.0,88.0,307.8721481436305
3.9,6.8,60.0,89.0,292.61881606945
3.9,6.9,60.0,90.0,292.0283411240545
3.9,7.0,60.0,91.0,298.6384264787762
3.9,7.1,60.0,92.0,290.213497131834
3.9,7.2,60.0,93.0,312.7377015099826
3.9,7.3,60.0,94.0,318.52231503765864
3.9,7.4,60.0,95.0,325.86817224852547
3.9,7.5,60.0,96.0,303.22728942893684
3.9,7.6,60.0,97.0,330.32908961203844
3.9,7.7,60.0,98.0,332.6500662485039
3.9,7.8,60.0,99.0,288.4485660070367
3.9,7.9,60.0,100.0,286.83446079579596
3.9,-2.0,60.0,1.0,296.07076391267736
3.9,-1.9,60.0,2.0,354.9236088287406
3.9,-1.8,60.0,3.0,327.9720413203668
3.9,-1.7,60.0,4.0,322.944837537749
3.9,-1.6,60.0,5.0,288.31043042745813
3.9,-1.5,60.0,6.0,361.7240013930351
3.9,-1.4,60.0,7.0,312.61521937061275
3.9,-1.3,60.0,8.0,297.05789209490206
3.9,-1.2,60.0,9.0,302.86388012095296
3.9,-1.1,60.0,10.0,297.9436036199166
3.9,-1.0,60.0,11.0,339.8507942244378
3.9,-0.9,60.0,12.0,295.5209037883077
3.9,-0.8,60.0,13.0,319.87356220270505
3.9,-0.7,60.0,14.0,293.4042097482785
3.9,-0.6,60.0,15.0,296.91218586618146
3.9,-0.5,60.0,16.0,312.2433286719379
3.9,-0.4,60.0,17.0,310.18141048325765
3.9,-0.3,60.0,18.0,292.33204665825923
3.9,-0.2,60.0,19.0,311.15537398999135
3.9,-0.1,60.0,20.0,302.3345396870157
3.9,0.0,60.0,21.0,818.2575011072428
3.9,0.1,60.0,22.0,708.8281362799736
3.9,0.2,60.0,23.0,611.531706434094
3.9,0.3,60.0,24.0,685.8821255220828
3.9,0.4,60.0,25.0,710.03441542109
3.9,0.5,60.0,26.0,746.0909486714928
3.9,0.6,60.0,27.0,594.6458985150297
3.9,0.7,60.0,28.0,684.3829594831426
3.9,0.8,60.0,29.0,617.549941187876
3.9,0.9,60.0,30.0,640.6409144408535
3.9,1.0,60.0,31.0,662.0105529882597
3.9,1.1,60.0,32.0,611.3828553966588
3.9,1.2,60.0,33.0,633.4804312095978
3.9,1.3,60.0,34.0,671.0194057546678
3.9,1.4,60.0,35.0,582.6318243292773
3.9,1.5,60.0,36.0,607.4715206008207
3.9,1.6,60.0,37.0,701.1916354519279
3.9,1.7,60.0,38.0,639.7616237453558
3.9,1.8,60.0,39.0,656.1426144791149
3.9,1.9,60.0,40.0,629.929855477252
3.9,2.0,60.0,41.0,704.8061449768896
3.9,2.1,60.0,42.0,870.1756947698897
3.9,2.2,60.0,43.0,306.7846258050976
3.9,2.3,60.0,44.0,284.5911133359939
3.9,2.4,60.0,45.0,305.54699236352485
3.9,2.5,60.0,46.0,357.17630137436464
3.9,2.6,60.0,47.0,314.9167233900552
3.9,2.7,60.0,48.0,355.8769425153098
3.9,2.8,60.0,49.0,366.85198197267346
3.9,2.9,60.0,50.0,291.1517183344893
3.9,3.0,60.0,51.0,320.0838073468835
3.9,3.1,60.0,52.0,302.1085041836254
3.9,3.2,60.0,53.0,301.0298908215129
3.9,3.3,60.0,54.0,345.5755359995521
3.9,3.4,60.0,55.0,287.77255096674077
3.9,3.5,60.0,56.0,285.7499710022837
3.9,3.6,60.0,57.0,310.50090918352544
3.9,3.7,60.0,58.0,316.3813626724301
3.9,3.8,60.0,59.0,319.9617042727597
3.9,3.9,60.0,60.0,310.37041524617865
4.0,4.1,61.0,62.0,330.397365441206
4.0,4.2,61.0,63.0,331.3597101647434
4.0,4.3,61.0,64.0,308.84775418983804
4.0,4.4,61.0,65.0,296.29416703466416
4.0,4.5,61.0,66.0,305.2449037953026
4.0,4.6,61.0,67.0,278.4637640934416
4.0,4.7,61.0,68.0,328.2606573841899
4.0,4.8,61.0,69.0,304.2120151819392
4.0,4.9,61.0,70.0,326.4347845313652
4.0,5.0,61.0,71.0,323.6427882588279
4.0,5.1,61.0,72.0,319.49795201888986
4.0,5.2,61.0,73.0,331.86842496943524
4.0,5.3,61.0,74.0,315.4528888451135
4.0,5.4,61.0,75.0,281.9742874996445
4.0,5.5,61.0,76.0,314.9435520019109
4.0,5.6,61.0,77.0,323.7137804477651
4.0,5.7,61.0,78.0,314.97242021312707
4.0,5.8,61.0,79.0,311.15356397410744
4.0,5.9,61.0,80.0,322.7632444113624
4.0,6.0,61.0,81.0,282.6914131966243
4.0,6.1,61.0,82.0,303.20515492172143
4.0,6.2,61.0,83.0,371.6545967485661
4.0,6.3,61.0,84.0,304.5629937612396
4.0,6.4,61.0,85.0,281.0779034232183
4.0,6.5,61.0,86.0,316.04583945249186
4.0,6.6,61.0,87.0,320.54177065109985
4.0,6.7,61.0,88.0,314.67728990685794
4.0,6.8,61.0,89.0,335.17395549048763
4.0,6.9,61.0,90.0,316.30919826683174
4.0,7.0,61.0,91.0,350.00639020136026
4.0,7.1,61.0,92.0,298.34309283125486
4.0,7.2,61.0,93.0,346.0809483708935
4.0,7.3,61.0,94.0,283.3313322589756
4.0,7.4,61.0,95.0,319.040850074718
4.0,7.5,61.0,96.0,274.1875301299888
4.0,7.6,61.0,97.0,403.3090640886444
4.0,7.7,61.0,98.0,315.2646636449928
4.0,7.8,61.0,99.0,301.06781827284306
4.0,7.9,61.0,100.0,326.7693847980559
4.0,-2.0,61.0,1.0,293.55977631454806
4.0,-1.9,61.0,2.0,314.91763719037925
4.0,-1.8,61.0,3.0,269.0562384223975
4.0,-1.7,61.0,4.0,323.47779757256916
4.0,-1.6,61.0,5.0,291.68169409341914
4.0,-1.5,61.0,6.0,299.04135859541435
4.0,-1.4,61.0,7.0,333.2205248961455
4.0,-1.3,61.0,8.0,291.5466648491399
4.0,-1.2,61.0,9.0,288.17624037568913
4.0,-1.1,61.0,10.0,271.6483078338922
4.0,-1.0,61.0,11.0,298.1978765872877
4.0,-0.9,61.0,12.0,341.7294514245684
4.0,-0.8,61.0,13.0,334.17249723297573
4.0,-0.7,61.0,14.0,298.3011076488081
4.0,-0.6,61.0,15.0,341.1255403369686
4.0,-0.5,61.0,16.0,309.98637506970454
4.0,-0.4,61.0,17.0,333.0032095811989
4.0,-0.3,61.0,18.0,308.24063131405546
4.0,-0.2,61.0,19.0,323.12817229001166
4.0,-0.1,61.0,20.0,315.213524262549
4.0,0.0,61.0,21.0,826.34127739585
4.0,0.1,61.0,22.0,630.0084762887548
4.0,0.2,61.0,23.0,756.0103499165511
4.0,0.3,61.0,24.0,652.3986765252254
4.0,0.4,61.0,25.0,649.3423780735551
4.0,0.5,61.0,26.0,741.8814564109547
4.0,0.6,61.0,27.0,707.8614727590576
4.0,0.7,61.0,28.0,703.6034015338996
4.0,0.8,61.0,29.0,678.1184279224323
4.0,0.9,61.0,30.0,648.1670404897986
4.0,1.0,61.0,31.0,814.6073820803034
4.0,1.1,61.0,32.0,632.0938194833262
4.0,1.2,61.0,33.0,621.7795381930164
4.0,1.3,61.0,34.0,632.9010428618376
4.0,1.4,61.0,35.0,615.5518957484783
4.0,1.5,61.0,36.0,676.0617923696977
4.0,1.6,61.0,37.0,636.1037739265269
4.0,1.7,61.0,38.0,694.5224721240173
4.0,1.8,61.0,39.0,644.0903514517835
4.0,1.9,61.0,40.0,644.1358194229852
4.0,2.0,61.0,41.0,813.0363444352943
4.0,2.1,61.0,42.0,320.2400918320458
4.0,2.2,61.0,43.0,312.91220508601316
4.0,2.3,61.0,44.0,332.1760788131102
4.0,2.4,61.0,45.0,279.7774819902523
4.0,2.5,61.0,46.0,318.34239087660404
4.0,2.6,61.0,47.0,293.2152821155308
4.0,2.7,61.0,48.0,291.30750488386906
4.0,2.8,61.0,49.0,306.66031286275626
4.0,2.9,61.0,50.0,284.8816240177699
4.0,3.0,61.0,51.0,331.9802675807217
4.0,3.1,61.0,52.0,328.3643369861112
4.0,3.2,61.0,53.0,287.280800550275
4.0,3.3,61.0,54.0,307.9856249177832
4.0,3.4,61.0,55.0,331.04377986200745
4.0,3.5,61.0,56.0,329.2691283054362
4.0,3.6,61.0,57.0,313.60376817590054
4.0,3.7,61.0,58.0,298.78604533985197
4.0,3.8,61.0,59.0,329.28968702653276
4.0,3.9,61.0,60.0,291.5222206795688
4.0,4.0,61.0,61.0,337.5963391154809
4.1,4.2,62.0,63.0,317.80401522661083
4.1,4.3,62.0,64.0,323.019708812804
4.1,4.4,62.0,65.0,291.4093368370452
4.1,4.5,62.0,66.0,343.0321077693372
4.1,4.6,62.0,67.0,322.73247677963985
4.1,4.7,62.0,68.0,325.73999896268884
4.1,4.8,62.0,69.0,297.18442153869813
4.1,4.9,62.0,70.0,301.3900065552932
4.1,5.0,62.0,71.0,325.2235694155076
4.1,5.1,62.0,72.0,363.96235537617326
4.1,5.2,62.0,73.0,302.13677136474786
4.1,5.3,62.0,74.0,288.8480723776947
4.1,5.4,62.0,75.0,276.7488229627539
4.1,5.5,62.0,76.0,322.19964421437976
4.1,5.6,62.0,77.0,291.2068117123985
4.1,5.7,62.0,78.0,321.93665054140854
4.1,5.8,62.0,79.0,331.60220880969854
4.1,5.9,62.0,80.0,285.3278562724856
4.1,6.0,62.0,81.0,300.6081881299718
4.1,6.1,62.0,82.0,303.5170158076664
4.1,6.2,62.0,83.0,325.5450094246222
4.1,6.3,62.0,84.0,322.02858289808154
4.1,6.4,62.0,85.0,291.49624321078807
4.1,6.5,62.0,86.0,311.3450464200929
4.1,6.6,62.0,87.0,332.34569246369875
4.1,6.7,62.0,88.0,296.20285379618946
4.1,6.8,62.0,89.0,309.45693535457065
4.1,6.9,62.0,90.0,308.9754734504639
4.1,7.0,62.0,91.0,333.8698246440888
4.1,7.1,62.0,92.0,322.0867100572366
4.1,7.2,62.0,93.0,323.5788875366925
4.1,7.3,62.0,94.0,341.04964319989944
4.1,7.4,62.0,95.0,299.41701693383663
4.1,7.5,62.0,96.0,289.4962573439451
4.1,7.6,62.0,97.0,300.84581116695796
4.1,7.7,62.0,98.0,326.6501079749867
4.1,7.8,62.0,99.0,296.43371527762633
4.1,7.9,62.0,100.0,289.50348348104313
4.1,-2.0,62.0,1.0,299.01082885048373
4.1,-1.9,62.0,2.0,302.549530196164
4.1,-1.8,62.0,3.0,293.7554238965154
4.1,-1.7,62.0,4.0,315.1427369494064
4.1,-1.6,62.0,5.0,304.58352209171153
4.1,-1.5,62.0,6.0,296.4296453848808
4.1,-1.4,62.0,7.0,321.72780392417326
4.1,-1.3,62.0,8.0,284.8727878149126
4.1,-1.2,62.0,9.0,279.98686913258257
4.1,-1.1,62.0,10.0,309.3171216911696
4.1,-1.0,62.0,11.0,306.41192295614036
4.1,-0.9,62.0,12.0,318.6921218786088
4.1,-0.8,62.0,13.0,293.3076100274165
4.1,-0.7,62.0,14.0,298.22049209437876
4.1,-0.6,62.0,15.0,307.00057786991766
4.1,-0.5,62.0,16.0,307.0419776405593
4.1,-0.4,62.0,17.0,310.12131241362476
4.1,-0.3,62.0,18.0,321.6004963425082
4.1,-0.2,62.0,19.0,290.3678914031806
4.1,-0.1,62.0,20.0,316.09497117441083
4.1,0.0,62.0,21.0,741.1563748597372
4.1,0.1,62.0,22.0,665.7781859260191
4.1,0.2,62.0,23.0,684.2284735293551
4.1,0.3,62.0,24.0,741.2371658005094
4.1,0.4,62.0,25.0,612.2848351368328
4.1,0.5,62.0,26.0,703.6127573812363
4.1,0.6,62.0,27.0,563.2804279262471
4.1,0.7,62.0,28.0,668.2335107662481
4.1,0.8,62.0,29.0,584.0129543173485
4.1,0.9,62.0,30.0,635.6480555238192
4.1,1.0,62.0,31.0,628.5290136795794
4.1,1.1,62.0,32.0,705.7315397006524
4.1,1.2,62.0,33.0,585.4476583718125
4.1,1.3,62.0,34.0,609.4891391697512
4.1,1.4,62.0,35.0,688.7031991179912
4.1,1.5,62.0,36.0,676.6186591565732
4.1,1.6,62.0,37.0,624.2680652937115
4.1,1.7,62.0,38.0,593.3288754606618
4.1,1.8,62.0,39.0,488.25359149580567
4.1,1.9,62.0,40.0,805.050862579574
4.1,2.0,62.0,41.0,296.4899197246764
4.1,2.1,62.0,42.0,333.33047980260034
4.1,2.2,62.0,43.0,304.05876085691494
4.1,2.3,62.0,44.0,361.24127038944505
4.1,2.4,62.0,45.0,300.14861258411247
4.1,2.5,62.0,46.0,322.2042502935143
4.1,2.6,62.0,47.0,343.88633488066944
4.1,2.7,62.0,48.0,293.0596897177886
4.1,2.8,62.0,49.0,288.1739509150541
4.1,2.9,62.0,50.0,292.3680455011187
4.1,3.0,62.0,51.0,315.36588698127554
4.1,3.1,62.0,52.0,299.63009524315095
4.1,3.2,62.0,53.0,318.09799241569687
4.1,3.3,62.0,54.0,299.88404393447786
4.1,3.4,62.0,55.0,318.35196339699263
4.1,3.5,62.0,56.0,297.05396719493103
4.1,3.6,62.0,57.0,307.3413575198252
4.1,3.7,62.0,58.0,311.51403066956044
4.1,3.8,62.0,59.0,301.6004901480934
4.1,3.9,62.0,60.0,288.8474544035284
4.1,4.0,62.0,61.0,306.36125588696603
4.1,4.1,62.0,62.0,285.9230362088794
4.2,4.3,63.0,64.0,426.0723797371518
4.2,4.4,63.0,65.0,277.02422041520435
4.2,4.5,63.0,66.0,348.0360681973601
4.2,4.6,63.0,67.0,316.3020565439383
4.2,4.7,63.0,68.0,306.8937615915267
4.2,4.8,63.0,69.0,316.18314735083027
4.2,4.9,63.0,70.0,310.21201649897364
4.2,5.0,63.0,71.0,295.4291069114997
4.2,5.1,63.0,72.0,310.0944056414517
4.2,5.2,63.0,73.0,332.4916960400004
4.2,5.3,63.0,74.0,329.65276631563063
4.2,5.4,63.0,75.0,291.03362079244505
4.2,5.5,63.0,76.0,320.6107031836998
4.2,5.6,63.0,77.0,327.52515285507343
4.2,5.7,63.0,78.0,289.73169189830674
4.2,5.8,63.0,79.0,310.0693394395805
4.2,5.9,63.0,80.0,300.80466459178905
4.2,6.0,63.0,81.0,273.6555046935084
4.2,6.1,63.0,82.0,296.5141050933212
4.2,6.2,63.0,83.0,309.0699918383936
4.2,6.3,63.0,84.0,302.36688728609755
4.2,6.4,63.0,85.0,298.8425359653882
4.2,6.5,63.0,86.0,304.0978996708987
4.2,6.6,63.0,87.0,307.09059553218714
4.2,6.7,63.0,88.0,300.2437941487688
4.2,6.8,63.0,89.0,304.69138363511433
4.2,6.9,63.0,90.0,311.6148294861759
4.2,7.0,63.0,91.0,327.50069894729546
4.2,7.1,63.0,92.0,310.1642334549303
4.2,7.2,63.0,93.0,303.6404341248023
4.2,7.3,63.0,94.0,299.9384495932365
4.2,7.4,63.0,95.0,323.2343558332634
4.2,7.5,63.0,96.0,347.5354728746852
4.2,7.6,63.0,97.0,297.5939888548611
4.2,7.7,63.0,98.0,295.77843480477367
4.2,7.8,63.0,99.0,327.4229726807936
4.2,7.9,63.0,100.0,311.11996939888496
4.2,-2.0,63.0,1.0,305.73943242187084
4.2,-1.9,63.0,2.0,282.0297615708285
4.2,-1.8,63.0,3.0,332.23685634374215
4.2,-1.7,63.0,4.0,327.3816530870947
4.2,-1.6,63.0,5.0,313.0923654987116
4.2,-1.5,63.0,6.0,298.2987064562317
4.2,-1.4,63.0,7.0,290.1772518638218
4.2,-1.3,63.0,8.0,325.61724579286636
4.2,-1.2,63.0,9.0,317.99109743768736
4.2,-1.1,63.0,10.0,324.58238047550424
4.2,-1.0,63.0,11.0,324.64393201244167
4.2,-0.9,63.0,12.0,318.6242289171687
4.2,-0.8,63.0,13.0,301.0670323938563
4.2,-0.7,63.0,14.0,315.4085338104808
4.2,-0.6,63.0,15.0,311.60997130529984
4.2,-0.5,63.0,16.0,299.93316195763845
4.2,-0.4,63.0,17.0,301.85578753603767
4.2,-0.3,63.0,18.0,293.6156309373145
4.2,-0.2,63.0,19.0,299.4772500206371
4.2,-0.1,63.0,20.0,314.2646550562518
4.2,0.0,63.0,21.0,808.1232461594527
4.2,0.1,63.0,22.0,669.7927487960139
4.2,0.2,63.0,23.0,665.9175110168621
4.2,0.3,63.0,24.0,638.7404432008682
4.2,0.4,63.0,25.0,588.3227810905458
4.2,0.5,63.0,26.0,786.9681056394008
4.2,0.6,63.0,27.0,758.4149823982311
4.2,0.7,63.0,28.0,744.2768358368816
4.2,0.8,63.0,29.0,618.9970466337809
4.2,0.9,63.0,30.0,642.0428676384262
4.2,1.0,63.0,31.0,640.8902624235989
4.2,1.1,63.0,32.0,575.3440772293349
4.2,1.2,63.0,33.0,657.0073530203974
4.2,1.3,63.0,34.0,661.3134647125033
4.2,1.4,63.0,35.0,724.8497404146837
4.2,1.5,63.0,36.0,652.7968921290212
4.2,1.6,63.0,37.0,535.5019608728054
4.2,1.7,63.0,38.0,603.952917459155
4.2,1.8,63.0,39.0,822.5521831872235
4.2,1.9,63.0,40.0,337.34738428450197
4.2,2.0,63.0,41.0,290.7834658325159
4.2,2.1,63.0,42.0,304.5777973196663
4.2,2.2,63.0,43.0,299.4718857367519
4.2,2.3,63.0,44.0,293.7689104872215
4.2,2.4,63.0,45.0,309.45762614805074
4.2,2.5,63.0,46.0,307.3691264222175
4.2,2.6,63.0,47.0,316.73332893485014
4.2,2.7,63.0,48.0,312.2520257285413
4.2,2.8,63.0,49.0,330.94836785142166
4.2,2.9,63.0,50.0,302.53904012257294
4.2,3.0,63.0,51.0,299.90818908863747
4.2,3.1,63.0,52.0,305.92496390225716
4.2,3.2,63.0,53.0,334.2887205056276
4.2,3.3,63.0,54.0,348.5725634487161
4.2,3.4,63.0,55.0,301.5745388172183
4.2,3.5,63.0,56.0,305.16458632034966
4.2,3.6,63.0,57.0,340.01721168694144
4.2,3.7,63.0,58.0,340.0060286082985
4.2,3.8,63.0,59.0,329.3715529231009
4.2,3.9,63.0,60.0,316.0641922324251
4.2,4.0,63.0,61.0,337.7934639934845
4.2,4.1,63.0,62.0,292.68198375046927
4.2,4.2,63.0,63.0,297.239630029336
4.3,4.4,64.0,65.0,336.70881997944866
4.3,4.5,64.0,66.0,287.74965182312235
4.3,4.6,64.0,67.0,287.63906524111036
4.3,4.7,64.0,68.0,304.54328500875766
4.3,4.8,64.0,69.0,325.1267180203303
4.3,4.9,64.0,70.0,325.0329273753888
4.3,5.0,64.0,71.0,294.55362909121703
4.3,5.1,64.0,72.0,279.9417377218249
4.3,5.2,64.0,73.0,327.3918501168544
4.3,5.3,64.0,74.0,305.6232387722875
4.3,5.4,64.0,75.0,293.3494425413221
4.3,5.5,64.0,76.0,338.3746076587989
4.3,5.6,64.0,77.0,320.9249485857463
4.3,5.7,64.0,78.0,294.3148587102852
4.3,5.8,64.0,79.0,312.87307448692974
4.3,5.9,64.0,80.0,311.33461342896646
4.3,6.0,64.0,81.0,323.9850076731682
4.3,6.1,64.0,82.0,284.1412472258647
4.3,6.2,64.0,83.0,311.2590670292852
4.3,6.3,64.0,84.0,345.3512148506974
4.3,6.4,64.0,85.0,353.1929317715632
4.3,6.5,64.0,86.0,310.2254957901592
4.3,6.6,64.0,87.0,303.8586924181064
4.3,6.7,64.0,88.0,326.0543750710911
4.3,6.8,64.0,89.0,322.56966172541763
4.3,6.9,64.0,90.0,294.93208607694856
4.3,7.0,64.0,91.0,284.6744122772293
4.3,7.1,64.0,92.0,304.0771914613516
4.3,7.2,64.0,93.0,303.5776436793837
4.3,7.3,64.0,94.0,313.3191262140647
4.3,7.4,64.0,95.0,400.2203622143688
4.3,7.5,64.0,96.0,311.7494158806108
4.3,7.6,64.0,97.0,317.9441848347046
4.3,7.7,64.0,98.0,291.65075220612874
4.3,7.8,64.0,99.0,396.3032500537376
4.3,7.9,64.0,100.0,333.08151142556306
4.3,-2.0,64.0,1.0,278.859163865502
4.3,-1.9,64.0,2.0,326.42389952213136
4.3,-1.8,64.0,3.0,330.35354707707586
4.3,-1.7,64.0,4.0,313.35667453153354
4.3,-1.6,64.0,5.0,313.5049254795165
4.3,-1.5,64.0,6.0,346.6697360253035
4.3,-1.4,64.0,7.0,355.212865606553
4.3,-1.3,64.0,8.0,297.2697406873027
4.3,-1.2,64.0,9.0,288.8302017753288
4.3,-1.1,64.0,10.0,287.5944266048338
4.3,-1.0,64.0,11.0,284.847858798643
4.3,-0.9,64.0,12.0,306.70264952096943
4.3,-0.8,64.0,13.0,370.109783320181
4.3,-0.7,64.0,14.0,349.2688878634383
4.3,-0.6,64.0,15.0,316.9324432843217
4.3,-0.5,64.0,16.0,388.1829492466783
4.3,-0.4,64.0,17.0,309.73130928620736
4.3,-0.3,64.0,18.0,323.25147336105056
4.3,-0.2,64.0,19.0,398.57692553126185
4.3,-0.1,64.0,20.0,294.52191772677156
4.3,0.0,64.0,21.0,793.8567545579081
4.3,0.1,64.0,22.0,549.9475473581035
4.3,0.2,64.0,23.0,573.3189455520961
4.3,0.3,64.0,24.0,731.0688387884867
4.3,0.4,64.0,25.0,633.155694848494
4.3,0.5,64.0,26.0,681.7196342980695
4.3,0.6,64.0,27.0,555.4013538630096
4.3,0.7,64.0,28.0,611.5758626054319
4.3,0.8,64.0,29.0,663.5857233237133
4.3,0.9,64.0,30.0,579.3663417868049
4.3,1.0,64.0,31.0,547.7376170628331
4.3,1.1,64.0,32.0,718.4317777656066
4.3,1.2,64.0,33.0,657.9603389338309
4.3,1.3,64.0,34.0,668.9903191728407
4.3,1.4,64.0,35.0,652.3438153670613
4.3,1.5,64.0,36.0,622.0839796852806
4.3,1.6,64.0,37.0,580.9093457732588
4.3,1.7,64.0,38.0,888.92100510663
4.3,1.8,64.0,39.0,324.31329617870296
4.3,1.9,64.0,40.0,306.91882482700623
4.3,2.0,64.0,41.0,295.03803687264303
4.3,2.1,64.0,42.0,325.4756810583705
4.3,2.2,64.0,43.0,332.235792068431
4.3,2.3,64.0,44.0,280.04789181495994
4.3,2.4,64.0,45.0,349.0957574026758
4.3,2.5,64.0,46.0,280.16970178457944
4.3,2.6,64.0,47.0,306.0507175271194
4.3,2.7,64.0,48.0,341.12060939908133
4.3,2.8,64.0,49.0,296.7979582989407
4.3,2.9,64.0,50.0,282.4611345261185
4.3,3.0,64.0,51.0,311.30845951616084
4.3,3.1,64.0,52.0,337.9854396543402
4.3,3.2,64.0,53.0,303.7959961056785
4.3,3.3,64.0,54.0,334.98934350910474
4.3,3.4,64.0,55.0,308.19723958365057
4.3,3.5,64.0,56.0,313.473147254823
4.3,3.6,64.0,57.0,314.6871254886202
4.3,3.7,64.0,58.0,319.8932612215769
4.3,3.8,64.0,59.0,320.150861951442
4.3,3.9,64.0,60.0,297.06143917652787
4.3,4.0,64.0,61.0,330.1253726360276
4.3,4.1,64.0,62.0,296.13992071380204
4.3,4.2,64.0,63.0,305.7418783980069
4.3,4.3,64.0,64.0,307.4789487097252
4.4,4.5,65.0,66.0,314.8768635591517
4.4,4.6,65.0,67.0,317.4664522373912
4.4,4.7,65.0,68.0,317.13947730423087
4.4,4.8,65.0,69.0,259.89903168170883
4.4,4.9,65.0,70.0,294.38594262580443
4.4,5.0,65.0,71.0,307.0402910782074
4.4,5.1,65.0,72.0,294.2829204292903
4.4,5.2,65.0,73.0,287.0032634846664
4.4,5.3,65.0,74.0,319.46076073694036
4.4,5.4,65.0,75.0,288.67337869638567
4.4,5.5,65.0,76.0,304.42970145317264
4.4,5.6,65.0,77.0,327.19275769757917
4.4,5.7,65.0,78.0,305.4091102496786
4.4,5.8,65.0,79.0,313.0739349145972
4.4,5.9,65.0,80.0,289.27685317808357
4.4,6.0,65.0,81.0,321.69469093224535
4.4,6.1,65.0,82.0,294.53035900969195
4.4,6.2,65.0,83.0,361.01996364013644
4.4,6.3,65.0,84.0,333.90801599140286
4.4,6.4,65.0,85.0,305.8530842274093
4.4,6.5,65.0,86.0,309.65709336885624
4.4,6.6,65.0,87.0,306.10160435520277
4.4,6.7,65.0,88.0,302.8443970122924
4.4,6.8,65.0,89.0,310.1551669596052
4.4,6.9,65.0,90.0,311.5483105035307
4.4,7.0,65.0,91.0,314.02009863216733
4.4,7.1,65.0,92.0,286.5475429047385
4.4,7.2,65.0,93.0,312.1692281655164
4.4,7.3,65.0,94.0,288.70403962743615
4.4,7.4,65.0,95.0,354.0923093572968
4.4,7.5,65.0,96.0,364.9201336177167
4.4,7.6,65.0,97.0,273.7452293565675
4.4,7.7,65.0,98.0,309.3670226189107
4.4,7.8,65.0,99.0,294.56116129759806
4.4,7.9,65.0,100.0,307.13955876445146
4.4,-2.0,65.0,1.0,286.8995454809025
4.4,-1.9,65.0,2.0,288.8851436416911
4.4,-1.8,65.0,3.0,290.51107784776724
4.4,-1.7,65.0,4.0,309.01514447889554
4.4,-1.6,65.0,5.0,317.66668537061
4.4,-1.5,65.0,6.0,326.1193627243784
4.4,-1.4,65.0,7.0,327.3947207989359
4.4,-1.3,65.0,8.0,308.76803902756876
4.4,-1.2,65.0,9.0,327.28486980881695
4.4,-1.1,65.0,10.0,279.4202027933574
4.4,-1.0,65.0,11.0,309.3268984195687
4.4,-0.9,65.0,12.0,297.81111422241474
4.4,-0.8,65.0,13.0,308.30350550456484
4.4,-0.7,65.0,14.0,343.1780018114121
4.4,-0.6,65.0,15.0,337.0629247001906
4.4,-0.5,65.0,16.0,336.0299001099521
4.4,-0.4,65.0,17.0,304.81562693841465
4.4,-0.3,65.0,18.0,304.6392644600763
4.4,-0.2,65.0,19.0,311.1023652475413
4.4,-0.1,65.0,20.0,323.993133860146
4.4,0.0,65.0,21.0,785.5400711717166
4.4,0.1,65.0,22.0,636.0721784091995
4.4,0.2,65.0,23.0,639.0110001404395
4.4,0.3,65.0,24.0,669.2277843276416
4.4,0.4,65.0,25.0,540.8888934315962
4.4,0.5,65.0,26.0,665.9073653540663
4.4,0.6,65.0,27.0,575.0652874332123
4.4,0.7,65.0,28.0,578.4034462215717
4.4,0.8,65.0,29.0,626.439442639148
4.4,0.9,65.0,30.0,582.0868749501566
4.4,1.0,65.0,31.0,613.5869647240778
4.4,1.1,65.0,32.0,727.2452911501524
4.4,1.2,65.0,33.0,577.8634670400911
4.4,1.3,65.0,34.0,609.6011358658761
4.4,1.4,65.0,35.0,515.3807389017062
4.4,1.5,65.0,36.0,657.8715091796865
4.4,1.6,65.0,37.0,800.9675167900112
4.4,1.7,65.0,38.0,278.4074170820074
4.4,1.8,65.0,39.0,285.73131747551145
4.4,1.9,65.0,40.0,295.0348572325834
4.4,2.0,65.0,41.0,324.6158904065856
4.4,2.1,65.0,42.0,338.54425432619695
4.4,2.2,65.0,43.0,317.67231427547193
4.4,2.3,65.0,44.0,303.1868881195109
4.4,2.4,65.0,45.0,316.25428998319063
4.4,2.5,65.0,46.0,306.13542877530415
4.4,2.6,65.0,47.0,327.2898105362602
4.4,2.7,65.0,48.0,304.5016119909209
4.4,2.8,65.0,49.0,307.8241252106852
4.4,2.9,65.0,50.0,330.3902910113964
4.4,3.0,65.0,51.0,316.6730009421704
4.4,3.1,65.0,52.0,285.13475418634727
4.4,3.2,65.0,53.0,329.0092227194114
4.4,3.3,65.0,54.0,292.4976119636335
4.4,3.4,65.0,55.0,295.9354480335254
4.4,3.5,65.0,56.0,341.02653965001804
4.4,3.6,65.0,57.0,308.12469592990334
4.4,3.7,65.0,58.0,293.77266419099743
4.4,3.8,65.0,59.0,302.6341745320719
4.4,3.9,65.0,60.0,348.63693636790464
4.4,4.0,65.0,61.0,303.00103999166475
4.4,4.1,65.0,62.0,294.77648394635384
4.4,4.2,65.0,63.0,320.7218937321457
4.4,4.3,65.0,64.0,290.68292250917534
4.4,4.4,65.0,65.0,285.93682950794806
4.5,4.6,66.0,67.0,332.44609065918405
4.5,4.7,66.0,68.0,316.29895129912467
4.5,4.8,66.0,69.0,265.210007841022
4.5,4.9,66.0,70.0,296.5257164295583
4.5,5.0,66.0,71.0,302.6704992125592
4.5,5.1,66.0,72.0,312.2291502309054
4.5,5.2,66.0,73.0,281.958372152143
4.5,5.3,66.0,74.0,290.5342810581584
4.5,5.4,66.0,75.0,298.83980656127454
4.5,5.5,66.0,76.0,303.0647621698136
4.5,5.6,66.0,77.0,329.9348769533492
4.5,5.7,66.0,78.0,324.28185491862564
4.5,5.8,66.0,79.0,301.26959126466636
4.5,5.9,66.0,80.0,330.61372618701114
4.5,6.0,66.0,81.0,308.4250471600904
4.5,6.1,66.0,82.0,296.0034627910919
4.5,6.2,66.0,83.0,278.15971311549424
4.5,6.3,66.0,84.0,299.74417707500703
4.5,6.4,66.0,85.0,296.57259666466723
4.5,6.5,66.0,86.0,321.2589675922427
4.5,6.6,66.0,87.0,303.6626207108189
4.5,6.7,66.0,88.0,536.0808375598323
4.5,6.8,66.0,89.0,311.1408621737844
4.5,6.9,66.0,90.0,293.1305558930517
4.5,7.0,66.0,91.0,281.6895368997037
4.5,7.1,66.0,92.0,292.6362331519002
4.5,7.2,66.0,93.0,327.2200608696505
4.5,7.3,66.0,94.0,308.0204534683365
4.5,7.4,66.0,95.0,314.3492414713997
4.5,7.5,66.0,96.0,306.8687239561451
4.5,7.6,66.0,97.0,296.9585926924861
4.5,7.7,66.0,98.0,324.5597699981207
4.5,7.8,66.0,99.0,285.32706926287585
4.5,7.9,66.0,100.0,320.748853274493
4.5,-2.0,66.0,1.0,318.9252163941316
4.5,-1.9,66.0,2.0,277.7585451062314
4.5,-1.8,66.0,3.0,296.57491981508826
4.5,-1.7,66.0,4.0,334.0626215155532
4.5,-1.6,66.0,5.0,297.2078035302872
4.5,-1.5,66.0,6.0,287.7037654371475
4.5,-1.4,66.0,7.0,286.5646367608046
4.5,-1.3,66.0,8.0,286.0165369095455
4.5,-1.2,66.0,9.0,287.954627488358
4.5,-1.1,66.0,10.0,314.4498079786064
4.5,-1.0,66.0,11.0,316.0558521733955
4.5,-0.9,66.0,12.0,279.5370274149772
4.5,-0.8,66.0,13.0,323.23512465873813
4.5,-0.7,66.0,14.0,307.8143264091978
4.5,-0.6,66.0,15.0,306.4780590069127
4.5,-0.5,66.0,16.0,289.7795502730283
4.5,-0.4,66.0,17.0,308.0924980640199
4.5,-0.3,66.0,18.0,302.0022468782233
4.5,-0.2,66.0,19.0,312.0965475198741
4.5,-0.1,66.0,20.0,318.287655908789
4.5,0.0,66.0,21.0,727.1817579855314
4.5,0.1,66.0,22.0,703.1427952829871
4.5,0.2,66.0,23.0,610.9128346615228
4.5,0.3,66.0,24.0,680.8755182541775
4.5,0.4,66.0,25.0,663.2645310701193
4.5,0.5,66.0,26.0,624.822946888865
4.5,0.6,66.0,27.0,577.2952895566676
4.5,0.7,66.0,28.0,603.9774215755382
4.5,0.8,66.0,29.0,581.5660080670756
4.5,0.9,66.0,30.0,685.3820651296994
4.5,1.0,66.0,31.0,736.7580792024169
4.5,1.1,66.0,32.0,615.1341659997156
4.5,1.2,66.0,33.0,719.1129485125796
4.5,1.3,66.0,34.0,634.5642180881171
4.5,1.4,66.0,35.0,666.424380494212
4.5,1.5,66.0,36.0,779.4285658147982
4.5,1.6,66.0,37.0,310.2657476363854
4.5,1.7,66.0,38.0,297.26607031586883
4.5,1.8,66.0,39.0,322.9227856468388
4.5,1.9,66.0,40.0,282.59776019600037
4.5,2.0,66.0,41.0,337.6954735596992
4.5,2.1,66.0,42.0,341.52574256157766
4.5,2.2,66.0,43.0,321.3948125115553
4.5,2.3,66.0,44.0,298.9166851493185
4.5,2.4,66.0,45.0,411.2248585446747
4.5,2.5,66.0,46.0,324.9158475587644
4.5,2.6,66.0,47.0,305.9962177514735
4.5,2.7,66.0,48.0,314.2959053091039
4.5,2.8,66.0,49.0,307.2565446960266
4.5,2.9,66.0,50.0,285.9525222870853
4.5,3.0,66.0,51.0,329.60021346778746
4.5,3.1,66.0,52.0,312.51636775286084
4.5,3.2,66.0,53.0,305.68686688882565
4.5,3.3,66.0,54.0,419.27459961392026
4.5,3.4,66.0,55.0,279.9720544494688
4.5,3.5,66.0,56.0,313.8475078616042
4.5,3.6,66.0,57.0,317.8343007753946
4.5,3.7,66.0,58.0,371.07104225011784
4.5,3.8,66.0,59.0,310.4557273207942
4.5,3.9,66.0,60.0,297.07585912061916
4.5,4.0,66.0,61.0,359.5840351365066
4.5,4.1,66.0,62.0,281.5189870566325
4.5,4.2,66.0,63.0,313.51086144801394
4.5,4.3,66.0,64.0,307.23922931849586
4.5,4.4,66.0,65.0,295.1818748391045
4.5,4.5,66.0,66.0,294.45825138683057
4.6,4.7,67.0,68.0,324.51974472006117
4.6,4.8,67.0,69.0,302.9478161611946
4.6,4.9,67.0,70.0,309.39422099342113
4.6,5.0,67.0,71.0,324.83544588449183
4.6,5.1,67.0,72.0,342.47150489570396
4.6,5.2,67.0,73.0,301.7674957170472
4.6,5.3,67.0,74.0,306.5711877693036
4.6,5.4,67.0,75.0,375.8874299086258
4.6,5.5,67.0,76.0,327.693067789945
4.6,5.6,67.0,77.0,305.66492645969976
4.6,5.7,67.0,78.0,327.0021024843354
4.6,5.8,67.0,79.0,304.703592374853
4.6,5.9,67.0,80.0,299.48629944740145
4.6,6.0,67.0,81.0,316.6242931611578
4.6,6.1,67.0,82.0,315.7336568982541
4.6,6.2,67.0,83.0,323.85168769743177
4.6,6.3,67.0,84.0,298.58453673006596
4.6,6.4,67.0,85.0,294.038860451716
4.6,6.5,67.0,86.0,318.0546320589348
4.6,6.6,67.0,87.0,326.01973398408853
4.6,6.7,67.0,88.0,301.7557819076862
4.6,6.8,67.0,89.0,307.83211231527565
4.6,6.9,67.0,90.0,301.30718613724383
4.6,7.0,67.0,91.0,298.8938209932886
4.6,7.1,67.0,92.0,279.35668274953537
4.6,7.2,67.0,93.0,335.3074133267562
4.6,7.3,67.0,94.0,290.96851887855183
4.6,7.4,67.0,95.0,316.9500737136822
4.6,7.5,67.0,96.0,350.33560901053943
4.6,7.6,67.0,97.0,308.5300832879655
4.6,7.7,67.0,98.0,330.9975055771318
4.6,7.8,67.0,99.0,317.57749522499887
4.6,7.9,67.0,100.0,310.1495543642981
4.6,-2.0,67.0,1.0,331.28146760140464
4.6,-1.9,67.0,2.0,339.75657937569383
4.6,-1.8,67.0,3.0,287.0062771842666
4.6,-1.7,67.0,4.0,319.38715774229837
4.6,-1.6,67.0,5.0,321.6352652187976
4.6,-1.5,67.0,6.0,312.2077793072731
4.6,-1.4,67.0,7.0,290.849654981058
4.6,-1.3,67.0,8.0,297.58435249722396
4.6,-1.2,67.0,9.0,310.6292090312833
4.6,-1.1,67.0,10.0,340.41359457396914
4.6,-1.0,67.0,11.0,307.1008184389305
4.6,-0.9,67.0,12.0,327.8825887419895
4.6,-0.8,67.0,13.0,280.3409103377326
4.6,-0.7,67.0,14.0,344.70306869411746
4.6,-0.6,67.0,15.0,340.1323524453252
4.6,-0.5,67.0,16.0,305.37077583492686
4.6,-0.4,67.0,17.0,304.39082792040966
4.6,-0.3,67.0,18.0,314.82512243208885
4.6,-0.2,67.0,19.0,265.13106475277993
4.6,-0.1,67.0,20.0,319.4140980596816
4.6,0.0,67.0,21.0,749.9982648183881
4.6,0.1,67.0,22.0,618.5936787150015
4.6,0.2,67.0,23.0,766.6507812224933
4.6,0.3,67.0,24.0,689.3592413280123
4.6,0.4,67.0,25.0,753.0201700372168
4.6,0.5,67.0,26.0,588.8971909422613
4.6,0.6,67.0,27.0,574.435197940159
4.6,0.7,67.0,28.0,644.8919468632904
4.6,0.8,67.0,29.0,618.0465219064712
4.6,0.9,67.0,30.0,645.5437591008787
4.6,1.0,67.0,31.0,757.0054999859336
4.6,1.1,67.0,32.0,572.2338201795627
4.6,1.2,67.0,33.0,617.1303903428628
4.6,1.3,67.0,34.0,592.2076311751915
4.6,1.4,67.0,35.0,830.0129278071838
4.6,1.5,67.0,36.0,327.5926628302603
4.6,1.6,67.0,37.0,330.42593067345604
4.6,1.7,67.0,38.0,308.68101328598846
4.6,1.8,67.0,39.0,343.07603386633235
4.6,1.9,67.0,40.0,291.5514401404755
4.6,2.0,67.0,41.0,305.6417571226986
4.6,2.1,67.0,42.0,309.83592664840216
4.6,2.2,67.0,43.0,292.75263963557495
4.6,2.3,67.0,44.0,315.5325171500426
4.6,2.4,67.0,45.0,333.05642589118094
4.6,2.5,67.0,46.0,293.62664649965757
4.6,2.6,67.0,47.0,305.55618160890623
4.6,2.7,67.0,48.0,353.65845257650005
4.6,2.8,67.0,49.0,319.0889160819133
4.6,2.9,67.0,50.0,333.458279637296
4.6,3.0,67.0,51.0,299.34861261296794
4.6,3.1,67.0,52.0,284.426058508661
4.6,3.2,67.0,53.0,298.33513107472646
4.6,3.3,67.0,54.0,311.4587048270178
4.6,3.4,67.0,55.0,295.43511967984824
4.6,3.5,67.0,56.0,309.6529530553618
4.6,3.6,67.0,57.0,303.8654867287477
4.6,3.7,67.0,58.0,297.97365297635037
4.6,3.8,67.0,59.0,362.0830323923343
4.6,3.9,67.0,60.0,276.6197825308305
4.6,4.0,67.0,61.0,445.3747605236872
4.6,4.1,67.0,62.0,324.3987505446967
4.6,4.2,67.0,63.0,296.9782432826051
4.6,4.3,67.0,64.0,330.9771291792565
4.6,4.4,67.0,65.0,290.8964717293301
4.6,4.5,67.0,66.0,302.22621798788936
4.6,4.6,67.0,67.0,331.17433783899634
4.7,4.8,68.0,69.0,326.9738648067908
4.7,4.9,68.0,70.0,315.7389171760187
4.7,5.0,68.0,71.0,301.0623360742051
4.7,5.1,68.0,72.0,318.9936987323151
4.7,5.2,68.0,73.0,294.1561180947111
4.7,5.3,68.0,74.0,304.0605521822617
4.7,5.4,68.0,75.0,260.21583807565406
4.7,5.5,68.0,76.0,337.32364286103035
4.7,5.6,68.0,77.0,304.6024894132659
4.7,5.7,68.0,78.0,295.50545218057016
4.7,5.8,68.0,79.0,330.5500267784885
4.7,5.9,68.0,80.0,328.25621959819284
4.7,6.0,68.0,81.0,317.14552708888306
4.7,6.1,68.0,82.0,305.9271943357016
4.7,6.2,68.0,83.0,274.49117545134953
4.7,6.3,68.0,84.0,299.8918973645949
4.7,6.4,68.0,85.0,360.6466837428991
4.7,6.5,68.0,86.0,304.5889885584373
4.7,6.6,68.0,87.0,309.3586915964267
4.7,6.7,68.0,88.0,313.17376292142364
4.7,6.8,68.0,89.0,296.03547512203056
4.7,6.9,68.0,90.0,347.79649620102197
4.7,7.0,68.0,91.0,350.68696302065206
4.7,7.1,68.0,92.0,302.5653597208576
4.7,7.2,68.0,93.0,321.4205009288773
4.7,7.3,68.0,94.0,319.15874011573493
4.7,7.4,68.0,95.0,338.227255943683
4.7,7.5,68.0,96.0,358.18158277146875
4.7,7.6,68.0,97.0,347.62798631684035
4.7,7.7,68.0,98.0,299.1617944271017
4.7,7.8,68.0,99.0,311.4962568856309
4.7,7.9,68.0,100.0,296.96305575000014
4.7,-2.0,68.0,1.0,293.85905400058346
4.7,-1.9,68.0,2.0,346.18070537753744
4.7,-1.8,68.0,3.0,314.1387567781144
4.7,-1.7,68.0,4.0,313.0450380060654
4.7,-1.6,68.0,5.0,399.7619757760079
4.7,-1.5,68.0,6.0,319.51617559352417
4.7,-1.4,68.0,7.0,306.90969861313783
4.7,-1.3,68.0,8.0,308.2222827867007
4.7,-1.2,68.0,9.0,312.2212449290449
4.7,-1.1,68.0,10.0,308.14009802023054
4.7,-1.0,68.0,11.0,339.46024842629623
4.7,-0.9,68.0,12.0,306.53548730821495
4.7,-0.8,68.0,13.0,295.13661200177705
4.7,-0.7,68.0,14.0,306.6450062097275
4.7,-0.6,68.0,15.0,286.3707544918143
4.7,-0.5,68.0,16.0,341.2107132760259
4.7,-0.4,68.0,17.0,277.1733067104387
4.7,-0.3,68.0,18.0,275.8895914542431
4.7,-0.2,68.0,19.0,280.35161296253705
4.7,-0.1,68.0,20.0,336.0001048569859
4.7,0.0,68.0,21.0,846.6890759513963
4.7,0.1,68.0,22.0,634.3370217860007
4.7,0.2,68.0,23.0,720.5904698806153
4.7,0.3,68.0,24.0,667.1340845738789
4.7,0.4,68.0,25.0,689.4734300925205
4.7,0.5,68.0,26.0,617.3217272354326
4.7,0.6,68.0,27.0,603.179566475342
4.7,0.7,68.0,28.0,639.0243932776722
4.7,0.8,68.0,29.0,692.4473352780997
4.7,0.9,68.0,30.0,601.2534922383797
4.7,1.0,68.0,31.0,623.3681746819027
4.7,1.1,68.0,32.0,596.0179487368305
4.7,1.2,68.0,33.0,600.9569526158012
4.7,1.3,68.0,34.0,873.091928416785
4.7,1.4,68.0,35.0,303.7131595829325
4.7,1.5,68.0,36.0,332.4569918321213
4.7,1.6,68.0,37.0,333.3571080810696
4.7,1.7,68.0,38.0,312.1349968151224
4.7,1.8,68.0,39.0,310.11050292313524
4.7,1.9,68.0,40.0,323.1268251049523
4.7,2.0,68.0,41.0,367.8723474688591
4.7,2.1,68.0,42.0,312.7043157949141
4.7,2.2,68.0,43.0,289.62696319765985
4.7,2.3,68.0,44.0,301.5410820108368
4.7,2.4,68.0,45.0,383.23753510221337
4.7,2.5,68.0,46.0,300.9470366406607
4.7,2.6,68.0,47.0,387.85481531620565
4.7,2.7,68.0,48.0,327.1763375527698
4.7,2.8,68.0,49.0,326.0133558933546
4.7,2.9,68.0,50.0,302.9494802663116
4.7,3.0,68.0,51.0,271.066690120033
4.7,3.1,68.0,52.0,327.95113949249514
4.7,3.2,68.0,53.0,336.1248327397147
4.7,3.3,68.0,54.0,318.86031633346545
4.7,3.4,68.0,55.0,305.5470240273882
4.7,3.5,68.0,56.0,305.31121720947067
4.7,3.6,68.0,57.0,276.16647090293344
4.7,3.7,68.0,58.0,312.15384777249415
4.7,3.8,68.0,59.0,305.25881811861797
4.7,3.9,68.0,60.0,307.1266646961926
4.7,4.0,68.0,61.0,312.58852603635864
4.7,4.1,68.0,62.0,308.6481658414533
4.7,4.2,68.0,63.0,290.4655398230313
4.7,4.3,68.0,64.0,304.30987689058486
4.7,4.4,68.0,65.0,275.13991395645706
4.7,4.5,68.0,66.0,311.0355080774325
4.7,4.6,68.0,67.0,287.3825330329693
4.7,4.7,68.0,68.0,308.255643179647
4.8,4.9,69.0,70.0,355.1741022692631
4.8,5.0,69.0,71.0,321.98234450771724
4.8,5.1,69.0,72.0,290.3351657939222
4.8,5.2,69.0,73.0,360.3152388908122
4.8,5.3,69.0,74.0,301.3236130865965
4.8,5.4,69.0,75.0,328.80697360138674
4.8,5.5,69.0,76.0,289.88120380642243
4.8,5.6,69.0,77.0,309.8301175933895
4.8,5.7,69.0,78.0,285.9682344020231
4.8,5.8,69.0,79.0,305.7951293867233
4.8,5.9,69.0,80.0,288.03928545569477
4.8,6.0,69.0,81.0,298.7412138176093
4.8,6.1,69.0,82.0,328.6278354751321
4.8,6.2,69.0,83.0,447.18296542673556
4.8,6.3,69.0,84.0,301.6606256079276
4.8,6.4,69.0,85.0,311.5085295262382
4.8,6.5,69.0,86.0,308.2515421189342
4.8,6.6,69.0,87.0,327.88583808162605
4.8,6.7,69.0,88.0,321.3461203533716
4.8,6.8,69.0,89.0,308.467739267485
4.8,6.9,69.0,90.0,290.07622826237525
4.8,7.0,69.0,91.0,351.8841577000198
4.8,7.1,69.0,92.0,308.82627276170774
4.8,7.2,69.0,93.0,322.6050132187714
4.8,7.3,69.0,94.0,300.4898349547259
4.8,7.4,69.0,95.0,312.6875502545663
4.8,7.5,69.0,96.0,299.9596864787469
4.8,7.6,69.0,97.0,344.3202025725112
4.8,7.7,69.0,98.0,312.99047304426443
4.8,7.8,69.0,99.0,307.29944283653225
4.8,7.9,69.0,100.0,337.4398668716065
4.8,-2.0,69.0,1.0,282.54304270811684
4.8,-1.9,69.0,2.0,327.3498950409136
4.8,-1.8,69.0,3.0,298.21110970566116
4.8,-1.7,69.0,4.0,291.72056450432706
4.8,-1.6,69.0,5.0,285.62928115706023
4.8,-1.5,69.0,6.0,312.22537818134265
4.8,-1.4,69.0,7.0,339.63339072651473
4.8,-1.3,69.0,8.0,322.59895604595306
4.8,-1.2,69.0,9.0,300.01385609779265
4.8,-1.1,69.0,10.0,306.5939018924679
4.8,-1.0,69.0,11.0,300.3441081715996
4.8,-0.9,69.0,12.0,308.9805485641
4.8,-0.8,69.0,13.0,344.89373684141214
4.8,-0.7,69.0,14.0,326.3412695222667
4.8,-0.6,69.0,15.0,299.82577218990895
4.8,-0.5,69.0,16.0,332.9835848511572
4.8,-0.4,69.0,17.0,289.87356505568783
4.8,-0.3,69.0,18.0,322.7959815851259
4.8,-0.2,69.0,19.0,311.0670401626011
4.8,-0.1,69.0,20.0,289.9375103308738
4.8,0.0,69.0,21.0,732.8238755982762
4.8,0.1,69.0,22.0,584.4339267670488
4.8,0.2,69.0,23.0,654.9113758711837
4.8,0.3,69.0,24.0,604.9828131803565
4.8,0.4,69.0,25.0,710.373843979418
4.8,0.5,69.0,26.0,599.9807017014679
4.8,0.6,69.0,27.0,637.1340444751695
4.8,0.7,69.0,28.0,907.2643829372431
4.8,0.8,69.0,29.0,746.3307855229633
4.8,0.9,69.0,30.0,684.1554215399008
4.8,1.0,69.0,31.0,642.0525404760793
4.8,1.1,69.0,32.0,609.8091131966701
4.8,1.2,69.0,33.0,806.5067271815007
4.8,1.3,69.0,34.0,302.1525611605432
4.8,1.4,69.0,35.0,329.63464580646485
4.8,1.5,69.0,36.0,298.13707893523423
4.8,1.6,69.0,37.0,313.20277019688655
4.8,1.7,69.0,38.0,307.45843579227216
4.8,1.8,69.0,39.0,288.92003080382773
4.8,1.9,69.0,40.0,310.8065225285157
4.8,2.0,69.0,41.0,318.4306273178537
4.8,2.1,69.0,42.0,301.3153776330389
4.8,2.2,69.0,43.0,321.29386071560725
4.8,2.3,69.0,44.0,328.3867300934025
4.8,2.4,69.0,45.0,308.8350900909735
4.8,2.5,69.0,46.0,357.1122822360625
4.8,2.6,69.0,47.0,305.0916461880676
4.8,2.7,69.0,48.0,330.5186049031941
4.8,2.8,69.0,49.0,294.1429927052788
4.8,2.9,69.0,50.0,303.08735707258154
4.8,3.0,69.0,51.0,313.9793622666211
4.8,3.1,69.0,52.0,289.7877560426012
4.8,3.2,69.0,53.0,294.9844389895866
4.8,3.3,69.0,54.0,292.91751299785386
4.8,3.4,69.0,55.0,292.0633363768008
4.8,3.5,69.0,56.0,295.2194048412003
4.8,3.6,69.0,57.0,315.8869109316736
4.8,3.7,69.0,58.0,317.54159269751517
4.8,3.8,69.0,59.0,276.7716684501109
4.8,3.9,69.0,60.0,318.0008658104043
4.8,4.0,69.0,61.0,314.49346065103936
4.8,4.1,69.0,62.0,334.2062046135757
4.8,4.2,69.0,63.0,311.03865287385025
4.8,4.3,69.0,64.0,334.80476284986014
4.8,4.4,69.0,65.0,293.9978340681303
4.8,4.5,69.0,66.0,328.00186652402596
4.8,4.6,69.0,67.0,297.42051488482775
4.8,4.7,69.0,68.0,313.83689613820565
4.8,4.8,69.0,69.0,337.09657919490024
4.9,5.0,70.0,71.0,303.12901004204326
4.9,5.1,70.0,72.0,299.36385715720843
4.9,5.2,70.0,73.0,374.1632226007359
4.9,5.3,70.0,74.0,333.8395068741057
4.9,5.4,70.0,75.0,296.2341261023125
4.9,5.5,70.0,76.0,311.60779225374625
4.9,5.6,70.0,77.0,326.44084978642144
4.9,5.7,70.0,78.0,287.96422634027516
4.9,5.8,70.0,79.0,318.58688684331787
4.9,5.9,70.0,80.0,308.39560955748226
4.9,6.0,70.0,81.0,315.75061413627213
4.9,6.1,70.0,82.0,316.4005331027242
4.9,6.2,70.0,83.0,336.1104565146994
4.9,6.3,70.0,84.0,327.0709866396189
4.9,6.4,70.0,85.0,288.495727234436
4.9,6.5,70.0,86.0,291.0124953587323
4.9,6.6,70.0,87.0,312.7838208919977
4.9,6.7,70.0,88.0,310.2612387937977
4.9,6.8,70.0,89.0,309.9561423406539
4.9,6.9,70.0,90.0,298.2497270843999
4.9,7.0,70.0,91.0,345.6659850289705
4.9,7.1,70.0,92.0,293.1312681526439
4.9,7.2,70.0,93.0,294.0646884558896
4.9,7.3,70.0,94.0,308.9213774221892
4.9,7.4,70.0,95.0,323.20273788186125
4.9,7.5,70.0,96.0,317.4668227462127
4.9,7.6,70.0,97.0,301.6155749858401
4.9,7.7,70.0,98.0,330.3667730816174
4.9,7.8,70.0,99.0,361.23663180165806
4.9,7.9,70.0,100.0,324.5046238914286
4.9,-2.0,70.0,1.0,289.24414022537115
4.9,-1.9,70.0,2.0,288.9982405338209
4.9,-1.8,70.0,3.0,280.1327293186921
4.9,-1.7,70.0,4.0,328.9524527178808
4.9,-1.6,70.0,5.0,349.0967847228412
4.9,-1.5,70.0,6.0,325.5946442367797
4.9,-1.4,70.0,7.0,294.6707626728103
4.9,-1.3,70.0,8.0,316.6941228271503
4.9,-1.2,70.0,9.0,301.79732824759583
4.9,-1.1,70.0,10.0,340.2851153769349
4.9,-1.0,70.0,11.0,332.6844964140544
4.9,-0.9,70.0,12.0,339.3881838549768
4.9,-0.8,70.0,13.0,311.56044986919375
4.9,-0.7,70.0,14.0,328.47993183928793
4.9,-0.6,70.0,15.0,300.02274865592864
4.9,-0.5,70.0,16.0,368.61650514747225
4.9,-0.4,70.0,17.0,288.97048008643344
4.9,-0.3,70.0,18.0,308.67190667823417
4.9,-0.2,70.0,19.0,281.03436997495186
4.9,-0.1,70.0,20.0,316.23079864216953
4.9,0.0,70.0,21.0,843.2488162050947
4.9,0.1,70.0,22.0,612.673260809832
4.9,0.2,70.0,23.0,676.2190784552439
4.9,0.3,70.0,24.0,684.1084178389414
4.9,0.4,70.0,25.0,570.3805709708154
4.9,0.5,70.0,26.0,631.0472854127794
4.9,0.6,70.0,27.0,608.911970273384
4.9,0.7,70.0,28.0,636.7787653544285
4.9,0.8,70.0,29.0,655.8328305583974
4.9,0.9,70.0,30.0,593.3560959608493
4.9,1.0,70.0,31.0,683.3284902121715
4.9,1.1,70.0,32.0,833.628125630059
4.9,1.2,70.0,33.0,293.0155427647386
4.9,1.3,70.0,34.0,323.78580282471347
4.9,1.4,70.0,35.0,291.5008235563074
4.9,1.5,70.0,36.0,295.4065533495922
4.9,1.6,70.0,37.0,286.51688755245374
4.9,1.7,70.0,38.0,333.54613616045924
4.9,1.8,70.0,39.0,319.0170192401576
4.9,1.9,70.0,40.0,288.49693444663455
4.9,2.0,70.0,41.0,314.75807614173584
4.9,2.1,70.0,42.0,331.73919441871305
4.9,2.2,70.0,43.0,296.2035723501417
4.9,2.3,70.0,44.0,299.4364874400887
4.9,2.4,70.0,45.0,304.8820918718297
4.9,2.5,70.0,46.0,280.3902163061403
4.9,2.6,70.0,47.0,334.7549257764696
4.9,2.7,70.0,48.0,307.86128094980444
4.9,2.8,70.0,49.0,339.83197934759806
4.9,2.9,70.0,50.0,307.9974295054142
4.9,3.0,70.0,51.0,318.32305342490633
4.9,3.1,70.0,52.0,285.7155903336887
4.9,3.2,70.0,53.0,339.8011714764273
4.9,3.3,70.0,54.0,294.0950634161102
4.9,3.4,70.0,55.0,288.0124673195696
4.9,3.5,70.0,56.0,302.7189410466268
4.9,3.6,70.0,57.0,291.27700276445296
4.9,3.7,70.0,58.0,317.4197520474771
4.9,3.8,70.0,59.0,294.504466779628
4.9,3.9,70.0,60.0,290.4750307036753
4.9,4.0,70.0,61.0,300.34492968037665
4.9,4.1,70.0,62.0,319.9515421851132
4.9,4.2,70.0,63.0,281.64003400374474
4.9,4.3,70.0,64.0,281.52913061467183
4.9,4.4,70.0,65.0,277.2083748236335
4.9,4.5,70.0,66.0,295.5328042484839
4.9,4.6,70.0,67.0,293.12414244825106
4.9,4.7,70.0,68.0,318.1079569287792
4.9,4.8,70.0,69.0,296.997809986797
4.9,4.9,70.0,70.0,308.73417048097684
5.0,5.1,71.0,72.0,318.08879128981516
5.0,5.2,71.0,73.0,309.0110680554408
5.0,5.3,71.0,74.0,304.3388827202668
5.0,5.4,71.0,75.0,319.1639870793911
5.0,5.5,71.0,76.0,345.5060168894819
5.0,5.6,71.0,77.0,312.97495523976454
5.0,5.7,71.0,78.0,281.84754937521404
5.0,5.8,71.0,79.0,287.80690708841496
5.0,5.9,71.0,80.0,305.14563978582186
5.0,6.0,71.0,81.0,291.0988901069944
5.0,6.1,71.0,82.0,295.40259988825807
5.0,6.2,71.0,83.0,346.07052109484056
5.0,6.3,71.0,84.0,359.94462523439694
5.0,6.4,71.0,85.0,290.4686079103959
5.0,6.5,71.0,86.0,317.28873575572646
5.0,6.6,71.0,87.0,328.20803615861286
5.0,6.7,71.0,88.0,284.7105896126726
5.0,6.8,71.0,89.0,279.4686430349035
5.0,6.9,71.0,90.0,531.8347454803851
5.0,7.0,71.0,91.0,306.0896495563703
5.0,7.1,71.0,92.0,314.8560025061951
5.0,7.2,71.0,93.0,321.41981267994123
5.0,7.3,71.0,94.0,285.1878814525143
5.0,7.4,71.0,95.0,313.55887652098176
5.0,7.5,71.0,96.0,307.2278351100841
5.0,7.6,71.0,97.0,295.5093806117641
5.0,7.7,71.0,98.0,331.9667914067454
5.0,7.8,71.0,99.0,338.1280350608109
5.0,7.9,71.0,100.0,288.82754592579465
5.0,-2.0,71.0,1.0,298.1521998088887
5.0,-1.9,71.0,2.0,309.7183127109998
5.0,-1.8,71.0,3.0,285.09540325299884
5.0,-1.7,71.0,4.0,377.2698975154997
5.0,-1.6,71.0,5.0,338.3098835207181
5.0,-1.5,71.0,6.0,360.2748574583281
5.0,-1.4,71.0,7.0,289.61562308413073
5.0,-1.3,71.0,8.0,309.71920867843096
5.0,-1.2,71.0,9.0,299.86037588115744
5.0,-1.1,71.0,10.0,315.56394372833716
5.0,-1.0,71.0,11.0,292.92136036116403
5.0,-0.9,71.0,12.0,309.87254608845143
5.0,-0.8,71.0,13.0,272.8336255076673
5.0,-0.7,71.0,14.0,261.44930080694553
5.0,-0.6,71.0,15.0,293.6872106935811
5.0,-0.5,71.0,16.0,321.3833409816684
5.0,-0.4,71.0,17.0,288.46254469012786
5.0,-0.3,71.0,18.0,335.3627312767957
5.0,-0.2,71.0,19.0,297.18059257386346
5.0,-0.1,71.0,20.0,275.63380898024747
5.0,0.0,71.0,21.0,711.2025180571521
5.0,0.1,71.0,22.0,635.9704735908566
5.0,0.2,71.0,23.0,608.5640432991582
5.0,0.3,71.0,24.0,643.3231751658078
5.0,0.4,71.0,25.0,589.3093365520654
5.0,0.5,71.0,26.0,627.6904743061053
5.0,0.6,71.0,27.0,660.0079214896598
5.0,0.7,71.0,28.0,677.9949245798966
5.0,0.8,71.0,29.0,687.9034849590572
5.0,0.9,71.0,30.0,631.5227538439132
5.0,1.0,71.0,31.0,816.6976052593369
5.0,1.1,71.0,32.0,322.2784984118048
5.0,1.2,71.0,33.0,305.6233764260004
5.0,1.3,71.0,34.0,280.8344496087526
5.0,1.4,71.0,35.0,318.37536904973615
5.0,1.5,71.0,36.0,308.1612101152777
5.0,1.6,71.0,37.0,311.183391389086
5.0,1.7,71.0,38.0,313.8995495836498
5.0,1.8,71.0,39.0,304.5170504213253
5.0,1.9,71.0,40.0,309.62502205234694
5.0,2.0,71.0,41.0,303.4530827431846
5.0,2.1,71.0,42.0,299.1768189365639
5.0,2.2,71.0,43.0,302.0620643262565
5.0,2.3,71.0,44.0,303.20904554288614
5.0,2.4,71.0,45.0,298.20639561169855
5.0,2.5,71.0,46.0,344.61174431002223
5.0,2.6,71.0,47.0,347.8966234216632
5.0,2.7,71.0,48.0,302.0608682066087
5.0,2.8,71.0,49.0,295.80006598619275
5.0,2.9,71.0,50.0,287.75735178047927
5.0,3.0,71.0,51.0,300.7276379461929
5.0,3.1,71.0,52.0,302.7343186155201
5.0,3.2,71.0,53.0,313.5321140154883
5.0,3.3,71.0,54.0,297.5861372473909
5.0,3.4,71.0,55.0,299.5826786793917
5.0,3.5,71.0,56.0,287.40602965019957
5.0,3.6,71.0,57.0,352.12927300847383
5.0,3.7,71.0,58.0,326.8491168882319
5.0,3.8,71.0,59.0,334.3968487371519
5.0,3.9,71.0,60.0,330.78813993757603
5.0,4.0,71.0,61.0,316.2616772744474
5.0,4.1,71.0,62.0,322.5630228772263
5.0,4.2,71.0,63.0,301.2567437134175
5.0,4.3,71.0,64.0,323.18338604381046
5.0,4.4,71.0,65.0,388.6748182271481
5.0,4.5,71.0,66.0,356.2431718899478
5.0,4.6,71.0,67.0,333.6902494486273
5.0,4.7,71.0,68.0,297.6950338020995
5.0,4.8,71.0,69.0,302.2954547743365
5.0,4.9,71.0,70.0,280.6491733193115
5.0,5.0,71.0,71.0,313.79086233398573
5.1,5.2,72.0,73.0,312.2852962317144
5.1,5.3,72.0,74.0,299.7203375923511
5.1,5.4,72.0,75.0,307.28158319869726
5.1,5.5,72.0,76.0,301.5051398612144
5.1,5.6,72.0,77.0,312.0761909133162
5.1,5.7,72.0,78.0,275.1608459352235
5.1,5.8,72.0,79.0,308.6649684285945
5.1,5.9,72.0,80.0,326.60036475902245
5.1,6.0,72.0,81.0,318.49679490093195
5.1,6.1,72.0,82.0,324.73238330788274
5.1,6.2,72.0,83.0,292.9876595064592
5.1,6.3,72.0,84.0,337.92171034321063
5.1,6.4,72.0,85.0,300.697019690275
5.1,6.5,72.0,86.0,321.19504183450175
5.1,6.6,72.0,87.0,304.9120469186954
5.1,6.7,72.0,88.0,289.9622532841295
5.1,6.8,72.0,89.0,325.32251395435674
5.1,6.9,72.0,90.0,336.8547966000361
5.1,7.0,72.0,91.0,310.2818302571931
5.1,7.1,72.0,92.0,294.54505805902403
5.1,7.2,72.0,93.0,310.4998947583954
5.1,7.3,72.0,94.0,330.09153009613385
5.1,7.4,72.0,95.0,293.6353880900241
5.1,7.5,72.0,96.0,334.889616896479
5.1,7.6,72.0,97.0,299.58214959660273
5.1,7.7,72.0,98.0,307.60635076204153
5.1,7.8,72.0,99.0,318.5931578166863
5.1,7.9,72.0,100.0,325.7050300574044
5.1,-2.0,72.0,1.0,305.59006337667745
5.1,-1.9,72.0,2.0,295.9577213306899
5.1,-1.8,72.0,3.0,298.21812438111476
5.1,-1.7,72.0,4.0,312.2686038654327
5.1,-1.6,72.0,5.0,287.9644908898737
5.1,-1.5,72.0,6.0,316.925377775113
5.1,-1.4,72.0,7.0,315.71309041825015
5.1,-1.3,72.0,8.0,374.4854533281635
5.1,-1.2,72.0,9.0,282.62737429944247
5.1,-1.1,72.0,10.0,286.1320170130016
5.1,-1.0,72.0,11.0,325.0265621410393
5.1,-0.9,72.0,12.0,387.88276208063814
5.1,-0.8,72.0,13.0,335.92549626376325
5.1,-0.7,72.0,14.0,326.4666878360169
5.1,-0.6,72.0,15.0,290.3863417988847
5.1,-0.5,72.0,16.0,313.2939198394473
5.1,-0.4,72.0,17.0,273.53665754285225
5.1,-0.3,72.0,18.0,305.7521718869077
5.1,-0.2,72.0,19.0,363.034510767923
5.1,-0.1,72.0,20.0,307.797897695923
5.1,0.0,72.0,21.0,712.4607307449178
5.1,0.1,72.0,22.0,722.9783730545319
5.1,0.2,72.0,23.0,612.6738944908811
5.1,0.3,72.0,24.0,565.7768442172924
5.1,0.4,72.0,25.0,643.8683886147348
5.1,0.5,72.0,26.0,642.8338924672473
5.1,0.6,72.0,27.0,685.9659583717158
5.1,0.7,72.0,28.0,730.6795896295074
5.1,0.8,72.0,29.0,565.5639374450601
5.1,0.9,72.0,30.0,877.221669193651
5.1,1.0,72.0,31.0,300.14591737220536
5.1,1.1,72.0,32.0,289.0878085393321
5.1,1.2,72.0,33.0,329.34184483466413
5.1,1.3,72.0,34.0,285.0027298122024
5.1,1.4,72.0,35.0,280.5658100426991
5.1,1.5,72.0,36.0,283.3342727079837
5.1,1.6,72.0,37.0,291.05049633104784
5.1,1.7,72.0,38.0,307.0037566239931
5.1,1.8,72.0,39.0,282.41539411714797
5.1,1.9,72.0,40.0,313.66420965965085
5.1,2.0,72.0,41.0,309.931422117258
5.1,2.1,72.0,42.0,318.9278883248223
5.1,2.2,72.0,43.0,317.08158535683884
5.1,2.3,72.0,44.0,290.34802667123824
5.1,2.4,72.0,45.0,389.53469725652786
5.1,2.5,72.0,46.0,294.3561651886103
5.1,2.6,72.0,47.0,343.69089801869484
5.1,2.7,72.0,48.0,300.7811013125628
5.1,2.8,72.0,49.0,291.7023829279995
5.1,2.9,72.0,50.0,290.5361234175052
5.1,3.0,72.0,51.0,308.2190263324419
5.1,3.1,72.0,52.0,299.66651020164863
5.1,3.2,72.0,53.0,309.4680800655209
5.1,3.3,72.0,54.0,355.1730847384782
5.1,3.4,72.0,55.0,304.894272964849
5.1,3.5,72.0,56.0,326.1479113026099
5.1,3.6,72.0,57.0,324.3590845864682
5.1,3.7,72.0,58.0,315.7602384153503
5.1,3.8,72.0,59.0,317.9364944486887
5.1,3.9,72.0,60.0,293.5761185470317
5.1,4.0,72.0,61.0,317.40025861844714
5.1,4.1,72.0,62.0,315.3421262979325
5.1,4.2,72.0,63.0,302.5690660397509
5.1,4.3,72.0,64.0,301.36637277517843
5.1,4.4,72.0,65.0,315.2588955674572
5.1,4.5,72.0,66.0,298.03583493124796
5.1,4.6,72.0,67.0,325.9949628425889
5.1,4.7,72.0,68.0,336.839599597019
5.1,4.8,72.0,69.0,289.59972768894374
5.1,4.9,72.0,70.0,337.89053501996653
5.1,5.0,72.0,71.0,297.5837662682843
5.1,5.1,72.0,72.0,318.1045104427891
5.2,5.3,73.0,74.0,292.5771377344503
5.2,5.4,73.0,75.0,307.0725096272083
5.2,5.5,73.0,76.0,311.123805862505
5.2,5.6,73.0,77.0,347.3160883955419
5.2,5.7,73.0,78.0,312.9196300724787
5.2,5.8,73.0,79.0,304.41600642562844
5.2,5.9,73.0,80.0,293.0518217211085
5.2,6.0,73.0,81.0,323.06831247406325
5.2,6.1,73.0,82.0,294.3475616184778
5.2,6.2,73.0,83.0,332.64298291634276
5.2,6.3,73.0,84.0,305.37510761286325
5.2,6.4,73.0,85.0,287.0245577540177
5.2,6.5,73.0,86.0,302.24544036913204
5.2,6.6,73.0,87.0,292.24100393950215
5.2,6.7,73.0,88.0,388.8191471409438
5.2,6.8,73.0,89.0,306.8287835337894
5.2,6.9,73.0,90.0,282.1328343558184
5.2,7.0,73.0,91.0,307.86431769298287
5.2,7.1,73.0,92.0,318.9016503487953
5.2,7.2,73.0,93.0,315.1846791252549
5.2,7.3,73.0,94.0,336.951454860325
5.2,7.4,73.0,95.0,306.99542960924884
5.2,7.5,73.0,96.0,323.60569557711347
5.2,7.6,73.0,97.0,297.64323439590015
5.2,7.7,73.0,98.0,328.4227697300536
5.2,7.8,73.0,99.0,429.18376243249907
5.2,7.9,73.0,100.0,369.360684852619
5.2,-2.0,73.0,1.0,301.77313246273627
5.2,-1.9,73.0,2.0,334.5791400867693
5.2,-1.8,73.0,3.0,319.44860015813015
5.2,-1.7,73.0,4.0,282.80147191396446
5.2,-1.6,73.0,5.0,336.3512714953506
5.2,-1.5,73.0,6.0,309.09849251871316
5.2,-1.4,73.0,7.0,322.68675617667947
5.2,-1.3,73.0,8.0,280.76696606149096
5.2,-1.2,73.0,9.0,337.87245923441554
5.2,-1.1,73.0,10.0,320.0740561766126
5.2,-1.0,73.0,11.0,296.24577077231424
5.2,-0.9,73.0,12.0,361.5204133232516
5.2,-0.8,73.0,13.0,304.15641480379776
5.2,-0.7,73.0,14.0,291.6591853229532
5.2,-0.6,73.0,15.0,333.75865483833445
5.2,-0.5,73.0,16.0,280.2802173688898
5.2,-0.4,73.0,17.0,304.2949185590277
5.2,-0.3,73.0,18.0,344.1225227644227
5.2,-0.2,73.0,19.0,286.4569925076065
5.2,-0.1,73.0,20.0,329.67576051569034
5.2,0.0,73.0,21.0,862.2271960642048
5.2,0.1,73.0,22.0,651.0906795388851
5.2,0.2,73.0,23.0,618.2265358348707
5.2,0.3,73.0,24.0,643.7229655913827
5.2,0.4,73.0,25.0,708.1262480070766
5.2,0.5,73.0,26.0,619.9775070972454
5.2,0.6,73.0,27.0,620.1457999583114
5.2,0.7,73.0,28.0,627.7263860035561
5.2,0.8,73.0,29.0,801.7380094039421
5.2,0.9,73.0,30.0,304.62659302226075
5.2,1.0,73.0,31.0,340.00544802160533
5.2,1.1,73.0,32.0,312.2040377670824
5.2,1.2,73.0,33.0,306.31257698389805
5.2,1.3,73.0,34.0,307.7213831191667
5.2,1.4,73.0,35.0,303.93155949800587
5.2,1.5,73.0,36.0,311.71992070644495
5.2,1.6,73.0,37.0,314.0849289304562
5.2,1.7,73.0,38.0,366.8948891548501
5.2,1.8,73.0,39.0,311.86707051381717
5.2,1.9,73.0,40.0,313.7180143203007
5.2,2.0,73.0,41.0,300.0818551805209
5.2,2.1,73.0,42.0,314.50073724525237
5.2,2.2,73.0,43.0,304.7816754673198
5.2,2.3,73.0,44.0,318.94840557912335
5.2,2.4,73.0,45.0,319.41607655847065
5.2,2.5,73.0,46.0,331.54933444076244
5.2,2.6,73.0,47.0,306.4936606258734
5.2,2.7,73.0,48.0,315.83153676686356
5.2,2.8,73.0,49.0,287.8034370648961
5.2,2.9,73.0,50.0,290.0215571914463
5.2,3.0,73.0,51.0,295.24124109761266
5.2,3.1,73.0,52.0,342.62898860591207
5.2,3.2,73.0,53.0,287.6647231227215
5.2,3.3,73.0,54.0,287.37717237177304
5.2,3.4,73.0,55.0,297.4532027700106
5.2,3.5,73.0,56.0,322.4752337933388
5.2,3.6,73.0,57.0,329.44815666868567
5.2,3.7,73.0,58.0,397.97427950153076
5.2,3.8,73.0,59.0,299.6269688808432
5.2,3.9,73.0,60.0,311.8135938088788
5.2,4.0,73.0,61.0,428.9411554767576
5.2,4.1,73.0,62.0,279.29904397793473
5.2,4.2,73.0,63.0,294.73309723855317
5.2,4.3,73.0,64.0,296.6101795877811
5.2,4.4,73.0,65.0,360.7866545313903
5.2,4.5,73.0,66.0,287.96775309232584
5.2,4.6,73.0,67.0,371.6557267629698
5.2,4.7,73.0,68.0,406.25439653628877
5.2,4.8,73.0,69.0,302.4022991848098
5.2,4.9,73.0,70.0,290.2935058153548
5.2,5.0,73.0,71.0,318.63145645523105
5.2,5.1,73.0,72.0,276.02244846008944
5.2,5.2,73.0,73.0,343.9087354907713
5.3,5.4,74.0,75.0,283.6695103200032
5.3,5.5,74.0,76.0,321.15061203780573
5.3,5.6,74.0,77.0,378.16027796311795
5.3,5.7,74.0,78.0,310.3704178420687
5.3,5.8,74.0,79.0,353.86413513774187
5.3,5.9,74.0,80.0,316.4670296285251
5.3,6.0,74.0,81.0,290.56918840758294
5.3,6.1,74.0,82.0,326.85174929464245
5.3,6.2,74.0,83.0,286.88345916846697
5.3,6.3,74.0,84.0,330.85781953597944
5.3,6.4,74.0,85.0,326.0523241410565
5.3,6.5,74.0,86.0,285.9140213448737
5.3,6.6,74.0,87.0,315.7395864894721
5.3,6.7,74.0,88.0,303.46212508085375
5.3,6.8,74.0,89.0,323.95629377220695
5.3,6.9,74.0,90.0,300.4287282228159
5.3,7.0,74.0,91.0,309.3499810852445
5.3,7.1,74.0,92.0,314.0739991639726
5.3,7.2,74.0,93.0,304.345954039499
5.3,7.3,74.0,94.0,336.83888386690234
5.3,7.4,74.0,95.0,292.9568190345601
5.3,7.5,74.0,96.0,348.1248071478382
5.3,7.6,74.0,97.0,287.4905418132181
5.3,7.7,74.0,98.0,342.17932275608916
5.3,7.8,74.0,99.0,300.2320885547869
5.3,7.9,74.0,100.0,323.0469661337255
5.3,-2.0,74.0,1.0,353.19547165584953
5.3,-1.9,74.0,2.0,324.19733621752437
5.3,-1.8,74.0,3.0,308.8580679122891
5.3,-1.7,74.0,4.0,311.28938210276783
5.3,-1.6,74.0,5.0,285.54172716361325
5.3,-1.5,74.0,6.0,315.163027133931
5.3,-1.4,74.0,7.0,293.89371470514936
5.3,-1.3,74.0,8.0,294.5615692961319
5.3,-1.2,74.0,9.0,277.8984265053641
5.3,-1.1,74.0,10.0,309.90917097634093
5.3,-1.0,74.0,11.0,310.6509046992306
5.3,-0.9,74.0,12.0,303.9673772598617
5.3,-0.8,74.0,13.0,316.33086923017225
5.3,-0.7,74.0,14.0,326.5599657936629
5.3,-0.6,74.0,15.0,308.00927507452764
5.3,-0.5,74.0,16.0,304.5358792199862
5.3,-0.4,74.0,17.0,426.1985361746601
5.3,-0.3,74.0,18.0,296.4538265561881
5.3,-0.2,74.0,19.0,294.2667196421999
5.3,-0.1,74.0,20.0,290.10416722370815
5.3,0.0,74.0,21.0,700.3592407095356
5.3,0.1,74.0,22.0,589.0890256949823
5.3,0.2,74.0,23.0,674.2230854435576
5.3,0.3,74.0,24.0,640.6762129034331
5.3,0.4,74.0,25.0,604.0137851857971
5.3,0.5,74.0,26.0,758.0561194846894
5.3,0.6,74.0,27.0,665.2863642623746
5.3,0.7,74.0,28.0,771.4701862017556
5.3,0.8,74.0,29.0,320.628813670274
5.3,0.9,74.0,30.0,324.50132132829106
5.3,1.0,74.0,31.0,333.7470825909961
5.3,1.1,74.0,32.0,315.9418572341794
5.3,1.2,74.0,33.0,327.8403291307491
5.3,1.3,74.0,34.0,323.55058788460576
5.3,1.4,74.0,35.0,307.8694996944968
5.3,1.5,74.0,36.0,318.35298437095713
5.3,1.6,74.0,37.0,319.57159962029505
5.3,1.7,74.0,38.0,370.03498680287936
5.3,1.8,74.0,39.0,389.9502097936534
5.3,1.9,74.0,40.0,300.6279853401443
5.3,2.0,74.0,41.0,300.08954009655383
5.3,2.1,74.0,42.0,296.21980800720706
5.3,2.2,74.0,43.0,341.1984032263071
5.3,2.3,74.0,44.0,297.6129066676684
5.3,2.4,74.0,45.0,319.86325068693293
5.3,2.5,74.0,46.0,316.5678659080899
5.3,2.6,74.0,47.0,295.4146213705486
5.3,2.7,74.0,48.0,290.9947971669153
5.3,2.8,74.0,49.0,316.97026466419857
5.3,2.9,74.0,50.0,298.69265663970873
5.3,3.0,74.0,51.0,312.15459697346546
5.3,3.1,74.0,52.0,295.34575883950083
5.3,3.2,74.0,53.0,298.22637792232877
5.3,3.3,74.0,54.0,370.08607870218793
5.3,3.4,74.0,55.0,327.2066931820731
5.3,3.5,74.0,56.0,298.17638896583634
5.3,3.6,74.0,57.0,275.4265788787836
5.3,3.7,74.0,58.0,293.1629075224713
5.3,3.8,74.0,59.0,327.7465457814989
5.3,3.9,74.0,60.0,311.85428548887836
5.3,4.0,74.0,61.0,303.9895169525471
5.3,4.1,74.0,62.0,281.4521347584504
5.3,4.2,74.0,63.0,312.3539934285437
5.3,4.3,74.0,64.0,301.61179735613734
5.3,4.4,74.0,65.0,304.5355923425991
5.3,4.5,74.0,66.0,299.0626159535724
5.3,4.6,74.0,67.0,317.9951489900125
5.3,4.7,74.0,68.0,318.41099107540305
5.3,4.8,74.0,69.0,262.308495995561
5.3,4.9,74.0,70.0,296.51595181107683
5.3,5.0,74.0,71.0,270.0619866441393
5.3,5.1,74.0,72.0,338.18837793202107
5.3,5.2,74.0,73.0,312.70319153328535
5.3,5.3,74.0,74.0,300.98193467157205
5.4,5.5,75.0,76.0,312.1710523230307
5.4,5.6,75.0,77.0,301.9541188315468
5.4,5.7,75.0,78.0,292.99104260179024
5.4,5.8,75.0,79.0,295.9178577336934
5.4,5.9,75.0,80.0,330.8970348223596
5.4,6.0,75.0,81.0,304.9193901610486
5.4,6.1,75.0,82.0,327.4639302329679
5.4,6.2,75.0,83.0,346.0369592152801
5.4,6.3,75.0,84.0,282.44800250898436
5.4,6.4,75.0,85.0,322.62819100497836
5.4,6.5,75.0,86.0,316.4426590931304
5.4,6.6,75.0,87.0,327.3331966818675
5.4,6.7,75.0,88.0,312.23987043778516
5.4,6.8,75.0,89.0,307.81074251227227
5.4,6.9,75.0,90.0,328.48287907766445
5.4,7.0,75.0,91.0,325.89052902393644
5.4,7.1,75.0,92.0,329.8956618983873
5.4,7.2,75.0,93.0,288.3307918771734
5.4,7.3,75.0,94.0,292.4109796047845
5.4,7.4,75.0,95.0,301.6912893237883
5.4,7.5,75.0,96.0,306.95493485605357
5.4,7.6,75.0,97.0,305.5306590740583
5.4,7.7,75.0,98.0,335.9879419817517
5.4,7.8,75.0,99.0,422.85959828190477
5.4,7.9,75.0,100.0,317.3765045220334
5.4,-2.0,75.0,1.0,342.4531338886803
5.4,-1.9,75.0,2.0,329.1174617973164
5.4,-1.8,75.0,3.0,315.5754410939941
5.4,-1.7,75.0,4.0,306.9256580041936
5.4,-1.6,75.0,5.0,304.99323966121574
5.4,-1.5,75.0,6.0,325.1529716564759
5.4,-1.4,75.0,7.0,334.4496391752278
5.4,-1.3,75.0,8.0,294.9129963159126
5.4,-1.2,75.0,9.0,297.4791332256361
5.4,-1.1,75.0,10.0,314.05528174344613
5.4,-1.0,75.0,11.0,311.2312307995569
5.4,-0.9,75.0,12.0,310.716067736345
5.4,-0.8,75.0,13.0,304.2528220721553
5.4,-0.7,75.0,14.0,292.9343939297979
5.4,-0.6,75.0,15.0,328.75951385744423
5.4,-0.5,75.0,16.0,284.4330533402804
5.4,-0.4,75.0,17.0,346.51444656368653
5.4,-0.3,75.0,18.0,344.72683711433496
5.4,-0.2,75.0,19.0,312.1255198456553
5.4,-0.1,75.0,20.0,313.48177466512004
5.4,0.0,75.0,21.0,753.8348698485038
5.4,0.1,75.0,22.0,720.9375600931987
5.4,0.2,75.0,23.0,577.0423526491875
5.4,0.3,75.0,24.0,680.1267471636049
5.4,0.4,75.0,25.0,551.1796701638191
5.4,0.5,75.0,26.0,614.2883064996357
5.4,0.6,75.0,27.0,900.077328709152
5.4,0.7,75.0,28.0,334.4810837603376
5.4,0.8,75.0,29.0,329.5495513354861
5.4,0.9,75.0,30.0,264.1631930205449
5.4,1.0,75.0,31.0,316.5477615643363
5.4,1.1,75.0,32.0,310.2410265881201
5.4,1.2,75.0,33.0,322.3702217216298
5.4,1.3,75.0,34.0,290.1385499146038
5.4,1.4,75.0,35.0,359.4135338678466
5.4,1.5,75.0,36.0,346.21696543375936
5.4,1.6,75.0,37.0,302.1304342642426
5.4,1.7,75.0,38.0,311.47596773826945
5.4,1.8,75.0,39.0,315.7839000015457
5.4,1.9,75.0,40.0,297.6744211254718
5.4,2.0,75.0,41.0,339.71639978629577
5.4,2.1,75.0,42.0,317.019483446402
5.4,2.2,75.0,43.0,294.0236736151013
5.4,2.3,75.0,44.0,308.5433653413642
5.4,2.4,75.0,45.0,336.43643275086345
5.4,2.5,75.0,46.0,293.6714524378801
5.4,2.6,75.0,47.0,313.4682642721427
5.4,2.7,75.0,48.0,310.1513809439389
5.4,2.8,75.0,49.0,322.4962472148034
5.4,2.9,75.0,50.0,298.27034889406997
5.4,3.0,75.0,51.0,317.578943218153
5.4,3.1,75.0,52.0,303.369126694086
5.4,3.2,75.0,53.0,314.91957383004234
5.4,3.3,75.0,54.0,317.63570805956607
5.4,3.4,75.0,55.0,312.61344605201015
5.4,3.5,75.0,56.0,318.8870108182621
5.4,3.6,75.0,57.0,296.4443222692611
5.4,3.7,75.0,58.0,303.10433226552624
5.4,3.8,75.0,59.0,305.5710244705596
5.4,3.9,75.0,60.0,323.9514426643599
5.4,4.0,75.0,61.0,348.8741485565554
5.4,4.1,75.0,62.0,291.9665358345738
5.4,4.2,75.0,63.0,301.0643784305397
5.4,4.3,75.0,64.0,283.12807272429825
5.4,4.4,75.0,65.0,302.78590408003333
5.4,4.5,75.0,66.0,384.60358850799804
5.4,4.6,75.0,67.0,304.47261195368344
5.4,4.7,75.0,68.0,303.5984489112064
5.4,4.8,75.0,69.0,285.3298423422903
5.4,4.9,75.0,70.0,355.08265174482284
5.4,5.0,75.0,71.0,309.33987795200375
5.4,5.1,75.0,72.0,279.41455090305436
5.4,5.2,75.0,73.0,326.9896567500544
5.4,5.3,75.0,74.0,325.8163936018578
5.4,5.4,75.0,75.0,323.32039119326913
5.5,5.6,76.0,77.0,354.4712946850136
5.5,5.7,76.0,78.0,310.82346840667316
5.5,5.8,76.0,79.0,294.8262062127709
5.5,5.9,76.0,80.0,332.33038818860655
5.5,6.0,76.0,81.0,322.55213854370254
5.5,6.1,76.0,82.0,307.228551946185
5.5,6.2,76.0,83.0,342.49249393658374
5.5,6.3,76.0,84.0,333.3865466976174
5.5,6.4,76.0,85.0,311.50736207882363
5.5,6.5,76.0,86.0,343.6015294596123
5.5,6.6,76.0,87.0,314.9423728910989
5.5,6.7,76.0,88.0,297.4684407077906
5.5,6.8,76.0,89.0,278.8564198945347
5.5,6.9,76.0,90.0,300.74408111638496
5.5,7.0,76.0,91.0,329.53402145083294
5.5,7.1,76.0,92.0,330.2941098394205
5.5,7.2,76.0,93.0,308.3835038053576
5.5,7.3,76.0,94.0,354.3876488477027
5.5,7.4,76.0,95.0,322.2407023269261
5.5,7.5,76.0,96.0,330.92779732015373
5.5,7.6,76.0,97.0,282.25209767411286
5.5,7.7,76.0,98.0,319.8964321219632
5.5,7.8,76.0,99.0,291.51572309300303
5.5,7.9,76.0,100.0,321.628678876921
5.5,-2.0,76.0,1.0,325.38880694735013
5.5,-1.9,76.0,2.0,292.9043219886368
5.5,-1.8,76.0,3.0,291.0093287384672
5.5,-1.7,76.0,4.0,323.3612850897728
5.5,-1.6,76.0,5.0,304.73377302163453
5.5,-1.5,76.0,6.0,311.00444608576225
5.5,-1.4,76.0,7.0,267.8008607756329
5.5,-1.3,76.0,8.0,295.2221496357286
5.5,-1.2,76.0,9.0,340.6884605758145
5.5,-1.1,76.0,10.0,434.5360207110446
5.5,-1.0,76.0,11.0,311.6598764696079
5.5,-0.9,76.0,12.0,323.17050992221806
5.5,-0.8,76.0,13.0,332.0541703180896
5.5,-0.7,76.0,14.0,327.7838828942837
5.5,-0.6,76.0,15.0,318.4315607776105
5.5,-0.5,76.0,16.0,371.95364191717664
5.5,-0.4,76.0,17.0,301.6676742589863
5.5,-0.3,76.0,18.0,286.04797770211053
5.5,-0.2,76.0,19.0,332.54014549826775
5.5,-0.1,76.0,20.0,286.5114167756204
5.5,0.0,76.0,21.0,793.732593198448
5.5,0.1,76.0,22.0,719.4411814861537
5.5,0.2,76.0,23.0,672.5821179510648
5.5,0.3,76.0,24.0,673.7364328443446
5.5,0.4,76.0,25.0,766.1577564317145
5.5,0.5,76.0,26.0,809.0590079325207
5.5,0.6,76.0,27.0,294.8546220990818
5.5,0.7,76.0,28.0,295.0565649436566
5.5,0.8,76.0,29.0,291.5221192642363
5.5,0.9,76.0,30.0,285.75014247367955
5.5,1.0,76.0,31.0,366.7941708528464
5.5,1.1,76.0,32.0,285.585321691071
5.5,1.2,76.0,33.0,303.06801875164643
5.5,1.3,76.0,34.0,308.0321428115681
5.5,1.4,76.0,35.0,293.93356020451756
5.5,1.5,76.0,36.0,288.02862657847464
5.5,1.6,76.0,37.0,310.405081693922
5.5,1.7,76.0,38.0,304.89474900329424
5.5,1.8,76.0,39.0,304.61646835511317
5.5,1.9,76.0,40.0,319.56855344909263
5.5,2.0,76.0,41.0,310.18446368341523
5.5,2.1,76.0,42.0,306.41549385914635
5.5,2.2,76.0,43.0,350.5073477336467
5.5,2.3,76.0,44.0,316.50471362185215
5.5,2.4,76.0,45.0,305.66427912039103
5.5,2.5,76.0,46.0,343.5054713047994
5.5,2.6,76.0,47.0,335.1788901902135
5.5,2.7,76.0,48.0,298.01945576681476
5.5,2.8,76.0,49.0,310.544870640271
5.5,2.9,76.0,50.0,320.9108740568158
5.5,3.0,76.0,51.0,315.53900693371264
5.5,3.1,76.0,52.0,324.8106232721434
5.5,3.2,76.0,53.0,296.1074977396985
5.5,3.3,76.0,54.0,327.44957564557416
5.5,3.4,76.0,55.0,302.3089720679711
5.5,3.5,76.0,56.0,295.6058230152993
5.5,3.6,76.0,57.0,321.12047809033186
5.5,3.7,76.0,58.0,288.5968585921764
5.5,3.8,76.0,59.0,286.7397684544073
5.5,3.9,76.0,60.0,320.24166750899735
5.5,4.0,76.0,61.0,385.22116253623835
5.5,4.1,76.0,62.0,304.2090844287565
5.5,4.2,76.0,63.0,295.509332026775
5.5,4.3,76.0,64.0,287.97433902505975
5.5,4.4,76.0,65.0,292.96269416793734
5.5,4.5,76.0,66.0,336.6596355224441
5.5,4.6,76.0,67.0,289.0093912780472
5.5,4.7,76.0,68.0,311.5416428718254
5.5,4.8,76.0,69.0,306.6125399978124
5.5,4.9,76.0,70.0,330.03178883115567
5.5,5.0,76.0,71.0,286.9967883430379
5.5,5.1,76.0,72.0,289.815115197111
5.5,5.2,76.0,73.0,323.513336812935
5.5,5.3,76.0,74.0,280.10668442067737
5.5,5.4,76.0,75.0,312.87126715916986
5.5,5.5,76.0,76.0,293.89809241544583
5.6,5.7,77.0,78.0,293.42085464189944
5.6,5.8,77.0,79.0,280.84651587362544
5.6,5.9,77.0,80.0,296.17403328781626
5.6,6.0,77.0,81.0,310.3196706165159
5.6,6.1,77.0,82.0,327.2032479430323
5.6,6.2,77.0,83.0,323.5839853757344
5.6,6.3,77.0,84.0,287.47398893955545
5.6,6.4,77.0,85.0,313.3023275802039
5.6,6.5,77.0,86.0,297.3056221637805
5.6,6.6,77.0,87.0,326.9331097584957
5.6,6.7,77.0,88.0,293.2364750992581
5.6,6.8,77.0,89.0,345.2180439029741
5.6,6.9,77.0,90.0,316.94600800036176
5.6,7.0,77.0,91.0,331.0166163568197
5.6,7.1,77.0,92.0,312.0086698701794
5.6,7.2,77.0,93.0,298.57715413052455
5.6,7.3,77.0,94.0,311.3286320922392
5.6,7.4,77.0,95.0,289.0074723807669
5.6,7.5,77.0,96.0,358.75785023455893
5.6,7.6,77.0,97.0,325.9062860438872
5.6,7.7,77.0,98.0,397.3417021339326
5.6,7.8,77.0,99.0,337.8992131610811
5.6,7.9,77.0,100.0,291.1821958524841
5.6,-2.0,77.0,1.0,338.60344573937766
5.6,-1.9,77.0,2.0,294.44463449258257
5.6,-1.8,77.0,3.0,333.7862359036695
5.6,-1.7,77.0,4.0,303.97727845079805
5.6,-1.6,77.0,5.0,321.1233338127246
5.6,-1.5,77.0,6.0,301.296654940116
5.6,-1.4,77.0,7.0,327.0034774492003
5.6,-1.3,77.0,8.0,333.06320979223784
5.6,-1.2,77.0,9.0,317.00462677398207
5.6,-1.1,77.0,10.0,329.9787440279544
5.6,-1.0,77.0,11.0,333.3579699476457
5.6,-0.9,77.0,12.0,293.0941959703713
5.6,-0.8,77.0,13.0,296.59027186252445
5.6,-0.7,77.0,14.0,308.9795865358715
5.6,-0.6,77.0,15.0,306.7471981771818
5.6,-0.5,77.0,16.0,301.6036197069381
5.6,-0.4,77.0,17.0,305.5989374438614
5.6,-0.3,77.0,18.0,284.1456997896172
5.6,-0.2,77.0,19.0,453.74733725632126
5.6,-0.1,77.0,20.0,323.0375474457894
5.6,0.0,77.0,21.0,796.4455038084757
5.6,0.1,77.0,22.0,658.0271042145301
5.6,0.2,77.0,23.0,634.020184998958
5.6,0.3,77.0,24.0,599.3232825330414
5.6,0.4,77.0,25.0,824.0165198181556
5.6,0.5,77.0,26.0,356.69668545698516
5.6,0.6,77.0,27.0,309.01469826784756
5.6,0.7,77.0,28.0,299.44661155859194
5.6,0.8,77.0,29.0,306.8761381145264
5.6,0.9,77.0,30.0,325.0622548931758
5.6,1.0,77.0,31.0,299.13381075408756
5.6,1.1,77.0,32.0,321.4784615706278
5.6,1.2,77.0,33.0,316.38484053514526
5.6,1.3,77.0,34.0,359.2065371272824
5.6,1.4,77.0,35.0,269.3273986408129
5.6,1.5,77.0,36.0,312.11738557161635
5.6,1.6,77.0,37.0,304.3266490463071
5.6,1.7,77.0,38.0,312.8114133356529
5.6,1.8,77.0,39.0,290.200756309735
5.6,1.9,77.0,40.0,296.7875353108062
5.6,2.0,77.0,41.0,322.7437944927898
5.6,2.1,77.0,42.0,342.8711683999199
5.6,2.2,77.0,43.0,304.1785797784217
5.6,2.3,77.0,44.0,331.532067581664
5.6,2.4,77.0,45.0,311.06039646588704
5.6,2.5,77.0,46.0,312.97606395729525
5.6,2.6,77.0,47.0,311.07730357866694
5.6,2.7,77.0,48.0,323.4077074897312
5.6,2.8,77.0,49.0,294.7657586351246
5.6,2.9,77.0,50.0,281.79317830719896
5.6,3.0,77.0,51.0,309.76629323453477
5.6,3.1,77.0,52.0,297.6547425683568
5.6,3.2,77.0,53.0,324.50269715930364
5.6,3.3,77.0,54.0,309.91520667352415
5.6,3.4,77.0,55.0,305.0748113549203
5.6,3.5,77.0,56.0,287.1072145267448
5.6,3.6,77.0,57.0,311.7527788751621
5.6,3.7,77.0,58.0,301.0066709280658
5.6,3.8,77.0,59.0,286.2552732695688
5.6,3.9,77.0,60.0,283.6228618892704
5.6,4.0,77.0,61.0,316.90742054266207
5.6,4.1,77.0,62.0,299.4857612411338
5.6,4.2,77.0,63.0,318.45528905554437
5.6,4.3,77.0,64.0,274.08074670873486
5.6,4.4,77.0,65.0,386.55119471149516
5.6,4.5,77.0,66.0,286.81285876709717
5.6,4.6,77.0,67.0,290.97919375931605
5.6,4.7,77.0,68.0,313.98448768140486
5.6,4.8,77.0,69.0,316.3793559680327
5.6,4.9,77.0,70.0,303.86035257200024
5.6,5.0,77.0,71.0,330.6665552608687
5.6,5.1,77.0,72.0,322.1647017684525
5.6,5.2,77.0,73.0,316.83949456897864
5.6,5.3,77.0,74.0,330.988424358892
5.6,5.4,77.0,75.0,275.71456912659164
5.6,5.5,77.0,76.0,309.35875132052837
5.6,5.6,77.0,77.0,310.282204604365
5.7,5.8,78.0,79.0,318.0367787238921
5.7,5.9,78.0,80.0,394.93742806978685
5.7,6.0,78.0,81.0,326.8240700033642
5.7,6.1,78.0,82.0,292.46160476972665
5.7,6.2,78.0,83.0,298.60083867153133
5.7,6.3,78.0,84.0,322.4168259547472
5.7,6.4,78.0,85.0,290.329629262873
5.7,6.5,78.0,86.0,314.5754071550417
5.7,6.6,78.0,87.0,304.4007917274091
5.7,6.7,78.0,88.0,353.01521070958523
5.7,6.8,78.0,89.0,315.343363723997
5.7,6.9,78.0,90.0,270.83732520476
5.7,7.0,78.0,91.0,310.5133351461498
5.7,7.1,78.0,92.0,292.47752437895554
5.7,7.2,78.0,93.0,284.5589654817867
5.7,7.3,78.0,94.0,316.96549015805175
5.7,7.4,78.0,95.0,311.3741249975254
5.7,7.5,78.0,96.0,294.32986021283443
5.7,7.6,78.0,97.0,303.05117509400947
5.7,7.7,78.0,98.0,293.53425400734847
5.7,7.8,78.0,99.0,282.26318092692577
5.7,7.9,78.0,100.0,318.4396163547238
5.7,-2.0,78.0,1.0,364.49849015566434
5.7,-1.9,78.0,2.0,301.72566863433934
5.7,-1.8,78.0,3.0,285.92764103932547
5.7,-1.7,78.0,4.0,318.54632601771397
5.7,-1.6,78.0,5.0,319.9332916726298
5.7,-1.5,78.0,6.0,299.72279745162416
5.7,-1.4,78.0,7.0,309.7616730550504
5.7,-1.3,78.0,8.0,306.3551168137544
5.7,-1.2,78.0,9.0,316.4467631707587
5.7,-1.1,78.0,10.0,291.45345925661155
5.7,-1.0,78.0,11.0,275.97643974072383
5.7,-0.9,78.0,12.0,299.15005433900365
5.7,-0.8,78.0,13.0,296.0311651720849
5.7,-0.7,78.0,14.0,309.6379906341694
5.7,-0.6,78.0,15.0,307.36578701036075
5.7,-0.5,78.0,16.0,303.3481225555047
5.7,-0.4,78.0,17.0,304.8272253985687
5.7,-0.3,78.0,18.0,306.19173030294746
5.7,-0.2,78.0,19.0,313.53472608810046
5.7,-0.1,78.0,20.0,306.32569211729646
5.7,0.0,78.0,21.0,695.311869322824
5.7,0.1,78.0,22.0,675.5281730523836
5.7,0.2,78.0,23.0,607.4599030643197
5.7,0.3,78.0,24.0,824.2216971924132
5.7,0.4,78.0,25.0,300.20271616029385
5.7,0.5,78.0,26.0,309.2135794455579
5.7,0.6,78.0,27.0,335.6017041801217
5.7,0.7,78.0,28.0,328.8938414886225
5.7,0.8,78.0,29.0,309.9043964432514
5.7,0.9,78.0,30.0,325.4883587578528
5.7,1.0,78.0,31.0,322.5859769411868
5.7,1.1,78.0,32.0,282.49100612080883
5.7,1.2,78.0,33.0,325.91086644097345
5.7,1.3,78.0,34.0,301.31275328115964
5.7,1.4,78.0,35.0,298.0503193038659
5.7,1.5,78.0,36.0,297.5662037543794
5.7,1.6,78.0,37.0,350.71408967523485
5.7,1.7,78.0,38.0,321.734606969895
5.7,1.8,78.0,39.0,331.24929254912416
5.7,1.9,78.0,40.0,287.1695270173733
5.7,2.0,78.0,41.0,323.45612887536845
5.7,2.1,78.0,42.0,307.36830197741494
5.7,2.2,78.0,43.0,296.99146787823577
5.7,2.3,78.0,44.0,302.7642132136569
5.7,2.4,78.0,45.0,317.08277325763896
5.7,2.5,78.0,46.0,329.9071649283397
5.7,2.6,78.0,47.0,320.0724077219712
5.7,2.7,78.0,48.0,383.71300503333384
5.7,2.8,78.0,49.0,333.12000797359764
5.7,2.9,78.0,50.0,318.7628426995586
5.7,3.0,78.0,51.0,301.97559471417895
5.7,3.1,78.0,52.0,311.75290857294647
5.7,3.2,78.0,53.0,321.2447261959594
5.7,3.3,78.0,54.0,333.5005847770766
5.7,3.4,78.0,55.0,321.6233463821485
5.7,3.5,78.0,56.0,351.7914930906991
5.7,3.6,78.0,57.0,313.9558282687233
5.7,3.7,78.0,58.0,324.8562139002336
5.7,3.8,78.0,59.0,349.68879914226846
5.7,3.9,78.0,60.0,300.39322496704085
5.7,4.0,78.0,61.0,313.0159954906371
5.7,4.1,78.0,62.0,330.6498289703552
5.7,4.2,78.0,63.0,286.7271421351849
5.7,4.3,78.0,64.0,301.83127993116034
5.7,4.4,78.0,65.0,319.2043925501429
5.7,4.5,78.0,66.0,330.8342867590364
5.7,4.6,78.0,67.0,332.5103837952459
5.7,4.7,78.0,68.0,358.454079438724
5.7,4.8,78.0,69.0,282.8737229439064
5.7,4.9,78.0,70.0,370.09182137307033
5.7,5.0,78.0,71.0,296.5627506854399
5.7,5.1,78.0,72.0,320.17041599576424
5.7,5.2,78.0,73.0,299.104997157446
5.7,5.3,78.0,74.0,327.92334219382707
5.7,5.4,78.0,75.0,336.7826782306298
5.7,5.5,78.0,76.0,313.9433167523882
5.7,5.6,78.0,77.0,340.3574058527873
5.7,5.7,78.0,78.0,299.84048256129716
5.8,5.9,79.0,80.0,303.3177356098526
5.8,6.0,79.0,81.0,302.057765083817
5.8,6.1,79.0,82.0,294.7531600998331
5.8,6.2,79.0,83.0,296.189798902858
5.8,6.3,79.0,84.0,351.0760162457342
5.8,6.4,79.0,85.0,316.15745597312747
5.8,6.5,79.0,86.0,317.76320638393395
5.8,6.6,79.0,87.0,313.0550301378295
5.8,6.7,79.0,88.0,303.8155209907531
5.8,6.8,79.0,89.0,317.72840131793953
5.8,6.9,79.0,90.0,305.1140740029891
5.8,7.0,79.0,91.0,299.9614766920575
5.8,7.1,79.0,92.0,303.060940901785
5.8,7.2,79.0,93.0,298.11341225533187
5.8,7.3,79.0,94.0,328.5534301428315
5.8,7.4,79.0,95.0,316.4180209008025
5.8,7.5,79.0,96.0,299.73329666607265
5.8,7.6,79.0,97.0,310.0082272558574
5.8,7.7,79.0,98.0,352.0181425359899
5.8,7.8,79.0,99.0,312.06463865030594
5.8,7.9,79.0,100.0,272.1306706637974
5.8,-2.0,79.0,1.0,296.5249706244976
5.8,-1.9,79.0,2.0,284.6058065601203
5.8,-1.8,79.0,3.0,306.8184523840129
5.8,-1.7,79.0,4.0,304.82578650502734
5.8,-1.6,79.0,5.0,317.7935587431075
5.8,-1.5,79.0,6.0,292.6247252758875
5.8,-1.4,79.0,7.0,293.70403930315973
5.8,-1.3,79.0,8.0,312.17912290823523
5.8,-1.2,79.0,9.0,358.0695952942509
5.8,-1.1,79.0,10.0,311.9654483672747
5.8,-1.0,79.0,11.0,307.54295042322434
5.8,-0.9,79.0,12.0,308.9227119923972
5.8,-0.8,79.0,13.0,332.37666894569617
5.8,-0.7,79.0,14.0,308.91541906819157
5.8,-0.6,79.0,15.0,305.42438390858035
5.8,-0.5,79.0,16.0,289.92266270876604
5.8,-0.4,79.0,17.0,333.46234584703586
5.8,-0.3,79.0,18.0,432.5856769113157
5.8,-0.2,79.0,19.0,314.4451694248621
5.8,-0.1,79.0,20.0,325.64786106583796
5.8,0.0,79.0,21.0,747.4545503562231
5.8,0.1,79.0,22.0,597.7097524414518
5.8,0.2,79.0,23.0,774.7751371531049
5.8,0.3,79.0,24.0,366.8351241191713
5.8,0.4,79.0,25.0,298.78376149672073
5.8,0.5,79.0,26.0,321.1497847353629
5.8,0.6,79.0,27.0,319.46202923447663
5.8,0.7,79.0,28.0,327.6518517524341
5.8,0.8,79.0,29.0,319.5549530834178
5.8,0.9,79.0,30.0,338.9251110515792
5.8,1.0,79.0,31.0,340.53199863266707
5.8,1.1,79.0,32.0,320.2831193023831
5.8,1.2,79.0,33.0,299.19765271221274
5.8,1.3,79.0,34.0,305.86201911822525
5.8,1.4,79.0,35.0,305.75729352587126
5.8,1.5,79.0,36.0,295.47234918696313
5.8,1.6,79.0,37.0,299.6057149217166
5.8,1.7,79.0,38.0,306.203845738176
5.8,1.8,79.0,39.0,305.345560723718
5.8,1.9,79.0,40.0,298.32704760132714
5.8,2.0,79.0,41.0,310.70749102075683
5.8,2.1,79.0,42.0,293.441140660363
5.8,2.2,79.0,43.0,321.77239754503285
5.8,2.3,79.0,44.0,330.48875911629705
5.8,2.4,79.0,45.0,296.18119430300607
5.8,2.5,79.0,46.0,318.92678270414217
5.8,2.6,79.0,47.0,322.1266262909363
5.8,2.7,79.0,48.0,304.29146523408474
5.8,2.8,79.0,49.0,281.1058487489054
5.8,2.9,79.0,50.0,318.0665021644706
5.8,3.0,79.0,51.0,300.3868980725669
5.8,3.1,79.0,52.0,282.10647252948166
5.8,3.2,79.0,53.0,298.0279870495431
5.8,3.3,79.0,54.0,334.87135805797936
5.8,3.4,79.0,55.0,318.8616255275548
5.8,3.5,79.0,56.0,332.0102574379346
5.8,3.6,79.0,57.0,334.85308940587026
5.8,3.7,79.0,58.0,329.8659900572703
5.8,3.8,79.0,59.0,313.96237196699303
5.8,3.9,79.0,60.0,300.07843448825935
5.8,4.0,79.0,61.0,307.06006472590957
5.8,4.1,79.0,62.0,332.4764312157311
5.8,4.2,79.0,63.0,310.8908782469282
5.8,4.3,79.0,64.0,302.1397426086894
5.8,4.4,79.0,65.0,285.6351603765593
5.8,4.5,79.0,66.0,296.6280559607833
5.8,4.6,79.0,67.0,305.7380124725032
5.8,4.7,79.0,68.0,304.4062345746983
5.8,4.8,79.0,69.0,312.9012262765679
5.8,4.9,79.0,70.0,327.3149428780048
5.8,5.0,79.0,71.0,310.6622706887919
5.8,5.1,79.0,72.0,312.8302899529058
5.8,5.2,79.0,73.0,288.9999245118675
5.8,5.3,79.0,74.0,303.1279142446526
5.8,5.4,79.0,75.0,303.02412223224434
5.8,5.5,79.0,76.0,301.9290064399592
5.8,5.6,79.0,77.0,314.06027216325407
5.8,5.7,79.0,78.0,283.0173815837623
5.8,5.8,79.0,79.0,326.6685151000476
5.9,6.0,80.0,81.0,299.37039200534304
5.9,6.1,80.0,82.0,309.5158293259901
5.9,6.2,80.0,83.0,286.46119249033484
5.9,6.3,80.0,84.0,349.9805847448455
5.9,6.4,80.0,85.0,299.42766451433164
5.9,6.5,80.0,86.0,291.7526757389552
5.9,6.6,80.0,87.0,280.21180019589605
5.9,6.7,80.0,88.0,277.97605285484883
5.9,6.8,80.0,89.0,321.4068359177548
5.9,6.9,80.0,90.0,288.1659491215958
5.9,7.0,80.0,91.0,343.08142733637226
5.9,7.1,80.0,92.0,321.6887853689273
5.9,7.2,80.0,93.0,314.4065449348373
5.9,7.3,80.0,94.0,318.22543073228456
5.9,7.4,80.0,95.0,334.0424217810272
5.9,7.5,80.0,96.0,296.72797142565247
5.9,7.6,80.0,97.0,288.67743679545856
5.9,7.7,80.0,98.0,334.18533821239106
5.9,7.8,80.0,99.0,309.05088824665734
5.9,7.9,80.0,100.0,303.7312342872072
5.9,-2.0,80.0,1.0,299.4975162897491
5.9,-1.9,80.0,2.0,314.3568326599833
5.9,-1.8,80.0,3.0,318.85180740814224
5.9,-1.7,80.0,4.0,310.82127036140724
5.9,-1.6,80.0,5.0,319.52852529059146
5.9,-1.5,80.0,6.0,328.7482120598436
5.9,-1.4,80.0,7.0,311.9232527309874
5.9,-1.3,80.0,8.0,320.66353215277036
5.9,-1.2,80.0,9.0,298.04667748086143
5.9,-1.1,80.0,10.0,292.2217467588397
5.9,-1.0,80.0,11.0,305.37405296006744
5.9,-0.9,80.0,12.0,289.04081288669335
5.9,-0.8,80.0,13.0,280.9005096080957
5.9,-0.7,80.0,14.0,301.73600353806745
5.9,-0.6,80.0,15.0,345.56108540443734
5.9,-0.5,80.0,16.0,301.74799779120076
5.9,-0.4,80.0,17.0,287.8980791073207
5.9,-0.3,80.0,18.0,298.3591801949704
5.9,-0.2,80.0,19.0,284.33622727518724
5.9,-0.1,80.0,20.0,292.5585932021605
5.9,0.0,80.0,21.0,732.0201693479323
5.9,0.1,80.0,22.0,1018.6066997115408
5.9,0.2,80.0,23.0,287.8993980315655
5.9,0.3,80.0,24.0,351.77397379691286
5.9,0.4,80.0,25.0,312.84751922501005
5.9,0.5,80.0,26.0,289.3407693322411
5.9,0.6,80.0,27.0,321.017668783974
5.9,0.7,80.0,28.0,310.04639558281
5.9,0.8,80.0,29.0,331.87368587468796
5.9,0.9,80.0,30.0,287.2006365842866
5.9,1.0,80.0,31.0,314.4905035105227
5.9,1.1,80.0,32.0,330.65314888176687
5.9,1.2,80.0,33.0,336.2960465145195
5.9,1.3,80.0,34.0,297.05801656989144
5.9,1.4,80.0,35.0,317.68085293276255
5.9,1.5,80.0,36.0,311.5660409638775
5.9,1.6,80.0,37.0,340.2012407175982
5.9,1.7,80.0,38.0,330.708700282625
5.9,1.8,80.0,39.0,289.6681002869538
5.9,1.9,80.0,40.0,293.66870624743535
5.9,2.0,80.0,41.0,308.55924517158905
5.9,2.1,80.0,42.0,316.57113374058866
5.9,2.2,80.0,43.0,288.11692556060206
5.9,2.3,80.0,44.0,289.7966431607156
5.9,2.4,80.0,45.0,327.4800888829434
5.9,2.5,80.0,46.0,372.9387788977855
5.9,2.6,80.0,47.0,305.27356987566736
5.9,2.7,80.0,48.0,289.2867923784803
5.9,2.8,80.0,49.0,335.096261705972
5.9,2.9,80.0,50.0,287.9596874739673
5.9,3.0,80.0,51.0,291.68869926268076
5.9,3.1,80.0,52.0,333.7509128709319
5.9,3.2,80.0,53.0,294.2411597499584
5.9,3.3,80.0,54.0,354.7152352226863
5.9,3.4,80.0,55.0,281.7484703290607
5.9,3.5,80.0,56.0,340.8475787854878
5.9,3.6,80.0,57.0,286.0994441253773
5.9,3.7,80.0,58.0,353.8701247164396
5.9,3.8,80.0,59.0,325.90231838326406
5.9,3.9,80.0,60.0,290.1806765096002
5.9,4.0,80.0,61.0,325.15282662562055
5.9,4.1,80.0,62.0,272.31610871181783
5.9,4.2,80.0,63.0,294.95006166683265
5.9,4.3,80.0,64.0,286.3111545786037
5.9,4.4,80.0,65.0,322.85658863388466
5.9,4.5,80.0,66.0,314.56371056257615
5.9,4.6,80.0,67.0,343.8000463542456
5.9,4.7,80.0,68.0,317.12962137870176
5.9,4.8,80.0,69.0,272.91955852527747
5.9,4.9,80.0,70.0,309.4543367987796
5.9,5.0,80.0,71.0,322.0297007471316
5.9,5.1,80.0,72.0,309.723408193253
5.9,5.2,80.0,73.0,312.06817090424465
5.9,5.3,80.0,74.0,285.5369810509754
5.9,5.4,80.0,75.0,336.7128739017767
5.9,5.5,80.0,76.0,308.77154747740883
5.9,5.6,80.0,77.0,317.8898419108785
5.9,5.7,80.0,78.0,426.7125072826165
5.9,5.8,80.0,79.0,281.61389652041737
5.9,5.9,80.0,80.0,310.72058405713807
6.0,6.1,81.0,82.0,297.76353181872145
6.0,6.2,81.0,83.0,296.51459276419376
6.0,6.3,81.0,84.0,322.976295855375
6.0,6.4,81.0,85.0,298.1803629177445
6.0,6.5,81.0,86.0,339.7193279844543
6.0,6.6,81.0,87.0,322.2046724423766
6.0,6.7,81.0,88.0,326.805528236161
6.0,6.8,81.0,89.0,296.5376183280147
6.0,6.9,81.0,90.0,302.0720067316194
6.0,7.0,81.0,91.0,313.59937098129495
6.0,7.1,81.0,92.0,320.00841351792644
6.0,7.2,81.0,93.0,304.31540548513
6.0,7.3,81.0,94.0,314.8847710896363
6.0,7.4,81.0,95.0,310.95047315243625
6.0,7.5,81.0,96.0,327.77076286936676
6.0,7.6,81.0,97.0,308.7351336478819
6.0,7.7,81.0,98.0,330.53379342209837
6.0,7.8,81.0,99.0,305.43258456684754
6.0,7.9,81.0,100.0,296.4566888535288
6.0,-2.0,81.0,1.0,332.66464299842187
6.0,-1.9,81.0,2.0,280.84800134557383
6.0,-1.8,81.0,3.0,328.4004239894239
6.0,-1.7,81.0,4.0,275.96348454498883
6.0,-1.6,81.0,5.0,309.17570954807053
6.0,-1.5,81.0,6.0,322.38254664782005
6.0,-1.4,81.0,7.0,296.03719876424054
6.0,-1.3,81.0,8.0,317.3201723912923
6.0,-1.2,81.0,9.0,294.29954931158426
6.0,-1.1,81.0,10.0,299.88320852902785
6.0,-1.0,81.0,11.0,286.7086008375812
6.0,-0.9,81.0,12.0,329.2101872462655
6.0,-0.8,81.0,13.0,287.10351140096316
6.0,-0.7,81.0,14.0,325.90692922912666
6.0,-0.6,81.0,15.0,304.64372226660936
6.0,-0.5,81.0,16.0,322.3530842647966
6.0,-0.4,81.0,17.0,322.7743702374205
6.0,-0.3,81.0,18.0,309.5402118501167
6.0,-0.2,81.0,19.0,297.1442812108657
6.0,-0.1,81.0,20.0,336.50011908915883
6.0,0.0,81.0,21.0,850.1198939721983
6.0,0.1,81.0,22.0,326.9074349289295
6.0,0.2,81.0,23.0,305.42313325401943
6.0,0.3,81.0,24.0,397.2285750639548
6.0,0.4,81.0,25.0,301.58694004535175
6.0,0.5,81.0,26.0,334.68873566055595
6.0,0.6,81.0,27.0,300.4446877507147
6.0,0.7,81.0,28.0,318.3580262188119
6.0,0.8,81.0,29.0,300.4561831515171
6.0,0.9,81.0,30.0,319.7627619074444
6.0,1.0,81.0,31.0,372.0648756525589
6.0,1.1,81.0,32.0,295.90098348260625
6.0,1.2,81.0,33.0,327.12265360787757
6.0,1.3,81.0,34.0,308.1094257252403
6.0,1.4,81.0,35.0,319.91924983162545
6.0,1.5,81.0,36.0,308.86768858081217
6.0,1.6,81.0,37.0,329.8952182169186
6.0,1.7,81.0,38.0,313.6772229285869
6.0,1.8,81.0,39.0,294.71808956091166
6.0,1.9,81.0,40.0,311.84564986101105
6.0,2.0,81.0,41.0,348.8235793231843
6.0,2.1,81.0,42.0,309.6323957066945
6.0,2.2,81.0,43.0,318.4900298263867
6.0,2.3,81.0,44.0,300.15476447765934
6.0,2.4,81.0,45.0,307.7499574395959
6.0,2.5,81.0,46.0,284.3983020065461
6.0,2.6,81.0,47.0,341.5662806281468
6.0,2.7,81.0,48.0,302.08516886380875
6.0,2.8,81.0,49.0,348.972537318878
6.0,2.9,81.0,50.0,334.0213248787701
6.0,3.0,81.0,51.0,269.4129466358343
6.0,3.1,81.0,52.0,294.3658425036798
6.0,3.2,81.0,53.0,297.8326675792799
6.0,3.3,81.0,54.0,319.83090502142795
6.0,3.4,81.0,55.0,310.8981369687487
6.0,3.5,81.0,56.0,308.74769928856466
6.0,3.6,81.0,57.0,293.3517088399509
6.0,3.7,81.0,58.0,289.50793897393896
6.0,3.8,81.0,59.0,323.5002456598596
6.0,3.9,81.0,60.0,318.35310974554494
6.0,4.0,81.0,61.0,289.13253889040527
6.0,4.1,81.0,62.0,291.9278453920141
6.0,4.2,81.0,63.0,335.88260044341195
6.0,4.3,81.0,64.0,357.0091529211993
6.0,4.4,81.0,65.0,303.287407143161
6.0,4.5,81.0,66.0,312.5133642430183
6.0,4.6,81.0,67.0,325.16375872956564
6.0,4.7,81.0,68.0,333.1487771715675
6.0,4.8,81.0,69.0,343.7618798276129
6.0,4.9,81.0,70.0,320.0750888566626
6.0,5.0,81.0,71.0,385.1456303822101
6.0,5.1,81.0,72.0,340.28386199309296
6.0,5.2,81.0,73.0,294.36459918153463
6.0,5.3,81.0,74.0,320.64505772572295
6.0,5.4,81.0,75.0,331.742151977949
6.0,5.5,81.0,76.0,341.3881222374422
6.0,5.6,81.0,77.0,288.9065500607407
6.0,5.7,81.0,78.0,290.6019159278026
6.0,5.8,81.0,79.0,319.408635047143
6.0,5.9,81.0,80.0,283.38218751839815
6.0,6.0,81.0,81.0,317.78791510144464
6.1,6.2,82.0,83.0,288.7771614959936
6.1,6.3,82.0,84.0,362.3345708548736
6.1,6.4,82.0,85.0,317.6051790020878
6.1,6.5,82.0,86.0,318.38407269728253
6.1,6.6,82.0,87.0,288.74215459977796
6.1,6.7,82.0,88.0,374.9891028637469
6.1,6.8,82.0,89.0,309.0200280355731
6.1,6.9,82.0,90.0,303.31968754219
6.1,7.0,82.0,91.0,310.89654888577803
6.1,7.1,82.0,92.0,326.5544980341738
6.1,7.2,82.0,93.0,293.13796750764516
6.1,7.3,82.0,94.0,290.10256764936594
6.1,7.4,82.0,95.0,313.0306328647316
6.1,7.5,82.0,96.0,323.88492235713323
6.1,7.6,82.0,97.0,320.9456648455933
6.1,7.7,82.0,98.0,324.4154286426008
6.1,7.8,82.0,99.0,286.40728048509203
6.1,7.9,82.0,100.0,295.7351469394589
6.1,-2.0,82.0,1.0,347.2120494342376
6.1,-1.9,82.0,2.0,288.0312916583005
6.1,-1.8,82.0,3.0,280.5299459303528
6.1,-1.7,82.0,4.0,287.1545780112261
6.1,-1.6,82.0,5.0,393.1363844501451
6.1,-1.5,82.0,6.0,316.7016403722337
6.1,-1.4,82.0,7.0,311.3171930104024
6.1,-1.3,82.0,8.0,321.2694509124649
6.1,-1.2,82.0,9.0,326.6594555298518
6.1,-1.1,82.0,10.0,308.16621781265536
6.1,-1.0,82.0,11.0,329.3645366040932
6.1,-0.9,82.0,12.0,297.2026157283132
6.1,-0.8,82.0,13.0,400.57271946759766
6.1,-0.7,82.0,14.0,296.71926195273466
6.1,-0.6,82.0,15.0,301.1074603469723
6.1,-0.5,82.0,16.0,285.95622399363134
6.1,-0.4,82.0,17.0,297.24709760172874
6.1,-0.3,82.0,18.0,377.37816328493153
6.1,-0.2,82.0,19.0,323.49431228397924
6.1,-0.1,82.0,20.0,312.7557087492889
6.1,0.0,82.0,21.0,370.67049890495554
6.1,0.1,82.0,22.0,290.2042747081642
6.1,0.2,82.0,23.0,309.4442859884201
6.1,0.3,82.0,24.0,294.8470580005407
6.1,0.4,82.0,25.0,309.58388463200197
6.1,0.5,82.0,26.0,308.1247636591559
6.1,0.6,82.0,27.0,311.6960809542895
6.1,0.7,82.0,28.0,267.5147891358443
6.1,0.8,82.0,29.0,307.1628476086933
6.1,0.9,82.0,30.0,295.3759940214349
6.1,1.0,82.0,31.0,300.1847420674492
6.1,1.1,82.0,32.0,288.37747308833633
6.1,1.2,82.0,33.0,294.4460263253441
6.1,1.3,82.0,34.0,314.58223688436544
6.1,1.4,82.0,35.0,322.69282491986263
6.1,1.5,82.0,36.0,332.985162045688
6.1,1.6,82.0,37.0,282.5655645197652
6.1,1.7,82.0,38.0,340.469782205365
6.1,1.8,82.0,39.0,295.798744906713
6.1,1.9,82.0,40.0,308.7299434863601
6.1,2.0,82.0,41.0,339.9570204490331
6.1,2.1,82.0,42.0,376.35104078665387
6.1,2.2,82.0,43.0,304.8156368315705
6.1,2.3,82.0,44.0,324.11089708427073
6.1,2.4,82.0,45.0,300.1809750154695
6.1,2.5,82.0,46.0,330.64796007233736
6.1,2.6,82.0,47.0,288.180183315944
6.1,2.7,82.0,48.0,288.6235767865934
6.1,2.8,82.0,49.0,318.9656475341539
6.1,2.9,82.0,50.0,339.93370446077705
6.1,3.0,82.0,51.0,430.5941617859921
6.1,3.1,82.0,52.0,288.96096153501554
6.1,3.2,82.0,53.0,335.79057953783445
6.1,3.3,82.0,54.0,305.73423890586145
6.1,3.4,82.0,55.0,314.9872553551801
6.1,3.5,82.0,56.0,316.2835937848485
6.1,3.6,82.0,57.0,317.6251628553535
6.1,3.7,82.0,58.0,289.10269314212417
6.1,3.8,82.0,59.0,287.48734295727905
6.1,3.9,82.0,60.0,331.12504520951717
6.1,4.0,82.0,61.0,291.9685439081246
6.1,4.1,82.0,62.0,314.7889349236828
6.1,4.2,82.0,63.0,292.5395429541829
6.1,4.3,82.0,64.0,286.45225931775974
6.1,4.4,82.0,65.0,338.97670086576653
6.1,4.5,82.0,66.0,295.3361369088503
6.1,4.6,82.0,67.0,313.2824185146674
6.1,4.7,82.0,68.0,317.0974609004933
6.1,4.8,82.0,69.0,304.942340215711
6.1,4.9,82.0,70.0,346.2522224989973
6.1,5.0,82.0,71.0,282.3682632542882
6.1,5.1,82.0,72.0,302.2434774372737
6.1,5.2,82.0,73.0,292.4191077442361
6.1,5.3,82.0,74.0,295.623071490594
6.1,5.4,82.0,75.0,315.2742915367548
6.1,5.5,82.0,76.0,324.75394868168706
6.1,5.6,82.0,77.0,289.6103262893405
6.1,5.7,82.0,78.0,317.1837366575151
6.1,5.8,82.0,79.0,359.8034168941424
6.1,5.9,82.0,80.0,281.5936985992368
6.1,6.0,82.0,81.0,333.3701707698845
6.1,6.1,82.0,82.0,337.81399340896473
6.2,6.3,83.0,84.0,307.0654208079169
6.2,6.4,83.0,85.0,302.74251166523095
6.2,6.5,83.0,86.0,322.0748695980535
6.2,6.6,83.0,87.0,290.24741439331575
6.2,6.7,83.0,88.0,331.99058758989946
6.2,6.8,83.0,89.0,292.823016441688
6.2,6.9,83.0,90.0,313.08342685193634
6.2,7.0,83.0,91.0,303.07462751155265
6.2,7.1,83.0,92.0,319.60991237955994
6.2,7.2,83.0,93.0,287.22047374407
6.2,7.3,83.0,94.0,328.8472219650339
6.2,7.4,83.0,95.0,324.5942762260662
6.2,7.5,83.0,96.0,332.4075717621977
6.2,7.6,83.0,97.0,367.62999569102016
6.2,7.7,83.0,98.0,299.11901249673906
6.2,7.8,83.0,99.0,302.0026050841579
6.2,7.9,83.0,100.0,290.46290217729813
6.2,-2.0,83.0,1.0,297.1002245920907
6.2,-1.9,83.0,2.0,330.6573924151347
6.2,-1.8,83.0,3.0,334.7963766353303
6.2,-1.7,83.0,4.0,314.4594619900261
6.2,-1.6,83.0,5.0,297.8912639103397
6.2,-1.5,83.0,6.0,313.9671651727914
6.2,-1.4,83.0,7.0,293.57686258705684
6.2,-1.3,83.0,8.0,316.4035825984612
6.2,-1.2,83.0,9.0,286.53021959363747
6.2,-1.1,83.0,10.0,294.01517561252973
6.2,-1.0,83.0,11.0,347.0518868253962
6.2,-0.9,83.0,12.0,317.9965926502374
6.2,-0.8,83.0,13.0,291.8203030123206
6.2,-0.7,83.0,14.0,306.8452953089131
6.2,-0.6,83.0,15.0,336.25847475630707
6.2,-0.5,83.0,16.0,317.2538695792148
6.2,-0.4,83.0,17.0,289.7150626713086
6.2,-0.3,83.0,18.0,293.66684294306583
6.2,-0.2,83.0,19.0,318.1997216762719
6.2,-0.1,83.0,20.0,315.26361103857283
6.2,0.0,83.0,21.0,307.8235528655838
6.2,0.1,83.0,22.0,313.8071050113365
6.2,0.2,83.0,23.0,322.5931242997292
6.2,0.3,83.0,24.0,321.75670517870645
6.2,0.4,83.0,25.0,316.25260297048624
6.2,0.5,83.0,26.0,367.2602381356535
6.2,0.6,83.0,27.0,323.7463633817224
6.2,0.7,83.0,28.0,319.21180015410204
6.2,0.8,83.0,29.0,310.9814389322798
6.2,0.9,83.0,30.0,295.43103624932274
6.2,1.0,83.0,31.0,308.59711243695364
6.2,1.1,83.0,32.0,296.7108202948472
6.2,1.2,83.0,33.0,303.5251169909896
6.2,1.3,83.0,34.0,290.3884906737287
6.2,1.4,83.0,35.0,273.15011863253073
6.2,1.5,83.0,36.0,346.2824382644249
6.2,1.6,83.0,37.0,339.69342252948803
6.2,1.7,83.0,38.0,323.52429775869496
6.2,1.8,83.0,39.0,313.36021063686945
6.2,1.9,83.0,40.0,313.74837298156416
6.2,2.0,83.0,41.0,301.35422046063275
6.2,2.1,83.0,42.0,279.51349310876185
6.2,2.2,83.0,43.0,292.79844430146727
6.2,2.3,83.0,44.0,327.7593666943058
6.2,2.4,83.0,45.0,283.4785329813525
6.2,2.5,83.0,46.0,346.8697791972163
6.2,2.6,83.0,47.0,321.57761105011235
6.2,2.7,83.0,48.0,309.74719754275367
6.2,2.8,83.0,49.0,310.88740259884804
6.2,2.9,83.0,50.0,317.9272113562669
6.2,3.0,83.0,51.0,346.67209914503457
6.2,3.1,83.0,52.0,319.185818459806
6.2,3.2,83.0,53.0,296.40971773818677
6.2,3.3,83.0,54.0,297.3469267789601
6.2,3.4,83.0,55.0,332.0102782344735
6.2,3.5,83.0,56.0,345.1699149016833
6.2,3.6,83.0,57.0,320.5242234312336
6.2,3.7,83.0,58.0,310.4983159058908
6.2,3.8,83.0,59.0,324.6602244045122
6.2,3.9,83.0,60.0,312.05778330325535
6.2,4.0,83.0,61.0,314.5775031728153
6.2,4.1,83.0,62.0,328.66805663571085
6.2,4.2,83.0,63.0,358.8422057537292
6.2,4.3,83.0,64.0,350.4632077027585
6.2,4.4,83.0,65.0,296.68366510814263
6.2,4.5,83.0,66.0,296.69789263749135
6.2,4.6,83.0,67.0,301.3185261012893
6.2,4.7,83.0,68.0,341.11671510509683
6.2,4.8,83.0,69.0,293.70308269515846
6.2,4.9,83.0,70.0,379.78129063098265
6.2,5.0,83.0,71.0,302.9300603484764
6.2,5.1,83.0,72.0,303.689292292525
6.2,5.2,83.0,73.0,330.04512091479575
6.2,5.3,83.0,74.0,289.46865966122937
6.2,5.4,83.0,75.0,342.7371463322269
6.2,5.5,83.0,76.0,293.58155884424195
6.2,5.6,83.0,77.0,320.14262725478534
6.2,5.7,83.0,78.0,331.9154953867056
6.2,5.8,83.0,79.0,272.2443394974051
6.2,5.9,83.0,80.0,312.6785726980496
6.2,6.0,83.0,81.0,309.13079297895894
6.2,6.1,83.0,82.0,294.8493834963241
6.2,6.2,83.0,83.0,309.1925635557222
6.3,6.4,84.0,85.0,289.57954556359476
6.3,6.5,84.0,86.0,304.94026520522857
6.3,6.6,84.0,87.0,300.4565612016116
6.3,6.7,84.0,88.0,385.24987985450053
6.3,6.8,84.0,89.0,310.54408706227025
6.3,6.9,84.0,90.0,294.26693116952595
6.3,7.0,84.0,91.0,290.4214543116992
6.3,7.1,84.0,92.0,317.9862562155842
6.3,7.2,84.0,93.0,331.3064540468283
6.3,7.3,84.0,94.0,288.0924426652669
6.3,7.4,84.0,95.0,322.2707688556047
6.3,7.5,84.0,96.0,299.2833210382025
6.3,7.6,84.0,97.0,309.02152017196755
6.3,7.7,84.0,98.0,317.58717157715404
6.3,7.8,84.0,99.0,316.15738722007904
6.3,7.9,84.0,100.0,309.7158635436467
6.3,-2.0,84.0,1.0,290.25706380661586
6.3,-1.9,84.0,2.0,311.5455940478875
6.3,-1.8,84.0,3.0,284.8337807322744
6.3,-1.7,84.0,4.0,314.26020101820046
6.3,-1.6,84.0,5.0,319.4120339044596
6.3,-1.5,84.0,6.0,297.09891288767096
6.3,-1.4,84.0,7.0,291.09429375445137
6.3,-1.3,84.0,8.0,318.2012165901262
6.3,-1.2,84.0,9.0,319.46367859644556
6.3,-1.1,84.0,10.0,305.95194082487546
6.3,-1.0,84.0,11.0,323.50143983149417
6.3,-0.9,84.0,12.0,275.8708389671766
6.3,-0.8,84.0,13.0,297.16612870568986
6.3,-0.7,84.0,14.0,317.24425260425653
6.3,-0.6,84.0,15.0,295.8372363218773
6.3,-0.5,84.0,16.0,280.48846327569373
6.3,-0.4,84.0,17.0,277.72161539319853
6.3,-0.3,84.0,18.0,289.9362987934901
6.3,-0.2,84.0,19.0,292.5439780438344
6.3,-0.1,84.0,20.0,323.355884653059
6.3,0.0,84.0,21.0,289.8686309957396
6.3,0.1,84.0,22.0,317.06226333841914
6.3,0.2,84.0,23.0,287.88758840764655
6.3,0.3,84.0,24.0,310.8233100056608
6.3,0.4,84.0,25.0,334.66781386672716
6.3,0.5,84.0,26.0,308.66406053132494
6.3,0.6,84.0,27.0,328.1595604647352
6.3,0.7,84.0,28.0,306.51790989016973
6.3,0.8,84.0,29.0,297.3374320300444
6.3,0.9,84.0,30.0,355.12759325535154
6.3,1.0,84.0,31.0,312.4703563691067
6.3,1.1,84.0,32.0,389.66101516499873
6.3,1.2,84.0,33.0,317.83646738960374
6.3,1.3,84.0,34.0,301.0606487640471
6.3,1.4,84.0,35.0,298.9164189939936
6.3,1.5,84.0,36.0,302.95704258666825
6.3,1.6,84.0,37.0,300.4741161853074
6.3,1.7,84.0,38.0,320.587661974144
6.3,1.8,84.0,39.0,297.490922657545
6.3,1.9,84.0,40.0,316.4591200507334
6.3,2.0,84.0,41.0,295.8805228684607
6.3,2.1,84.0,42.0,336.8700664625116
6.3,2.2,84.0,43.0,339.0142893795973
6.3,2.3,84.0,44.0,308.59455134145145
6.3,2.4,84.0,45.0,303.8779266851277
6.3,2.5,84.0,46.0,311.95840023539523
6.3,2.6,84.0,47.0,314.4450697793142
6.3,2.7,84.0,48.0,330.6030757073548
6.3,2.8,84.0,49.0,288.54159257947794
6.3,2.9,84.0,50.0,321.6874290050282
6.3,3.0,84.0,51.0,302.89779583558516
6.3,3.1,84.0,52.0,277.20967869265894
6.3,3.2,84.0,53.0,277.3508842908679
6.3,3.3,84.0,54.0,314.12781032455894
6.3,3.4,84.0,55.0,277.7605795691644
6.3,3.5,84.0,56.0,338.44409018750815
6.3,3.6,84.0,57.0,301.16091581696514
6.3,3.7,84.0,58.0,401.38669251180926
6.3,3.8,84.0,59.0,296.7505509641564
6.3,3.9,84.0,60.0,299.22393005619966
6.3,4.0,84.0,61.0,328.3321503491907
6.3,4.1,84.0,62.0,317.33200927194747
6.3,4.2,84.0,63.0,335.438649454365
6.3,4.3,84.0,64.0,330.17464517780365
6.3,4.4,84.0,65.0,323.9402344730932
6.3,4.5,84.0,66.0,314.10018184396796
6.3,4.6,84.0,67.0,322.0604966481238
6.3,4.7,84.0,68.0,353.96495421903427
6.3,4.8,84.0,69.0,316.5055578225079
6.3,4.9,84.0,70.0,296.5837584045652
6.3,5.0,84.0,71.0,309.23742991991975
6.3,5.1,84.0,72.0,316.694398582952
6.3,5.2,84.0,73.0,358.1185347070327
6.3,5.3,84.0,74.0,295.35557354757793
6.3,5.4,84.0,75.0,289.6028506251452
6.3,5.5,84.0,76.0,320.5526166699879
6.3,5.6,84.0,77.0,336.2513722781633
6.3,5.7,84.0,78.0,306.28504044602334
6.3,5.8,84.0,79.0,308.1532088596349
6.3,5.9,84.0,80.0,321.0735835333617
6.3,6.0,84.0,81.0,313.7957486339237
6.3,6.1,84.0,82.0,305.48526389964957
6.3,6.2,84.0,83.0,301.2759924274593
6.3,6.3,84.0,84.0,322.82386310508844
6.4,6.5,85.0,86.0,285.0441115550171
6.4,6.6,85.0,87.0,338.584011848532
6.4,6.7,85.0,88.0,320.4181656023672
6.4,6.8,85.0,89.0,314.7452630331405
6.4,6.9,85.0,90.0,326.48258014407617
6.4,7.0,85.0,91.0,312.3723558795142
6.4,7.1,85.0,92.0,320.3461800291004
6.4,7.2,85.0,93.0,296.4091485200824
6.4,7.3,85.0,94.0,309.6371154555728
6.4,7.4,85.0,95.0,303.4087795411915
6.4,7.5,85.0,96.0,338.8447017776446
6.4,7.6,85.0,97.0,302.048611504871
6.4,7.7,85.0,98.0,327.5772715628511
6.4,7.8,85.0,99.0,320.1667448246554
6.4,7.9,85.0,100.0,343.0848437529126
6.4,-2.0,85.0,1.0,343.8769237284132
6.4,-1.9,85.0,2.0,338.70597237279264
6.4,-1.8,85.0,3.0,288.2857380778849
6.4,-1.7,85.0,4.0,320.38489266851025
6.4,-1.6,85.0,5.0,300.4203346848911
6.4,-1.5,85.0,6.0,293.78110415834567
6.4,-1.4,85.0,7.0,297.99137040731904
6.4,-1.3,85.0,8.0,303.7810556544842
6.4,-1.2,85.0,9.0,312.0759162242017
6.4,-1.1,85.0,10.0,278.3677472344881
6.4,-1.0,85.0,11.0,310.28718588697444
6.4,-0.9,85.0,12.0,349.431808376181
6.4,-0.8,85.0,13.0,298.33691560535294
6.4,-0.7,85.0,14.0,302.2436157896495
6.4,-0.6,85.0,15.0,295.2726728626044
6.4,-0.5,85.0,16.0,334.77046767038246
6.4,-0.4,85.0,17.0,298.95352574051765
6.4,-0.3,85.0,18.0,358.5503059267137
6.4,-0.2,85.0,19.0,342.48362738818054
6.4,-0.1,85.0,20.0,317.2497369842408
6.4,0.0,85.0,21.0,308.5212748201725
6.4,0.1,85.0,22.0,381.408904671734
6.4,0.2,85.0,23.0,287.9580561380634
6.4,0.3,85.0,24.0,351.25552938932617
6.4,0.4,85.0,25.0,289.99277388045994
6.4,0.5,85.0,26.0,285.6773384800334
6.4,0.6,85.0,27.0,316.07236258546277
6.4,0.7,85.0,28.0,383.752477145873
6.4,0.8,85.0,29.0,339.0838775399649
6.4,0.9,85.0,30.0,280.9270996854591
6.4,1.0,85.0,31.0,289.8552379486493
6.4,1.1,85.0,32.0,295.4773163266028
6.4,1.2,85.0,33.0,315.46635875521565
6.4,1.3,85.0,34.0,389.56735363356256
6.4,1.4,85.0,35.0,345.4436905656935
6.4,1.5,85.0,36.0,298.9467321108986
6.4,1.6,85.0,37.0,450.5144795116361
6.4,1.7,85.0,38.0,303.40971529311884
6.4,1.8,85.0,39.0,311.4846042818102
6.4,1.9,85.0,40.0,298.14341380370496
6.4,2.0,85.0,41.0,323.80844574514344
6.4,2.1,85.0,42.0,328.7861441554911
6.4,2.2,85.0,43.0,364.3466425573518
6.4,2.3,85.0,44.0,295.8971330451163
6.4,2.4,85.0,45.0,316.0790157343094
6.4,2.5,85.0,46.0,299.2962458725405
6.4,2.6,85.0,47.0,328.7957930084056
6.4,2.7,85.0,48.0,318.0794704641254
6.4,2.8,85.0,49.0,310.49331981627085
6.4,2.9,85.0,50.0,337.4947175450529
6.4,3.0,85.0,51.0,311.1987124193912
6.4,3.1,85.0,52.0,282.11942323215146
6.4,3.2,85.0,53.0,329.3976695944654
6.4,3.3,85.0,54.0,324.5503749559158
6.4,3.4,85.0,55.0,277.41775610087024
6.4,3.5,85.0,56.0,286.4840618385105
6.4,3.6,85.0,57.0,303.95838866960787
6.4,3.7,85.0,58.0,333.3751577013453
6.4,3.8,85.0,59.0,316.33888906046496
6.4,3.9,85.0,60.0,302.79028628006614
6.4,4.0,85.0,61.0,357.7358153033869
6.4,4.1,85.0,62.0,358.3600578026096
6.4,4.2,85.0,63.0,313.1661081878981
6.4,4.3,85.0,64.0,322.4059540479725
6.4,4.4,85.0,65.0,302.4254202575292
6.4,4.5,85.0,66.0,355.75377599563865
6.4,4.6,85.0,67.0,310.01327544449094
6.4,4.7,85.0,68.0,339.2110287648087
6.4,4.8,85.0,69.0,311.8151377660041
6.4,4.9,85.0,70.0,309.0345419612133
6.4,5.0,85.0,71.0,273.79463883900854
6.4,5.1,85.0,72.0,354.99494185874
6.4,5.2,85.0,73.0,287.9548025075377
6.4,5.3,85.0,74.0,310.79104964017347
6.4,5.4,85.0,75.0,306.06955732211225
6.4,5.5,85.0,76.0,319.96161562319816
6.4,5.6,85.0,77.0,329.59991568417104
6.4,5.7,85.0,78.0,321.06452797668015
6.4,5.8,85.0,79.0,331.32034281227806
6.4,5.9,85.0,80.0,303.98636250345004
6.4,6.0,85.0,81.0,283.3887239941235
6.4,6.1,85.0,82.0,324.6563915098702
6.4,6.2,85.0,83.0,288.12845125352146
6.4,6.3,85.0,84.0,320.5133032379418
6.4,6.4,85.0,85.0,310.48035774796216
6.5,6.6,86.0,87.0,328.2491338754243
6.5,6.7,86.0,88.0,331.33862401593194
6.5,6.8,86.0,89.0,350.6509151524131
6.5,6.9,86.0,90.0,313.8323646031726
6.5,7.0,86.0,91.0,286.8441378965523
6.5,7.1,86.0,92.0,321.87845478400305
6.5,7.2,86.0,93.0,296.3346402079925
6.5,7.3,86.0,94.0,314.29298268334463
6.5,7.4,86.0,95.0,331.2640848888045
6.5,7.5,86.0,96.0,306.887138117348
6.5,7.6,86.0,97.0,288.1410680373575
6.5,7.7,86.0,98.0,314.1251926160611
6.5,7.8,86.0,99.0,326.2774971939223
6.5,7.9,86.0,100.0,300.28110143923965
6.5,-2.0,86.0,1.0,321.81058061141044
6.5,-1.9,86.0,2.0,307.93839287660063
6.5,-1.8,86.0,3.0,290.968221300394
6.5,-1.7,86.0,4.0,327.19815761694616
6.5,-1.6,86.0,5.0,386.63021294882634
6.5,-1.5,86.0,6.0,349.69169625399667
6.5,-1.4,86.0,7.0,315.45328390069653
6.5,-1.3,86.0,8.0,316.3070359025026
6.5,-1.2,86.0,9.0,556.4376699877794
6.5,-1.1,86.0,10.0,315.07171930341116
6.5,-1.0,86.0,11.0,335.2753988704218
6.5,-0.9,86.0,12.0,333.6726663325697
6.5,-0.8,86.0,13.0,378.5706441877948
6.5,-0.7,86.0,14.0,318.50008004039984
6.5,-0.6,86.0,15.0,306.5763377434907
6.5,-0.5,86.0,16.0,334.80658628140486
6.5,-0.4,86.0,17.0,321.2385629748542
6.5,-0.3,86.0,18.0,292.30557794509707
6.5,-0.2,86.0,19.0,326.3937522175095
6.5,-0.1,86.0,20.0,357.9798936499505
6.5,0.0,86.0,21.0,292.81344593809786
6.5,0.1,86.0,22.0,290.0453805726785
6.5,0.2,86.0,23.0,291.1859592543069
6.5,0.3,86.0,24.0,280.32537588198335
6.5,0.4,86.0,25.0,338.55022488741173
6.5,0.5,86.0,26.0,327.4270099629935
6.5,0.6,86.0,27.0,303.08240364617325
6.5,0.7,86.0,28.0,287.7336322590905
6.5,0.8,86.0,29.0,287.3954814550719
6.5,0.9,86.0,30.0,309.5765718518067
6.5,1.0,86.0,31.0,302.08712789216
6.5,1.1,86.0,32.0,293.0699395521036
6.5,1.2,86.0,33.0,305.3527257942672
6.5,1.3,86.0,34.0,295.8039402800833
6.5,1.4,86.0,35.0,275.1208966729759
6.5,1.5,86.0,36.0,300.4468567456637
6.5,1.6,86.0,37.0,316.92856629350985
6.5,1.7,86.0,38.0,287.74111185506456
6.5,1.8,86.0,39.0,345.79701442266474
6.5,1.9,86.0,40.0,320.53868761885275
6.5,2.0,86.0,41.0,281.33748840890826
6.5,2.1,86.0,42.0,299.6277264780272
6.5,2.2,86.0,43.0,338.62840128853037
6.5,2.3,86.0,44.0,310.5712255412584
6.5,2.4,86.0,45.0,295.3677439923908
6.5,2.5,86.0,46.0,281.6079961567807
6.5,2.6,86.0,47.0,322.93358180465265
6.5,2.7,86.0,48.0,295.82047095099733
6.5,2.8,86.0,49.0,339.6038400566914
6.5,2.9,86.0,50.0,302.94630668158396
6.5,3.0,86.0,51.0,315.42208276809055
6.5,3.1,86.0,52.0,287.7292703516414
6.5,3.2,86.0,53.0,328.29706001239265
6.5,3.3,86.0,54.0,267.8981955727713
6.5,3.4,86.0,55.0,304.79250431378097
6.5,3.5,86.0,56.0,314.5088872177973
6.5,3.6,86.0,57.0,333.312907048229
6.5,3.7,86.0,58.0,308.6895294622242
6.5,3.8,86.0,59.0,312.6954857314121
6.5,3.9,86.0,60.0,362.6192725727127
6.5,4.0,86.0,61.0,329.7758221704539
6.5,4.1,86.0,62.0,299.10999269431414
6.5,4.2,86.0,63.0,290.39467867485405
6.5,4.3,86.0,64.0,316.97983802273234
6.5,4.4,86.0,65.0,306.93876235856897
6.5,4.5,86.0,66.0,313.34045670139596
6.5,4.6,86.0,67.0,276.7907544397935
6.5,4.7,86.0,68.0,308.5617557876847
6.5,4.8,86.0,69.0,297.8958826483321
6.5,4.9,86.0,70.0,352.03237378909967
6.5,5.0,86.0,71.0,316.6910572646125
6.5,5.1,86.0,72.0,328.9124280324215
6.5,5.2,86.0,73.0,308.7954841907073
6.5,5.3,86.0,74.0,318.857563274333
6.5,5.4,86.0,75.0,321.3614147389367
6.5,5.5,86.0,76.0,296.7211074289334
6.5,5.6,86.0,77.0,305.8882841131916
6.5,5.7,86.0,78.0,308.0551617916175
6.5,5.8,86.0,79.0,299.96800406314765
6.5,5.9,86.0,80.0,319.8948788608814
6.5,6.0,86.0,81.0,335.1293238166607
6.5,6.1,86.0,82.0,289.3959958420102
6.5,6.2,86.0,83.0,304.30225068052687
6.5,6.3,86.0,84.0,308.6600895569509
6.5,6.4,86.0,85.0,300.6172088914553
6.5,6.5,86.0,86.0,366.8385591808411
6.6,6.7,87.0,88.0,295.33770166062703
6.6,6.8,87.0,89.0,290.8057186822869
6.6,6.9,87.0,90.0,302.54516819881746
6.6,7.0,87.0,91.0,293.97831772784053
6.6,7.1,87.0,92.0,318.5975289032915
6.6,7.2,87.0,93.0,298.7599869102204
6.6,7.3,87.0,94.0,294.4422434542148
6.6,7.4,87.0,95.0,334.95943279313326
6.6,7.5,87.0,96.0,280.86523222019747
6.6,7.6,87.0,97.0,310.37215974077077
6.6,7.7,87.0,98.0,315.3651053901656
6.6,7.8,87.0,99.0,319.77944016501385
6.6,7.9,87.0,100.0,355.8904632036745
6.6,-2.0,87.0,1.0,316.19107163310593
6.6,-1.9,87.0,2.0,313.21732864208855
6.6,-1.8,87.0,3.0,315.27788637212956
6.6,-1.7,87.0,4.0,301.72139694349903
6.6,-1.6,87.0,5.0,288.1792128269987
6.6,-1.5,87.0,6.0,313.3374180237965
6.6,-1.4,87.0,7.0,294.30274062494897
6.6,-1.3,87.0,8.0,305.14204137335037
6.6,-1.2,87.0,9.0,314.427509157894
6.6,-1.1,87.0,10.0,316.97204584368933
6.6,-1.0,87.0,11.0,304.6066335008746
6.6,-0.9,87.0,12.0,290.1843774955939
6.6,-0.8,87.0,13.0,349.690549643228
6.6,-0.7,87.0,14.0,317.488516471523
6.6,-0.6,87.0,15.0,305.04133861371974
6.6,-0.5,87.0,16.0,311.47935140172825
6.6,-0.4,87.0,17.0,305.41984652223965
6.6,-0.3,87.0,18.0,311.9437057722394
6.6,-0.2,87.0,19.0,323.4028793743211
6.6,-0.1,87.0,20.0,325.7877673884821
6.6,0.0,87.0,21.0,322.82129969557275
6.6,0.1,87.0,22.0,340.7689534122921
6.6,0.2,87.0,23.0,308.19101102527156
6.6,0.3,87.0,24.0,334.6661639736093
6.6,0.4,87.0,25.0,316.18390855980397
6.6,0.5,87.0,26.0,309.44938234096065
6.6,0.6,87.0,27.0,330.8916781861102
6.6,0.7,87.0,28.0,349.11418169540786
6.6,0.8,87.0,29.0,330.70812809314134
6.6,0.9,87.0,30.0,320.2642263967965
6.6,1.0,87.0,31.0,272.88140856491304
6.6,1.1,87.0,32.0,292.96868491214195
6.6,1.2,87.0,33.0,279.21934889164703
6.6,1.3,87.0,34.0,322.2765669000283
6.6,1.4,87.0,35.0,292.26567338516026
6.6,1.5,87.0,36.0,352.5972035836994
6.6,1.6,87.0,37.0,302.6090431022844
6.6,1.7,87.0,38.0,299.8427499907712
6.6,1.8,87.0,39.0,323.87006614853453
6.6,1.9,87.0,40.0,303.9293265182801
6.6,2.0,87.0,41.0,312.9483842824581
6.6,2.1,87.0,42.0,290.67273334366695
6.6,2.2,87.0,43.0,284.27967159736016
6.6,2.3,87.0,44.0,305.0615858115711
6.6,2.4,87.0,45.0,315.450126136941
6.6,2.5,87.0,46.0,306.6847522223747
6.6,2.6,87.0,47.0,305.55834612703745
6.6,2.7,87.0,48.0,333.013309219876
6.6,2.8,87.0,49.0,404.6372751008995
6.6,2.9,87.0,50.0,306.37867375424867
6.6,3.0,87.0,51.0,352.0299262629929
6.6,3.1,87.0,52.0,333.7252988514787
6.6,3.2,87.0,53.0,333.4597285511795
6.6,3.3,87.0,54.0,370.6446915912967
6.6,3.4,87.0,55.0,312.40477466624816
6.6,3.5,87.0,56.0,327.6778192098267
6.6,3.6,87.0,57.0,312.9169473623665
6.6,3.7,87.0,58.0,299.9473716374718
6.6,3.8,87.0,59.0,306.07660618297484
6.6,3.9,87.0,60.0,293.3088684457154
6.6,4.0,87.0,61.0,326.77178090418954
6.6,4.1,87.0,62.0,290.87103292679967
6.6,4.2,87.0,63.0,317.6366810973797
6.6,4.3,87.0,64.0,305.6051123348426
6.6,4.4,87.0,65.0,282.3113560161257
6.6,4.5,87.0,66.0,354.8815682759216
6.6,4.6,87.0,67.0,304.53043885992145
6.6,4.7,87.0,68.0,287.38429350252613
6.6,4.8,87.0,69.0,319.9614591550394
6.6,4.9,87.0,70.0,298.14918508677124
6.6,5.0,87.0,71.0,330.15937673389
6.6,5.1,87.0,72.0,323.13283259299277
6.6,5.2,87.0,73.0,322.95341047121605
6.6,5.3,87.0,74.0,287.372567845921
6.6,5.4,87.0,75.0,409.07046920705494
6.6,5.5,87.0,76.0,303.6680188942017
6.6,5.6,87.0,77.0,282.9559604934378
6.6,5.7,87.0,78.0,397.74691647869935
6.6,5.8,87.0,79.0,320.0032803247476
6.6,5.9,87.0,80.0,318.13270094358825
6.6,6.0,87.0,81.0,314.68052754697266
6.6,6.1,87.0,82.0,279.79531357930324
6.6,6.2,87.0,83.0,308.5745527139322
6.6,6.3,87.0,84.0,282.33526621884704
6.6,6.4,87.0,85.0,270.2607477756703
6.6,6.5,87.0,86.0,332.91654526409775
6.6,6.6,87.0,87.0,292.28343445239904
6.7,6.8,88.0,89.0,307.5556972434966
6.7,6.9,88.0,90.0,307.3119639727215
6.7,7.0,88.0,91.0,315.81180781842454
6.7,7.1,88.0,92.0,316.30150216262876
6.7,7.2,88.0,93.0,307.59868706577305
6.7,7.3,88.0,94.0,316.52699906100304
6.7,7.4,88.0,95.0,319.6247596046335
6.7,7.5,88.0,96.0,353.33988883256154
6.7,7.6,88.0,97.0,297.642429674721
6.7,7.7,88.0,98.0,313.8486967156769
6.7,7.8,88.0,99.0,288.99198247492853
6.7,7.9,88.0,100.0,293.2825235878523
6.7,-2.0,88.0,1.0,319.6728103358279
6.7,-1.9,88.0,2.0,322.1718223459992
6.7,-1.8,88.0,3.0,305.6338563407719
6.7,-1.7,88.0,4.0,295.7564587181025
6.7,-1.6,88.0,5.0,282.3534940579552
6.7,-1.5,88.0,6.0,352.8140663230573
6.7,-1.4,88.0,7.0,315.35478258255466
6.7,-1.3,88.0,8.0,303.7300847167208
6.7,-1.2,88.0,9.0,311.41385312243295
6.7,-1.1,88.0,10.0,302.9577511334889
6.7,-1.0,88.0,11.0,317.6851634431547
6.7,-0.9,88.0,12.0,328.719425794893
6.7,-0.8,88.0,13.0,368.1881018563357
6.7,-0.7,88.0,14.0,276.23571533487706
6.7,-0.6,88.0,15.0,291.18291888910943
6.7,-0.5,88.0,16.0,325.7945159743349
6.7,-0.4,88.0,17.0,279.66004318745104
6.7,-0.3,88.0,18.0,290.8241574656296
6.7,-0.2,88.0,19.0,292.7766417127881
6.7,-0.1,88.0,20.0,298.17135665826015
6.7,0.0,88.0,21.0,278.70538794079056
6.7,0.1,88.0,22.0,319.4946871613916
6.7,0.2,88.0,23.0,294.3235297207241
6.7,0.3,88.0,24.0,307.4400030457937
6.7,0.4,88.0,25.0,332.8509799880487
6.7,0.5,88.0,26.0,335.6582211845229
6.7,0.6,88.0,27.0,335.6595569128121
6.7,0.7,88.0,28.0,297.47116925029854
6.7,0.8,88.0,29.0,342.29842194836874
6.7,0.9,88.0,30.0,382.50426315471475
6.7,1.0,88.0,31.0,317.78949130025063
6.7,1.1,88.0,32.0,311.3155885710814
6.7,1.2,88.0,33.0,309.5606416034561
6.7,1.3,88.0,34.0,290.20604405710986
6.7,1.4,88.0,35.0,298.6325358482674
6.7,1.5,88.0,36.0,338.8713993132785
6.7,1.6,88.0,37.0,304.5244663749483
6.7,1.7,88.0,38.0,286.8356734405979
6.7,1.8,88.0,39.0,298.03272963684054
6.7,1.9,88.0,40.0,268.5223098936726
6.7,2.0,88.0,41.0,328.8920326489636
6.7,2.1,88.0,42.0,280.0332733220415
6.7,2.2,88.0,43.0,336.55188097730826
6.7,2.3,88.0,44.0,386.87291435594324
6.7,2.4,88.0,45.0,346.8264044493066
6.7,2.5,88.0,46.0,308.9479617728503
6.7,2.6,88.0,47.0,313.92498581224555
6.7,2.7,88.0,48.0,290.1757101563506
6.7,2.8,88.0,49.0,301.48779247897795
6.7,2.9,88.0,50.0,297.0892095584134
6.7,3.0,88.0,51.0,306.5121730200765
6.7,3.1,88.0,52.0,307.55456808116986
6.7,3.2,88.0,53.0,305.61255524939753
6.7,3.3,88.0,54.0,286.67045713184206
6.7,3.4,88.0,55.0,401.9466211188478
6.7,3.5,88.0,56.0,324.23038767679026
6.7,3.6,88.0,57.0,332.8907897074291
6.7,3.7,88.0,58.0,311.0769027884534
6.7,3.8,88.0,59.0,354.7991483356208
6.7,3.9,88.0,60.0,309.80532346984734
6.7,4.0,88.0,61.0,275.41022324354424
6.7,4.1,88.0,62.0,281.4704512957963
6.7,4.2,88.0,63.0,302.3843564079743
6.7,4.3,88.0,64.0,280.9474284141154
6.7,4.4,88.0,65.0,319.67180783458844
6.7,4.5,88.0,66.0,339.3683849777089
6.7,4.6,88.0,67.0,310.6457144149128
6.7,4.7,88.0,68.0,316.8117284036637
6.7,4.8,88.0,69.0,352.62253260632673
6.7,4.9,88.0,70.0,305.88477351582765
6.7,5.0,88.0,71.0,332.49548501115044
6.7,5.1,88.0,72.0,305.63302969139966
6.7,5.2,88.0,73.0,284.40539290561895
6.7,5.3,88.0,74.0,309.257090482893
6.7,5.4,88.0,75.0,364.87690477578644
6.7,5.5,88.0,76.0,320.39024500407174
6.7,5.6,88.0,77.0,357.9112995512787
6.7,5.7,88.0,78.0,292.80437034079955
6.7,5.8,88.0,79.0,299.3729773833641
6.7,5.9,88.0,80.0,359.843272352776
6.7,6.0,88.0,81.0,319.976539514681
6.7,6.1,88.0,82.0,329.8291465023584
6.7,6.2,88.0,83.0,305.1462580761374
6.7,6.3,88.0,84.0,316.30424257463125
6.7,6.4,88.0,85.0,314.11135885176185
6.7,6.5,88.0,86.0,321.9968592414097
6.7,6.6,88.0,87.0,298.7147298810441
6.7,6.7,88.0,88.0,317.6706479286058
6.8,6.9,89.0,90.0,318.79567545149075
6.8,7.0,89.0,91.0,312.2434186500849
6.8,7.1,89.0,92.0,297.68596957925
6.8,7.2,89.0,93.0,332.2341795360554
6.8,7.3,89.0,94.0,312.6196297862926
6.8,7.4,89.0,95.0,303.686411713377
6.8,7.5,89.0,96.0,285.7262979844533
6.8,7.6,89.0,97.0,304.07170661924596
6.8,7.7,89.0,98.0,288.0889955196509
6.8,7.8,89.0,99.0,294.35848129443997
6.8,7.9,89.0,100.0,302.4720498873095
6.8,-2.0,89.0,1.0,334.92728248408713
6.8,-1.9,89.0,2.0,295.91767485082545
6.8,-1.8,89.0,3.0,323.9515785969226
6.8,-1.7,89.0,4.0,305.93420732979007
6.8,-1.6,89.0,5.0,342.9927517997636
6.8,-1.5,89.0,6.0,293.07977255789785
6.8,-1.4,89.0,7.0,336.314502082058
6.8,-1.3,89.0,8.0,352.03958429500125
6.8,-1.2,89.0,9.0,347.2119432495602
6.8,-1.1,89.0,10.0,304.54424177875654
6.8,-1.0,89.0,11.0,348.1897745274027
6.8,-0.9,89.0,12.0,320.9987540901939
6.8,-0.8,89.0,13.0,315.33794273589103
6.8,-0.7,89.0,14.0,323.2819416396302
6.8,-0.6,89.0,15.0,307.59603635490697
6.8,-0.5,89.0,16.0,293.7186125299957
6.8,-0.4,89.0,17.0,290.16392094115844
6.8,-0.3,89.0,18.0,324.07976831660187
6.8,-0.2,89.0,19.0,301.73940687474135
6.8,-0.1,89.0,20.0,308.4271554983812
6.8,0.0,89.0,21.0,323.60986183537494
6.8,0.1,89.0,22.0,341.6902456450347
6.8,0.2,89.0,23.0,316.469381641817
6.8,0.3,89.0,24.0,289.2294197054848
6.8,0.4,89.0,25.0,294.2316045285676
6.8,0.5,89.0,26.0,323.7949347991827
6.8,0.6,89.0,27.0,264.35519513552634
6.8,0.7,89.0,28.0,281.5772375041397
6.8,0.8,89.0,29.0,308.9703941229208
6.8,0.9,89.0,30.0,305.41877337120246
6.8,1.0,89.0,31.0,301.6595505010537
6.8,1.1,89.0,32.0,312.3170511603862
6.8,1.2,89.0,33.0,303.6642938784772
6.8,1.3,89.0,34.0,282.4146169204426
6.8,1.4,89.0,35.0,292.65156766226806
6.8,1.5,89.0,36.0,317.9926416484585
6.8,1.6,89.0,37.0,318.85696740231856
6.8,1.7,89.0,38.0,329.3837066572861
6.8,1.8,89.0,39.0,314.16505831043503
6.8,1.9,89.0,40.0,338.9519832522646
6.8,2.0,89.0,41.0,338.7937488531914
6.8,2.1,89.0,42.0,305.36862240976916
6.8,2.2,89.0,43.0,331.6873240569167
6.8,2.3,89.0,44.0,400.46567472945105
6.8,2.4,89.0,45.0,346.6425486183515
6.8,2.5,89.0,46.0,289.4131166512536
6.8,2.6,89.0,47.0,284.47708142838485
6.8,2.7,89.0,48.0,312.7490499935171
6.8,2.8,89.0,49.0,280.17847914537253
6.8,2.9,89.0,50.0,317.3271928864687
6.8,3.0,89.0,51.0,330.9828043117455
6.8,3.1,89.0,52.0,331.0006243072608
6.8,3.2,89.0,53.0,291.409330176012
6.8,3.3,89.0,54.0,310.58696964402674
6.8,3.4,89.0,55.0,309.71559353724405
6.8,3.5,89.0,56.0,317.4926580700799
6.8,3.6,89.0,57.0,325.2922122249337
6.8,3.7,89.0,58.0,307.1378232004776
6.8,3.8,89.0,59.0,298.22176534641
6.8,3.9,89.0,60.0,312.8943426920493
6.8,4.0,89.0,61.0,284.6437356846085
6.8,4.1,89.0,62.0,317.44192993582317
6.8,4.2,89.0,63.0,313.85411674637476
6.8,4.3,89.0,64.0,289.68149884115184
6.8,4.4,89.0,65.0,335.9089175279732
6.8,4.5,89.0,66.0,292.4669829583551
6.8,4.6,89.0,67.0,287.9371344251284
6.8,4.7,89.0,68.0,289.18994051718323
6.8,4.8,89.0,69.0,318.0055580580199
6.8,4.9,89.0,70.0,299.55698052523377
6.8,5.0,89.0,71.0,311.5677545181864
6.8,5.1,89.0,72.0,286.7041907695605
6.8,5.2,89.0,73.0,303.0597642466541
6.8,5.3,89.0,74.0,282.52267697446234
6.8,5.4,89.0,75.0,294.30523606073723
6.8,5.5,89.0,76.0,309.4217233007237
6.8,5.6,89.0,77.0,320.1371996457628
6.8,5.7,89.0,78.0,313.17714019597446
6.8,5.8,89.0,79.0,335.41495525419447
6.8,5.9,89.0,80.0,388.46961522753924
6.8,6.0,89.0,81.0,329.7981265556956
6.8,6.1,89.0,82.0,320.99998909028915
6.8,6.2,89.0,83.0,343.0725071500149
6.8,6.3,89.0,84.0,347.02223830144266
6.8,6.4,89.0,85.0,304.7561840210926
6.8,6.5,89.0,86.0,322.0996517803175
6.8,6.6,89.0,87.0,297.73911240541923
6.8,6.7,89.0,88.0,280.49694878320213
6.8,6.8,89.0,89.0,315.9557361764643
6.9,7.0,90.0,91.0,294.4769807499671
6.9,7.1,90.0,92.0,295.1688988540884
6.9,7.2,90.0,93.0,318.6773365318913
6.9,7.3,90.0,94.0,317.46867735079974
6.9,7.4,90.0,95.0,304.2505728683456
6.9,7.5,90.0,96.0,283.8713593336563
6.9,7.6,90.0,97.0,299.6506316071008
6.9,7.7,90.0,98.0,313.8812521643752
6.9,7.8,90.0,99.0,340.7688028826016
6.9,7.9,90.0,100.0,384.5959401656182
6.9,-2.0,90.0,1.0,301.15764776861363
6.9,-1.9,90.0,2.0,325.8735868425869
6.9,-1.8,90.0,3.0,316.9230704653636
6.9,-1.7,90.0,4.0,323.46030677966064
6.9,-1.6,90.0,5.0,306.30811565846443
6.9,-1.5,90.0,6.0,378.5341727804571
6.9,-1.4,90.0,7.0,313.6728513108641
6.9,-1.3,90.0,8.0,306.4323803794061
6.9,-1.2,90.0,9.0,348.48796759476096
6.9,-1.1,90.0,10.0,323.80806855626645
6.9,-1.0,90.0,11.0,305.1060367953846
6.9,-0.9,90.0,12.0,285.68145908859134
6.9,-0.8,90.0,13.0,306.5641335674216
6.9,-0.7,90.0,14.0,321.7758029656401
6.9,-0.6,90.0,15.0,336.2999726863082
6.9,-0.5,90.0,16.0,319.86326834641073
6.9,-0.4,90.0,17.0,281.52472677286795
6.9,-0.3,90.0,18.0,330.70676009916343
6.9,-0.2,90.0,19.0,335.5309630255352
6.9,-0.1,90.0,20.0,393.5023395523455
6.9,0.0,90.0,21.0,330.12118623699877
6.9,0.1,90.0,22.0,308.2453114525088
6.9,0.2,90.0,23.0,326.99475777502937
6.9,0.3,90.0,24.0,334.6668461124569
6.9,0.4,90.0,25.0,280.64149287369673
6.9,0.5,90.0,26.0,290.29903579882654
6.9,0.6,90.0,27.0,325.60267888779606
6.9,0.7,90.0,28.0,315.9249974247467
6.9,0.8,90.0,29.0,322.84069100424074
6.9,0.9,90.0,30.0,323.4212947405803
6.9,1.0,90.0,31.0,295.6088814270666
6.9,1.1,90.0,32.0,328.1019778108522
6.9,1.2,90.0,33.0,328.9354210253008
6.9,1.3,90.0,34.0,308.0226908444942
6.9,1.4,90.0,35.0,319.7258303870431
6.9,1.5,90.0,36.0,300.3880596320325
6.9,1.6,90.0,37.0,324.2403275500013
6.9,1.7,90.0,38.0,336.9729751189423
6.9,1.8,90.0,39.0,308.52160869938933
6.9,1.9,90.0,40.0,310.8837088950212
6.9,2.0,90.0,41.0,299.6975256097326
6.9,2.1,90.0,42.0,354.87092369249535
6.9,2.2,90.0,43.0,303.0913845473594
6.9,2.3,90.0,44.0,305.24438218067223
6.9,2.4,90.0,45.0,296.48372177654295
6.9,2.5,90.0,46.0,286.82132917692564
6.9,2.6,90.0,47.0,309.0819342352823
6.9,2.7,90.0,48.0,308.2511033734118
6.9,2.8,90.0,49.0,352.0060053745513
6.9,2.9,90.0,50.0,295.08897014656844
6.9,3.0,90.0,51.0,304.0487891660694
6.9,3.1,90.0,52.0,352.2877308073945
6.9,3.2,90.0,53.0,312.55946330012347
6.9,3.3,90.0,54.0,293.5970658657087
6.9,3.4,90.0,55.0,300.472772766235
6.9,3.5,90.0,56.0,309.5642375589936
6.9,3.6,90.0,57.0,308.2459315852869
6.9,3.7,90.0,58.0,311.0992737974497
6.9,3.8,90.0,59.0,333.0761387679404
6.9,3.9,90.0,60.0,316.59815393869155
6.9,4.0,90.0,61.0,299.28106719491484
6.9,4.1,90.0,62.0,324.67108304719267
6.9,4.2,90.0,63.0,286.43210221817037
6.9,4.3,90.0,64.0,291.19451867695034
6.9,4.4,90.0,65.0,314.0293479456071
6.9,4.5,90.0,66.0,314.4960587865916
6.9,4.6,90.0,67.0,292.1129488575806
6.9,4.7,90.0,68.0,300.51722922899154
6.9,4.8,90.0,69.0,305.70212161349644
6.9,4.9,90.0,70.0,338.3468117369506
6.9,5.0,90.0,71.0,322.93729486184895
6.9,5.1,90.0,72.0,274.7405763273097
6.9,5.2,90.0,73.0,305.6945286865414
6.9,5.3,90.0,74.0,324.39111486988924
6.9,5.4,90.0,75.0,305.8586595488129
6.9,5.5,90.0,76.0,318.7103803054986
6.9,5.6,90.0,77.0,283.1709720383732
6.9,5.7,90.0,78.0,330.5618703145229
6.9,5.8,90.0,79.0,362.16846797805454
6.9,5.9,90.0,80.0,327.1900060603162
6.9,6.0,90.0,81.0,289.01380262691134
6.9,6.1,90.0,82.0,291.1360225077524
6.9,6.2,90.0,83.0,326.2045807465083
6.9,6.3,90.0,84.0,319.9767000832862
6.9,6.4,90.0,85.0,316.8367600481492
6.9,6.5,90.0,86.0,314.5390900345616
6.9,6.6,90.0,87.0,302.0370488936588
6.9,6.7,90.0,88.0,297.4046569613432
6.9,6.8,90.0,89.0,314.76783371551227
6.9,6.9,90.0,90.0,288.54103264181987
7.0,7.1,91.0,92.0,312.9962790290246
7.0,7.2,91.0,93.0,336.2571180053779
7.0,7.3,91.0,94.0,306.09700592076285
7.0,7.4,91.0,95.0,303.7267603640526
7.0,7.5,91.0,96.0,330.3857950177512
7.0,7.6,91.0,97.0,321.968657444736
7.0,7.7,91.0,98.0,306.9137221878869
7.0,7.8,91.0,99.0,331.05894074382417
7.0,7.9,91.0,100.0,316.77962804448805
7.0,-2.0,91.0,1.0,349.8583084542114
7.0,-1.9,91.0,2.0,314.80924576901066
7.0,-1.8,91.0,3.0,358.20772103625893
7.0,-1.7,91.0,4.0,317.2634322562787
7.0,-1.6,91.0,5.0,300.7325819570041
7.0,-1.5,91.0,6.0,309.4493461989434
7.0,-1.4,91.0,7.0,345.19150288005005
7.0,-1.3,91.0,8.0,299.6409221549403
7.0,-1.2,91.0,9.0,301.96093080679833
7.0,-1.1,91.0,10.0,309.3411560455261
7.0,-1.0,91.0,11.0,293.9380242333379
7.0,-0.9,91.0,12.0,318.3636162364287
7.0,-0.8,91.0,13.0,324.72553695014363
7.0,-0.7,91.0,14.0,304.7221644771876
7.0,-0.6,91.0,15.0,296.64411461627697
7.0,-0.5,91.0,16.0,297.88578810204405
7.0,-0.4,91.0,17.0,307.6643437687291
7.0,-0.3,91.0,18.0,288.2249307308356
7.0,-0.2,91.0,19.0,340.67564985269337
7.0,-0.1,91.0,20.0,287.59964803975635
7.0,0.0,91.0,21.0,304.7365622795226
7.0,0.1,91.0,22.0,345.8915914140782
7.0,0.2,91.0,23.0,312.3901811889602
7.0,0.3,91.0,24.0,308.94382056558476
7.0,0.4,91.0,25.0,307.00578508986615
7.0,0.5,91.0,26.0,315.4486369080226
7.0,0.6,91.0,27.0,321.35641800013946
7.0,0.7,91.0,28.0,347.99205841760147
7.0,0.8,91.0,29.0,292.8113845140961
7.0,0.9,91.0,30.0,302.51472438156264
7.0,1.0,91.0,31.0,328.65938184708443
7.0,1.1,91.0,32.0,276.16838662226263
7.0,1.2,91.0,33.0,302.94665796860943
7.0,1.3,91.0,34.0,287.0194843107116
7.0,1.4,91.0,35.0,313.75925855330553
7.0,1.5,91.0,36.0,317.839654713116
7.0,1.6,91.0,37.0,320.33727688418026
7.0,1.7,91.0,38.0,287.73599388760624
7.0,1.8,91.0,39.0,319.4179646567996
7.0,1.9,91.0,40.0,308.9060903424908
7.0,2.0,91.0,41.0,282.51593467483565
7.0,2.1,91.0,42.0,278.0971120781195
7.0,2.2,91.0,43.0,339.0787918642519
7.0,2.3,91.0,44.0,298.4644001466962
7.0,2.4,91.0,45.0,285.31162385675333
7.0,2.5,91.0,46.0,271.07683061785167
7.0,2.6,91.0,47.0,350.59448459748575
7.0,2.7,91.0,48.0,310.1858190085911
7.0,2.8,91.0,49.0,316.19623460738444
7.0,2.9,91.0,50.0,270.77389138261236
7.0,3.0,91.0,51.0,305.1011485996279
7.0,3.1,91.0,52.0,279.13781291593347
7.0,3.2,91.0,53.0,308.2583801406993
7.0,3.3,91.0,54.0,298.64331307763297
7.0,3.4,91.0,55.0,337.56925275173296
7.0,3.5,91.0,56.0,315.2571976468992
7.0,3.6,91.0,57.0,312.3557421733801
7.0,3.7,91.0,58.0,308.878252790912
7.0,3.8,91.0,59.0,316.63008830820564
7.0,3.9,91.0,60.0,292.1241946386814
7.0,4.0,91.0,61.0,730.3887684524991
7.0,4.1,91.0,62.0,293.7348998405856
7.0,4.2,91.0,63.0,302.4970963093428
7.0,4.3,91.0,64.0,327.28057108773885
7.0,4.4,91.0,65.0,319.79964939236635
7.0,4.5,91.0,66.0,302.7920411689422
7.0,4.6,91.0,67.0,304.87513771032184
7.0,4.7,91.0,68.0,292.260042430113
7.0,4.8,91.0,69.0,308.53861150939844
7.0,4.9,91.0,70.0,310.3801194441656
7.0,5.0,91.0,71.0,343.29195668377207
7.0,5.1,91.0,72.0,305.3932116130923
7.0,5.2,91.0,73.0,292.88985656462665
7.0,5.3,91.0,74.0,338.6552009115559
7.0,5.4,91.0,75.0,296.1658327744106
7.0,5.5,91.0,76.0,353.2956406340214
7.0,5.6,91.0,77.0,299.6578406430845
7.0,5.7,91.0,78.0,307.233749726939
7.0,5.8,91.0,79.0,347.5967439514484
7.0,5.9,91.0,80.0,321.37359449128974
7.0,6.0,91.0,81.0,292.1292593251866
7.0,6.1,91.0,82.0,290.51347940021975
7.0,6.2,91.0,83.0,286.72501825320586
7.0,6.3,91.0,84.0,287.77744687415395
7.0,6.4,91.0,85.0,451.630813107116
7.0,6.5,91.0,86.0,296.2550552001866
7.0,6.6,91.0,87.0,289.7581216755715
7.0,6.7,91.0,88.0,330.18661856692677
7.0,6.8,91.0,89.0,339.225607985587
7.0,6.9,91.0,90.0,318.5687877288102
7.0,7.0,91.0,91.0,277.88491989227293
7.1,7.2,92.0,93.0,325.4545682299379
7.1,7.3,92.0,94.0,292.22010896896325
7.1,7.4,92.0,95.0,326.26109088281623
7.1,7.5,92.0,96.0,299.0966492135743
7.1,7.6,92.0,97.0,338.93071379694504
7.1,7.7,92.0,98.0,303.32999745646515
7.1,7.8,92.0,99.0,293.9158941677291
7.1,7.9,92.0,100.0,321.9374050415206
7.1,-2.0,92.0,1.0,336.713702046307
7.1,-1.9,92.0,2.0,322.43650311038766
7.1,-1.8,92.0,3.0,311.4059144555629
7.1,-1.7,92.0,4.0,289.52279241579805
7.1,-1.6,92.0,5.0,318.85372991838176
7.1,-1.5,92.0,6.0,301.827317250629
7.1,-1.4,92.0,7.0,303.8542861865485
7.1,-1.3,92.0,8.0,319.95768397679944
7.1,-1.2,92.0,9.0,284.8166753711097
7.1,-1.1,92.0,10.0,307.92904131037983
7.1,-1.0,92.0,11.0,339.246249846562
7.1,-0.9,92.0,12.0,315.956694088903
7.1,-0.8,92.0,13.0,336.94563593196733
7.1,-0.7,92.0,14.0,273.23030214995975
7.1,-0.6,92.0,15.0,320.9378666553283
7.1,-0.5,92.0,16.0,297.77053313302366
7.1,-0.4,92.0,17.0,319.6041027028757
7.1,-0.3,92.0,18.0,346.56266825622095
7.1,-0.2,92.0,19.0,313.0076722710061
7.1,-0.1,92.0,20.0,306.52177417132646
7.1,0.0,92.0,21.0,294.45125661912925
7.1,0.1,92.0,22.0,393.86489042084014
7.1,0.2,92.0,23.0,293.1222892850392
7.1,0.3,92.0,24.0,303.9857627532016
7.1,0.4,92.0,25.0,307.0365063204583
7.1,0.5,92.0,26.0,284.3517952201563
7.1,0.6,92.0,27.0,306.034611416122
7.1,0.7,92.0,28.0,292.59252050471
7.1,0.8,92.0,29.0,321.12678781476995
7.1,0.9,92.0,30.0,336.9893313188357
7.1,1.0,92.0,31.0,307.43205082381104
7.1,1.1,92.0,32.0,308.49833243520146
7.1,1.2,92.0,33.0,338.50483388774256
7.1,1.3,92.0,34.0,311.0427978372799
7.1,1.4,92.0,35.0,320.19380498692243
7.1,1.5,92.0,36.0,298.2145845999821
7.1,1.6,92.0,37.0,320.16925694771055
7.1,1.7,92.0,38.0,302.3732364860071
7.1,1.8,92.0,39.0,324.63237062410604
7.1,1.9,92.0,40.0,299.62508293947786
7.1,2.0,92.0,41.0,306.53928407342073
7.1,2.1,92.0,42.0,317.4140046347667
7.1,2.2,92.0,43.0,286.6952112772977
7.1,2.3,92.0,44.0,311.784288020369
7.1,2.4,92.0,45.0,285.5343748847572
7.1,2.5,92.0,46.0,333.5067606263477
7.1,2.6,92.0,47.0,314.15920905289227
7.1,2.7,92.0,48.0,333.6116072564335
7.1,2.8,92.0,49.0,320.16596257144835
7.1,2.9,92.0,50.0,341.35878634528507
7.1,3.0,92.0,51.0,302.0015634270629
7.1,3.1,92.0,52.0,315.7669915457414
7.1,3.2,92.0,53.0,307.92982754040696
7.1,3.3,92.0,54.0,294.5903079600422
7.1,3.4,92.0,55.0,333.2616520923793
7.1,3.5,92.0,56.0,315.41261238172723
7.1,3.6,92.0,57.0,313.9704021438118
7.1,3.7,92.0,58.0,307.3600074212364
7.1,3.8,92.0,59.0,304.7124908461506
7.1,3.9,92.0,60.0,319.9055896095217
7.1,4.0,92.0,61.0,300.20964706150346
7.1,4.1,92.0,62.0,330.25826855552515
7.1,4.2,92.0,63.0,297.3828477147253
7.1,4.3,92.0,64.0,316.5738741745004
7.1,4.4,92.0,65.0,323.9540100389094
7.1,4.5,92.0,66.0,301.62435755713045
7.1,4.6,92.0,67.0,308.32545913894967
7.1,4.7,92.0,68.0,333.44693560099336
7.1,4.8,92.0,69.0,382.96800079949554
7.1,4.9,92.0,70.0,302.93456844735755
7.1,5.0,92.0,71.0,316.86451207622434
7.1,5.1,92.0,72.0,303.0299514157222
7.1,5.2,92.0,73.0,369.4137019327517
7.1,5.3,92.0,74.0,289.16981405753927
7.1,5.4,92.0,75.0,290.35183607661645
7.1,5.5,92.0,76.0,309.992426190907
7.1,5.6,92.0,77.0,294.8555064672428
7.1,5.7,92.0,78.0,333.6395108243886
7.1,5.8,92.0,79.0,310.97857870732497
7.1,5.9,92.0,80.0,302.2539404799922
7.1,6.0,92.0,81.0,321.09385564582755
7.1,6.1,92.0,82.0,311.11925729913406
7.1,6.2,92.0,83.0,302.8777194677588
7.1,6.3,92.0,84.0,314.13326374710607
7.1,6.4,92.0,85.0,304.1947800651014
7.1,6.5,92.0,86.0,341.4490419547578
7.1,6.6,92.0,87.0,330.18669565183853
7.1,6.7,92.0,88.0,278.5445466148295
7.1,6.8,92.0,89.0,331.4481409920247
7.1,6.9,92.0,90.0,295.8969746875249
7.1,7.0,92.0,91.0,304.5914812535037
7.1,7.1,92.0,92.0,296.6439054502363
7.2,7.3,93.0,94.0,297.64701990194055
7.2,7.4,93.0,95.0,338.71001698438295
7.2,7.5,93.0,96.0,320.0929367116972
7.2,7.6,93.0,97.0,325.3376145271454
7.2,7.7,93.0,98.0,278.8046447660695
7.2,7.8,93.0,99.0,313.72176450765573
7.2,7.9,93.0,100.0,316.876574836828
7.2,-2.0,93.0,1.0,330.54406183850966
7.2,-1.9,93.0,2.0,284.6799872912042
7.2,-1.8,93.0,3.0,292.66303606113286
7.2,-1.7,93.0,4.0,316.0732203917045
7.2,-1.6,93.0,5.0,295.36948389992205
7.2,-1.5,93.0,6.0,337.9960061678395
7.2,-1.4,93.0,7.0,330.8754652064809
7.2,-1.3,93.0,8.0,340.2407140453585
7.2,-1.2,93.0,9.0,326.28479674380054
7.2,-1.1,93.0,10.0,297.4746850617675
7.2,-1.0,93.0,11.0,326.7275759821578
7.2,-0.9,93.0,12.0,314.3579823557424
7.2,-0.8,93.0,13.0,348.6058205339976
7.2,-0.7,93.0,14.0,298.5874560656911
7.2,-0.6,93.0,15.0,311.4130160891637
7.2,-0.5,93.0,16.0,317.20450333797135
7.2,-0.4,93.0,17.0,326.46614014493775
7.2,-0.3,93.0,18.0,331.42793320523526
7.2,-0.2,93.0,19.0,325.5769484060182
7.2,-0.1,93.0,20.0,286.8480425361248
7.2,0.0,93.0,21.0,307.3927268394392
7.2,0.1,93.0,22.0,303.36696960488507
7.2,0.2,93.0,23.0,273.7135110133378
7.2,0.3,93.0,24.0,336.0327145286011
7.2,0.4,93.0,25.0,310.6641455491052
7.2,0.5,93.0,26.0,313.55182530604594
7.2,0.6,93.0,27.0,290.4362789433589
7.2,0.7,93.0,28.0,294.1558794549529
7.2,0.8,93.0,29.0,324.7959918623053
7.2,0.9,93.0,30.0,298.4352919450156
7.2,1.0,93.0,31.0,328.76355249772405
7.2,1.1,93.0,32.0,298.4504183135587
7.2,1.2,93.0,33.0,330.6242933388954
7.2,1.3,93.0,34.0,291.95042470569507
7.2,1.4,93.0,35.0,313.6607663442646
7.2,1.5,93.0,36.0,311.6852689052036
7.2,1.6,93.0,37.0,314.55359953707966
7.2,1.7,93.0,38.0,328.38435259084184
7.2,1.8,93.0,39.0,324.58629925559296
7.2,1.9,93.0,40.0,311.48140472828106
7.2,2.0,93.0,41.0,299.011984070123
7.2,2.1,93.0,42.0,297.1026793855494
7.2,2.2,93.0,43.0,310.6633343341358
7.2,2.3,93.0,44.0,278.5297056678483
7.2,2.4,93.0,45.0,314.7118610464944
7.2,2.5,93.0,46.0,328.77615096152266
7.2,2.6,93.0,47.0,317.4530796379988
7.2,2.7,93.0,48.0,361.7525731025253
7.2,2.8,93.0,49.0,294.28012214336525
7.2,2.9,93.0,50.0,288.7167488574653
7.2,3.0,93.0,51.0,300.68033138028255
7.2,3.1,93.0,52.0,323.57995628773716
7.2,3.2,93.0,53.0,297.3209021724911
7.2,3.3,93.0,54.0,326.9471207224976
7.2,3.4,93.0,55.0,321.1810269823579
7.2,3.5,93.0,56.0,329.81620307576395
7.2,3.6,93.0,57.0,325.91507408315283
7.2,3.7,93.0,58.0,295.15775694097454
7.2,3.8,93.0,59.0,291.714905725597
7.2,3.9,93.0,60.0,308.72648494997156
7.2,4.0,93.0,61.0,318.58963951964716
7.2,4.1,93.0,62.0,316.7544850463994
7.2,4.2,93.0,63.0,362.4241058382658
7.2,4.3,93.0,64.0,306.7832319265783
7.2,4.4,93.0,65.0,280.9794258798662
7.2,4.5,93.0,66.0,341.87101722250776
7.2,4.6,93.0,67.0,316.0858873045062
7.2,4.7,93.0,68.0,292.1221941777674
7.2,4.8,93.0,69.0,315.52453142098335
7.2,4.9,93.0,70.0,312.9740741379258
7.2,5.0,93.0,71.0,298.74096379735124
7.2,5.1,93.0,72.0,309.723711734391
7.2,5.2,93.0,73.0,293.89574660384443
7.2,5.3,93.0,74.0,320.48470765732367
7.2,5.4,93.0,75.0,311.977860123776
7.2,5.5,93.0,76.0,309.0807344873474
7.2,5.6,93.0,77.0,313.92119933914296
7.2,5.7,93.0,78.0,340.61182067595234
7.2,5.8,93.0,79.0,289.66268831167156
7.2,5.9,93.0,80.0,331.87809633051205
7.2,6.0,93.0,81.0,313.95665471354744
7.2,6.1,93.0,82.0,312.7257234270523
7.2,6.2,93.0,83.0,298.74199728108226
7.2,6.3,93.0,84.0,311.6884248724485
7.2,6.4,93.0,85.0,362.37059441599854
7.2,6.5,93.0,86.0,323.03393654004867
7.2,6.6,93.0,87.0,326.98407441990304
7.2,6.7,93.0,88.0,352.2947531362935
7.2,6.8,93.0,89.0,300.04287583260003
7.2,6.9,93.0,90.0,315.98619244469637
7.2,7.0,93.0,91.0,279.6363421132314
7.2,7.1,93.0,92.0,295.6305909660666
7.2,7.2,93.0,93.0,311.0587397053377
7.3,7.4,94.0,95.0,310.23435193328226
7.3,7.5,94.0,96.0,309.04373136910317
7.3,7.6,94.0,97.0,311.05922601768043
7.3,7.7,94.0,98.0,306.7792044196409
7.3,7.8,94.0,99.0,327.79686701876733
7.3,7.9,94.0,100.0,303.0832508122396
7.3,-2.0,94.0,1.0,291.32473089743274
7.3,-1.9,94.0,2.0,292.3899883229576
7.3,-1.8,94.0,3.0,313.5710782749308
7.3,-1.7,94.0,4.0,307.520893362356
7.3,-1.6,94.0,5.0,304.34921707439304
7.3,-1.5,94.0,6.0,305.3536829927939
7.3,-1.4,94.0,7.0,320.55526311676874
7.3,-1.3,94.0,8.0,301.5050688958624
7.3,-1.2,94.0,9.0,310.56491915928257
7.3,-1.1,94.0,10.0,324.89430659667346
7.3,-1.0,94.0,11.0,293.17806944949996
7.3,-0.9,94.0,12.0,324.67766802387916
7.3,-0.8,94.0,13.0,301.10677956952577
7.3,-0.7,94.0,14.0,299.91309730705825
7.3,-0.6,94.0,15.0,308.4035023849621
7.3,-0.5,94.0,16.0,316.8224692119184
7.3,-0.4,94.0,17.0,293.59038531846966
7.3,-0.3,94.0,18.0,284.5526740526816
7.3,-0.2,94.0,19.0,314.9224466001011
7.3,-0.1,94.0,20.0,299.01604337787717
7.3,0.0,94.0,21.0,396.0981870827957
7.3,0.1,94.0,22.0,309.29175588653027
7.3,0.2,94.0,23.0,308.93409576329367
7.3,0.3,94.0,24.0,280.6508665663868
7.3,0.4,94.0,25.0,345.02302648527575
7.3,0.5,94.0,26.0,296.440759411863
7.3,0.6,94.0,27.0,276.35186811891595
7.3,0.7,94.0,28.0,291.5643084702718
7.3,0.8,94.0,29.0,331.1211486116533
7.3,0.9,94.0,30.0,326.10135529927146
7.3,1.0,94.0,31.0,296.7788510813107
7.3,1.1,94.0,32.0,293.65412082970175
7.3,1.2,94.0,33.0,322.07597245181825
7.3,1.3,94.0,34.0,316.3959253459767
7.3,1.4,94.0,35.0,312.46020854966645
7.3,1.5,94.0,36.0,341.3995397525385
7.3,1.6,94.0,37.0,314.61486928674816
7.3,1.7,94.0,38.0,325.6439960525213
7.3,1.8,94.0,39.0,330.4809174431818
7.3,1.9,94.0,40.0,298.85158671906424
7.3,2.0,94.0,41.0,303.8244777500714
7.3,2.1,94.0,42.0,283.7849583520188
7.3,2.2,94.0,43.0,360.7694404886008
7.3,2.3,94.0,44.0,290.71699035998415
7.3,2.4,94.0,45.0,291.39007607098506
7.3,2.5,94.0,46.0,302.7102506916534
7.3,2.6,94.0,47.0,301.88978473491596
7.3,2.7,94.0,48.0,319.4848130084828
7.3,2.8,94.0,49.0,303.1814336039896
7.3,2.9,94.0,50.0,525.0338870416629
7.3,3.0,94.0,51.0,352.71400586523384
7.3,3.1,94.0,52.0,308.39719351207935
7.3,3.2,94.0,53.0,294.0193712697028
7.3,3.3,94.0,54.0,347.51230250338136
7.3,3.4,94.0,55.0,345.64995930940097
7.3,3.5,94.0,56.0,311.05648656292044
7.3,3.6,94.0,57.0,295.3250061825298
7.3,3.7,94.0,58.0,330.24510582572276
7.3,3.8,94.0,59.0,315.3186324291634
7.3,3.9,94.0,60.0,285.6885607606228
7.3,4.0,94.0,61.0,314.3695341151509
7.3,4.1,94.0,62.0,297.87836130836456
7.3,4.2,94.0,63.0,339.1662024259329
7.3,4.3,94.0,64.0,293.0458044388842
7.3,4.4,94.0,65.0,323.6024958643196
7.3,4.5,94.0,66.0,360.86773659633604
7.3,4.6,94.0,67.0,312.9620047598361
7.3,4.7,94.0,68.0,292.0981905514726
7.3,4.8,94.0,69.0,296.57283906854076
7.3,4.9,94.0,70.0,322.3014560856706
7.3,5.0,94.0,71.0,306.4365178073281
7.3,5.1,94.0,72.0,327.2847626424673
7.3,5.2,94.0,73.0,291.12608921315035
7.3,5.3,94.0,74.0,330.20877377097514
7.3,5.4,94.0,75.0,334.17366799048784
7.3,5.5,94.0,76.0,331.31376727218066
7.3,5.6,94.0,77.0,316.494745735155
7.3,5.7,94.0,78.0,291.06256472196696
7.3,5.8,94.0,79.0,327.9535215577614
7.3,5.9,94.0,80.0,315.35140102780286
7.3,6.0,94.0,81.0,289.47364654910103
7.3,6.1,94.0,82.0,294.86497134733344
7.3,6.2,94.0,83.0,320.08275745591123
7.3,6.3,94.0,84.0,284.26442249840227
7.3,6.4,94.0,85.0,318.98019597296513
7.3,6.5,94.0,86.0,321.30976576609555
7.3,6.6,94.0,87.0,301.1389721329515
7.3,6.7,94.0,88.0,305.58543136278195
7.3,6.8,94.0,89.0,306.90925755279613
7.3,6.9,94.0,90.0,292.1352817825928
7.3,7.0,94.0,91.0,284.89903056073223
7.3,7.1,94.0,92.0,344.50673757226224
7.3,7.2,94.0,93.0,296.3423354496335
7.3,7.3,94.0,94.0,325.86100144759087
7.4,7.5,95.0,96.0,294.44826505872373
7.4,7.6,95.0,97.0,299.9234811279328
7.4,7.7,95.0,98.0,298.40576510243693
7.4,7.8,95.0,99.0,297.7031907652331
7.4,7.9,95.0,100.0,310.33829804535924
7.4,-2.0,95.0,1.0,313.05355389952405
7.4,-1.9,95.0,2.0,294.8523555796144
7.4,-1.8,95.0,3.0,311.499781881412
7.4,-1.7,95.0,4.0,309.70848233058365
7.4,-1.6,95.0,5.0,302.71221663697406
7.4,-1.5,95.0,6.0,285.57539307565816
7.4,-1.4,95.0,7.0,302.7718616463454
7.4,-1.3,95.0,8.0,335.8667075065891
7.4,-1.2,95.0,9.0,306.76078467234595
7.4,-1.1,95.0,10.0,306.1511203196885
7.4,-1.0,95.0,11.0,316.47898915940203
7.4,-0.9,95.0,12.0,305.9756991869403
7.4,-0.8,95.0,13.0,307.1669691289861
7.4,-0.7,95.0,14.0,300.0969552047959
7.4,-0.6,95.0,15.0,321.39475572356787
7.4,-0.5,95.0,16.0,293.78038087705033
7.4,-0.4,95.0,17.0,321.4113725548422
7.4,-0.3,95.0,18.0,333.91850299531967
7.4,-0.2,95.0,19.0,291.5143159341136
7.4,-0.1,95.0,20.0,309.2052382853096
7.4,0.0,95.0,21.0,360.10955621603665
7.4,0.1,95.0,22.0,305.2116174918874
7.4,0.2,95.0,23.0,306.02434103856854
7.4,0.3,95.0,24.0,356.5553909237375
7.4,0.4,95.0,25.0,290.5270136148778
7.4,0.5,95.0,26.0,335.2709102612816
7.4,0.6,95.0,27.0,319.85711471310816
7.4,0.7,95.0,28.0,334.1399821674442
7.4,0.8,95.0,29.0,304.9814472682436
7.4,0.9,95.0,30.0,301.20320416658967
7.4,1.0,95.0,31.0,344.70972293290333
7.4,1.1,95.0,32.0,297.0832025120595
7.4,1.2,95.0,33.0,426.68505363496246
7.4,1.3,95.0,34.0,281.16698371267415
7.4,1.4,95.0,35.0,306.03257160536253
7.4,1.5,95.0,36.0,284.55294488817077
7.4,1.6,95.0,37.0,285.3312268236561
7.4,1.7,95.0,38.0,282.0187937729677
7.4,1.8,95.0,39.0,292.5984086060107
7.4,1.9,95.0,40.0,278.5320537012285
7.4,2.0,95.0,41.0,300.46328149465677
7.4,2.1,95.0,42.0,299.5471698003126
7.4,2.2,95.0,43.0,315.18088881397415
7.4,2.3,95.0,44.0,309.001364968489
7.4,2.4,95.0,45.0,284.73721082938346
7.4,2.5,95.0,46.0,284.25685250720863
7.4,2.6,95.0,47.0,311.40680803176855
7.4,2.7,95.0,48.0,325.4073241058557
7.4,2.8,95.0,49.0,302.315755199558
7.4,2.9,95.0,50.0,275.1692196267503
7.4,3.0,95.0,51.0,291.78861378162634
7.4,3.1,95.0,52.0,296.62816757858525
7.4,3.2,95.0,53.0,310.5890119529523
7.4,3.3,95.0,54.0,336.56431651490317
7.4,3.4,95.0,55.0,344.17700164064047
7.4,3.5,95.0,56.0,333.05127836454113
7.4,3.6,95.0,57.0,327.2821320803108
7.4,3.7,95.0,58.0,323.4601276015733
7.4,3.8,95.0,59.0,379.8289893627489
7.4,3.9,95.0,60.0,284.5565473246857
7.4,4.0,95.0,61.0,331.9511010761966
7.4,4.1,95.0,62.0,317.3783247565257
7.4,4.2,95.0,63.0,298.15815921686175
7.4,4.3,95.0,64.0,311.6729701155569
7.4,4.4,95.0,65.0,300.5585411466057
7.4,4.5,95.0,66.0,336.3535180260461
7.4,4.6,95.0,67.0,320.36637101962594
7.4,4.7,95.0,68.0,305.4398722884338
7.4,4.8,95.0,69.0,308.4971260959811
7.4,4.9,95.0,70.0,300.1892635455023
7.4,5.0,95.0,71.0,302.81478732735786
7.4,5.1,95.0,72.0,300.3508894533314
7.4,5.2,95.0,73.0,402.7558555341338
7.4,5.3,95.0,74.0,274.54191453925444
7.4,5.4,95.0,75.0,315.57231364332193
7.4,5.5,95.0,76.0,334.5230394530905
7.4,5.6,95.0,77.0,303.4832580243805
7.4,5.7,95.0,78.0,305.3275622025554
7.4,5.8,95.0,79.0,288.7440704970658
7.4,5.9,95.0,80.0,294.55820607648207
7.4,6.0,95.0,81.0,300.76469926209865
7.4,6.1,95.0,82.0,290.2779798942762
7.4,6.2,95.0,83.0,309.71187758591543
7.4,6.3,95.0,84.0,344.91773256862064
7.4,6.4,95.0,85.0,316.96362838532974
7.4,6.5,95.0,86.0,296.8732806601253
7.4,6.6,95.0,87.0,278.5751428734236
7.4,6.7,95.0,88.0,308.6768346373381
7.4,6.8,95.0,89.0,306.51015417547393
7.4,6.9,95.0,90.0,291.36322218760597
7.4,7.0,95.0,91.0,313.2158127426035
7.4,7.1,95.0,92.0,404.0936816611359
7.4,7.2,95.0,93.0,296.81473138023495
7.4,7.3,95.0,94.0,290.6001034931616
7.4,7.4,95.0,95.0,309.37789938407906
7.5,7.6,96.0,97.0,520.3807238220091
7.5,7.7,96.0,98.0,301.240326050294
7.5,7.8,96.0,99.0,324.2310626216054
7.5,7.9,96.0,100.0,327.2303651365182
7.5,-2.0,96.0,1.0,338.68929318104273
7.5,-1.9,96.0,2.0,347.99816498670555
7.5,-1.8,96.0,3.0,291.80963849705506
7.5,-1.7,96.0,4.0,320.19637527725416
7.5,-1.6,96.0,5.0,307.1752017461516
7.5,-1.5,96.0,6.0,329.168257312107
7.5,-1.4,96.0,7.0,302.2292021803291
7.5,-1.3,96.0,8.0,307.16770185554
7.5,-1.2,96.0,9.0,334.650116669298
7.5,-1.1,96.0,10.0,297.9068643715802
7.5,-1.0,96.0,11.0,291.964012929784
7.5,-0.9,96.0,12.0,307.0311775543211
7.5,-0.8,96.0,13.0,315.59648080824957
7.5,-0.7,96.0,14.0,312.00367066932176
7.5,-0.6,96.0,15.0,308.54131789736476
7.5,-0.5,96.0,16.0,316.0254582975811
7.5,-0.4,96.0,17.0,337.2172654599843
7.5,-0.3,96.0,18.0,338.9073815447604
7.5,-0.2,96.0,19.0,373.5008444772795
7.5,-0.1,96.0,20.0,307.19947022872304
7.5,0.0,96.0,21.0,286.6228859223687
7.5,0.1,96.0,22.0,327.53933176294447
7.5,0.2,96.0,23.0,293.02975297948046
7.5,0.3,96.0,24.0,296.8711091080658
7.5,0.4,96.0,25.0,302.41932941787246
7.5,0.5,96.0,26.0,334.0758395129696
7.5,0.6,96.0,27.0,294.68685181277186
7.5,0.7,96.0,28.0,310.3355374858198
7.5,0.8,96.0,29.0,303.24596742353145
7.5,0.9,96.0,30.0,279.67004214155713
7.5,1.0,96.0,31.0,330.43362560974714
7.5,1.1,96.0,32.0,328.8623222541227
7.5,1.2,96.0,33.0,299.9096984118302
7.5,1.3,96.0,34.0,302.64426031177146
7.5,1.4,96.0,35.0,303.8873605533232
7.5,1.5,96.0,36.0,342.96253034634816
7.5,1.6,96.0,37.0,302.32040602296576
7.5,1.7,96.0,38.0,304.9246805787968
7.5,1.8,96.0,39.0,321.0962849329483
7.5,1.9,96.0,40.0,292.12448893156414
7.5,2.0,96.0,41.0,336.34008799525424
7.5,2.1,96.0,42.0,293.1594615924562
7.5,2.2,96.0,43.0,280.74010005499986
7.5,2.3,96.0,44.0,326.6516144280634
7.5,2.4,96.0,45.0,290.5732770709263
7.5,2.5,96.0,46.0,337.37773393618335
7.5,2.6,96.0,47.0,291.5191455780225
7.5,2.7,96.0,48.0,330.36619836687146
7.5,2.8,96.0,49.0,315.6849129981545
7.5,2.9,96.0,50.0,320.04118628230486
7.5,3.0,96.0,51.0,326.33041599528264
7.5,3.1,96.0,52.0,424.1268781902913
7.5,3.2,96.0,53.0,295.92966270590705
7.5,3.3,96.0,54.0,327.43718091425507
7.5,3.4,96.0,55.0,320.2297874745663
7.5,3.5,96.0,56.0,331.44449048391306
7.5,3.6,96.0,57.0,279.06192600149416
7.5,3.7,96.0,58.0,295.1293881003436
7.5,3.8,96.0,59.0,300.05835486566593
7.5,3.9,96.0,60.0,297.44576728691607
7.5,4.0,96.0,61.0,313.5757103978019
7.5,4.1,96.0,62.0,322.7887415770653
7.5,4.2,96.0,63.0,284.25013260057204
7.5,4.3,96.0,64.0,322.68198880974074
7.5,4.4,96.0,65.0,306.4265228228334
7.5,4.5,96.0,66.0,285.6061422642707
7.5,4.6,96.0,67.0,308.8093726381563
7.5,4.7,96.0,68.0,291.2363586604589
7.5,4.8,96.0,69.0,327.3522399013175
7.5,4.9,96.0,70.0,295.8323072619182
7.5,5.0,96.0,71.0,292.93224647151766
7.5,5.1,96.0,72.0,280.771496565562
7.5,5.2,96.0,73.0,306.3275230368612
7.5,5.3,96.0,74.0,408.57410476655195
7.5,5.4,96.0,75.0,330.28031866107443
7.5,5.5,96.0,76.0,332.51178264185387
7.5,5.6,96.0,77.0,279.5405776685804
7.5,5.7,96.0,78.0,324.0283743627562
7.5,5.8,96.0,79.0,334.7728551388297
7.5,5.9,96.0,80.0,315.60370089664747
7.5,6.0,96.0,81.0,325.80710213102293
7.5,6.1,96.0,82.0,298.70625316915954
7.5,6.2,96.0,83.0,290.6165032271008
7.5,6.3,96.0,84.0,328.2754580850222
7.5,6.4,96.0,85.0,287.17856262416456
7.5,6.5,96.0,86.0,288.71119633028405
7.5,6.6,96.0,87.0,303.30364071456717
7.5,6.7,96.0,88.0,287.3960004566356
7.5,6.8,96.0,89.0,297.65014100554004
7.5,6.9,96.0,90.0,332.4184837590122
7.5,7.0,96.0,91.0,291.47684192613815
7.5,7.1,96.0,92.0,314.9686366398944
7.5,7.2,96.0,93.0,287.9094739495125
7.5,7.3,96.0,94.0,338.7393368686095
7.5,7.4,96.0,95.0,318.55430783677184
7.5,7.5,96.0,96.0,308.85578733237986
7.6,7.7,97.0,98.0,315.47069336073776
7.6,7.8,97.0,99.0,330.81104582721144
7.6,7.9,97.0,100.0,328.33619118413617
7.6,-2.0,97.0,1.0,321.6232033435628
7.6,-1.9,97.0,2.0,307.29423036536303
7.6,-1.8,97.0,3.0,289.3878484289808
7.6,-1.7,97.0,4.0,274.9611396159876
7.6,-1.6,97.0,5.0,315.815910722549
7.6,-1.5,97.0,6.0,283.33011670997547
7.6,-1.4,97.0,7.0,331.36601053239
7.6,-1.3,97.0,8.0,310.4322140379915
7.6,-1.2,97.0,9.0,298.21901669266646
7.6,-1.1,97.0,10.0,309.2480687616019
7.6,-1.0,97.0,11.0,332.8980516669393
7.6,-0.9,97.0,12.0,338.538494173052
7.6,-0.8,97.0,13.0,313.2117012186515
7.6,-0.7,97.0,14.0,281.95683967464566
7.6,-0.6,97.0,15.0,349.7457469489371
7.6,-0.5,97.0,16.0,329.71797219794973
7.6,-0.4,97.0,17.0,299.2032079360497
7.6,-0.3,97.0,18.0,336.1006799695921
7.6,-0.2,97.0,19.0,334.84169640189594
7.6,-0.1,97.0,20.0,393.7928299304827
7.6,0.0,97.0,21.0,282.52566028227915
7.6,0.1,97.0,22.0,300.59599025398285
7.6,0.2,97.0,23.0,282.2132977914347
7.6,0.3,97.0,24.0,315.13624917632467
7.6,0.4,97.0,25.0,292.61926373919323
7.6,0.5,97.0,26.0,320.7239096251871
7.6,0.6,97.0,27.0,308.5239950051996
7.6,0.7,97.0,28.0,344.63221037968464
7.6,0.8,97.0,29.0,302.8389855287344
7.6,0.9,97.0,30.0,312.54017793612076
7.6,1.0,97.0,31.0,287.0859088237637
7.6,1.1,97.0,32.0,276.09558414400146
7.6,1.2,97.0,33.0,308.6514385060932
7.6,1.3,97.0,34.0,293.9287309332042
7.6,1.4,97.0,35.0,338.5563084619429
7.6,1.5,97.0,36.0,322.4547739667092
7.6,1.6,97.0,37.0,307.1038157594578
7.6,1.7,97.0,38.0,330.9702903973597
7.6,1.8,97.0,39.0,342.63396857894753
7.6,1.9,97.0,40.0,318.35233237747633
7.6,2.0,97.0,41.0,286.6882804353114
7.6,2.1,97.0,42.0,349.5746148806837
7.6,2.2,97.0,43.0,306.74377500903404
7.6,2.3,97.0,44.0,319.25538366679325
7.6,2.4,97.0,45.0,301.9381843224851
7.6,2.5,97.0,46.0,310.0966554170795
7.6,2.6,97.0,47.0,289.4927194307333
7.6,2.7,97.0,48.0,276.5692661191589
7.6,2.8,97.0,49.0,311.71254058317817
7.6,2.9,97.0,50.0,286.95740861438395
7.6,3.0,97.0,51.0,293.54194516482426
7.6,3.1,97.0,52.0,338.81273935028764
7.6,3.2,97.0,53.0,297.82178886880394
7.6,3.3,97.0,54.0,304.7495402152494
7.6,3.4,97.0,55.0,310.14775923431597
7.6,3.5,97.0,56.0,339.2473998284167
7.6,3.6,97.0,57.0,292.58138925206754
7.6,3.7,97.0,58.0,305.456780213314
7.6,3.8,97.0,59.0,293.0035245885347
7.6,3.9,97.0,60.0,297.34118357826634
7.6,4.0,97.0,61.0,338.4721077624364
7.6,4.1,97.0,62.0,316.2398912000674
7.6,4.2,97.0,63.0,311.8707340830359
7.6,4.3,97.0,64.0,349.1384719362589
7.6,4.4,97.0,65.0,309.42592073906366
7.6,4.5,97.0,66.0,285.7956954375245
7.6,4.6,97.0,67.0,341.0824917885401
7.6,4.7,97.0,68.0,292.4871306678599
7.6,4.8,97.0,69.0,286.3353187064963
7.6,4.9,97.0,70.0,280.4323759682734
7.6,5.0,97.0,71.0,309.3143893305724
7.6,5.1,97.0,72.0,303.3613923145037
7.6,5.2,97.0,73.0,310.68774856464023
7.6,5.3,97.0,74.0,356.78169164061205
7.6,5.4,97.0,75.0,316.62103437647806
7.6,5.5,97.0,76.0,309.8703892649418
7.6,5.6,97.0,77.0,332.3789676778725
7.6,5.7,97.0,78.0,293.63228283704353
7.6,5.8,97.0,79.0,328.9372315378944
7.6,5.9,97.0,80.0,318.0378883260735
7.6,6.0,97.0,81.0,319.2849156295651
7.6,6.1,97.0,82.0,328.28250413543395
7.6,6.2,97.0,83.0,313.77783445337656
7.6,6.3,97.0,84.0,309.198910588488
7.6,6.4,97.0,85.0,285.20409920760625
7.6,6.5,97.0,86.0,307.72049536583575
7.6,6.6,97.0,87.0,344.4081431655351
7.6,6.7,97.0,88.0,282.520084694679
7.6,6.8,97.0,89.0,295.3823115550836
7.6,6.9,97.0,90.0,314.4675343791464
7.6,7.0,97.0,91.0,307.653045561403
7.6,7.1,97.0,92.0,309.46191604630593
7.6,7.2,97.0,93.0,295.89021063631355
7.6,7.3,97.0,94.0,291.845705048063
7.6,7.4,97.0,95.0,284.5467561895412
7.6,7.5,97.0,96.0,305.1248216872992
7.6,7.6,97.0,97.0,285.1455482413515
7.7,7.8,98.0,99.0,308.4235419763819
7.7,7.9,98.0,100.0,286.26684204793145
7.7,-2.0,98.0,1.0,334.5911426708399
7.7,-1.9,98.0,2.0,407.21122540237684
7.7,-1.8,98.0,3.0,311.75760344926465
7.7,-1.7,98.0,4.0,335.3088724762268
7.7,-1.6,98.0,5.0,314.96815118003497
7.7,-1.5,98.0,6.0,307.38930902182886
7.7,-1.4,98.0,7.0,310.86607453114857
7.7,-1.3,98.0,8.0,305.4545174153819
7.7,-1.2,98.0,9.0,313.55777315173856
7.7,-1.1,98.0,10.0,292.85986347167534
7.7,-1.0,98.0,11.0,339.2505027548334
7.7,-0.9,98.0,12.0,331.63176039964355
7.7,-0.8,98.0,13.0,337.3520178767406
7.7,-0.7,98.0,14.0,315.0258367135943
7.7,-0.6,98.0,15.0,314.51080876708954
7.7,-0.5,98.0,16.0,316.53443445518405
7.7,-0.4,98.0,17.0,319.10253759926957
7.7,-0.3,98.0,18.0,297.75876809469185
7.7,-0.2,98.0,19.0,339.48121200818156
7.7,-0.1,98.0,20.0,338.11889183966724
7.7,0.0,98.0,21.0,300.01058502612216
7.7,0.1,98.0,22.0,303.85442135304896
7.7,0.2,98.0,23.0,311.43435120945
7.7,0.3,98.0,24.0,297.7018191794391
7.7,0.4,98.0,25.0,307.3923264841284
7.7,0.5,98.0,26.0,302.87689592921777
7.7,0.6,98.0,27.0,304.91090579199414
7.7,0.7,98.0,28.0,320.33122556095145
7.7,0.8,98.0,29.0,347.27884232350175
7.7,0.9,98.0,30.0,306.5100648466573
7.7,1.0,98.0,31.0,292.52537213874575
7.7,1.1,98.0,32.0,302.1650129494776
7.7,1.2,98.0,33.0,325.1383804200767
7.7,1.3,98.0,34.0,310.8190705238373
7.7,1.4,98.0,35.0,314.09918495268124
7.7,1.5,98.0,36.0,330.4686192413062
7.7,1.6,98.0,37.0,342.0378889005651
7.7,1.7,98.0,38.0,338.7564130871916
7.7,1.8,98.0,39.0,297.83456011241526
7.7,1.9,98.0,40.0,301.442638628198
7.7,2.0,98.0,41.0,297.3692249593357
7.7,2.1,98.0,42.0,343.3770923358006
7.7,2.2,98.0,43.0,333.6002428144299
7.7,2.3,98.0,44.0,325.19268903563886
7.7,2.4,98.0,45.0,316.7327272554519
7.7,2.5,98.0,46.0,410.66902829984883
7.7,2.6,98.0,47.0,360.8521629279867
7.7,2.7,98.0,48.0,319.1600558152705
7.7,2.8,98.0,49.0,324.7126400025599
7.7,2.9,98.0,50.0,313.53685409739876
7.7,3.0,98.0,51.0,335.8331482761814
7.7,3.1,98.0,52.0,298.9028812328461
7.7,3.2,98.0,53.0,361.2635601819666
7.7,3.3,98.0,54.0,308.78806662411944
7.7,3.4,98.0,55.0,393.8876164037056
7.7,3.5,98.0,56.0,287.83389995846045
7.7,3.6,98.0,57.0,265.65411569862533
7.7,3.7,98.0,58.0,360.64645349452326
7.7,3.8,98.0,59.0,306.58188741892224
7.7,3.9,98.0,60.0,325.03731256915654
7.7,4.0,98.0,61.0,354.7026053562577
7.7,4.1,98.0,62.0,302.3396506740809
7.7,4.2,98.0,63.0,328.02936449942626
7.7,4.3,98.0,64.0,334.1539368164732
7.7,4.4,98.0,65.0,322.2379771181653
7.7,4.5,98.0,66.0,300.15433884888694
7.7,4.6,98.0,67.0,275.80532415859267
7.7,4.7,98.0,68.0,326.89846084767237
7.7,4.8,98.0,69.0,307.65918498753587
7.7,4.9,98.0,70.0,305.53816536137816
7.7,5.0,98.0,71.0,293.39751262864803
7.7,5.1,98.0,72.0,262.49572417866835
7.7,5.2,98.0,73.0,284.99942927236793
7.7,5.3,98.0,74.0,304.93692526708116
7.7,5.4,98.0,75.0,280.08270554054275
7.7,5.5,98.0,76.0,309.311417423807
7.7,5.6,98.0,77.0,305.12553151226894
7.7,5.7,98.0,78.0,332.58104510395407
7.7,5.8,98.0,79.0,347.88690963412654
7.7,5.9,98.0,80.0,334.85543315480425
7.7,6.0,98.0,81.0,290.26073426128977
7.7,6.1,98.0,82.0,345.37625015305696
7.7,6.2,98.0,83.0,331.14305097081944
7.7,6.3,98.0,84.0,323.8583792934366
7.7,6.4,98.0,85.0,334.3956634328513
7.7,6.5,98.0,86.0,291.0096629991886
7.7,6.6,98.0,87.0,311.3510590558041
7.7,6.7,98.0,88.0,310.15623579912875
7.7,6.8,98.0,89.0,309.84863130426277
7.7,6.9,98.0,90.0,292.90223114313017
7.7,7.0,98.0,91.0,323.00407773415304
7.7,7.1,98.0,92.0,315.42038275305293
7.7,7.2,98.0,93.0,317.06607636287504
7.7,7.3,98.0,94.0,321.7198118855501
7.7,7.4,98.0,95.0,306.2333573235713
7.7,7.5,98.0,96.0,330.6745068048492
7.7,7.6,98.0,97.0,277.8136339436811
7.7,7.7,98.0,98.0,302.3880922249574
7.8,7.9,99.0,100.0,312.28159859375603
7.8,-2.0,99.0,1.0,293.83948392458615
7.8,-1.9,99.0,2.0,328.48342844127814
7.8,-1.8,99.0,3.0,314.737789087974
7.8,-1.7,99.0,4.0,281.42849773581366
7.8,-1.6,99.0,5.0,306.02359743726646
7.8,-1.5,99.0,6.0,329.4914619899926
7.8,-1.4,99.0,7.0,306.71377224219054
7.8,-1.3,99.0,8.0,316.64895397124263
7.8,-1.2,99.0,9.0,293.6196804972722
7.8,-1.1,99.0,10.0,326.83124345919555
7.8,-1.0,99.0,11.0,308.7882744439516
7.8,-0.9,99.0,12.0,301.74735905025756
7.8,-0.8,99.0,13.0,316.31888891303305
7.8,-0.7,99.0,14.0,338.77572962639397
7.8,-0.6,99.0,15.0,310.04292323819305
7.8,-0.5,99.0,16.0,325.1122003959558
7.8,-0.4,99.0,17.0,300.008654904044
7.8,-0.3,99.0,18.0,322.1408853417691
7.8,-0.2,99.0,19.0,309.0423819013904
7.8,-0.1,99.0,20.0,299.67646728536135
7.8,0.0,99.0,21.0,303.1165989230846
7.8,0.1,99.0,22.0,317.29233320393257
7.8,0.2,99.0,23.0,316.6382874956453
7.8,0.3,99.0,24.0,296.907332123503
7.8,0.4,99.0,25.0,331.7190022067924
7.8,0.5,99.0,26.0,286.9983745095058
7.8,0.6,99.0,27.0,288.9631179028983
7.8,0.7,99.0,28.0,288.22475288172024
7.8,0.8,99.0,29.0,294.5266467377692
7.8,0.9,99.0,30.0,337.6668820168501
7.8,1.0,99.0,31.0,321.5156645064579
7.8,1.1,99.0,32.0,349.97504537587537
7.8,1.2,99.0,33.0,320.79114224127375
7.8,1.3,99.0,34.0,300.626230694193
7.8,1.4,99.0,35.0,353.54831426286137
7.8,1.5,99.0,36.0,295.1657698415858
7.8,1.6,99.0,37.0,336.0111695334024
7.8,1.7,99.0,38.0,314.2477712459949
7.8,1.8,99.0,39.0,284.1301799947712
7.8,1.9,99.0,40.0,282.24639776002215
7.8,2.0,99.0,41.0,282.1878925775286
7.8,2.1,99.0,42.0,327.7651128705789
7.8,2.2,99.0,43.0,319.21272009460137
7.8,2.3,99.0,44.0,322.1844685911875
7.8,2.4,99.0,45.0,318.83755316620295
7.8,2.5,99.0,46.0,324.9212931372451
7.8,2.6,99.0,47.0,341.38440366781117
7.8,2.7,99.0,48.0,314.95714271956183
7.8,2.8,99.0,49.0,309.75050078682744
7.8,2.9,99.0,50.0,355.75527101123265
7.8,3.0,99.0,51.0,317.30617166970586
7.8,3.1,99.0,52.0,336.51554428773653
7.8,3.2,99.0,53.0,297.4244761289087
7.8,3.3,99.0,54.0,321.8502332222775
7.8,3.4,99.0,55.0,317.62571680529277
7.8,3.5,99.0,56.0,299.36341870950724
7.8,3.6,99.0,57.0,307.92792702910293
7.8,3.7,99.0,58.0,286.79327858596656
7.8,3.8,99.0,59.0,301.5598015260398
7.8,3.9,99.0,60.0,308.0588847924892
7.8,4.0,99.0,61.0,322.7351113727401
7.8,4.1,99.0,62.0,314.4711874587532
7.8,4.2,99.0,63.0,338.5832704100146
7.8,4.3,99.0,64.0,344.3516884335372
7.8,4.4,99.0,65.0,343.5390728460959
7.8,4.5,99.0,66.0,305.9158617011597
7.8,4.6,99.0,67.0,288.3763907532102
7.8,4.7,99.0,68.0,307.46969263976854
7.8,4.8,99.0,69.0,306.9937130323438
7.8,4.9,99.0,70.0,309.0644182907421
7.8,5.0,99.0,71.0,284.97109673328293
7.8,5.1,99.0,72.0,330.60544229849063
7.8,5.2,99.0,73.0,310.29418905650886
7.8,5.3,99.0,74.0,316.80816428498673
7.8,5.4,99.0,75.0,290.6794092055112
7.8,5.5,99.0,76.0,299.10940097180367
7.8,5.6,99.0,77.0,329.0676745494825
7.8,5.7,99.0,78.0,297.3414353451428
7.8,5.8,99.0,79.0,300.10169267993496
7.8,5.9,99.0,80.0,293.9859749560533
7.8,6.0,99.0,81.0,290.2603935497911
7.8,6.1,99.0,82.0,307.2982818018731
7.8,6.2,99.0,83.0,312.73226125502464
7.8,6.3,99.0,84.0,379.08322306693486
7.8,6.4,99.0,85.0,321.9347709994167
7.8,6.5,99.0,86.0,313.5341091873392
7.8,6.6,99.0,87.0,328.5915596375532
7.8,6.7,99.0,88.0,303.6554062686114
7.8,6.8,99.0,89.0,289.01420486322246
7.8,6.9,99.0,90.0,364.56622690114443
7.8,7.0,99.0,91.0,320.215921710892
7.8,7.1,99.0,92.0,317.65809377423335
7.8,7.2,99.0,93.0,286.9969015564277
7.8,7.3,99.0,94.0,328.051499641763
7.8,7.4,99.0,95.0,307.64815372242964
7.8,7.5,99.0,96.0,294.41980021404896
7.8,7.6,99.0,97.0,293.80437970887976
7.8,7.7,99.0,98.0,326.05259454396963
7.8,7.8,99.0,99.0,304.13354242346924
7.9,-2.0,100.0,1.0,312.4963330886256
7.9,-1.9,100.0,2.0,308.3160215276564
7.9,-1.8,100.0,3.0,310.6259991974118
7.9,-1.7,100.0,4.0,285.4387562034712
7.9,-1.6,100.0,5.0,344.66206403595965
7.9,-1.5,100.0,6.0,340.5430663671907
7.9,-1.4,100.0,7.0,304.57025131005963
7.9,-1.3,100.0,8.0,302.33464977485306
7.9,-1.2,100.0,9.0,290.43175433297154
7.9,-1.1,100.0,10.0,305.2394481673939
7.9,-1.0,100.0,11.0,316.90206861760214
7.9,-0.9,100.0,12.0,312.49096018604985
7.9,-0.8,100.0,13.0,302.99231901155
7.9,-0.7,100.0,14.0,306.3493522096453
7.9,-0.6,100.0,15.0,295.77223555794706
7.9,-0.5,100.0,16.0,372.20254054628435
7.9,-0.4,100.0,17.0,303.07446890980015
7.9,-0.3,100.0,18.0,290.6451648049582
7.9,-0.2,100.0,19.0,325.1980649932923
7.9,-0.1,100.0,20.0,311.65683948554465
7.9,0.0,100.0,21.0,299.0248964729602
7.9,0.1,100.0,22.0,350.37277855529476
7.9,0.2,100.0,23.0,317.38169438630126
7.9,0.3,100.0,24.0,321.66877244205153
7.9,0.4,100.0,25.0,300.22436517822797
7.9,0.5,100.0,26.0,312.32618363717313
7.9,0.6,100.0,27.0,303.198328412502
7.9,0.7,100.0,28.0,316.60936673520587
7.9,0.8,100.0,29.0,331.28248442998694
7.9,0.9,100.0,30.0,299.5797208183915
7.9,1.0,100.0,31.0,293.5348106468597
7.9,1.1,100.0,32.0,300.533728006702
7.9,1.2,100.0,33.0,326.0269654742001
7.9,1.3,100.0,34.0,290.6950212887658
7.9,1.4,100.0,35.0,307.5932499152906
7.9,1.5,100.0,36.0,308.29216371459165
7.9,1.6,100.0,37.0,334.02615245786114
7.9,1.7,100.0,38.0,323.3209458288193
7.9,1.8,100.0,39.0,422.58501089005097
7.9,1.9,100.0,40.0,308.19254408976184
7.9,2.0,100.0,41.0,345.0660087144076
7.9,2.1,100.0,42.0,330.27542818606764
7.9,2.2,100.0,43.0,329.1665159965712
7.9,2.3,100.0,44.0,303.9746790112603
7.9,2.4,100.0,45.0,367.6842928254028
7.9,2.5,100.0,46.0,301.595142061098
7.9,2.6,100.0,47.0,318.8408067067921
7.9,2.7,100.0,48.0,308.7335036787693
7.9,2.8,100.0,49.0,294.7853460062452
7.9,2.9,100.0,50.0,316.84684543458826
7.9,3.0,100.0,51.0,319.2062238082669
7.9,3.1,100.0,52.0,314.2364071180837
7.9,3.2,100.0,53.0,295.8536431466466
7.9,3.3,100.0,54.0,286.39832568917313
7.9,3.4,100.0,55.0,334.57062037034007
7.9,3.5,100.0,56.0,312.9653473173668
7.9,3.6,100.0,57.0,317.21320784766453
7.9,3.7,100.0,58.0,326.62818124290783
7.9,3.8,100.0,59.0,319.0716004480314
7.9,3.9,100.0,60.0,296.29188205425737
7.9,4.0,100.0,61.0,283.37424994219657
7.9,4.1,100.0,62.0,327.7238114088285
7.9,4.2,100.0,63.0,288.6265235765004
7.9,4.3,100.0,64.0,296.26197383792504
7.9,4.4,100.0,65.0,321.187660472181
7.9,4.5,100.0,66.0,311.89039219341464
7.9,4.6,100.0,67.0,296.53181651058316
7.9,4.7,100.0,68.0,288.6001508702797
7.9,4.8,100.0,69.0,274.55464517599626
7.9,4.9,100.0,70.0,332.8066565496096
7.9,5.0,100.0,71.0,313.2977399817431
7.9,5.1,100.0,72.0,297.44939711691603
7.9,5.2,100.0,73.0,300.71433992804765
7.9,5.3,100.0,74.0,317.8159535849605
7.9,5.4,100.0,75.0,340.89815863062245
7.9,5.5,100.0,76.0,295.0068540148245
7.9,5.6,100.0,77.0,309.8402470222471
7.9,5.7,100.0,78.0,301.6142785807924
7.9,5.8,100.0,79.0,364.44511507332095
7.9,5.9,100.0,80.0,327.04893518843403
7.9,6.0,100.0,81.0,309.43347320165697
7.9,6.1,100.0,82.0,335.5039190669007
7.9,6.2,100.0,83.0,308.3067132067619
7.9,6.3,100.0,84.0,289.6449006282292
7.9,6.4,100.0,85.0,298.22796176670795
7.9,6.5,100.0,86.0,280.99679223626606
7.9,6.6,100.0,87.0,315.0421415620323
7.9,6.7,100.0,88.0,308.528569353297
7.9,6.8,100.0,89.0,304.5332615116236
7.9,6.9,100.0,90.0,312.21772757499457
7.9,7.0,100.0,91.0,312.64147872510523
7.9,7.1,100.0,92.0,309.7756841826591
7.9,7.2,100.0,93.0,367.8004879750269
7.9,7.3,100.0,94.0,297.00923623264146
7.9,7.4,100.0,95.0,323.45542705779667
7.9,7.5,100.0,96.0,304.5478972649375
7.9,7.6,100.0,97.0,342.2958657201018
7.9,7.7,100.0,98.0,354.16008230954947
7.9,7.8,100.0,99.0,284.6565560522352
7.9,7.9,100.0,100.0,307.9675175933465


==> spikes/sut1_100vals_500samples_divisor200.csv <==
xArg,yArg,xOrder,yOrder,AvgBorderFocus
0.0,0.1,1.0,2.0,296.62092016970934
0.0,0.2,1.0,3.0,276.83097952074195
0.0,0.3,1.0,4.0,281.24685314277036
0.0,0.4,1.0,5.0,264.802394678979
0.0,0.5,1.0,6.0,286.7966845585333
0.0,0.6,1.0,7.0,305.03075676012736
0.0,0.7,1.0,8.0,257.57326748347475
0.0,0.8,1.0,9.0,264.55209444574336
0.0,0.9,1.0,10.0,287.6027405330246
0.0,1.0,1.0,11.0,279.20693688222394
0.0,1.1,1.0,12.0,293.4414208868706
0.0,1.2,1.0,13.0,349.5110619078372
0.0,1.3,1.0,14.0,274.45068302379593
0.0,1.4,1.0,15.0,259.28477783617365
0.0,1.5,1.0,16.0,276.3017748312274
0.0,1.6,1.0,17.0,267.56562637846275
0.0,1.7,1.0,18.0,259.2722944370186
0.0,1.8,1.0,19.0,266.25007739939053
0.0,1.9,1.0,20.0,282.20718058474955
0.0,2.0,1.0,21.0,243.62044988898572
0.0,2.1,1.0,22.0,266.2408873490253
0.0,2.2,1.0,23.0,252.15879648349824
0.0,2.3,1.0,24.0,269.19173925824475
0.0,2.4,1.0,25.0,314.98487245515486
0.0,2.5,1.0,26.0,275.4699657756382
0.0,2.6,1.0,27.0,245.13223803018374
0.0,2.7,1.0,28.0,268.43990045609974
0.0,2.8,1.0,29.0,276.12760058433634
0.0,2.9,1.0,30.0,300.9875606207456
0.0,3.0,1.0,31.0,280.1957272258217
0.0,3.1,1.0,32.0,275.55470020300254
0.0,3.2,1.0,33.0,297.6841836679348
0.0,3.3,1.0,34.0,279.42511304658245
0.0,3.4,1.0,35.0,298.55375599341687
0.0,3.5,1.0,36.0,268.84233856006466
0.0,3.6,1.0,37.0,272.2834854960081
0.0,3.7,1.0,38.0,255.6619070429532
0.0,3.8,1.0,39.0,242.8083392486747
0.0,3.9,1.0,40.0,261.85737061070796
0.0,4.0,1.0,41.0,248.81960269222066
0.0,4.1,1.0,42.0,287.9022663295146
0.0,4.2,1.0,43.0,257.2459375948389
0.0,4.3,1.0,44.0,280.58581730787523
0.0,4.4,1.0,45.0,273.4968424062798
0.0,4.5,1.0,46.0,273.0692063484003
0.0,4.6,1.0,47.0,253.18351383513755
0.0,4.7,1.0,48.0,291.83359656968383
0.0,4.8,1.0,49.0,266.50853741497264
0.0,4.9,1.0,50.0,279.06038416936434
0.0,5.0,1.0,51.0,281.60190344492156
0.0,5.1,1.0,52.0,273.1862344018241
0.0,5.2,1.0,53.0,246.74946709361149
0.0,5.3,1.0,54.0,294.98185181714985
0.0,5.4,1.0,55.0,268.9901176313749
0.0,5.5,1.0,56.0,254.25333435170418
0.0,5.6,1.0,57.0,268.6332925850654
0.0,5.7,1.0,58.0,246.67609350695247
0.0,5.8,1.0,59.0,266.19141491226446
0.0,5.9,1.0,60.0,271.49973317657265
0.0,6.0,1.0,61.0,265.254417052657
0.0,6.1,1.0,62.0,276.8503346525919
0.0,6.2,1.0,63.0,250.17366307422537
0.0,6.3,1.0,64.0,284.9971788439888
0.0,6.4,1.0,65.0,280.530589310823
0.0,6.5,1.0,66.0,309.27046336426747
0.0,6.6,1.0,67.0,307.0472952323712
0.0,6.7,1.0,68.0,310.3641975355124
0.0,6.8,1.0,69.0,265.560129074925
0.0,6.9,1.0,70.0,260.01534023003217
0.0,7.0,1.0,71.0,282.7411292401568
0.0,7.1,1.0,72.0,265.0107630400512
0.0,7.2,1.0,73.0,260.0130026373935
0.0,7.3,1.0,74.0,273.1023927030507
0.0,7.4,1.0,75.0,300.01704592210297
0.0,7.5,1.0,76.0,324.9522309536059
0.0,7.6,1.0,77.0,307.11086322588386
0.0,7.7,1.0,78.0,277.71563506879033
0.0,7.8,1.0,79.0,251.85680531735764
0.0,7.9,1.0,80.0,264.3562920758286
0.0,8.0,1.0,81.0,299.2813234572072
0.0,8.1,1.0,82.0,312.75426148649507
0.0,8.2,1.0,83.0,274.4380128637544
0.0,8.3,1.0,84.0,280.64140220601934
0.0,8.4,1.0,85.0,271.0009256249859
0.0,8.5,1.0,86.0,254.10501400518413
0.0,8.6,1.0,87.0,260.82553013922177
0.0,8.7,1.0,88.0,288.36609444697683
0.0,8.8,1.0,89.0,265.78308752211836
0.0,8.9,1.0,90.0,275.5338578385916
0.0,9.0,1.0,91.0,272.9728860666094
0.0,9.1,1.0,92.0,281.12968129854744
0.0,9.2,1.0,93.0,263.1489781015973
0.0,9.3,1.0,94.0,286.91882686057255
0.0,9.4,1.0,95.0,288.97009405758325
0.0,9.5,1.0,96.0,253.2404026268385
0.0,9.6,1.0,97.0,275.3633459270502
0.0,9.7,1.0,98.0,285.7364813550471
0.0,9.8,1.0,99.0,260.1691306656003
0.0,9.9,1.0,100.0,267.20751649453877
0.0,0.0,1.0,1.0,251.57721275579362
0.1,0.2,2.0,3.0,268.196783349107
0.1,0.3,2.0,4.0,283.83437297796087
0.1,0.4,2.0,5.0,304.97896064318866
0.1,0.5,2.0,6.0,268.07423561767075
0.1,0.6,2.0,7.0,258.00215469444925
0.1,0.7,2.0,8.0,252.10233317515915
0.1,0.8,2.0,9.0,271.9138414404997
0.1,0.9,2.0,10.0,270.54686804958385
0.1,1.0,2.0,11.0,275.517396655376
0.1,1.1,2.0,12.0,284.5046652451532
0.1,1.2,2.0,13.0,349.09720845688463
0.1,1.3,2.0,14.0,263.8485515498037
0.1,1.4,2.0,15.0,278.1993993778837
0.1,1.5,2.0,16.0,272.67385473593174
0.1,1.6,2.0,17.0,265.00846403799477
0.1,1.7,2.0,18.0,268.1586653939615
0.1,1.8,2.0,19.0,298.4882635915566
0.1,1.9,2.0,20.0,279.79187358652916
0.1,2.0,2.0,21.0,265.14531908729265
0.1,2.1,2.0,22.0,244.6653300841568
0.1,2.2,2.0,23.0,267.9340230280373
0.1,2.3,2.0,24.0,257.9686757243863
0.1,2.4,2.0,25.0,263.57398838401264
0.1,2.5,2.0,26.0,278.3261837655092
0.1,2.6,2.0,27.0,304.3499908631776
0.1,2.7,2.0,28.0,271.450897235532
0.1,2.8,2.0,29.0,282.13426702357026
0.1,2.9,2.0,30.0,276.991665399711
0.1,3.0,2.0,31.0,253.30687778454217
0.1,3.1,2.0,32.0,265.50867172475597
0.1,3.2,2.0,33.0,262.7301288640823
0.1,3.3,2.0,34.0,276.78944656661696
0.1,3.4,2.0,35.0,250.82909321453909
0.1,3.5,2.0,36.0,262.9892815104163
0.1,3.6,2.0,37.0,245.8680596197052
0.1,3.7,2.0,38.0,270.2279561097216
0.1,3.8,2.0,39.0,281.1760872002393
0.1,3.9,2.0,40.0,270.2842253771149
0.1,4.0,2.0,41.0,284.17534230928993
0.1,4.1,2.0,42.0,287.3303825390072
0.1,4.2,2.0,43.0,267.72092911556103
0.1,4.3,2.0,44.0,256.44140013847493
0.1,4.4,2.0,45.0,249.96239519305718
0.1,4.5,2.0,46.0,318.24143010562227
0.1,4.6,2.0,47.0,275.82177784009843
0.1,4.7,2.0,48.0,268.86843807403704
0.1,4.8,2.0,49.0,278.908997282121
0.1,4.9,2.0,50.0,303.2651062468504
0.1,5.0,2.0,51.0,276.3155688552119
0.1,5.1,2.0,52.0,256.6365456578516
0.1,5.2,2.0,53.0,262.2733144310078
0.1,5.3,2.0,54.0,294.61878269440405
0.1,5.4,2.0,55.0,272.9907769147522
0.1,5.5,2.0,56.0,282.79970447897153
0.1,5.6,2.0,57.0,247.4518241707734
0.1,5.7,2.0,58.0,292.3531019682343
0.1,5.8,2.0,59.0,289.20940028201977
0.1,5.9,2.0,60.0,246.7456984688135
0.1,6.0,2.0,61.0,256.1192289557752
0.1,6.1,2.0,62.0,245.06828231756714
0.1,6.2,2.0,63.0,248.2752445732662
0.1,6.3,2.0,64.0,246.79239183597946
0.1,6.4,2.0,65.0,267.1311680643947
0.1,6.5,2.0,66.0,245.53707899349826
0.1,6.6,2.0,67.0,263.0522957435411
0.1,6.7,2.0,68.0,304.67495098166455
0.1,6.8,2.0,69.0,253.43737657147534
0.1,6.9,2.0,70.0,288.05957152018027
0.1,7.0,2.0,71.0,254.1856399828665
0.1,7.1,2.0,72.0,278.5511697032292
0.1,7.2,2.0,73.0,262.83581780822436
0.1,7.3,2.0,74.0,265.15185130141884
0.1,7.4,2.0,75.0,257.46871709710894
0.1,7.5,2.0,76.0,258.8010708818564
0.1,7.6,2.0,77.0,303.18866348647236
0.1,7.7,2.0,78.0,279.2965952868789
0.1,7.8,2.0,79.0,273.5333243223394
0.1,7.9,2.0,80.0,269.3913123138618
0.1,8.0,2.0,81.0,256.99273290053327
0.1,8.1,2.0,82.0,281.86385874429595
0.1,8.2,2.0,83.0,279.8686644699362
0.1,8.3,2.0,84.0,264.7469686023209
0.1,8.4,2.0,85.0,289.6802642851943
0.1,8.5,2.0,86.0,242.45265918866917
0.1,8.6,2.0,87.0,252.82300644530176
0.1,8.7,2.0,88.0,256.5568835290807
0.1,8.8,2.0,89.0,259.7152778596979
0.1,8.9,2.0,90.0,240.774076558728
0.1,9.0,2.0,91.0,272.9126306260335
0.1,9.1,2.0,92.0,262.96960046296886
0.1,9.2,2.0,93.0,350.66585788475027
0.1,9.3,2.0,94.0,278.7307136162519
0.1,9.4,2.0,95.0,242.06924603959678
0.1,9.5,2.0,96.0,267.2745849680689
0.1,9.6,2.0,97.0,257.68227303135086
0.1,9.7,2.0,98.0,268.17706728513696
0.1,9.8,2.0,99.0,264.5052738823442
0.1,9.9,2.0,100.0,289.8625158133958
0.1,0.0,2.0,1.0,275.24533757867954
0.1,0.1,2.0,2.0,309.2018678074748
0.2,0.3,3.0,4.0,267.3848465980919
0.2,0.4,3.0,5.0,259.67066056404025
0.2,0.5,3.0,6.0,270.1532443345448
0.2,0.6,3.0,7.0,291.01295683398496
0.2,0.7,3.0,8.0,307.1934956652198
0.2,0.8,3.0,9.0,306.19949283010783
0.2,0.9,3.0,10.0,246.0505260603389
0.2,1.0,3.0,11.0,258.767115972085
0.2,1.1,3.0,12.0,302.8833007641823
0.2,1.2,3.0,13.0,265.1020417366375
0.2,1.3,3.0,14.0,293.61300430017286
0.2,1.4,3.0,15.0,259.8028741974839
0.2,1.5,3.0,16.0,290.70216362145226
0.2,1.6,3.0,17.0,300.1318933189896
0.2,1.7,3.0,18.0,292.3926373072885
0.2,1.8,3.0,19.0,282.1883937379699
0.2,1.9,3.0,20.0,257.6802150220187
0.2,2.0,3.0,21.0,260.928340531133
0.2,2.1,3.0,22.0,308.4930203116737
0.2,2.2,3.0,23.0,435.79123486390984
0.2,2.3,3.0,24.0,258.02636841625457
0.2,2.4,3.0,25.0,272.3392540195617
0.2,2.5,3.0,26.0,268.71944483440205
0.2,2.6,3.0,27.0,260.1991478502483
0.2,2.7,3.0,28.0,281.7611096874518
0.2,2.8,3.0,29.0,275.11987867063164
0.2,2.9,3.0,30.0,254.8721545187171
0.2,3.0,3.0,31.0,283.7814747688709
0.2,3.1,3.0,32.0,242.5424227313317
0.2,3.2,3.0,33.0,246.97873390665643
0.2,3.3,3.0,34.0,283.4310599851412
0.2,3.4,3.0,35.0,263.2732398495429
0.2,3.5,3.0,36.0,252.76449425825209
0.2,3.6,3.0,37.0,301.61848825457
0.2,3.7,3.0,38.0,293.3849339385781
0.2,3.8,3.0,39.0,248.15339839791147
0.2,3.9,3.0,40.0,252.45736969177605
0.2,4.0,3.0,41.0,272.17431534435076
0.2,4.1,3.0,42.0,259.2126177426514
0.2,4.2,3.0,43.0,271.5086800715627
0.2,4.3,3.0,44.0,254.0101392966863
0.2,4.4,3.0,45.0,288.33164944940347
0.2,4.5,3.0,46.0,278.9992481248846
0.2,4.6,3.0,47.0,254.76205580687855
0.2,4.7,3.0,48.0,266.53636811820337
0.2,4.8,3.0,49.0,253.49440699764168
0.2,4.9,3.0,50.0,281.5497697543173
0.2,5.0,3.0,51.0,271.83027947562454
0.2,5.1,3.0,52.0,255.338708336883
0.2,5.2,3.0,53.0,258.1998155173989
0.2,5.3,3.0,54.0,286.36709648647496
0.2,5.4,3.0,55.0,279.1598829090039
0.2,5.5,3.0,56.0,286.98465570576764
0.2,5.6,3.0,57.0,248.89304288807696
0.2,5.7,3.0,58.0,306.76275105027827
0.2,5.8,3.0,59.0,288.06951803776064
0.2,5.9,3.0,60.0,264.33032724380104
0.2,6.0,3.0,61.0,279.76421973495866
0.2,6.1,3.0,62.0,285.2476197297086
0.2,6.2,3.0,63.0,277.85145955935576
0.2,6.3,3.0,64.0,260.06382195589924
0.2,6.4,3.0,65.0,265.77854520173963
0.2,6.5,3.0,66.0,282.1695658730889
0.2,6.6,3.0,67.0,279.0841654347508
0.2,6.7,3.0,68.0,259.7923188587443
0.2,6.8,3.0,69.0,265.78234643379824
0.2,6.9,3.0,70.0,275.6438381717388
0.2,7.0,3.0,71.0,282.2898410993831
0.2,7.1,3.0,72.0,310.8342341488343
0.2,7.2,3.0,73.0,259.47355472158876
0.2,7.3,3.0,74.0,246.06845207929146
0.2,7.4,3.0,75.0,293.131407413266
0.2,7.5,3.0,76.0,290.515275543379
0.2,7.6,3.0,77.0,296.13502486751844
0.2,7.7,3.0,78.0,275.8603088090338
0.2,7.8,3.0,79.0,258.9517257606127
0.2,7.9,3.0,80.0,292.9549225685946
0.2,8.0,3.0,81.0,290.4035101921999
0.2,8.1,3.0,82.0,253.06612302614124
0.2,8.2,3.0,83.0,275.9434365005772
0.2,8.3,3.0,84.0,283.1171110832606
0.2,8.4,3.0,85.0,278.86527121659867
0.2,8.5,3.0,86.0,252.11054074347297
0.2,8.6,3.0,87.0,256.4037756588795
0.2,8.7,3.0,88.0,270.790669604273
0.2,8.8,3.0,89.0,267.64577571105764
0.2,8.9,3.0,90.0,274.9605714186889
0.2,9.0,3.0,91.0,276.8918469537574
0.2,9.1,3.0,92.0,279.21537413181494
0.2,9.2,3.0,93.0,260.21292830448925
0.2,9.3,3.0,94.0,262.8899749090123
0.2,9.4,3.0,95.0,262.97704531626897
0.2,9.5,3.0,96.0,277.2754510905734
0.2,9.6,3.0,97.0,304.7604548075758
0.2,9.7,3.0,98.0,301.98291634532893
0.2,9.8,3.0,99.0,272.21151024193057
0.2,9.9,3.0,100.0,299.13616219016535
0.2,0.0,3.0,1.0,267.1050569834353
0.2,0.1,3.0,2.0,285.4170629074371
0.2,0.2,3.0,3.0,306.65180066465
0.3,0.4,4.0,5.0,261.4915336392319
0.3,0.5,4.0,6.0,281.8283173173789
0.3,0.6,4.0,7.0,278.97349449190966
0.3,0.7,4.0,8.0,335.8896689022645
0.3,0.8,4.0,9.0,253.63399471501586
0.3,0.9,4.0,10.0,280.4276611547507
0.3,1.0,4.0,11.0,302.0571453969634
0.3,1.1,4.0,12.0,268.3007052947605
0.3,1.2,4.0,13.0,278.9715718811525
0.3,1.3,4.0,14.0,255.76684942941873
0.3,1.4,4.0,15.0,267.97498669994116
0.3,1.5,4.0,16.0,260.3431399985401
0.3,1.6,4.0,17.0,267.15431322651324
0.3,1.7,4.0,18.0,268.6553543249998
0.3,1.8,4.0,19.0,272.7897751390968
0.3,1.9,4.0,20.0,258.32976740997674
0.3,2.0,4.0,21.0,254.6222046649939
0.3,2.1,4.0,22.0,252.6858361231096
0.3,2.2,4.0,23.0,269.7809585747878
0.3,2.3,4.0,24.0,287.77831874408935
0.3,2.4,4.0,25.0,266.1007627269018
0.3,2.5,4.0,26.0,275.56207392608434
0.3,2.6,4.0,27.0,270.1040942037596
0.3,2.7,4.0,28.0,284.4057041096292
0.3,2.8,4.0,29.0,261.30506979895733
0.3,2.9,4.0,30.0,276.3872610724832
0.3,3.0,4.0,31.0,267.0326469542862
0.3,3.1,4.0,32.0,263.0840482455639
0.3,3.2,4.0,33.0,248.8327819977347
0.3,3.3,4.0,34.0,268.52555861926453
0.3,3.4,4.0,35.0,254.4011707655668
0.3,3.5,4.0,36.0,250.79520540766225
0.3,3.6,4.0,37.0,277.9935489945484
0.3,3.7,4.0,38.0,274.6559807695284
0.3,3.8,4.0,39.0,280.32878578158574
0.3,3.9,4.0,40.0,283.4253644123459
0.3,4.0,4.0,41.0,271.6068409407251
0.3,4.1,4.0,42.0,258.3329193176094
0.3,4.2,4.0,43.0,290.53448952416153
0.3,4.3,4.0,44.0,272.13520068722306
0.3,4.4,4.0,45.0,286.4372942021693
0.3,4.5,4.0,46.0,264.03113712197774
0.3,4.6,4.0,47.0,277.48636479022707
0.3,4.7,4.0,48.0,280.67642998946684
0.3,4.8,4.0,49.0,272.16211289666717
0.3,4.9,4.0,50.0,243.80191847700038
0.3,5.0,4.0,51.0,279.47267844275393
0.3,5.1,4.0,52.0,314.78587026755235
0.3,5.2,4.0,53.0,264.5038025485727
0.3,5.3,4.0,54.0,276.9870247913224
0.3,5.4,4.0,55.0,317.23950664064415
0.3,5.5,4.0,56.0,324.8480823220875
0.3,5.6,4.0,57.0,271.96986788678197
0.3,5.7,4.0,58.0,295.2372881471676
0.3,5.8,4.0,59.0,266.7860277294139
0.3,5.9,4.0,60.0,265.9088426671845
0.3,6.0,4.0,61.0,281.874206757403
0.3,6.1,4.0,62.0,326.7560525997369
0.3,6.2,4.0,63.0,265.2126896973665
0.3,6.3,4.0,64.0,261.92035363950527
0.3,6.4,4.0,65.0,263.1493632458165
0.3,6.5,4.0,66.0,268.4296557562911
0.3,6.6,4.0,67.0,319.21959486828877
0.3,6.7,4.0,68.0,262.8809832953571
0.3,6.8,4.0,69.0,272.5764709480306
0.3,6.9,4.0,70.0,288.4973589336917
0.3,7.0,4.0,71.0,273.3430683090691
0.3,7.1,4.0,72.0,258.92706001214924
0.3,7.2,4.0,73.0,276.8674854459154
0.3,7.3,4.0,74.0,254.55946843788988
0.3,7.4,4.0,75.0,274.29265476242955
0.3,7.5,4.0,76.0,258.5215620850393
0.3,7.6,4.0,77.0,254.6938368122898
0.3,7.7,4.0,78.0,246.59569329424772
0.3,7.8,4.0,79.0,283.4327278471774
0.3,7.9,4.0,80.0,277.6049036817032
0.3,8.0,4.0,81.0,275.60824317948766
0.3,8.1,4.0,82.0,254.2322679143919
0.3,8.2,4.0,83.0,264.1166623961902
0.3,8.3,4.0,84.0,258.5864226049043
0.3,8.4,4.0,85.0,280.2101326874206
0.3,8.5,4.0,86.0,261.10264868121305
0.3,8.6,4.0,87.0,283.9006938715036
0.3,8.7,4.0,88.0,251.12041603677483
0.3,8.8,4.0,89.0,263.738122150213
0.3,8.9,4.0,90.0,263.3301206478771
0.3,9.0,4.0,91.0,315.7026064602656
0.3,9.1,4.0,92.0,308.2927519083159
0.3,9.2,4.0,93.0,250.4551152578007
0.3,9.3,4.0,94.0,274.43262390023233
0.3,9.4,4.0,95.0,266.0288126607451
0.3,9.5,4.0,96.0,262.34709403454247
0.3,9.6,4.0,97.0,269.5512630400426
0.3,9.7,4.0,98.0,273.15902332087074
0.3,9.8,4.0,99.0,269.49663057102816
0.3,9.9,4.0,100.0,262.80285640486056
0.3,0.0,4.0,1.0,268.2377709058199
0.3,0.1,4.0,2.0,256.9596883413179
0.3,0.2,4.0,3.0,260.4459456538727
0.3,0.3,4.0,4.0,271.40494176568785
0.4,0.5,5.0,6.0,267.47906864602106
0.4,0.6,5.0,7.0,269.559399717518
0.4,0.7,5.0,8.0,272.362134584562
0.4,0.8,5.0,9.0,273.6247076666922
0.4,0.9,5.0,10.0,288.9300643380464
0.4,1.0,5.0,11.0,263.47415295876203
0.4,1.1,5.0,12.0,285.4707899462499
0.4,1.2,5.0,13.0,271.70594392305316
0.4,1.3,5.0,14.0,255.51179152078598
0.4,1.4,5.0,15.0,255.09241691842868
0.4,1.5,5.0,16.0,295.17790028715854
0.4,1.6,5.0,17.0,257.45078583953836
0.4,1.7,5.0,18.0,287.6217406589324
0.4,1.8,5.0,19.0,277.79640738293034
0.4,1.9,5.0,20.0,280.3262227803298
0.4,2.0,5.0,21.0,272.6131234438291
0.4,2.1,5.0,22.0,252.2507802367174
0.4,2.2,5.0,23.0,271.32000411811833
0.4,2.3,5.0,24.0,249.18075423234436
0.4,2.4,5.0,25.0,264.22703334548095
0.4,2.5,5.0,26.0,270.3210632272818
0.4,2.6,5.0,27.0,293.8280923518856
0.4,2.7,5.0,28.0,286.23265368603234
0.4,2.8,5.0,29.0,259.8807718633462
0.4,2.9,5.0,30.0,253.15934770470372
0.4,3.0,5.0,31.0,277.3465653182993
0.4,3.1,5.0,32.0,266.47894892608696
0.4,3.2,5.0,33.0,294.07637499923237
0.4,3.3,5.0,34.0,281.7492198134696
0.4,3.4,5.0,35.0,262.10025398941485
0.4,3.5,5.0,36.0,270.3669329902314
0.4,3.6,5.0,37.0,252.2237690863649
0.4,3.7,5.0,38.0,278.81831499933844
0.4,3.8,5.0,39.0,268.9655451459831
0.4,3.9,5.0,40.0,299.97707411777844
0.4,4.0,5.0,41.0,252.36550665526883
0.4,4.1,5.0,42.0,271.03358153323336
0.4,4.2,5.0,43.0,249.31684241108232
0.4,4.3,5.0,44.0,275.39346365537017
0.4,4.4,5.0,45.0,262.68228169824437
0.4,4.5,5.0,46.0,262.596406308066
0.4,4.6,5.0,47.0,254.524289293403
0.4,4.7,5.0,48.0,272.25544126470623
0.4,4.8,5.0,49.0,263.01180860375354
0.4,4.9,5.0,50.0,281.1617505177595
0.4,5.0,5.0,51.0,258.3186148299615
0.4,5.1,5.0,52.0,276.0689919396853
0.4,5.2,5.0,53.0,294.96433338477556
0.4,5.3,5.0,54.0,275.1437317904927
0.4,5.4,5.0,55.0,253.51958889400106
0.4,5.5,5.0,56.0,256.4476067060401
0.4,5.6,5.0,57.0,271.8641500613088
0.4,5.7,5.0,58.0,261.1509843842751
0.4,5.8,5.0,59.0,281.75225216426776
0.4,5.9,5.0,60.0,285.005462635171
0.4,6.0,5.0,61.0,265.5154447119221
0.4,6.1,5.0,62.0,274.6789634600708
0.4,6.2,5.0,63.0,267.92321583480583
0.4,6.3,5.0,64.0,257.87656389454946
0.4,6.4,5.0,65.0,256.05646197295306
0.4,6.5,5.0,66.0,273.4269709696603
0.4,6.6,5.0,67.0,299.9386330129585
0.4,6.7,5.0,68.0,302.4047580015494
0.4,6.8,5.0,69.0,255.82855554613377
0.4,6.9,5.0,70.0,250.72480057132327
0.4,7.0,5.0,71.0,288.74971936094676
0.4,7.1,5.0,72.0,305.2553779668982
0.4,7.2,5.0,73.0,279.5089689796822
0.4,7.3,5.0,74.0,253.24802392236498
0.4,7.4,5.0,75.0,289.64969775562327
0.4,7.5,5.0,76.0,262.26582119256176
0.4,7.6,5.0,77.0,278.3941984734101
0.4,7.7,5.0,78.0,301.58817098187376
0.4,7.8,5.0,79.0,250.69073163017683
0.4,7.9,5.0,80.0,311.6641119198169
0.4,8.0,5.0,81.0,275.2218780289918
0.4,8.1,5.0,82.0,272.3558431438985
0.4,8.2,5.0,83.0,271.712729564799
0.4,8.3,5.0,84.0,271.9811011882794
0.4,8.4,5.0,85.0,256.18803876212905
0.4,8.5,5.0,86.0,252.50014286262285
0.4,8.6,5.0,87.0,251.94630671804862
0.4,8.7,5.0,88.0,307.24900847986413
0.4,8.8,5.0,89.0,272.62993976812476
0.4,8.9,5.0,90.0,262.40292765939836
0.4,9.0,5.0,91.0,273.8587226288371
0.4,9.1,5.0,92.0,263.78651598595513
0.4,9.2,5.0,93.0,282.8658197153592
0.4,9.3,5.0,94.0,246.0351483293959
0.4,9.4,5.0,95.0,289.4416152146566
0.4,9.5,5.0,96.0,283.6364908684039
0.4,9.6,5.0,97.0,265.93126512320964
0.4,9.7,5.0,98.0,270.2902219864651
0.4,9.8,5.0,99.0,240.98001936354993
0.4,9.9,5.0,100.0,250.21265368818493
0.4,0.0,5.0,1.0,270.51804873116885
0.4,0.1,5.0,2.0,299.51858663894023
0.4,0.2,5.0,3.0,269.19392160560665
0.4,0.3,5.0,4.0,239.79479640204357
0.4,0.4,5.0,5.0,260.64409371477734
0.5,0.6,6.0,7.0,268.4209168648834
0.5,0.7,6.0,8.0,276.67435707078096
0.5,0.8,6.0,9.0,271.60504237784613
0.5,0.9,6.0,10.0,375.6551653734456
0.5,1.0,6.0,11.0,280.37441147872556
0.5,1.1,6.0,12.0,266.16840834114896
0.5,1.2,6.0,13.0,259.58795281125884
0.5,1.3,6.0,14.0,248.43816888869415
0.5,1.4,6.0,15.0,270.19220250940174
0.5,1.5,6.0,16.0,243.8807007077274
0.5,1.6,6.0,17.0,284.56137750294374
0.5,1.7,6.0,18.0,288.66092138308665
0.5,1.8,6.0,19.0,249.79426929706557
0.5,1.9,6.0,20.0,286.4980909462056
0.5,2.0,6.0,21.0,304.30335535302936
0.5,2.1,6.0,22.0,282.05164048560454
0.5,2.2,6.0,23.0,253.98013792194877
0.5,2.3,6.0,24.0,300.35887259359225
0.5,2.4,6.0,25.0,260.4265787878548
0.5,2.5,6.0,26.0,287.82843425976824
0.5,2.6,6.0,27.0,283.5894847275738
0.5,2.7,6.0,28.0,272.8232852256986
0.5,2.8,6.0,29.0,269.31838033051514
0.5,2.9,6.0,30.0,275.9091485919982
0.5,3.0,6.0,31.0,284.1251716604007
0.5,3.1,6.0,32.0,280.1485199747063
0.5,3.2,6.0,33.0,348.78772782858863
0.5,3.3,6.0,34.0,260.98126694915806
0.5,3.4,6.0,35.0,256.1532016682613
0.5,3.5,6.0,36.0,289.3559956474161
0.5,3.6,6.0,37.0,265.40981926672816
0.5,3.7,6.0,38.0,267.3586126598787
0.5,3.8,6.0,39.0,273.0684076769066
0.5,3.9,6.0,40.0,291.6063207618954
0.5,4.0,6.0,41.0,264.47427855259576
0.5,4.1,6.0,42.0,292.05950388252285
0.5,4.2,6.0,43.0,251.98811375986384
0.5,4.3,6.0,44.0,264.872239746582
0.5,4.4,6.0,45.0,278.819283278451
0.5,4.5,6.0,46.0,276.1035683525931
0.5,4.6,6.0,47.0,257.31716344494737
0.5,4.7,6.0,48.0,314.8018771156919
0.5,4.8,6.0,49.0,262.94816523127685
0.5,4.9,6.0,50.0,324.2768665984405
0.5,5.0,6.0,51.0,256.60776541238613
0.5,5.1,6.0,52.0,306.84546217407467
0.5,5.2,6.0,53.0,332.1971393563072
0.5,5.3,6.0,54.0,283.56460365019115
0.5,5.4,6.0,55.0,258.88311013070023
0.5,5.5,6.0,56.0,266.22098241396884
0.5,5.6,6.0,57.0,272.2699792547856
0.5,5.7,6.0,58.0,280.5106493107562
0.5,5.8,6.0,59.0,305.3702713811717
0.5,5.9,6.0,60.0,265.0516851509537
0.5,6.0,6.0,61.0,301.69318963177534
0.5,6.1,6.0,62.0,278.97892165775033
0.5,6.2,6.0,63.0,264.14369894547525
0.5,6.3,6.0,64.0,283.7782797034987
0.5,6.4,6.0,65.0,256.42748697823987
0.5,6.5,6.0,66.0,242.11013630844002
0.5,6.6,6.0,67.0,275.82298817563765
0.5,6.7,6.0,68.0,303.62328673213284
0.5,6.8,6.0,69.0,258.35021743627516
0.5,6.9,6.0,70.0,310.7731324532149
0.5,7.0,6.0,71.0,250.44723139433643
0.5,7.1,6.0,72.0,270.5066990679114
0.5,7.2,6.0,73.0,242.519856202186
0.5,7.3,6.0,74.0,249.6132608102602
0.5,7.4,6.0,75.0,267.47459760264115
0.5,7.5,6.0,76.0,278.14259162438356
0.5,7.6,6.0,77.0,284.3504314817699
0.5,7.7,6.0,78.0,270.7410981518025
0.5,7.8,6.0,79.0,283.81630839648415
0.5,7.9,6.0,80.0,425.11901271858545
0.5,8.0,6.0,81.0,252.9007757730557
0.5,8.1,6.0,82.0,247.86898153517015
0.5,8.2,6.0,83.0,262.6197851943676
0.5,8.3,6.0,84.0,298.820148050622
0.5,8.4,6.0,85.0,268.6653150049318
0.5,8.5,6.0,86.0,259.973592789571
0.5,8.6,6.0,87.0,281.80604194527893
0.5,8.7,6.0,88.0,296.39184417561205
0.5,8.8,6.0,89.0,256.2571426574719
0.5,8.9,6.0,90.0,266.8713868974198
0.5,9.0,6.0,91.0,258.6200491326161
0.5,9.1,6.0,92.0,267.71401930936986
0.5,9.2,6.0,93.0,285.2171937611932
0.5,9.3,6.0,94.0,288.4687482373434
0.5,9.4,6.0,95.0,263.38553887238845
0.5,9.5,6.0,96.0,270.25974641162554
0.5,9.6,6.0,97.0,277.2317911910826
0.5,9.7,6.0,98.0,284.67492069202416
0.5,9.8,6.0,99.0,281.485934716466
0.5,9.9,6.0,100.0,247.47239534001343
0.5,0.0,6.0,1.0,291.1913317646014
0.5,0.1,6.0,2.0,289.3871672490734
0.5,0.2,6.0,3.0,284.71424595585245
0.5,0.3,6.0,4.0,249.2016708342499
0.5,0.4,6.0,5.0,255.3056713332884
0.5,0.5,6.0,6.0,299.32873891049866
0.6,0.7,7.0,8.0,324.76068363857075
0.6,0.8,7.0,9.0,264.06154454220564
0.6,0.9,7.0,10.0,271.5377688617204
0.6,1.0,7.0,11.0,280.2615788057379
0.6,1.1,7.0,12.0,316.3725451297329
0.6,1.2,7.0,13.0,255.2555522946364
0.6,1.3,7.0,14.0,263.10758293335124
0.6,1.4,7.0,15.0,256.4823615126091
0.6,1.5,7.0,16.0,319.183428410815
0.6,1.6,7.0,17.0,272.42777945619827
0.6,1.7,7.0,18.0,293.7934240561168
0.6,1.8,7.0,19.0,248.6524555621571
0.6,1.9,7.0,20.0,273.7478742423026
0.6,2.0,7.0,21.0,273.46587738594536
0.6,2.1,7.0,22.0,257.3883146102146
0.6,2.2,7.0,23.0,287.10108501397
0.6,2.3,7.0,24.0,309.7447151961506
0.6,2.4,7.0,25.0,293.26861352380064
0.6,2.5,7.0,26.0,265.0558363171218
0.6,2.6,7.0,27.0,419.2481455856504
0.6,2.7,7.0,28.0,272.0399377722627
0.6,2.8,7.0,29.0,253.07899201972532
0.6,2.9,7.0,30.0,307.56982968331135
0.6,3.0,7.0,31.0,276.1730782119152
0.6,3.1,7.0,32.0,276.70896975569116
0.6,3.2,7.0,33.0,278.8652273518511
0.6,3.3,7.0,34.0,287.339183394322
0.6,3.4,7.0,35.0,255.75488565693735
0.6,3.5,7.0,36.0,273.6251430277559
0.6,3.6,7.0,37.0,251.4825116741423
0.6,3.7,7.0,38.0,282.69185342192367
0.6,3.8,7.0,39.0,261.83871301346375
0.6,3.9,7.0,40.0,260.946882248248
0.6,4.0,7.0,41.0,286.7149231244795
0.6,4.1,7.0,42.0,465.95215102634387
0.6,4.2,7.0,43.0,288.5412875453722
0.6,4.3,7.0,44.0,292.75380375673046
0.6,4.4,7.0,45.0,274.8336218744348
0.6,4.5,7.0,46.0,245.33257619921653
0.6,4.6,7.0,47.0,270.3281051298401
0.6,4.7,7.0,48.0,259.89717924726085
0.6,4.8,7.0,49.0,279.9133458400228
0.6,4.9,7.0,50.0,278.4072400146182
0.6,5.0,7.0,51.0,242.27171561375195
0.6,5.1,7.0,52.0,250.5488855920998
0.6,5.2,7.0,53.0,336.70910788572183
0.6,5.3,7.0,54.0,274.0427343196624
0.6,5.4,7.0,55.0,251.72722629890686
0.6,5.5,7.0,56.0,253.52062288928562
0.6,5.6,7.0,57.0,258.3449276815762
0.6,5.7,7.0,58.0,245.52755113851944
0.6,5.8,7.0,59.0,287.1012788528257
0.6,5.9,7.0,60.0,318.03098044425076
0.6,6.0,7.0,61.0,281.0808759727689
0.6,6.1,7.0,62.0,276.0758886652057
0.6,6.2,7.0,63.0,292.34473907620065
0.6,6.3,7.0,64.0,261.3023978862359
0.6,6.4,7.0,65.0,275.7201557294449
0.6,6.5,7.0,66.0,257.9256633416589
0.6,6.6,7.0,67.0,690.9496968371768
0.6,6.7,7.0,68.0,278.4547947969503
0.6,6.8,7.0,69.0,265.0790562950265
0.6,6.9,7.0,70.0,242.95936702412305
0.6,7.0,7.0,71.0,252.78409001145013
0.6,7.1,7.0,72.0,268.2838731150809
0.6,7.2,7.0,73.0,290.30830805114266
0.6,7.3,7.0,74.0,260.6730242838913
0.6,7.4,7.0,75.0,262.6804929167549
0.6,7.5,7.0,76.0,262.805883623633
0.6,7.6,7.0,77.0,295.1215160010955
0.6,7.7,7.0,78.0,275.4768880853235
0.6,7.8,7.0,79.0,260.48193170706395
0.6,7.9,7.0,80.0,341.7545508486078
0.6,8.0,7.0,81.0,264.5482684635512
0.6,8.1,7.0,82.0,275.2043566207415
0.6,8.2,7.0,83.0,283.9062699200894
0.6,8.3,7.0,84.0,272.16506626818375
0.6,8.4,7.0,85.0,264.69660788823654
0.6,8.5,7.0,86.0,254.38416847626513
0.6,8.6,7.0,87.0,271.331751138282
0.6,8.7,7.0,88.0,258.01247826424213
0.6,8.8,7.0,89.0,271.3686928717984
0.6,8.9,7.0,90.0,261.7938034891903
0.6,9.0,7.0,91.0,284.55237218672795
0.6,9.1,7.0,92.0,273.1315743516552
0.6,9.2,7.0,93.0,242.33399993149285
0.6,9.3,7.0,94.0,272.32219744429403
0.6,9.4,7.0,95.0,260.0165473429088
0.6,9.5,7.0,96.0,264.0906094302019
0.6,9.6,7.0,97.0,269.60583521290863
0.6,9.7,7.0,98.0,275.50778039978735
0.6,9.8,7.0,99.0,278.3012130355435
0.6,9.9,7.0,100.0,260.09692774490014
0.6,0.0,7.0,1.0,295.2396982084243
0.6,0.1,7.0,2.0,281.2530960713357
0.6,0.2,7.0,3.0,311.911683904868
0.6,0.3,7.0,4.0,279.07662240016333
0.6,0.4,7.0,5.0,317.04077591794396
0.6,0.5,7.0,6.0,242.32505117975606
0.6,0.6,7.0,7.0,255.16215744618808
0.7,0.8,8.0,9.0,273.6939617503939
0.7,0.9,8.0,10.0,281.10902062326574
0.7,1.0,8.0,11.0,303.08428295945833
0.7,1.1,8.0,12.0,271.1266061202254
0.7,1.2,8.0,13.0,291.49646752090445
0.7,1.3,8.0,14.0,263.86712035819204
0.7,1.4,8.0,15.0,285.7525698600521
0.7,1.5,8.0,16.0,278.86430706883107
0.7,1.6,8.0,17.0,269.14352431025793
0.7,1.7,8.0,18.0,266.59838365710215
0.7,1.8,8.0,19.0,272.15526597257053
0.7,1.9,8.0,20.0,262.6210104998371
0.7,2.0,8.0,21.0,252.75296879247992
0.7,2.1,8.0,22.0,266.1938636578885
0.7,2.2,8.0,23.0,262.2882035545924
0.7,2.3,8.0,24.0,267.07241387515637
0.7,2.4,8.0,25.0,251.65743599941578
0.7,2.5,8.0,26.0,293.77354159616175
0.7,2.6,8.0,27.0,294.28610773917563
0.7,2.7,8.0,28.0,254.3214121630731
0.7,2.8,8.0,29.0,301.022539817279
0.7,2.9,8.0,30.0,289.8860234253328
0.7,3.0,8.0,31.0,315.81978293779133
0.7,3.1,8.0,32.0,329.2472488914902
0.7,3.2,8.0,33.0,280.47595544396086
0.7,3.3,8.0,34.0,276.6309511386555
0.7,3.4,8.0,35.0,262.79161185521025
0.7,3.5,8.0,36.0,295.48253334406445
0.7,3.6,8.0,37.0,262.2375651334514
0.7,3.7,8.0,38.0,265.6464931605615
0.7,3.8,8.0,39.0,261.5724537459447
0.7,3.9,8.0,40.0,262.0545672205398
0.7,4.0,8.0,41.0,263.63567635051834
0.7,4.1,8.0,42.0,301.3778669122064
0.7,4.2,8.0,43.0,259.2181458358193
0.7,4.3,8.0,44.0,251.64081990269582
0.7,4.4,8.0,45.0,285.5418825402753
0.7,4.5,8.0,46.0,274.68601096835005
0.7,4.6,8.0,47.0,242.69112639651578
0.7,4.7,8.0,48.0,251.21293598279058
0.7,4.8,8.0,49.0,274.2383048612212
0.7,4.9,8.0,50.0,273.4547334700555
0.7,5.0,8.0,51.0,288.6261800045235
0.7,5.1,8.0,52.0,265.7933216432884
0.7,5.2,8.0,53.0,266.8633172275358
0.7,5.3,8.0,54.0,282.8015332079743
0.7,5.4,8.0,55.0,267.19304183430313
0.7,5.5,8.0,56.0,284.65699213287803
0.7,5.6,8.0,57.0,259.53621106816706
0.7,5.7,8.0,58.0,239.80550678171298
0.7,5.8,8.0,59.0,251.25625785877563
0.7,5.9,8.0,60.0,271.59135167587044
0.7,6.0,8.0,61.0,260.3911741176472
0.7,6.1,8.0,62.0,259.78817354696895
0.7,6.2,8.0,63.0,282.9818525932965
0.7,6.3,8.0,64.0,286.4036808920231
0.7,6.4,8.0,65.0,304.5792799012957
0.7,6.5,8.0,66.0,306.9224862194151
0.7,6.6,8.0,67.0,273.33313245687225
0.7,6.7,8.0,68.0,283.33727437295664
0.7,6.8,8.0,69.0,287.6830268085919
0.7,6.9,8.0,70.0,273.21284568989006
0.7,7.0,8.0,71.0,273.46139680291344
0.7,7.1,8.0,72.0,266.6074841212775
0.7,7.2,8.0,73.0,264.7722987877152
0.7,7.3,8.0,74.0,252.55762935771614
0.7,7.4,8.0,75.0,284.22814610272826
0.7,7.5,8.0,76.0,298.76676819874
0.7,7.6,8.0,77.0,247.34150927387222
0.7,7.7,8.0,78.0,267.0679880045898
0.7,7.8,8.0,79.0,259.1026179228213
0.7,7.9,8.0,80.0,269.0127926539635
0.7,8.0,8.0,81.0,246.1826740599422
0.7,8.1,8.0,82.0,330.7111302792009
0.7,8.2,8.0,83.0,327.7410885611274
0.7,8.3,8.0,84.0,267.0671634674825
0.7,8.4,8.0,85.0,284.39905042136814
0.7,8.5,8.0,86.0,281.71128594503426
0.7,8.6,8.0,87.0,275.86728879342445
0.7,8.7,8.0,88.0,293.95924120245604
0.7,8.8,8.0,89.0,275.15933185858444
0.7,8.9,8.0,90.0,263.7036480413479
0.7,9.0,8.0,91.0,290.53287505002953
0.7,9.1,8.0,92.0,255.59168376711006
0.7,9.2,8.0,93.0,305.9137681358793
0.7,9.3,8.0,94.0,256.8980954106606
0.7,9.4,8.0,95.0,270.20501864831533
0.7,9.5,8.0,96.0,280.3358709660341
0.7,9.6,8.0,97.0,288.16341433639656
0.7,9.7,8.0,98.0,276.3800282004958
0.7,9.8,8.0,99.0,253.91673314933328
0.7,9.9,8.0,100.0,255.2804185411891
0.7,0.0,8.0,1.0,276.18024326064256
0.7,0.1,8.0,2.0,254.39059562900115
0.7,0.2,8.0,3.0,270.2153537136781
0.7,0.3,8.0,4.0,289.5227784526972
0.7,0.4,8.0,5.0,273.4449033743327
0.7,0.5,8.0,6.0,260.26757863602296
0.7,0.6,8.0,7.0,265.86085845053776
0.7,0.7,8.0,8.0,260.1909364764859
0.8,0.9,9.0,10.0,294.6236319866246
0.8,1.0,9.0,11.0,292.3004418285086
0.8,1.1,9.0,12.0,338.30735345596327
0.8,1.2,9.0,13.0,280.4770203164765
0.8,1.3,9.0,14.0,274.49337884141704
0.8,1.4,9.0,15.0,277.30092972339526
0.8,1.5,9.0,16.0,266.6326188482152
0.8,1.6,9.0,17.0,319.1150985778009
0.8,1.7,9.0,18.0,246.52169524789622
0.8,1.8,9.0,19.0,266.07913285940987
0.8,1.9,9.0,20.0,258.8479657375003
0.8,2.0,9.0,21.0,247.5923722167806
0.8,2.1,9.0,22.0,283.1172436991268
0.8,2.2,9.0,23.0,261.6411417616658
0.8,2.3,9.0,24.0,285.5290117744678
0.8,2.4,9.0,25.0,273.1185620373196
0.8,2.5,9.0,26.0,281.55110850292823
0.8,2.6,9.0,27.0,247.09325922310623
0.8,2.7,9.0,28.0,268.0540944363433
0.8,2.8,9.0,29.0,266.90887708541675
0.8,2.9,9.0,30.0,284.12769333805977
0.8,3.0,9.0,31.0,285.8596075317377
0.8,3.1,9.0,32.0,270.1763602219887
0.8,3.2,9.0,33.0,288.885666341208
0.8,3.3,9.0,34.0,285.29539354799664
0.8,3.4,9.0,35.0,264.83149185409115
0.8,3.5,9.0,36.0,253.53755931691032
0.8,3.6,9.0,37.0,255.20648717136976
0.8,3.7,9.0,38.0,275.4841938166157
0.8,3.8,9.0,39.0,268.0037590518188
0.8,3.9,9.0,40.0,280.1343997862116
0.8,4.0,9.0,41.0,255.83395669000728
0.8,4.1,9.0,42.0,274.5518395601935
0.8,4.2,9.0,43.0,882.741963917321
0.8,4.3,9.0,44.0,269.36771985272856
0.8,4.4,9.0,45.0,252.48679259899097
0.8,4.5,9.0,46.0,256.00519527416384
0.8,4.6,9.0,47.0,295.6393871111952
0.8,4.7,9.0,48.0,280.0108430636253
0.8,4.8,9.0,49.0,255.27106284998877
0.8,4.9,9.0,50.0,257.8603471823175
0.8,5.0,9.0,51.0,266.3473453589875
0.8,5.1,9.0,52.0,302.18451944787546
0.8,5.2,9.0,53.0,271.67620167766665
0.8,5.3,9.0,54.0,269.64218809603767
0.8,5.4,9.0,55.0,273.57738755644357
0.8,5.5,9.0,56.0,314.3942601971821
0.8,5.6,9.0,57.0,249.18439302855688
0.8,5.7,9.0,58.0,245.41152579587416
0.8,5.8,9.0,59.0,262.1614559708094
0.8,5.9,9.0,60.0,291.5895164499495
0.8,6.0,9.0,61.0,305.4494503306924
0.8,6.1,9.0,62.0,278.87832703143727
0.8,6.2,9.0,63.0,265.60816427132784
0.8,6.3,9.0,64.0,346.38547492776917
0.8,6.4,9.0,65.0,252.62289583582495
0.8,6.5,9.0,66.0,265.08365405523654
0.8,6.6,9.0,67.0,282.5678679379856
0.8,6.7,9.0,68.0,261.34809834660734
0.8,6.8,9.0,69.0,284.04324703740906
0.8,6.9,9.0,70.0,312.140444039138
0.8,7.0,9.0,71.0,278.73024553312655
0.8,7.1,9.0,72.0,277.41711870234104
0.8,7.2,9.0,73.0,269.00409861328757
0.8,7.3,9.0,74.0,264.9349984959216
0.8,7.4,9.0,75.0,265.3173075921411
0.8,7.5,9.0,76.0,239.58107556397786
0.8,7.6,9.0,77.0,240.68655781480524
0.8,7.7,9.0,78.0,299.04053963260446
0.8,7.8,9.0,79.0,286.31431270821514
0.8,7.9,9.0,80.0,263.96177478141885
0.8,8.0,9.0,81.0,304.41414670016525
0.8,8.1,9.0,82.0,255.19970021398765
0.8,8.2,9.0,83.0,269.44102259619524
0.8,8.3,9.0,84.0,260.97656833393864
0.8,8.4,9.0,85.0,256.25468501770666
0.8,8.5,9.0,86.0,269.1387545115925
0.8,8.6,9.0,87.0,284.2807073532168
0.8,8.7,9.0,88.0,263.76337610969017
0.8,8.8,9.0,89.0,250.74919301905567
0.8,8.9,9.0,90.0,260.4614442899743
0.8,9.0,9.0,91.0,280.53100898071324
0.8,9.1,9.0,92.0,249.0343157893051
0.8,9.2,9.0,93.0,269.5346026615708
0.8,9.3,9.0,94.0,275.6801247074515
0.8,9.4,9.0,95.0,262.4252403977201
0.8,9.5,9.0,96.0,275.22814460624477
0.8,9.6,9.0,97.0,269.12699531680767
0.8,9.7,9.0,98.0,269.09005683502374
0.8,9.8,9.0,99.0,250.5971645691014
0.8,9.9,9.0,100.0,255.6149924972925
0.8,0.0,9.0,1.0,272.40010138286215
0.8,0.1,9.0,2.0,295.604842944041
0.8,0.2,9.0,3.0,255.34690513368844
0.8,0.3,9.0,4.0,268.83417376391657
0.8,0.4,9.0,5.0,239.42721463370026
0.8,0.5,9.0,6.0,262.9016603107999
0.8,0.6,9.0,7.0,235.37823983274734
0.8,0.7,9.0,8.0,265.7909292542914
0.8,0.8,9.0,9.0,273.69971160457675
0.9,1.0,10.0,11.0,270.39609045403404
0.9,1.1,10.0,12.0,244.85948598383473
0.9,1.2,10.0,13.0,264.02328262077185
0.9,1.3,10.0,14.0,296.07084102164225
0.9,1.4,10.0,15.0,272.09084038568045
0.9,1.5,10.0,16.0,388.728925416913
0.9,1.6,10.0,17.0,268.42552276296044
0.9,1.7,10.0,18.0,298.25510710935276
0.9,1.8,10.0,19.0,255.8671148685883
0.9,1.9,10.0,20.0,266.8889374003152
0.9,2.0,10.0,21.0,265.38719208565345
0.9,2.1,10.0,22.0,282.4917735123955
0.9,2.2,10.0,23.0,278.3499380991583
0.9,2.3,10.0,24.0,308.9006542271746
0.9,2.4,10.0,25.0,258.23501049964045
0.9,2.5,10.0,26.0,268.0485870120337
0.9,2.6,10.0,27.0,281.0412853383227
0.9,2.7,10.0,28.0,274.00958525182426
0.9,2.8,10.0,29.0,248.78466657095382
0.9,2.9,10.0,30.0,260.4285089389411
0.9,3.0,10.0,31.0,263.9234245421288
0.9,3.1,10.0,32.0,303.1443610182851
0.9,3.2,10.0,33.0,273.9624804393482
0.9,3.3,10.0,34.0,265.4698385748118
0.9,3.4,10.0,35.0,290.04823739442355
0.9,3.5,10.0,36.0,259.8504219897539
0.9,3.6,10.0,37.0,268.6642966812817
0.9,3.7,10.0,38.0,272.22174056447267
0.9,3.8,10.0,39.0,271.1474546854015
0.9,3.9,10.0,40.0,276.98710986523065
0.9,4.0,10.0,41.0,292.03753996637926
0.9,4.1,10.0,42.0,273.44998639297984
0.9,4.2,10.0,43.0,288.2926774239247
0.9,4.3,10.0,44.0,260.4145242127216
0.9,4.4,10.0,45.0,260.58051308400593
0.9,4.5,10.0,46.0,252.63355593548894
0.9,4.6,10.0,47.0,271.9717639145907
0.9,4.7,10.0,48.0,255.6944312827288
0.9,4.8,10.0,49.0,268.54175770314123
0.9,4.9,10.0,50.0,259.09576963307353
0.9,5.0,10.0,51.0,270.7199504002322
0.9,5.1,10.0,52.0,236.26010009879087
0.9,5.2,10.0,53.0,259.4223123732898
0.9,5.3,10.0,54.0,301.9494494890528
0.9,5.4,10.0,55.0,259.779340943537
0.9,5.5,10.0,56.0,294.68103968262994
0.9,5.6,10.0,57.0,285.19486605108597
0.9,5.7,10.0,58.0,242.2193542599463
0.9,5.8,10.0,59.0,292.36395860732273
0.9,5.9,10.0,60.0,308.1509516078323
0.9,6.0,10.0,61.0,280.3900331719847
0.9,6.1,10.0,62.0,263.84276402728415
0.9,6.2,10.0,63.0,259.3330844364471
0.9,6.3,10.0,64.0,310.8298687506288
0.9,6.4,10.0,65.0,263.8252976037357
0.9,6.5,10.0,66.0,294.2192025750373
0.9,6.6,10.0,67.0,270.5403174927053
0.9,6.7,10.0,68.0,247.4870475273757
0.9,6.8,10.0,69.0,316.48032055928616
0.9,6.9,10.0,70.0,269.9567700271217
0.9,7.0,10.0,71.0,336.68363583201176
0.9,7.1,10.0,72.0,289.936033358931
0.9,7.2,10.0,73.0,286.44124687886205
0.9,7.3,10.0,74.0,252.17703087968306
0.9,7.4,10.0,75.0,254.98024071299795
0.9,7.5,10.0,76.0,290.022420851056
0.9,7.6,10.0,77.0,256.5098488000851
0.9,7.7,10.0,78.0,257.05326231146506
0.9,7.8,10.0,79.0,266.17963385709703
0.9,7.9,10.0,80.0,256.4660251166916
0.9,8.0,10.0,81.0,262.82282403624595
0.9,8.1,10.0,82.0,298.54120372024806
0.9,8.2,10.0,83.0,267.2009363002381
0.9,8.3,10.0,84.0,281.3753828957918
0.9,8.4,10.0,85.0,297.04169301696305
0.9,8.5,10.0,86.0,257.9196919643254
0.9,8.6,10.0,87.0,262.8701549615364
0.9,8.7,10.0,88.0,251.5632929485041
0.9,8.8,10.0,89.0,283.36232224412805
0.9,8.9,10.0,90.0,290.0425245511503
0.9,9.0,10.0,91.0,299.9865107102789
0.9,9.1,10.0,92.0,274.2406455377849
0.9,9.2,10.0,93.0,270.8633501796748
0.9,9.3,10.0,94.0,253.58488460305955
0.9,9.4,10.0,95.0,255.29289430848615
0.9,9.5,10.0,96.0,270.0711513763056
0.9,9.6,10.0,97.0,259.6326727645851
0.9,9.7,10.0,98.0,307.6523506409956
0.9,9.8,10.0,99.0,258.6902015446241
0.9,9.9,10.0,100.0,286.4890435722742
0.9,0.0,10.0,1.0,305.4770592536799
0.9,0.1,10.0,2.0,270.1307205223667
0.9,0.2,10.0,3.0,274.09095152164434
0.9,0.3,10.0,4.0,256.1886229315618
0.9,0.4,10.0,5.0,253.64252238335337
0.9,0.5,10.0,6.0,270.5668657710413
0.9,0.6,10.0,7.0,264.8261604563662
0.9,0.7,10.0,8.0,266.4825673112008
0.9,0.8,10.0,9.0,270.9729082771
0.9,0.9,10.0,10.0,269.6697718095033
1.0,1.1,11.0,12.0,264.651002815564
1.0,1.2,11.0,13.0,271.8514807546251
1.0,1.3,11.0,14.0,288.223879744938
1.0,1.4,11.0,15.0,261.5634445200143
1.0,1.5,11.0,16.0,277.08664419380335
1.0,1.6,11.0,17.0,245.17553135980722
1.0,1.7,11.0,18.0,289.93895850503895
1.0,1.8,11.0,19.0,273.23746489800334
1.0,1.9,11.0,20.0,267.70553933035313
1.0,2.0,11.0,21.0,255.83516134099625
1.0,2.1,11.0,22.0,266.70917759709187
1.0,2.2,11.0,23.0,309.3620101217697
1.0,2.3,11.0,24.0,268.20369463924976
1.0,2.4,11.0,25.0,266.47361662594676
1.0,2.5,11.0,26.0,261.67253360650153
1.0,2.6,11.0,27.0,294.27708621149554
1.0,2.7,11.0,28.0,238.45887991495113
1.0,2.8,11.0,29.0,283.48076626734934
1.0,2.9,11.0,30.0,269.74202547492115
1.0,3.0,11.0,31.0,271.90641789997886
1.0,3.1,11.0,32.0,273.5960849726391
1.0,3.2,11.0,33.0,259.8034920133251
1.0,3.3,11.0,34.0,307.5767012588289
1.0,3.4,11.0,35.0,263.47181977692395
1.0,3.5,11.0,36.0,260.41603584346905
1.0,3.6,11.0,37.0,266.437877276258
1.0,3.7,11.0,38.0,301.902712899111
1.0,3.8,11.0,39.0,290.07290192738606
1.0,3.9,11.0,40.0,264.6962546971207
1.0,4.0,11.0,41.0,262.1531035331082
1.0,4.1,11.0,42.0,267.3392765563046
1.0,4.2,11.0,43.0,259.1131941614148
1.0,4.3,11.0,44.0,278.47411351177914
1.0,4.4,11.0,45.0,259.3969810196811
1.0,4.5,11.0,46.0,276.35384199034553
1.0,4.6,11.0,47.0,280.83931894294244
1.0,4.7,11.0,48.0,316.5142884105731
1.0,4.8,11.0,49.0,250.26585500146865
1.0,4.9,11.0,50.0,267.29509925785646
1.0,5.0,11.0,51.0,262.6694153194054
1.0,5.1,11.0,52.0,244.51249009344028
1.0,5.2,11.0,53.0,263.66620228069434
1.0,5.3,11.0,54.0,275.72837086155647
1.0,5.4,11.0,55.0,306.86053418583776
1.0,5.5,11.0,56.0,279.4023969454214
1.0,5.6,11.0,57.0,307.42768843801804
1.0,5.7,11.0,58.0,264.118583652907
1.0,5.8,11.0,59.0,279.0586261734452
1.0,5.9,11.0,60.0,271.38653721027737
1.0,6.0,11.0,61.0,304.7359409310029
1.0,6.1,11.0,62.0,271.1359757966891
1.0,6.2,11.0,63.0,268.4065471698014
1.0,6.3,11.0,64.0,296.101768093823
1.0,6.4,11.0,65.0,288.05638276515685
1.0,6.5,11.0,66.0,282.05250054347465
1.0,6.6,11.0,67.0,274.9398529791631
1.0,6.7,11.0,68.0,256.7454757220063
1.0,6.8,11.0,69.0,266.2492966340271
1.0,6.9,11.0,70.0,262.48486103317254
1.0,7.0,11.0,71.0,293.3619115779606
1.0,7.1,11.0,72.0,273.3338510357906
1.0,7.2,11.0,73.0,255.3584118901956
1.0,7.3,11.0,74.0,289.28879934117134
1.0,7.4,11.0,75.0,277.7172493646754
1.0,7.5,11.0,76.0,267.48937885418235
1.0,7.6,11.0,77.0,300.3726356000789
1.0,7.7,11.0,78.0,272.87873941654027
1.0,7.8,11.0,79.0,243.13690912977293
1.0,7.9,11.0,80.0,283.8583850833789
1.0,8.0,11.0,81.0,259.83915245074104
1.0,8.1,11.0,82.0,263.8095880284242
1.0,8.2,11.0,83.0,287.1678608303708
1.0,8.3,11.0,84.0,262.8995633710728
1.0,8.4,11.0,85.0,271.8097111712435
1.0,8.5,11.0,86.0,229.59020140166075
1.0,8.6,11.0,87.0,266.016457586579
1.0,8.7,11.0,88.0,264.070132228656
1.0,8.8,11.0,89.0,245.02928413679953
1.0,8.9,11.0,90.0,269.6529354459513
1.0,9.0,11.0,91.0,276.53651493593225
1.0,9.1,11.0,92.0,234.69508245337946
1.0,9.2,11.0,93.0,311.1250736578528
1.0,9.3,11.0,94.0,262.0306073846775
1.0,9.4,11.0,95.0,292.81080628650045
1.0,9.5,11.0,96.0,306.58333523825905
1.0,9.6,11.0,97.0,275.6955887542277
1.0,9.7,11.0,98.0,260.7912327427654
1.0,9.8,11.0,99.0,290.5793915935398
1.0,9.9,11.0,100.0,277.8574944391779
1.0,0.0,11.0,1.0,294.7486441274743
1.0,0.1,11.0,2.0,255.34597763064082
1.0,0.2,11.0,3.0,267.3772371697585
1.0,0.3,11.0,4.0,271.7490575834214
1.0,0.4,11.0,5.0,268.44528265053503
1.0,0.5,11.0,6.0,262.2769125270986
1.0,0.6,11.0,7.0,244.94602509883694
1.0,0.7,11.0,8.0,297.3952844739728
1.0,0.8,11.0,9.0,262.29247560016296
1.0,0.9,11.0,10.0,276.93333013224276
1.0,1.0,11.0,11.0,293.6533211975522
1.1,1.2,12.0,13.0,272.32084717597576
1.1,1.3,12.0,14.0,283.89840719870597
1.1,1.4,12.0,15.0,284.93421164806557
1.1,1.5,12.0,16.0,258.38162854907847
1.1,1.6,12.0,17.0,278.8123374291822
1.1,1.7,12.0,18.0,346.37366822263164
1.1,1.8,12.0,19.0,259.8027988372165
1.1,1.9,12.0,20.0,265.7648032763478
1.1,2.0,12.0,21.0,276.58707540125545
1.1,2.1,12.0,22.0,263.4406959177974
1.1,2.2,12.0,23.0,291.85394421369574
1.1,2.3,12.0,24.0,261.3350681808504
1.1,2.4,12.0,25.0,277.38887148840064
1.1,2.5,12.0,26.0,328.1460302369234
1.1,2.6,12.0,27.0,260.9453731582833
1.1,2.7,12.0,28.0,254.03196369483464
1.1,2.8,12.0,29.0,260.17569283276714
1.1,2.9,12.0,30.0,266.24685752547316
1.1,3.0,12.0,31.0,286.35594330431127
1.1,3.1,12.0,32.0,239.1241803364673
1.1,3.2,12.0,33.0,276.42278724457987
1.1,3.3,12.0,34.0,295.15894237064475
1.1,3.4,12.0,35.0,252.73596005057792
1.1,3.5,12.0,36.0,258.26225395731177
1.1,3.6,12.0,37.0,274.8896608584785
1.1,3.7,12.0,38.0,263.8320135072573
1.1,3.8,12.0,39.0,296.1833164627944
1.1,3.9,12.0,40.0,295.48051084453385
1.1,4.0,12.0,41.0,268.2540261754193
1.1,4.1,12.0,42.0,289.58797239108486
1.1,4.2,12.0,43.0,282.7406269359706
1.1,4.3,12.0,44.0,309.8273592362362
1.1,4.4,12.0,45.0,252.11155948011896
1.1,4.5,12.0,46.0,255.73541530145312
1.1,4.6,12.0,47.0,272.4200486154814
1.1,4.7,12.0,48.0,279.2836979770887
1.1,4.8,12.0,49.0,270.65843005813315
1.1,4.9,12.0,50.0,267.74383935703435
1.1,5.0,12.0,51.0,289.9690462274157
1.1,5.1,12.0,52.0,251.95323624516192
1.1,5.2,12.0,53.0,315.6057937692483
1.1,5.3,12.0,54.0,268.21891619027406
1.1,5.4,12.0,55.0,249.83129312982982
1.1,5.5,12.0,56.0,274.1444838576705
1.1,5.6,12.0,57.0,270.0336723882781
1.1,5.7,12.0,58.0,287.0334077825506
1.1,5.8,12.0,59.0,272.9317909420904
1.1,5.9,12.0,60.0,304.6035188514236
1.1,6.0,12.0,61.0,331.55825098797203
1.1,6.1,12.0,62.0,277.17757650237047
1.1,6.2,12.0,63.0,256.8981436555896
1.1,6.3,12.0,64.0,249.15927619835634
1.1,6.4,12.0,65.0,266.2965024495519
1.1,6.5,12.0,66.0,275.3102331504302
1.1,6.6,12.0,67.0,269.91537714048457
1.1,6.7,12.0,68.0,257.3676527765385
1.1,6.8,12.0,69.0,258.7392522517438
1.1,6.9,12.0,70.0,255.86636496530392
1.1,7.0,12.0,71.0,269.6125633479907
1.1,7.1,12.0,72.0,244.84237673866156
1.1,7.2,12.0,73.0,289.9241809185157
1.1,7.3,12.0,74.0,253.9093928046041
1.1,7.4,12.0,75.0,269.57307967235204
1.1,7.5,12.0,76.0,292.6338913112412
1.1,7.6,12.0,77.0,245.94250207329029
1.1,7.7,12.0,78.0,258.3041645060822
1.1,7.8,12.0,79.0,250.62123206864845
1.1,7.9,12.0,80.0,270.2467919323122
1.1,8.0,12.0,81.0,314.2810221501298
1.1,8.1,12.0,82.0,251.58335198902012
1.1,8.2,12.0,83.0,280.2128184863815
1.1,8.3,12.0,84.0,259.2752263194844
1.1,8.4,12.0,85.0,273.29741601349787
1.1,8.5,12.0,86.0,252.20887584435894
1.1,8.6,12.0,87.0,265.7428387032816
1.1,8.7,12.0,88.0,258.43330503595115
1.1,8.8,12.0,89.0,277.69389862744634
1.1,8.9,12.0,90.0,302.36917741543886
1.1,9.0,12.0,91.0,244.57827168175896
1.1,9.1,12.0,92.0,290.4609324031115
1.1,9.2,12.0,93.0,268.88763773301275
1.1,9.3,12.0,94.0,271.11406834827795
1.1,9.4,12.0,95.0,268.2806452430263
1.1,9.5,12.0,96.0,260.68941055416036
1.1,9.6,12.0,97.0,252.49321701768827
1.1,9.7,12.0,98.0,269.3860168267461
1.1,9.8,12.0,99.0,321.827997286573
1.1,9.9,12.0,100.0,286.87458124650067
1.1,0.0,12.0,1.0,325.879950709167
1.1,0.1,12.0,2.0,276.18212564828
1.1,0.2,12.0,3.0,291.47966757849883
1.1,0.3,12.0,4.0,278.9440962520005
1.1,0.4,12.0,5.0,265.52259265089174
1.1,0.5,12.0,6.0,270.34658292630456
1.1,0.6,12.0,7.0,270.3996353775823
1.1,0.7,12.0,8.0,263.08336439402206
1.1,0.8,12.0,9.0,264.973666351528
1.1,0.9,12.0,10.0,285.35554968002606
1.1,1.0,12.0,11.0,262.9522580066374
1.1,1.1,12.0,12.0,258.4943952014595
1.2,1.3,13.0,14.0,250.32295996445777
1.2,1.4,13.0,15.0,264.9407220537835
1.2,1.5,13.0,16.0,255.33810217971964
1.2,1.6,13.0,17.0,263.950764590609
1.2,1.7,13.0,18.0,301.2481196052114
1.2,1.8,13.0,19.0,293.530948394418
1.2,1.9,13.0,20.0,263.1695391979685
1.2,2.0,13.0,21.0,241.68337620797422
1.2,2.1,13.0,22.0,285.2303512933162
1.2,2.2,13.0,23.0,268.624129832115
1.2,2.3,13.0,24.0,275.3207288643284
1.2,2.4,13.0,25.0,256.068375098306
1.2,2.5,13.0,26.0,256.03362060145884
1.2,2.6,13.0,27.0,264.2331329341599
1.2,2.7,13.0,28.0,301.2116369596038
1.2,2.8,13.0,29.0,254.69054415576218
1.2,2.9,13.0,30.0,249.248253391183
1.2,3.0,13.0,31.0,244.9637538412833
1.2,3.1,13.0,32.0,273.9431876682513
1.2,3.2,13.0,33.0,282.43455722075396
1.2,3.3,13.0,34.0,289.90152823514387
1.2,3.4,13.0,35.0,278.27640426378167
1.2,3.5,13.0,36.0,273.91402515861535
1.2,3.6,13.0,37.0,261.8228300378781
1.2,3.7,13.0,38.0,256.48970740972766
1.2,3.8,13.0,39.0,256.89634258713113
1.2,3.9,13.0,40.0,257.8274348752582
1.2,4.0,13.0,41.0,277.0193051044616
1.2,4.1,13.0,42.0,272.1434694316806
1.2,4.2,13.0,43.0,255.33005132323876
1.2,4.3,13.0,44.0,249.77547160897245
1.2,4.4,13.0,45.0,295.85457150033795
1.2,4.5,13.0,46.0,260.984530454208
1.2,4.6,13.0,47.0,312.5344934819699
1.2,4.7,13.0,48.0,385.4851182741116
1.2,4.8,13.0,49.0,339.4564197470919
1.2,4.9,13.0,50.0,264.1657605854058
1.2,5.0,13.0,51.0,276.06059970803807
1.2,5.1,13.0,52.0,251.85519447618938
1.2,5.2,13.0,53.0,275.2452041874188
1.2,5.3,13.0,54.0,261.71862598195077
1.2,5.4,13.0,55.0,265.6810727243295
1.2,5.5,13.0,56.0,278.6223557767488
1.2,5.6,13.0,57.0,301.7418270347544
1.2,5.7,13.0,58.0,287.44094173020477
1.2,5.8,13.0,59.0,264.8008821240774
1.2,5.9,13.0,60.0,268.93548110449063
1.2,6.0,13.0,61.0,259.94089338143823
1.2,6.1,13.0,62.0,283.6074240062998
1.2,6.2,13.0,63.0,269.46239900335195
1.2,6.3,13.0,64.0,269.04948903103093
1.2,6.4,13.0,65.0,274.22432747188196
1.2,6.5,13.0,66.0,260.31937222396675
1.2,6.6,13.0,67.0,260.36397010342137
1.2,6.7,13.0,68.0,277.70596436085367
1.2,6.8,13.0,69.0,250.10961893410524
1.2,6.9,13.0,70.0,285.6760504462136
1.2,7.0,13.0,71.0,302.7585589734253
1.2,7.1,13.0,72.0,281.4827903383551
1.2,7.2,13.0,73.0,297.0563847040729
1.2,7.3,13.0,74.0,262.3365825802445
1.2,7.4,13.0,75.0,244.67868359516527
1.2,7.5,13.0,76.0,248.68361958632926
1.2,7.6,13.0,77.0,300.29149959975496
1.2,7.7,13.0,78.0,297.55931417344806
1.2,7.8,13.0,79.0,266.23971311103816
1.2,7.9,13.0,80.0,259.1583343522556
1.2,8.0,13.0,81.0,259.27184145911684
1.2,8.1,13.0,82.0,273.04596793893165
1.2,8.2,13.0,83.0,278.6171740261286
1.2,8.3,13.0,84.0,254.51582284577714
1.2,8.4,13.0,85.0,293.4731269336132
1.2,8.5,13.0,86.0,302.12024675511947
1.2,8.6,13.0,87.0,293.2351431684436
1.2,8.7,13.0,88.0,262.0299164984181
1.2,8.8,13.0,89.0,266.4145289010153
1.2,8.9,13.0,90.0,266.40337064008384
1.2,9.0,13.0,91.0,294.63619499223853
1.2,9.1,13.0,92.0,245.24120962143158
1.2,9.2,13.0,93.0,259.24533858090047
1.2,9.3,13.0,94.0,287.32506552697566
1.2,9.4,13.0,95.0,273.8594250396505
1.2,9.5,13.0,96.0,253.35969537972858
1.2,9.6,13.0,97.0,267.7013407497662
1.2,9.7,13.0,98.0,279.4712048268049
1.2,9.8,13.0,99.0,300.8878202813094
1.2,9.9,13.0,100.0,241.09709182232584
1.2,0.0,13.0,1.0,303.62400146692835
1.2,0.1,13.0,2.0,264.606065758714
1.2,0.2,13.0,3.0,250.22346960604588
1.2,0.3,13.0,4.0,308.6337241427431
1.2,0.4,13.0,5.0,236.43863144082061
1.2,0.5,13.0,6.0,268.4041686780088
1.2,0.6,13.0,7.0,295.14597899628876
1.2,0.7,13.0,8.0,288.13958518107887
1.2,0.8,13.0,9.0,264.7977690435687
1.2,0.9,13.0,10.0,294.22827400113147
1.2,1.0,13.0,11.0,267.34163171740664
1.2,1.1,13.0,12.0,255.5043671830946
1.2,1.2,13.0,13.0,278.0681519254745
1.3,1.4,14.0,15.0,296.6517941632866
1.3,1.5,14.0,16.0,310.1491341331751
1.3,1.6,14.0,17.0,260.81076678022913
1.3,1.7,14.0,18.0,280.01566029259453
1.3,1.8,14.0,19.0,257.33590441937065
1.3,1.9,14.0,20.0,277.1584599530068
1.3,2.0,14.0,21.0,272.67625697074965
1.3,2.1,14.0,22.0,293.0385272910257
1.3,2.2,14.0,23.0,284.6167306640599
1.3,2.3,14.0,24.0,233.63335159528316
1.3,2.4,14.0,25.0,278.3817249028023
1.3,2.5,14.0,26.0,231.19638714716058
1.3,2.6,14.0,27.0,240.2764502043123
1.3,2.7,14.0,28.0,269.58688397843457
1.3,2.8,14.0,29.0,283.3399058133257
1.3,2.9,14.0,30.0,270.2787148788648
1.3,3.0,14.0,31.0,300.3552195062234
1.3,3.1,14.0,32.0,252.79194202728686
1.3,3.2,14.0,33.0,301.6259458172108
1.3,3.3,14.0,34.0,276.92957525223454
1.3,3.4,14.0,35.0,283.2865223807668
1.3,3.5,14.0,36.0,269.00401545013
1.3,3.6,14.0,37.0,259.12500711909246
1.3,3.7,14.0,38.0,259.52629011449164
1.3,3.8,14.0,39.0,280.75232198981365
1.3,3.9,14.0,40.0,260.8038455797554
1.3,4.0,14.0,41.0,264.84687173936226
1.3,4.1,14.0,42.0,265.9285559438088
1.3,4.2,14.0,43.0,284.97325592730016
1.3,4.3,14.0,44.0,315.1774443629586
1.3,4.4,14.0,45.0,274.91265315854173
1.3,4.5,14.0,46.0,263.7188618688866
1.3,4.6,14.0,47.0,487.5881374162114
1.3,4.7,14.0,48.0,275.3448032676078
1.3,4.8,14.0,49.0,283.8997168904822
1.3,4.9,14.0,50.0,290.6088416209239
1.3,5.0,14.0,51.0,267.06075467949165
1.3,5.1,14.0,52.0,270.1497140379958
1.3,5.2,14.0,53.0,266.5234047143172
1.3,5.3,14.0,54.0,272.2946064465292
1.3,5.4,14.0,55.0,257.8499414909106
1.3,5.5,14.0,56.0,245.46961736273798
1.3,5.6,14.0,57.0,294.2571654625728
1.3,5.7,14.0,58.0,272.63631056434997
1.3,5.8,14.0,59.0,252.13883046115063
1.3,5.9,14.0,60.0,283.1466041412332
1.3,6.0,14.0,61.0,251.0808604060654
1.3,6.1,14.0,62.0,260.26998835688045
1.3,6.2,14.0,63.0,280.20806486360624
1.3,6.3,14.0,64.0,283.468084028841
1.3,6.4,14.0,65.0,253.48031378543953
1.3,6.5,14.0,66.0,250.8111946779155
1.3,6.6,14.0,67.0,257.11228102291403
1.3,6.7,14.0,68.0,273.97717385901296
1.3,6.8,14.0,69.0,264.1788371079236
1.3,6.9,14.0,70.0,267.24068439252477
1.3,7.0,14.0,71.0,251.81204116132707
1.3,7.1,14.0,72.0,276.8185539800424
1.3,7.2,14.0,73.0,255.52898845174988
1.3,7.3,14.0,74.0,300.42619204507935
1.3,7.4,14.0,75.0,271.86140571057604
1.3,7.5,14.0,76.0,258.37591500586353
1.3,7.6,14.0,77.0,274.5871045202127
1.3,7.7,14.0,78.0,258.53038090607
1.3,7.8,14.0,79.0,281.3258174448061
1.3,7.9,14.0,80.0,253.41374079518133
1.3,8.0,14.0,81.0,284.42749266965484
1.3,8.1,14.0,82.0,306.52933302725137
1.3,8.2,14.0,83.0,276.46349204634123
1.3,8.3,14.0,84.0,251.2995786885473
1.3,8.4,14.0,85.0,243.5889935891234
1.3,8.5,14.0,86.0,246.01094698374462
1.3,8.6,14.0,87.0,280.2954885585892
1.3,8.7,14.0,88.0,254.99591350790496
1.3,8.8,14.0,89.0,258.97194986581064
1.3,8.9,14.0,90.0,283.66591023086113
1.3,9.0,14.0,91.0,267.44809887406564
1.3,9.1,14.0,92.0,279.01955639835313
1.3,9.2,14.0,93.0,261.041614179894
1.3,9.3,14.0,94.0,251.47552934363216
1.3,9.4,14.0,95.0,303.941527839034
1.3,9.5,14.0,96.0,250.5476818243942
1.3,9.6,14.0,97.0,253.52040461884943
1.3,9.7,14.0,98.0,294.64337320953695
1.3,9.8,14.0,99.0,259.5350391032742
1.3,9.9,14.0,100.0,273.98756107370826
1.3,0.0,14.0,1.0,267.9448434140229
1.3,0.1,14.0,2.0,274.80633752105047
1.3,0.2,14.0,3.0,286.2885832403732
1.3,0.3,14.0,4.0,240.01964091438808
1.3,0.4,14.0,5.0,258.80453467996136
1.3,0.5,14.0,6.0,304.49400277758764
1.3,0.6,14.0,7.0,300.3187045696311
1.3,0.7,14.0,8.0,375.30450208776085
1.3,0.8,14.0,9.0,259.20408918162246
1.3,0.9,14.0,10.0,262.9981976588197
1.3,1.0,14.0,11.0,269.7425576673371
1.3,1.1,14.0,12.0,271.1778695372413
1.3,1.2,14.0,13.0,277.7749793323845
1.3,1.3,14.0,14.0,259.9635038547906
1.4,1.5,15.0,16.0,273.25012871080816
1.4,1.6,15.0,17.0,272.5482187666816
1.4,1.7,15.0,18.0,304.22521692073036
1.4,1.8,15.0,19.0,275.4096140768993
1.4,1.9,15.0,20.0,279.0006099840624
1.4,2.0,15.0,21.0,238.05327893101813
1.4,2.1,15.0,22.0,264.2262748227446
1.4,2.2,15.0,23.0,278.8287997403421
1.4,2.3,15.0,24.0,309.2895379255812
1.4,2.4,15.0,25.0,259.4340291645114
1.4,2.5,15.0,26.0,274.2051394361034
1.4,2.6,15.0,27.0,259.40277657692377
1.4,2.7,15.0,28.0,274.4592544819338
1.4,2.8,15.0,29.0,274.4861562005404
1.4,2.9,15.0,30.0,261.36478759012306
1.4,3.0,15.0,31.0,270.1807997299526
1.4,3.1,15.0,32.0,280.9966870922757
1.4,3.2,15.0,33.0,277.0292377990894
1.4,3.3,15.0,34.0,268.0127292809279
1.4,3.4,15.0,35.0,268.74574514650783
1.4,3.5,15.0,36.0,258.1272052270497
1.4,3.6,15.0,37.0,290.198940077557
1.4,3.7,15.0,38.0,305.71713519719674
1.4,3.8,15.0,39.0,275.03664498229097
1.4,3.9,15.0,40.0,265.7526612365367
1.4,4.0,15.0,41.0,319.96970111170276
1.4,4.1,15.0,42.0,289.96729530715675
1.4,4.2,15.0,43.0,280.0282234345561
1.4,4.3,15.0,44.0,251.30757366372492
1.4,4.4,15.0,45.0,247.70580191619155
1.4,4.5,15.0,46.0,264.7620064824094
1.4,4.6,15.0,47.0,280.1053096597037
1.4,4.7,15.0,48.0,341.98395739053916
1.4,4.8,15.0,49.0,263.9388173630693
1.4,4.9,15.0,50.0,270.23695704616733
1.4,5.0,15.0,51.0,276.50009364323864
1.4,5.1,15.0,52.0,291.1682604238426
1.4,5.2,15.0,53.0,275.10550319651855
1.4,5.3,15.0,54.0,291.6104352601171
1.4,5.4,15.0,55.0,284.43404253591683
1.4,5.5,15.0,56.0,279.0287071842757
1.4,5.6,15.0,57.0,258.89707130659883
1.4,5.7,15.0,58.0,283.04592194745595
1.4,5.8,15.0,59.0,277.7772856865392
1.4,5.9,15.0,60.0,261.04063355645525
1.4,6.0,15.0,61.0,277.082436063502
1.4,6.1,15.0,62.0,252.52990161914207
1.4,6.2,15.0,63.0,269.32218616541223
1.4,6.3,15.0,64.0,290.7995421725578
1.4,6.4,15.0,65.0,261.6147349342183
1.4,6.5,15.0,66.0,259.9301301614983
1.4,6.6,15.0,67.0,282.7249337879353
1.4,6.7,15.0,68.0,262.6198608786621
1.4,6.8,15.0,69.0,278.0281906805766
1.4,6.9,15.0,70.0,250.3003755641401
1.4,7.0,15.0,71.0,276.30938035731674
1.4,7.1,15.0,72.0,264.0398573436879
1.4,7.2,15.0,73.0,264.2031024948397
1.4,7.3,15.0,74.0,265.4075414735536
1.4,7.4,15.0,75.0,279.54103952486145
1.4,7.5,15.0,76.0,285.75275435133415
1.4,7.6,15.0,77.0,293.3092923107145
1.4,7.7,15.0,78.0,260.1923093282706
1.4,7.8,15.0,79.0,263.61398776590715
1.4,7.9,15.0,80.0,297.622729492005
1.4,8.0,15.0,81.0,274.069248841097
1.4,8.1,15.0,82.0,302.66968948655136
1.4,8.2,15.0,83.0,251.27275052029907
1.4,8.3,15.0,84.0,278.2788389752218
1.4,8.4,15.0,85.0,267.69734971361476
1.4,8.5,15.0,86.0,310.8412726756939
1.4,8.6,15.0,87.0,264.6520139442713
1.4,8.7,15.0,88.0,265.59605946805243
1.4,8.8,15.0,89.0,286.2743720562939
1.4,8.9,15.0,90.0,275.16691320248856
1.4,9.0,15.0,91.0,290.6963881304062
1.4,9.1,15.0,92.0,270.99937864242753
1.4,9.2,15.0,93.0,263.2365993147361
1.4,9.3,15.0,94.0,251.66091374253617
1.4,9.4,15.0,95.0,249.6053094736618
1.4,9.5,15.0,96.0,268.9579242950932
1.4,9.6,15.0,97.0,272.7664031847937
1.4,9.7,15.0,98.0,308.6486978089378
1.4,9.8,15.0,99.0,268.25254809744087
1.4,9.9,15.0,100.0,271.55823383950315
1.4,0.0,15.0,1.0,263.4513328520606
1.4,0.1,15.0,2.0,262.7602941846398
1.4,0.2,15.0,3.0,258.357679796231
1.4,0.3,15.0,4.0,269.77997143312984
1.4,0.4,15.0,5.0,289.32441895541496
1.4,0.5,15.0,6.0,291.1004818307759
1.4,0.6,15.0,7.0,273.0003821958117
1.4,0.7,15.0,8.0,256.82315022045884
1.4,0.8,15.0,9.0,262.79145763051366
1.4,0.9,15.0,10.0,249.4604582418022
1.4,1.0,15.0,11.0,249.55430310904399
1.4,1.1,15.0,12.0,253.47822006128368
1.4,1.2,15.0,13.0,282.5669598691852
1.4,1.3,15.0,14.0,267.4402307927269
1.4,1.4,15.0,15.0,265.33998468996583
1.5,1.6,16.0,17.0,258.70319582586325
1.5,1.7,16.0,18.0,291.60948560180856
1.5,1.8,16.0,19.0,247.17980467245727
1.5,1.9,16.0,20.0,274.93731335289226
1.5,2.0,16.0,21.0,256.70802594876756
1.5,2.1,16.0,22.0,267.8482516909836
1.5,2.2,16.0,23.0,261.9447882936295
1.5,2.3,16.0,24.0,262.21888805528494
1.5,2.4,16.0,25.0,296.3239871175586
1.5,2.5,16.0,26.0,287.0428386143313
1.5,2.6,16.0,27.0,253.54519137723594
1.5,2.7,16.0,28.0,251.4557147434334
1.5,2.8,16.0,29.0,263.35154680719756
1.5,2.9,16.0,30.0,310.8793338274637
1.5,3.0,16.0,31.0,257.414285916432
1.5,3.1,16.0,32.0,285.3932457732713
1.5,3.2,16.0,33.0,265.9384961750044
1.5,3.3,16.0,34.0,279.44833483667765
1.5,3.4,16.0,35.0,279.0915936138621
1.5,3.5,16.0,36.0,261.18267562330254
1.5,3.6,16.0,37.0,297.89776540326875
1.5,3.7,16.0,38.0,271.4474133431574
1.5,3.8,16.0,39.0,258.26920209566384
1.5,3.9,16.0,40.0,273.9425213622493
1.5,4.0,16.0,41.0,344.0862361983302
1.5,4.1,16.0,42.0,253.7058953337817
1.5,4.2,16.0,43.0,248.99309697667178
1.5,4.3,16.0,44.0,244.5223464033425
1.5,4.4,16.0,45.0,245.56263883679614
1.5,4.5,16.0,46.0,276.28415025200667
1.5,4.6,16.0,47.0,273.0701535166171
1.5,4.7,16.0,48.0,311.06354921494756
1.5,4.8,16.0,49.0,304.80584073444084
1.5,4.9,16.0,50.0,278.31911358392387
1.5,5.0,16.0,51.0,267.5077713523701
1.5,5.1,16.0,52.0,290.85874542882095
1.5,5.2,16.0,53.0,261.8494056159698
1.5,5.3,16.0,54.0,242.62811826348738
1.5,5.4,16.0,55.0,267.42468713104483
1.5,5.5,16.0,56.0,269.10355693224284
1.5,5.6,16.0,57.0,266.63937187899654
1.5,5.7,16.0,58.0,236.77026792911514
1.5,5.8,16.0,59.0,275.5993485538561
1.5,5.9,16.0,60.0,280.4866902566783
1.5,6.0,16.0,61.0,249.79909562591297
1.5,6.1,16.0,62.0,282.0740130202014
1.5,6.2,16.0,63.0,248.68546071494686
1.5,6.3,16.0,64.0,266.4044760349002
1.5,6.4,16.0,65.0,280.51133362339334
1.5,6.5,16.0,66.0,269.51649747766015
1.5,6.6,16.0,67.0,274.0513112388345
1.5,6.7,16.0,68.0,269.7692554897149
1.5,6.8,16.0,69.0,246.6675896436332
1.5,6.9,16.0,70.0,251.9996891913727
1.5,7.0,16.0,71.0,272.73129576332013
1.5,7.1,16.0,72.0,273.82119614278133
1.5,7.2,16.0,73.0,295.16883044498877
1.5,7.3,16.0,74.0,251.50724471941112
1.5,7.4,16.0,75.0,258.10047504524493
1.5,7.5,16.0,76.0,283.43757119340495
1.5,7.6,16.0,77.0,261.984523892236
1.5,7.7,16.0,78.0,287.949143276857
1.5,7.8,16.0,79.0,241.3963053257307
1.5,7.9,16.0,80.0,250.84405601521829
1.5,8.0,16.0,81.0,249.6502142378419
1.5,8.1,16.0,82.0,271.63050608250876
1.5,8.2,16.0,83.0,292.41730861195845
1.5,8.3,16.0,84.0,261.05601300420835
1.5,8.4,16.0,85.0,255.7627994274831
1.5,8.5,16.0,86.0,266.7185012157737
1.5,8.6,16.0,87.0,262.64722237420824
1.5,8.7,16.0,88.0,277.8579632687302
1.5,8.8,16.0,89.0,356.42110152866496
1.5,8.9,16.0,90.0,283.3488755137377
1.5,9.0,16.0,91.0,292.8890953915431
1.5,9.1,16.0,92.0,253.77801251851375
1.5,9.2,16.0,93.0,263.25087892041813
1.5,9.3,16.0,94.0,273.2295615610428
1.5,9.4,16.0,95.0,274.45874764570505
1.5,9.5,16.0,96.0,258.8444589994116
1.5,9.6,16.0,97.0,255.22453793636268
1.5,9.7,16.0,98.0,258.7174015735883
1.5,9.8,16.0,99.0,253.85069032476903
1.5,9.9,16.0,100.0,252.92155129333779
1.5,0.0,16.0,1.0,281.9789842362993
1.5,0.1,16.0,2.0,278.41924341257095
1.5,0.2,16.0,3.0,326.65741430774403
1.5,0.3,16.0,4.0,299.3975703572931
1.5,0.4,16.0,5.0,275.35162772323133
1.5,0.5,16.0,6.0,263.62633668318114
1.5,0.6,16.0,7.0,278.8200932210538
1.5,0.7,16.0,8.0,297.4103512743844
1.5,0.8,16.0,9.0,261.56897197171276
1.5,0.9,16.0,10.0,287.6945416351103
1.5,1.0,16.0,11.0,293.3069582317225
1.5,1.1,16.0,12.0,270.4596939694417
1.5,1.2,16.0,13.0,266.32688721462233
1.5,1.3,16.0,14.0,271.8463169154057
1.5,1.4,16.0,15.0,278.4493784012109
1.5,1.5,16.0,16.0,279.4083899563488
1.6,1.7,17.0,18.0,278.0606936108884
1.6,1.8,17.0,19.0,271.2183903290156
1.6,1.9,17.0,20.0,270.88302752940393
1.6,2.0,17.0,21.0,308.741523221744
1.6,2.1,17.0,22.0,261.76608859149917
1.6,2.2,17.0,23.0,256.10068315835275
1.6,2.3,17.0,24.0,266.17395303254705
1.6,2.4,17.0,25.0,270.5290846388914
1.6,2.5,17.0,26.0,273.28022559270175
1.6,2.6,17.0,27.0,267.72053197698705
1.6,2.7,17.0,28.0,252.26424472476543
1.6,2.8,17.0,29.0,282.7756125528894
1.6,2.9,17.0,30.0,275.7163687797533
1.6,3.0,17.0,31.0,257.8246387758727
1.6,3.1,17.0,32.0,266.64969378029366
1.6,3.2,17.0,33.0,294.41071816359585
1.6,3.3,17.0,34.0,272.26341183438285
1.6,3.4,17.0,35.0,273.5769173721343
1.6,3.5,17.0,36.0,280.7710323733644
1.6,3.6,17.0,37.0,264.6479296474668
1.6,3.7,17.0,38.0,269.9411575553029
1.6,3.8,17.0,39.0,258.6455071331159
1.6,3.9,17.0,40.0,303.34411856057733
1.6,4.0,17.0,41.0,273.8162809888112
1.6,4.1,17.0,42.0,277.1585965851423
1.6,4.2,17.0,43.0,281.54875643546893
1.6,4.3,17.0,44.0,304.77394739441206
1.6,4.4,17.0,45.0,310.8702475283198
1.6,4.5,17.0,46.0,266.1512402668626
1.6,4.6,17.0,47.0,282.2552696106295
1.6,4.7,17.0,48.0,257.28409857846634
1.6,4.8,17.0,49.0,315.123681060142
1.6,4.9,17.0,50.0,287.1562216026844
1.6,5.0,17.0,51.0,269.0850852975809
1.6,5.1,17.0,52.0,274.55259560064565
1.6,5.2,17.0,53.0,262.84130614176576
1.6,5.3,17.0,54.0,279.56765114696947
1.6,5.4,17.0,55.0,337.96518164007864
1.6,5.5,17.0,56.0,264.4382426391155
1.6,5.6,17.0,57.0,255.95913476714955
1.6,5.7,17.0,58.0,290.84147322998894
1.6,5.8,17.0,59.0,263.0590527015089
1.6,5.9,17.0,60.0,267.571312311986
1.6,6.0,17.0,61.0,297.41672914510804
1.6,6.1,17.0,62.0,249.94064229112533
1.6,6.2,17.0,63.0,286.91169476310716
1.6,6.3,17.0,64.0,263.46692165468096
1.6,6.4,17.0,65.0,262.6613897514489
1.6,6.5,17.0,66.0,265.8401535227328
1.6,6.6,17.0,67.0,273.7065533537801
1.6,6.7,17.0,68.0,294.3304294218147
1.6,6.8,17.0,69.0,242.5509836908287
1.6,6.9,17.0,70.0,286.325524730478
1.6,7.0,17.0,71.0,264.3407448708564
1.6,7.1,17.0,72.0,279.4067336431539
1.6,7.2,17.0,73.0,280.38596738296417
1.6,7.3,17.0,74.0,294.5868326073074
1.6,7.4,17.0,75.0,285.4631836597237
1.6,7.5,17.0,76.0,282.9584264727922
1.6,7.6,17.0,77.0,360.7120079049831
1.6,7.7,17.0,78.0,291.9103767776599
1.6,7.8,17.0,79.0,280.1835472032117
1.6,7.9,17.0,80.0,269.30689530450667
1.6,8.0,17.0,81.0,276.4747172494398
1.6,8.1,17.0,82.0,273.3836259609004
1.6,8.2,17.0,83.0,277.3806198781801
1.6,8.3,17.0,84.0,289.4526677635886
1.6,8.4,17.0,85.0,254.81817931536753
1.6,8.5,17.0,86.0,284.79789954661925
1.6,8.6,17.0,87.0,245.3682743003207
1.6,8.7,17.0,88.0,256.21497920451446
1.6,8.8,17.0,89.0,254.1223071197862
1.6,8.9,17.0,90.0,265.2391450090773
1.6,9.0,17.0,91.0,299.69091888292525
1.6,9.1,17.0,92.0,262.64894183459404
1.6,9.2,17.0,93.0,247.9941765704624
1.6,9.3,17.0,94.0,291.72843282248925
1.6,9.4,17.0,95.0,259.10094524851837
1.6,9.5,17.0,96.0,276.00925558419607
1.6,9.6,17.0,97.0,285.2131481959025
1.6,9.7,17.0,98.0,285.40799266251616
1.6,9.8,17.0,99.0,271.4853980697395
1.6,9.9,17.0,100.0,267.53287569241985
1.6,0.0,17.0,1.0,294.8498100269048
1.6,0.1,17.0,2.0,274.89724717454123
1.6,0.2,17.0,3.0,289.651070502171
1.6,0.3,17.0,4.0,271.726815191318
1.6,0.4,17.0,5.0,265.89865909943046
1.6,0.5,17.0,6.0,307.2600492049805
1.6,0.6,17.0,7.0,319.6197032560772
1.6,0.7,17.0,8.0,260.1506628018676
1.6,0.8,17.0,9.0,271.5182856909616
1.6,0.9,17.0,10.0,250.26658566356696
1.6,1.0,17.0,11.0,264.4868747726617
1.6,1.1,17.0,12.0,260.68753228336396
1.6,1.2,17.0,13.0,260.8186760932772
1.6,1.3,17.0,14.0,272.5716580231262
1.6,1.4,17.0,15.0,275.2917027747735
1.6,1.5,17.0,16.0,302.3774468287805
1.6,1.6,17.0,17.0,289.14222946519936
1.7,1.8,18.0,19.0,256.8843552734798
1.7,1.9,18.0,20.0,250.17770733979214
1.7,2.0,18.0,21.0,279.8443740062799
1.7,2.1,18.0,22.0,253.0647632850229
1.7,2.2,18.0,23.0,294.78865757594053
1.7,2.3,18.0,24.0,297.6670539298319
1.7,2.4,18.0,25.0,281.0348606183019
1.7,2.5,18.0,26.0,259.7257858169805
1.7,2.6,18.0,27.0,271.9975357552462
1.7,2.7,18.0,28.0,286.656582294384
1.7,2.8,18.0,29.0,272.7893103388738
1.7,2.9,18.0,30.0,293.32063805443084
1.7,3.0,18.0,31.0,250.4406828409957
1.7,3.1,18.0,32.0,272.51372470594447
1.7,3.2,18.0,33.0,282.99246541429295
1.7,3.3,18.0,34.0,275.77317968782864
1.7,3.4,18.0,35.0,257.23000760391875
1.7,3.5,18.0,36.0,243.99027550421275
1.7,3.6,18.0,37.0,258.5474221968791
1.7,3.7,18.0,38.0,277.3210860575767
1.7,3.8,18.0,39.0,268.5243663169478
1.7,3.9,18.0,40.0,284.40780655770675
1.7,4.0,18.0,41.0,285.8827231411919
1.7,4.1,18.0,42.0,243.868635413054
1.7,4.2,18.0,43.0,279.1203620975284
1.7,4.3,18.0,44.0,293.308516563641
1.7,4.4,18.0,45.0,265.45163411732443
1.7,4.5,18.0,46.0,282.6552571919764
1.7,4.6,18.0,47.0,242.02146048121932
1.7,4.7,18.0,48.0,318.0174547129268
1.7,4.8,18.0,49.0,265.1800817426102
1.7,4.9,18.0,50.0,311.7705624005431
1.7,5.0,18.0,51.0,255.5171843761818
1.7,5.1,18.0,52.0,239.7577292039082
1.7,5.2,18.0,53.0,268.6903018800142
1.7,5.3,18.0,54.0,323.2247544637173
1.7,5.4,18.0,55.0,281.48888733101745
1.7,5.5,18.0,56.0,260.04562478268855
1.7,5.6,18.0,57.0,296.5023725423559
1.7,5.7,18.0,58.0,241.3239120715428
1.7,5.8,18.0,59.0,295.3867204989558
1.7,5.9,18.0,60.0,267.15278407232097
1.7,6.0,18.0,61.0,249.16053153636506
1.7,6.1,18.0,62.0,275.1011994395764
1.7,6.2,18.0,63.0,267.5543778380355
1.7,6.3,18.0,64.0,336.3687234466676
1.7,6.4,18.0,65.0,268.9600473512233
1.7,6.5,18.0,66.0,247.63576220621783
1.7,6.6,18.0,67.0,262.36761801684617
1.7,6.7,18.0,68.0,287.5145210428517
1.7,6.8,18.0,69.0,236.27920987565935
1.7,6.9,18.0,70.0,301.32458195824574
1.7,7.0,18.0,71.0,259.2182786297621
1.7,7.1,18.0,72.0,269.47795230029965
1.7,7.2,18.0,73.0,261.0267217585727
1.7,7.3,18.0,74.0,248.4611489593037
1.7,7.4,18.0,75.0,280.76104307090765
1.7,7.5,18.0,76.0,268.1280136863831
1.7,7.6,18.0,77.0,299.81016130890924
1.7,7.7,18.0,78.0,269.2476958628374
1.7,7.8,18.0,79.0,273.7644784726423
1.7,7.9,18.0,80.0,298.2854799458214
1.7,8.0,18.0,81.0,308.4594467619457
1.7,8.1,18.0,82.0,257.1904956774133
1.7,8.2,18.0,83.0,267.70506163902166
1.7,8.3,18.0,84.0,247.93750671132008
1.7,8.4,18.0,85.0,265.32890832257016
1.7,8.5,18.0,86.0,298.709395590667
1.7,8.6,18.0,87.0,265.2060116308051
1.7,8.7,18.0,88.0,270.33520307418456
1.7,8.8,18.0,89.0,297.8239965414286
1.7,8.9,18.0,90.0,253.75924091259643
1.7,9.0,18.0,91.0,264.7491685832414
1.7,9.1,18.0,92.0,376.9282254914451
1.7,9.2,18.0,93.0,251.44464617088772
1.7,9.3,18.0,94.0,264.9976466071311
1.7,9.4,18.0,95.0,268.0050700256125
1.7,9.5,18.0,96.0,293.87435950607335
1.7,9.6,18.0,97.0,274.6762966788185
1.7,9.7,18.0,98.0,289.00962823093005
1.7,9.8,18.0,99.0,275.23080695989626
1.7,9.9,18.0,100.0,252.8812754783929
1.7,0.0,18.0,1.0,256.2251141226555
1.7,0.1,18.0,2.0,261.01581933363957
1.7,0.2,18.0,3.0,251.83339319898872
1.7,0.3,18.0,4.0,264.8314340651812
1.7,0.4,18.0,5.0,297.6566763173904
1.7,0.5,18.0,6.0,263.2560185778473
1.7,0.6,18.0,7.0,282.5194795113778
1.7,0.7,18.0,8.0,281.5071657671816
1.7,0.8,18.0,9.0,295.3666238588901
1.7,0.9,18.0,10.0,290.07463083756136
1.7,1.0,18.0,11.0,284.46583748509187
1.7,1.1,18.0,12.0,280.9571086336626
1.7,1.2,18.0,13.0,256.20885629415244
1.7,1.3,18.0,14.0,247.70897056352783
1.7,1.4,18.0,15.0,299.8601972770961
1.7,1.5,18.0,16.0,283.3763106407893
1.7,1.6,18.0,17.0,252.20643241667324
1.7,1.7,18.0,18.0,253.58674598750898
1.8,1.9,19.0,20.0,258.0281925740276
1.8,2.0,19.0,21.0,278.38095324578035
1.8,2.1,19.0,22.0,280.3003787253125
1.8,2.2,19.0,23.0,305.80540895799453
1.8,2.3,19.0,24.0,268.4259282492789
1.8,2.4,19.0,25.0,260.6559782121139
1.8,2.5,19.0,26.0,271.45579714930346
1.8,2.6,19.0,27.0,314.3429473480155
1.8,2.7,19.0,28.0,286.6427445044666
1.8,2.8,19.0,29.0,264.86338656566465
1.8,2.9,19.0,30.0,285.01070957834804
1.8,3.0,19.0,31.0,275.38920986810183
1.8,3.1,19.0,32.0,273.0678210052749
1.8,3.2,19.0,33.0,265.0911408935084
1.8,3.3,19.0,34.0,278.3274001875542
1.8,3.4,19.0,35.0,265.32939071355474
1.8,3.5,19.0,36.0,257.6424288782472
1.8,3.6,19.0,37.0,264.1758030684617
1.8,3.7,19.0,38.0,291.4927498636935
1.8,3.8,19.0,39.0,276.8595481822731
1.8,3.9,19.0,40.0,252.38012377385007
1.8,4.0,19.0,41.0,258.742944980375
1.8,4.1,19.0,42.0,257.3222446571476
1.8,4.2,19.0,43.0,263.18339176467765
1.8,4.3,19.0,44.0,287.606444795613
1.8,4.4,19.0,45.0,276.95237109477097
1.8,4.5,19.0,46.0,245.7512250102959
1.8,4.6,19.0,47.0,292.89452567798986
1.8,4.7,19.0,48.0,278.7358342007188
1.8,4.8,19.0,49.0,235.35393084652327
1.8,4.9,19.0,50.0,304.1897582058199
1.8,5.0,19.0,51.0,280.4411809321094
1.8,5.1,19.0,52.0,262.87178310586853
1.8,5.2,19.0,53.0,271.34315651312727
1.8,5.3,19.0,54.0,259.57151088705615
1.8,5.4,19.0,55.0,272.7697490474079
1.8,5.5,19.0,56.0,276.5485166690262
1.8,5.6,19.0,57.0,266.336635859852
1.8,5.7,19.0,58.0,281.03533449164297
1.8,5.8,19.0,59.0,249.6276685329772
1.8,5.9,19.0,60.0,267.6916161406947
1.8,6.0,19.0,61.0,253.17325676366275
1.8,6.1,19.0,62.0,322.7806216452464
1.8,6.2,19.0,63.0,297.08090332929214
1.8,6.3,19.0,64.0,285.03640920014215
1.8,6.4,19.0,65.0,267.7157612234598
1.8,6.5,19.0,66.0,255.1819883676001
1.8,6.6,19.0,67.0,253.79910288989396
1.8,6.7,19.0,68.0,285.41076304640904
1.8,6.8,19.0,69.0,253.096850900966
1.8,6.9,19.0,70.0,264.36514209685015
1.8,7.0,19.0,71.0,259.7898235260712
1.8,7.1,19.0,72.0,283.1085430010834
1.8,7.2,19.0,73.0,253.42035471947943
1.8,7.3,19.0,74.0,292.8854938391071
1.8,7.4,19.0,75.0,282.47909630027164
1.8,7.5,19.0,76.0,266.1385506555888
1.8,7.6,19.0,77.0,323.17518327376513
1.8,7.7,19.0,78.0,283.08799331098174
1.8,7.8,19.0,79.0,301.05582339100675
1.8,7.9,19.0,80.0,297.2535017628711
1.8,8.0,19.0,81.0,264.68139166945275
1.8,8.1,19.0,82.0,627.0374826256252
1.8,8.2,19.0,83.0,271.22643997845466
1.8,8.3,19.0,84.0,260.415837913245
1.8,8.4,19.0,85.0,261.4667492232168
1.8,8.5,19.0,86.0,319.6041985830643
1.8,8.6,19.0,87.0,266.09820011881015
1.8,8.7,19.0,88.0,272.82832703470854
1.8,8.8,19.0,89.0,280.68316751547934
1.8,8.9,19.0,90.0,261.76258877011134
1.8,9.0,19.0,91.0,272.92242978599455
1.8,9.1,19.0,92.0,269.6964044232928
1.8,9.2,19.0,93.0,286.4619190158215
1.8,9.3,19.0,94.0,271.79690305109006
1.8,9.4,19.0,95.0,317.6991632013398
1.8,9.5,19.0,96.0,260.8340833978839
1.8,9.6,19.0,97.0,280.92570033281675
1.8,9.7,19.0,98.0,305.6788717475181
1.8,9.8,19.0,99.0,272.10921925705
1.8,9.9,19.0,100.0,276.58503550042
1.8,0.0,19.0,1.0,278.8499083708998
1.8,0.1,19.0,2.0,271.5557946160113
1.8,0.2,19.0,3.0,241.59571585938443
1.8,0.3,19.0,4.0,285.68422795557854
1.8,0.4,19.0,5.0,256.7049313037842
1.8,0.5,19.0,6.0,272.7806074650442
1.8,0.6,19.0,7.0,275.3108256739477
1.8,0.7,19.0,8.0,302.0670581592672
1.8,0.8,19.0,9.0,245.41012227568305
1.8,0.9,19.0,10.0,257.6537283822213
1.8,1.0,19.0,11.0,279.4177345738264
1.8,1.1,19.0,12.0,307.45407221509186
1.8,1.2,19.0,13.0,245.77446604018775
1.8,1.3,19.0,14.0,252.68127712369474
1.8,1.4,19.0,15.0,247.88538133554437
1.8,1.5,19.0,16.0,274.319704499596
1.8,1.6,19.0,17.0,273.16160001119994
1.8,1.7,19.0,18.0,268.74823528435803
1.8,1.8,19.0,19.0,288.4445979900392
1.9,2.0,20.0,21.0,289.73311826755616
1.9,2.1,20.0,22.0,262.76974483727116
1.9,2.2,20.0,23.0,258.5777131480014
1.9,2.3,20.0,24.0,255.4622485825066
1.9,2.4,20.0,25.0,283.19458525430053
1.9,2.5,20.0,26.0,265.17718205293437
1.9,2.6,20.0,27.0,280.54943302842173
1.9,2.7,20.0,28.0,256.24801300894404
1.9,2.8,20.0,29.0,247.42229693027187
1.9,2.9,20.0,30.0,269.39446549535256
1.9,3.0,20.0,31.0,276.2263554700808
1.9,3.1,20.0,32.0,244.24106615317046
1.9,3.2,20.0,33.0,253.11986800097336
1.9,3.3,20.0,34.0,263.4219417316203
1.9,3.4,20.0,35.0,279.0191118890549
1.9,3.5,20.0,36.0,274.45350889531653
1.9,3.6,20.0,37.0,267.70311785853943
1.9,3.7,20.0,38.0,262.3462783836659
1.9,3.8,20.0,39.0,263.26206308746924
1.9,3.9,20.0,40.0,296.12924367935625
1.9,4.0,20.0,41.0,269.5813665748192
1.9,4.1,20.0,42.0,282.06365047651946
1.9,4.2,20.0,43.0,279.1777235956546
1.9,4.3,20.0,44.0,262.6014942421268
1.9,4.4,20.0,45.0,277.34014565466936
1.9,4.5,20.0,46.0,277.7695404770149
1.9,4.6,20.0,47.0,260.84257372698653
1.9,4.7,20.0,48.0,278.33635172521434
1.9,4.8,20.0,49.0,280.8361614204228
1.9,4.9,20.0,50.0,250.49617542825715
1.9,5.0,20.0,51.0,302.9756818314945
1.9,5.1,20.0,52.0,302.9626154133444
1.9,5.2,20.0,53.0,273.19630458989366
1.9,5.3,20.0,54.0,273.78764316679485
1.9,5.4,20.0,55.0,250.42319708910597
1.9,5.5,20.0,56.0,265.6550811250235
1.9,5.6,20.0,57.0,281.1751663631546
1.9,5.7,20.0,58.0,308.45624179748137
1.9,5.8,20.0,59.0,295.2017679656988
1.9,5.9,20.0,60.0,272.49658173225674
1.9,6.0,20.0,61.0,251.73828950115873
1.9,6.1,20.0,62.0,302.9267235908379
1.9,6.2,20.0,63.0,290.5873773551984
1.9,6.3,20.0,64.0,304.75826004422623
1.9,6.4,20.0,65.0,263.9812527872269
1.9,6.5,20.0,66.0,270.61992014591857
1.9,6.6,20.0,67.0,259.7867035484381
1.9,6.7,20.0,68.0,277.4010257152738
1.9,6.8,20.0,69.0,246.68808538944685
1.9,6.9,20.0,70.0,276.29737197993046
1.9,7.0,20.0,71.0,243.34829827293046
1.9,7.1,20.0,72.0,246.0900079348705
1.9,7.2,20.0,73.0,275.7537457993778
1.9,7.3,20.0,74.0,279.464843032323
1.9,7.4,20.0,75.0,278.11717127939573
1.9,7.5,20.0,76.0,273.00222470396284
1.9,7.6,20.0,77.0,284.4145752202317
1.9,7.7,20.0,78.0,262.81401987109615
1.9,7.8,20.0,79.0,253.173041341153
1.9,7.9,20.0,80.0,248.81404748157894
1.9,8.0,20.0,81.0,274.80571772759464
1.9,8.1,20.0,82.0,248.36437297122956
1.9,8.2,20.0,83.0,271.15970756704246
1.9,8.3,20.0,84.0,259.6622401927377
1.9,8.4,20.0,85.0,289.7865180765915
1.9,8.5,20.0,86.0,258.1176330681512
1.9,8.6,20.0,87.0,255.21081418724236
1.9,8.7,20.0,88.0,282.63590430899
1.9,8.8,20.0,89.0,281.2680408443524
1.9,8.9,20.0,90.0,285.6820059659602
1.9,9.0,20.0,91.0,279.9938347780747
1.9,9.1,20.0,92.0,251.57297388734426
1.9,9.2,20.0,93.0,270.0499212403535
1.9,9.3,20.0,94.0,289.38209262519314
1.9,9.4,20.0,95.0,260.6001289633198
1.9,9.5,20.0,96.0,261.4694522665152
1.9,9.6,20.0,97.0,262.7436883082488
1.9,9.7,20.0,98.0,270.7394158255645
1.9,9.8,20.0,99.0,299.33369751782874
1.9,9.9,20.0,100.0,237.9908611946931
1.9,0.0,20.0,1.0,264.9708547345555
1.9,0.1,20.0,2.0,277.78926595505294
1.9,0.2,20.0,3.0,281.09450312132645
1.9,0.3,20.0,4.0,248.40233007830778
1.9,0.4,20.0,5.0,263.9177664564101
1.9,0.5,20.0,6.0,250.7661414540744
1.9,0.6,20.0,7.0,239.05931821018618
1.9,0.7,20.0,8.0,278.6379266217523
1.9,0.8,20.0,9.0,257.79836504393234
1.9,0.9,20.0,10.0,308.16617760528527
1.9,1.0,20.0,11.0,275.44188490730187
1.9,1.1,20.0,12.0,258.20275788443945
1.9,1.2,20.0,13.0,274.6792616616288
1.9,1.3,20.0,14.0,268.34890635843334
1.9,1.4,20.0,15.0,281.51918106559157
1.9,1.5,20.0,16.0,261.38925392475187
1.9,1.6,20.0,17.0,267.71537024539447
1.9,1.7,20.0,18.0,280.9999836508159
1.9,1.8,20.0,19.0,249.41857575142646
1.9,1.9,20.0,20.0,271.10690141875546
2.0,2.1,21.0,22.0,788.3364289888634
2.0,2.2,21.0,23.0,842.1595201621054
2.0,2.3,21.0,24.0,849.8996674176318
2.0,2.4,21.0,25.0,1300.5295040268495
2.0,2.5,21.0,26.0,762.0271792808278
2.0,2.6,21.0,27.0,828.1394360747643
2.0,2.7,21.0,28.0,757.7886426883157
2.0,2.8,21.0,29.0,869.2577142816043
2.0,2.9,21.0,30.0,745.4172582486128
2.0,3.0,21.0,31.0,779.8211360078342
2.0,3.1,21.0,32.0,853.554988720533
2.0,3.2,21.0,33.0,764.0761646832087
2.0,3.3,21.0,34.0,779.5730677357152
2.0,3.4,21.0,35.0,782.7425823801801
2.0,3.5,21.0,36.0,782.3856787044576
2.0,3.6,21.0,37.0,893.3605541711495
2.0,3.7,21.0,38.0,807.4345710565483
2.0,3.8,21.0,39.0,847.8192347966079
2.0,3.9,21.0,40.0,829.8390267739749
2.0,4.0,21.0,41.0,841.9731338482922
2.0,4.1,21.0,42.0,914.5013421339207
2.0,4.2,21.0,43.0,852.2609826358711
2.0,4.3,21.0,44.0,855.6290954865459
2.0,4.4,21.0,45.0,814.9092899287186
2.0,4.5,21.0,46.0,919.2862672554685
2.0,4.6,21.0,47.0,810.0488579161278
2.0,4.7,21.0,48.0,768.8494372156346
2.0,4.8,21.0,49.0,796.402075966397
2.0,4.9,21.0,50.0,865.974438145614
2.0,5.0,21.0,51.0,647.1264682471815
2.0,5.1,21.0,52.0,743.4547585402967
2.0,5.2,21.0,53.0,751.1160162380921
2.0,5.3,21.0,54.0,694.8579519329377
2.0,5.4,21.0,55.0,844.818898245257
2.0,5.5,21.0,56.0,759.9874166532497
2.0,5.6,21.0,57.0,697.6524479939968
2.0,5.7,21.0,58.0,776.522113972101
2.0,5.8,21.0,59.0,756.4120406009275
2.0,5.9,21.0,60.0,888.4736359719525
2.0,6.0,21.0,61.0,794.6677023067937
2.0,6.1,21.0,62.0,743.9725051323785
2.0,6.2,21.0,63.0,723.1572461725868
2.0,6.3,21.0,64.0,796.3492823789378
2.0,6.4,21.0,65.0,737.964578760002
2.0,6.5,21.0,66.0,838.2722549373854
2.0,6.6,21.0,67.0,831.3172433683096
2.0,6.7,21.0,68.0,837.6400314158711
2.0,6.8,21.0,69.0,828.8318045792503
2.0,6.9,21.0,70.0,707.1340078552408
2.0,7.0,21.0,71.0,1111.2665494634855
2.0,7.1,21.0,72.0,722.3080866278871
2.0,7.2,21.0,73.0,720.6965405696958
2.0,7.3,21.0,74.0,788.3471070647885
2.0,7.4,21.0,75.0,861.1834787204353
2.0,7.5,21.0,76.0,838.2384186088893
2.0,7.6,21.0,77.0,852.3196966200019
2.0,7.7,21.0,78.0,876.6260145188126
2.0,7.8,21.0,79.0,782.9498862213359
2.0,7.9,21.0,80.0,813.8016754787939
2.0,8.0,21.0,81.0,890.8240121127767
2.0,8.1,21.0,82.0,417.1199127657889
2.0,8.2,21.0,83.0,454.1929636208046
2.0,8.3,21.0,84.0,386.7866575495095
2.0,8.4,21.0,85.0,425.3676868435612
2.0,8.5,21.0,86.0,488.7301522395561
2.0,8.6,21.0,87.0,397.0439446410289
2.0,8.7,21.0,88.0,452.18614910741735
2.0,8.8,21.0,89.0,371.1378796908442
2.0,8.9,21.0,90.0,410.1432224655565
2.0,9.0,21.0,91.0,493.1478190711526
2.0,9.1,21.0,92.0,426.3180455023701
2.0,9.2,21.0,93.0,416.68931805593695
2.0,9.3,21.0,94.0,449.4995327836305
2.0,9.4,21.0,95.0,395.45613645926545
2.0,9.5,21.0,96.0,383.99550465675037
2.0,9.6,21.0,97.0,402.077649378359
2.0,9.7,21.0,98.0,433.2102638593126
2.0,9.8,21.0,99.0,381.5980128051756
2.0,9.9,21.0,100.0,417.64579504922574
2.0,0.0,21.0,1.0,312.05729550597766
2.0,0.1,21.0,2.0,318.35229620203694
2.0,0.2,21.0,3.0,294.0897520589907
2.0,0.3,21.0,4.0,280.69749763333357
2.0,0.4,21.0,5.0,289.00569511065214
2.0,0.5,21.0,6.0,271.7790431507573
2.0,0.6,21.0,7.0,279.187692671507
2.0,0.7,21.0,8.0,293.9115255854896
2.0,0.8,21.0,9.0,287.30172582126846
2.0,0.9,21.0,10.0,258.4257484982259
2.0,1.0,21.0,11.0,273.47216949037033
2.0,1.1,21.0,12.0,286.0213618573442
2.0,1.2,21.0,13.0,283.8863609646973
2.0,1.3,21.0,14.0,292.38452616134884
2.0,1.4,21.0,15.0,285.78645554287715
2.0,1.5,21.0,16.0,302.6570643963724
2.0,1.6,21.0,17.0,279.3632705186228
2.0,1.7,21.0,18.0,275.864175749149
2.0,1.8,21.0,19.0,335.41829578272655
2.0,1.9,21.0,20.0,300.0597152298437
2.0,2.0,21.0,21.0,853.9926198140766
2.1,2.2,22.0,23.0,523.8795260858999
2.1,2.3,22.0,24.0,725.3584318662573
2.1,2.4,22.0,25.0,641.4371764401199
2.1,2.5,22.0,26.0,723.8556768286105
2.1,2.6,22.0,27.0,631.3146468435855
2.1,2.7,22.0,28.0,613.9607096548181
2.1,2.8,22.0,29.0,627.9041282161427
2.1,2.9,22.0,30.0,672.733694139945
2.1,3.0,22.0,31.0,638.2475839912383
2.1,3.1,22.0,32.0,610.3621420083938
2.1,3.2,22.0,33.0,637.9676554948642
2.1,3.3,22.0,34.0,630.9053519612588
2.1,3.4,22.0,35.0,627.2826811957383
2.1,3.5,22.0,36.0,697.969246417346
2.1,3.6,22.0,37.0,619.6340696182326
2.1,3.7,22.0,38.0,527.9920381390452
2.1,3.8,22.0,39.0,655.0185559522535
2.1,3.9,22.0,40.0,721.795403132774
2.1,4.0,22.0,41.0,713.4107676419272
2.1,4.1,22.0,42.0,568.5269508460983
2.1,4.2,22.0,43.0,628.0670204448678
2.1,4.3,22.0,44.0,634.3365634892358
2.1,4.4,22.0,45.0,657.2856206558874
2.1,4.5,22.0,46.0,763.8991456683929
2.1,4.6,22.0,47.0,607.3307823225898
2.1,4.7,22.0,48.0,635.6340005163659
2.1,4.8,22.0,49.0,651.7915085514575
2.1,4.9,22.0,50.0,530.5776907845952
2.1,5.0,22.0,51.0,651.5207651905255
2.1,5.1,22.0,52.0,581.4081792096227
2.1,5.2,22.0,53.0,568.9566119104344
2.1,5.3,22.0,54.0,641.3350553959889
2.1,5.4,22.0,55.0,592.755445822431
2.1,5.5,22.0,56.0,646.5325788404292
2.1,5.6,22.0,57.0,627.3276940867568
2.1,5.7,22.0,58.0,599.8770158558011
2.1,5.8,22.0,59.0,582.0191689467083
2.1,5.9,22.0,60.0,616.53201891036
2.1,6.0,22.0,61.0,565.1014412247442
2.1,6.1,22.0,62.0,551.5489831797266
2.1,6.2,22.0,63.0,563.8943573706573
2.1,6.3,22.0,64.0,641.8380973204571
2.1,6.4,22.0,65.0,597.466122164899
2.1,6.5,22.0,66.0,635.9992906381049
2.1,6.6,22.0,67.0,622.0220701612972
2.1,6.7,22.0,68.0,648.1314601010009
2.1,6.8,22.0,69.0,594.3415298643009
2.1,6.9,22.0,70.0,668.9256478742523
2.1,7.0,22.0,71.0,624.3490030772602
2.1,7.1,22.0,72.0,624.7605671376322
2.1,7.2,22.0,73.0,600.4890632091286
2.1,7.3,22.0,74.0,649.5484876397985
2.1,7.4,22.0,75.0,542.2368362927352
2.1,7.5,22.0,76.0,645.3329246844374
2.1,7.6,22.0,77.0,668.250550343067
2.1,7.7,22.0,78.0,637.2348834415513
2.1,7.8,22.0,79.0,625.6119119513272
2.1,7.9,22.0,80.0,994.3549328312561
2.1,8.0,22.0,81.0,421.0393653982785
2.1,8.1,22.0,82.0,268.80585682446736
2.1,8.2,22.0,83.0,274.1591393123077
2.1,8.3,22.0,84.0,277.39094086770075
2.1,8.4,22.0,85.0,289.63709614971646
2.1,8.5,22.0,86.0,276.80060641611726
2.1,8.6,22.0,87.0,264.2518056390572
2.1,8.7,22.0,88.0,308.3567478356445
2.1,8.8,22.0,89.0,313.9176655642086
2.1,8.9,22.0,90.0,252.2941464851638
2.1,9.0,22.0,91.0,269.6805290989361
2.1,9.1,22.0,92.0,291.24661591014745
2.1,9.2,22.0,93.0,255.82339493211896
2.1,9.3,22.0,94.0,275.2381549690602
2.1,9.4,22.0,95.0,354.78819783038324
2.1,9.5,22.0,96.0,292.53591021788316
2.1,9.6,22.0,97.0,252.33495516606106
2.1,9.7,22.0,98.0,321.26913790635825
2.1,9.8,22.0,99.0,256.9042692979048
2.1,9.9,22.0,100.0,301.16401989346673
2.1,0.0,22.0,1.0,287.3858345121164
2.1,0.1,22.0,2.0,268.03499086126953
2.1,0.2,22.0,3.0,263.5156161993537
2.1,0.3,22.0,4.0,261.48459751336435
2.1,0.4,22.0,5.0,274.56466980179187
2.1,0.5,22.0,6.0,252.71625586479286
2.1,0.6,22.0,7.0,259.9634060608326
2.1,0.7,22.0,8.0,262.2490462548501
2.1,0.8,22.0,9.0,278.6605909306294
2.1,0.9,22.0,10.0,274.7652540766939
2.1,1.0,22.0,11.0,251.2718222537631
2.1,1.1,22.0,12.0,261.5542898724918
2.1,1.2,22.0,13.0,291.82603684834265
2.1,1.3,22.0,14.0,240.95491943589258
2.1,1.4,22.0,15.0,296.308626449261
2.1,1.5,22.0,16.0,271.40779275462177
2.1,1.6,22.0,17.0,251.1700996798375
2.1,1.7,22.0,18.0,289.7943486491053
2.1,1.8,22.0,19.0,263.7236505145781
2.1,1.9,22.0,20.0,272.60335100540334
2.1,2.0,22.0,21.0,807.9753478799972
2.1,2.1,22.0,22.0,675.5070900057675
2.2,2.3,23.0,24.0,633.6251357356458
2.2,2.4,23.0,25.0,770.3240595906195
2.2,2.5,23.0,26.0,681.307181052087
2.2,2.6,23.0,27.0,529.3168244010897
2.2,2.7,23.0,28.0,622.6196459528605
2.2,2.8,23.0,29.0,628.8536000251149
2.2,2.9,23.0,30.0,582.8094923868441
2.2,3.0,23.0,31.0,664.0323302935558
2.2,3.1,23.0,32.0,550.9349841285401
2.2,3.2,23.0,33.0,621.9522772002912
2.2,3.3,23.0,34.0,661.8235564848039
2.2,3.4,23.0,35.0,637.994941893248
2.2,3.5,23.0,36.0,691.3730626889613
2.2,3.6,23.0,37.0,615.377154675661
2.2,3.7,23.0,38.0,638.7203560840908
2.2,3.8,23.0,39.0,752.5940611147533
2.2,3.9,23.0,40.0,689.3073651390682
2.2,4.0,23.0,41.0,673.3726295283858
2.2,4.1,23.0,42.0,651.1831223580656
2.2,4.2,23.0,43.0,794.8683984846506
2.2,4.3,23.0,44.0,645.5052509609045
2.2,4.4,23.0,45.0,577.04842219407
2.2,4.5,23.0,46.0,642.0313885246186
2.2,4.6,23.0,47.0,731.7475887401081
2.2,4.7,23.0,48.0,644.7051988940767
2.2,4.8,23.0,49.0,588.6622283784598
2.2,4.9,23.0,50.0,716.5379873559114
2.2,5.0,23.0,51.0,586.5651982474502
2.2,5.1,23.0,52.0,563.0603141611493
2.2,5.2,23.0,53.0,647.804335907882
2.2,5.3,23.0,54.0,577.9749624339709
2.2,5.4,23.0,55.0,604.0016744243067
2.2,5.5,23.0,56.0,657.4034654488084
2.2,5.6,23.0,57.0,625.1139219667754
2.2,5.7,23.0,58.0,602.3537986590002
2.2,5.8,23.0,59.0,623.5194816525282
2.2,5.9,23.0,60.0,596.4133403366554
2.2,6.0,23.0,61.0,532.169890920064
2.2,6.1,23.0,62.0,610.1861634477784
2.2,6.2,23.0,63.0,694.7004372375691
2.2,6.3,23.0,64.0,599.9369159220196
2.2,6.4,23.0,65.0,594.298221985933
2.2,6.5,23.0,66.0,572.7001433842805
2.2,6.6,23.0,67.0,696.050800898485
2.2,6.7,23.0,68.0,560.9756759895237
2.2,6.8,23.0,69.0,617.5828193097094
2.2,6.9,23.0,70.0,558.114798796261
2.2,7.0,23.0,71.0,575.4167562463344
2.2,7.1,23.0,72.0,535.3831125864832
2.2,7.2,23.0,73.0,642.782318915403
2.2,7.3,23.0,74.0,614.0895418076996
2.2,7.4,23.0,75.0,622.1359989109342
2.2,7.5,23.0,76.0,712.2211137100877
2.2,7.6,23.0,77.0,581.9099120047844
2.2,7.7,23.0,78.0,617.8515431005072
2.2,7.8,23.0,79.0,1020.8213641582868
2.2,7.9,23.0,80.0,239.99259723558262
2.2,8.0,23.0,81.0,406.68152210128443
2.2,8.1,23.0,82.0,262.73108684610924
2.2,8.2,23.0,83.0,282.8637541083902
2.2,8.3,23.0,84.0,270.64069020185326
2.2,8.4,23.0,85.0,287.26739150777644
2.2,8.5,23.0,86.0,285.98353842728335
2.2,8.6,23.0,87.0,298.7174186764942
2.2,8.7,23.0,88.0,248.4472909634294
2.2,8.8,23.0,89.0,263.9931380863174
2.2,8.9,23.0,90.0,301.01932651314996
2.2,9.0,23.0,91.0,257.434853477204
2.2,9.1,23.0,92.0,280.43518565964155
2.2,9.2,23.0,93.0,257.45451416075065
2.2,9.3,23.0,94.0,275.81563670492494
2.2,9.4,23.0,95.0,287.1886055819964
2.2,9.5,23.0,96.0,277.7428464512205
2.2,9.6,23.0,97.0,268.33532950712197
2.2,9.7,23.0,98.0,297.7932608506368
2.2,9.8,23.0,99.0,276.05640788236286
2.2,9.9,23.0,100.0,256.6825160823077
2.2,0.0,23.0,1.0,296.2059790423793
2.2,0.1,23.0,2.0,282.1904966131488
2.2,0.2,23.0,3.0,245.9161982630135
2.2,0.3,23.0,4.0,239.20482096684967
2.2,0.4,23.0,5.0,257.33966218663136
2.2,0.5,23.0,6.0,270.23871069673294
2.2,0.6,23.0,7.0,295.6074177850512
2.2,0.7,23.0,8.0,265.6581197290996
2.2,0.8,23.0,9.0,294.9281796035338
2.2,0.9,23.0,10.0,268.38251419243113
2.2,1.0,23.0,11.0,273.2436564676837
2.2,1.1,23.0,12.0,273.30379134792435
2.2,1.2,23.0,13.0,262.88206946629185
2.2,1.3,23.0,14.0,285.6598584316065
2.2,1.4,23.0,15.0,266.1166081778139
2.2,1.5,23.0,16.0,265.6550155232294
2.2,1.6,23.0,17.0,279.4464080133931
2.2,1.7,23.0,18.0,256.6289609902266
2.2,1.8,23.0,19.0,305.91844612328646
2.2,1.9,23.0,20.0,254.28951384098073
2.2,2.0,23.0,21.0,778.1040763056586
2.2,2.1,23.0,22.0,585.8867714234932
2.2,2.2,23.0,23.0,652.317784783599
2.3,2.4,24.0,25.0,590.3260218830992
2.3,2.5,24.0,26.0,599.7525069564208
2.3,2.6,24.0,27.0,747.5312162598815
2.3,2.7,24.0,28.0,654.889668301452
2.3,2.8,24.0,29.0,647.1393108407196
2.3,2.9,24.0,30.0,628.676686730509
2.3,3.0,24.0,31.0,658.9750131953184
2.3,3.1,24.0,32.0,618.9180102924444
2.3,3.2,24.0,33.0,703.644899525437
2.3,3.3,24.0,34.0,715.0869484950283
2.3,3.4,24.0,35.0,672.4656336280415
2.3,3.5,24.0,36.0,578.4897690145459
2.3,3.6,24.0,37.0,556.5742385074005
2.3,3.7,24.0,38.0,714.1920864898628
2.3,3.8,24.0,39.0,689.6232628393697
2.3,3.9,24.0,40.0,658.4107094753311
2.3,4.0,24.0,41.0,660.2243655796411
2.3,4.1,24.0,42.0,554.2175573852716
2.3,4.2,24.0,43.0,692.1485243416837
2.3,4.3,24.0,44.0,719.031375303277
2.3,4.4,24.0,45.0,672.7189108609243
2.3,4.5,24.0,46.0,668.085431714301
2.3,4.6,24.0,47.0,608.9273045046594
2.3,4.7,24.0,48.0,585.021090689492
2.3,4.8,24.0,49.0,607.3847737817703
2.3,4.9,24.0,50.0,640.8933590137806
2.3,5.0,24.0,51.0,585.3463463216127
2.3,5.1,24.0,52.0,604.5432040121592
2.3,5.2,24.0,53.0,644.4292388412201
2.3,5.3,24.0,54.0,618.445357704401
2.3,5.4,24.0,55.0,666.87899307995
2.3,5.5,24.0,56.0,618.2362840051414
2.3,5.6,24.0,57.0,590.5832092511259
2.3,5.7,24.0,58.0,663.8274744948486
2.3,5.8,24.0,59.0,623.8819040222527
2.3,5.9,24.0,60.0,572.2011948397532
2.3,6.0,24.0,61.0,570.9259259748081
2.3,6.1,24.0,62.0,591.9934378547406
2.3,6.2,24.0,63.0,576.875806023299
2.3,6.3,24.0,64.0,580.3436428265959
2.3,6.4,24.0,65.0,581.8630728384384
2.3,6.5,24.0,66.0,615.6090610790358
2.3,6.6,24.0,67.0,594.2560583824456
2.3,6.7,24.0,68.0,574.4880237216279
2.3,6.8,24.0,69.0,580.8919845642381
2.3,6.9,24.0,70.0,597.6669764492315
2.3,7.0,24.0,71.0,607.4742811963363
2.3,7.1,24.0,72.0,585.0825245189031
2.3,7.2,24.0,73.0,578.8814721613006
2.3,7.3,24.0,74.0,605.6431792795546
2.3,7.4,24.0,75.0,623.1870790316908
2.3,7.5,24.0,76.0,579.3250219846035
2.3,7.6,24.0,77.0,602.7639511116648
2.3,7.7,24.0,78.0,911.4451945966458
2.3,7.8,24.0,79.0,226.87942603070644
2.3,7.9,24.0,80.0,224.88212204503378
2.3,8.0,24.0,81.0,427.3032413435521
2.3,8.1,24.0,82.0,315.70204279649477
2.3,8.2,24.0,83.0,301.9244245150773
2.3,8.3,24.0,84.0,276.4949232454846
2.3,8.4,24.0,85.0,276.03089065967646
2.3,8.5,24.0,86.0,253.54539514919952
2.3,8.6,24.0,87.0,261.8120356687366
2.3,8.7,24.0,88.0,282.19688938836504
2.3,8.8,24.0,89.0,276.33507044559184
2.3,8.9,24.0,90.0,292.7469648700198
2.3,9.0,24.0,91.0,242.32003172204517
2.3,9.1,24.0,92.0,300.71926008781924
2.3,9.2,24.0,93.0,255.03856550613787
2.3,9.3,24.0,94.0,274.5048073622885
2.3,9.4,24.0,95.0,289.24893482447743
2.3,9.5,24.0,96.0,291.2505715996621
2.3,9.6,24.0,97.0,300.7579399572943
2.3,9.7,24.0,98.0,256.103646345983
2.3,9.8,24.0,99.0,285.3860904264966
2.3,9.9,24.0,100.0,277.767353540643
2.3,0.0,24.0,1.0,258.5862768522106
2.3,0.1,24.0,2.0,265.0901806105942
2.3,0.2,24.0,3.0,285.70603119982013
2.3,0.3,24.0,4.0,274.1843226572313
2.3,0.4,24.0,5.0,281.90510515142944
2.3,0.5,24.0,6.0,276.43818112552475
2.3,0.6,24.0,7.0,249.8574822952306
2.3,0.7,24.0,8.0,276.24408712692076
2.3,0.8,24.0,9.0,289.6251726645284
2.3,0.9,24.0,10.0,270.865447867642
2.3,1.0,24.0,11.0,265.7783270566176
2.3,1.1,24.0,12.0,282.69425604123506
2.3,1.2,24.0,13.0,274.8921578549037
2.3,1.3,24.0,14.0,301.21180204808235
2.3,1.4,24.0,15.0,254.8575477381075
2.3,1.5,24.0,16.0,258.2643815888457
2.3,1.6,24.0,17.0,309.5890653419612
2.3,1.7,24.0,18.0,278.9563135948657
2.3,1.8,24.0,19.0,284.92791527655925
2.3,1.9,24.0,20.0,310.5761942216405
2.3,2.0,24.0,21.0,765.9981059886484
2.3,2.1,24.0,22.0,710.4313244470065
2.3,2.2,24.0,23.0,717.274726387673
2.3,2.3,24.0,24.0,677.8868851120358
2.4,2.5,25.0,26.0,643.8346066706035
2.4,2.6,25.0,27.0,617.6826539111064
2.4,2.7,25.0,28.0,593.7832334197326
2.4,2.8,25.0,29.0,620.6562223933854
2.4,2.9,25.0,30.0,607.8579938056047
2.4,3.0,25.0,31.0,664.2168343049798
2.4,3.1,25.0,32.0,605.127384474668
2.4,3.2,25.0,33.0,648.24632933914
2.4,3.3,25.0,34.0,709.8968043279166
2.4,3.4,25.0,35.0,650.7751663823173
2.4,3.5,25.0,36.0,616.4769444612831
2.4,3.6,25.0,37.0,719.6213927029935
2.4,3.7,25.0,38.0,637.2751708355247
2.4,3.8,25.0,39.0,593.1423003362127
2.4,3.9,25.0,40.0,637.7024164262762
2.4,4.0,25.0,41.0,694.037975885427
2.4,4.1,25.0,42.0,645.3924922627397
2.4,4.2,25.0,43.0,721.5872775230418
2.4,4.3,25.0,44.0,593.6130213750693
2.4,4.4,25.0,45.0,662.8790155357087
2.4,4.5,25.0,46.0,619.6069961439049
2.4,4.6,25.0,47.0,604.5119183964183
2.4,4.7,25.0,48.0,584.1962374974271
2.4,4.8,25.0,49.0,583.6628083989038
2.4,4.9,25.0,50.0,660.8417728149091
2.4,5.0,25.0,51.0,690.8928688579385
2.4,5.1,25.0,52.0,551.2059942665461
2.4,5.2,25.0,53.0,603.1913660524139
2.4,5.3,25.0,54.0,653.1869412999171
2.4,5.4,25.0,55.0,593.3828573956279
2.4,5.5,25.0,56.0,666.3856485533615
2.4,5.6,25.0,57.0,727.8535008433952
2.4,5.7,25.0,58.0,589.6363636669475
2.4,5.8,25.0,59.0,611.4684512121407
2.4,5.9,25.0,60.0,554.0764617867494
2.4,6.0,25.0,61.0,664.5275184300252
2.4,6.1,25.0,62.0,573.6827905996657
2.4,6.2,25.0,63.0,634.2179098949329
2.4,6.3,25.0,64.0,598.5020154610255
2.4,6.4,25.0,65.0,639.4919135444931
2.4,6.5,25.0,66.0,586.1199583371698
2.4,6.6,25.0,67.0,620.4212452650817
2.4,6.7,25.0,68.0,603.353069422746
2.4,6.8,25.0,69.0,627.2415416357794
2.4,6.9,25.0,70.0,549.1764174745967
2.4,7.0,25.0,71.0,641.3805327768729
2.4,7.1,25.0,72.0,626.2381734191958
2.4,7.2,25.0,73.0,611.9181084153164
2.4,7.3,25.0,74.0,606.4363953754931
2.4,7.4,25.0,75.0,643.4127229892997
2.4,7.5,25.0,76.0,645.9192390136906
2.4,7.6,25.0,77.0,1095.8738541842781
2.4,7.7,25.0,78.0,229.90808142568576
2.4,7.8,25.0,79.0,263.48047865857933
2.4,7.9,25.0,80.0,259.1627366881482
2.4,8.0,25.0,81.0,372.6855890765214
2.4,8.1,25.0,82.0,264.3377334435941
2.4,8.2,25.0,83.0,279.97741696522525
2.4,8.3,25.0,84.0,280.00575942796905
2.4,8.4,25.0,85.0,319.5571332170769
2.4,8.5,25.0,86.0,273.20814146474316
2.4,8.6,25.0,87.0,240.49098243181666
2.4,8.7,25.0,88.0,293.2983747711856
2.4,8.8,25.0,89.0,295.77245181230256
2.4,8.9,25.0,90.0,285.84516667894894
2.4,9.0,25.0,91.0,289.2238485051638
2.4,9.1,25.0,92.0,265.6881442275433
2.4,9.2,25.0,93.0,254.1761670754461
2.4,9.3,25.0,94.0,282.021012670756
2.4,9.4,25.0,95.0,273.0225413123864
2.4,9.5,25.0,96.0,300.40422896658146
2.4,9.6,25.0,97.0,275.26083176753696
2.4,9.7,25.0,98.0,248.74542982936765
2.4,9.8,25.0,99.0,297.21442667881485
2.4,9.9,25.0,100.0,269.460536706279
2.4,0.0,25.0,1.0,276.86659382488887
2.4,0.1,25.0,2.0,254.85358896487583
2.4,0.2,25.0,3.0,319.64696629432257
2.4,0.3,25.0,4.0,270.9419177621857
2.4,0.4,25.0,5.0,289.6219330805065
2.4,0.5,25.0,6.0,253.4055131126596
2.4,0.6,25.0,7.0,291.9761740175461
2.4,0.7,25.0,8.0,260.1785634489282
2.4,0.8,25.0,9.0,294.41946425850136
2.4,0.9,25.0,10.0,267.5768077294161
2.4,1.0,25.0,11.0,288.37332700792166
2.4,1.1,25.0,12.0,262.47210186646464
2.4,1.2,25.0,13.0,272.6605121745489
2.4,1.3,25.0,14.0,252.21621908132596
2.4,1.4,25.0,15.0,264.4587889426889
2.4,1.5,25.0,16.0,279.7507534164214
2.4,1.6,25.0,17.0,287.0741089861814
2.4,1.7,25.0,18.0,251.75400608754563
2.4,1.8,25.0,19.0,297.62073260501774
2.4,1.9,25.0,20.0,259.01950856628764
2.4,2.0,25.0,21.0,754.5633878138407
2.4,2.1,25.0,22.0,625.9512710718004
2.4,2.2,25.0,23.0,784.4247492460601
2.4,2.3,25.0,24.0,599.6781020849436
2.4,2.4,25.0,25.0,651.8533509074273
2.5,2.6,26.0,27.0,682.0144308699922
2.5,2.7,26.0,28.0,583.5283969509263
2.5,2.8,26.0,29.0,582.0252891899413
2.5,2.9,26.0,30.0,611.4753256331431
2.5,3.0,26.0,31.0,662.4168257780003
2.5,3.1,26.0,32.0,712.7386125633666
2.5,3.2,26.0,33.0,597.1152542454106
2.5,3.3,26.0,34.0,625.9486201036419
2.5,3.4,26.0,35.0,649.0131370716173
2.5,3.5,26.0,36.0,845.9699546848487
2.5,3.6,26.0,37.0,771.9662123420045
2.5,3.7,26.0,38.0,695.5863746351143
2.5,3.8,26.0,39.0,656.5131806432146
2.5,3.9,26.0,40.0,818.3337999013311
2.5,4.0,26.0,41.0,637.4778123280134
2.5,4.1,26.0,42.0,673.1781807686929
2.5,4.2,26.0,43.0,628.767255524607
2.5,4.3,26.0,44.0,683.8361997244548
2.5,4.4,26.0,45.0,685.193047173858
2.5,4.5,26.0,46.0,606.3198713046063
2.5,4.6,26.0,47.0,551.304192116617
2.5,4.7,26.0,48.0,648.3578178576854
2.5,4.8,26.0,49.0,617.6890232335599
2.5,4.9,26.0,50.0,698.400521412269
2.5,5.0,26.0,51.0,559.0623431668577
2.5,5.1,26.0,52.0,627.5073158118431
2.5,5.2,26.0,53.0,642.7493134173777
2.5,5.3,26.0,54.0,636.1754033420011
2.5,5.4,26.0,55.0,617.2456560981393
2.5,5.5,26.0,56.0,649.725674499129
2.5,5.6,26.0,57.0,566.6518129457268
2.5,5.7,26.0,58.0,565.8529411457612
2.5,5.8,26.0,59.0,602.4467304064012
2.5,5.9,26.0,60.0,638.736239135798
2.5,6.0,26.0,61.0,701.5202705133373
2.5,6.1,26.0,62.0,659.1580599950821
2.5,6.2,26.0,63.0,622.3635782131386
2.5,6.3,26.0,64.0,676.9026738399917
2.5,6.4,26.0,65.0,551.2870501853204
2.5,6.5,26.0,66.0,603.9639941552085
2.5,6.6,26.0,67.0,631.4568209114051
2.5,6.7,26.0,68.0,622.2964795667195
2.5,6.8,26.0,69.0,588.7441504952697
2.5,6.9,26.0,70.0,628.4359568076168
2.5,7.0,26.0,71.0,580.4591856184244
2.5,7.1,26.0,72.0,618.9347866958577
2.5,7.2,26.0,73.0,599.9429879709595
2.5,7.3,26.0,74.0,623.852446443164
2.5,7.4,26.0,75.0,634.7547247560028
2.5,7.5,26.0,76.0,904.6405307662399
2.5,7.6,26.0,77.0,248.85593141001078
2.5,7.7,26.0,78.0,262.75689810306557
2.5,7.8,26.0,79.0,251.88992277978826
2.5,7.9,26.0,80.0,226.20120148976412
2.5,8.0,26.0,81.0,386.47847352817985
2.5,8.1,26.0,82.0,278.76637974288565
2.5,8.2,26.0,83.0,284.40551718982476
2.5,8.3,26.0,84.0,266.72749792475014
2.5,8.4,26.0,85.0,290.83404865217244
2.5,8.5,26.0,86.0,291.3180135162588
2.5,8.6,26.0,87.0,273.8783548564644
2.5,8.7,26.0,88.0,346.9440805156572
2.5,8.8,26.0,89.0,299.38120366054386
2.5,8.9,26.0,90.0,277.40674345615383
2.5,9.0,26.0,91.0,273.93817052917706
2.5,9.1,26.0,92.0,255.59082959640747
2.5,9.2,26.0,93.0,237.68449802519984
2.5,9.3,26.0,94.0,250.96330501034618
2.5,9.4,26.0,95.0,270.40715715842134
2.5,9.5,26.0,96.0,260.38876320752325
2.5,9.6,26.0,97.0,275.2085536272085
2.5,9.7,26.0,98.0,279.732736871235
2.5,9.8,26.0,99.0,278.01609493338174
2.5,9.9,26.0,100.0,290.32521900340714
2.5,0.0,26.0,1.0,289.45026355878207
2.5,0.1,26.0,2.0,311.94920261926126
2.5,0.2,26.0,3.0,269.173808146047
2.5,0.3,26.0,4.0,274.05935432222236
2.5,0.4,26.0,5.0,274.20656006239386
2.5,0.5,26.0,6.0,267.62694246402623
2.5,0.6,26.0,7.0,350.8618604927668
2.5,0.7,26.0,8.0,270.72207319833245
2.5,0.8,26.0,9.0,275.2017199860525
2.5,0.9,26.0,10.0,286.45256311048206
2.5,1.0,26.0,11.0,328.61196185160054
2.5,1.1,26.0,12.0,256.20672944035925
2.5,1.2,26.0,13.0,259.48339850398855
2.5,1.3,26.0,14.0,270.2245064274785
2.5,1.4,26.0,15.0,278.22079333044746
2.5,1.5,26.0,16.0,270.9027293239812
2.5,1.6,26.0,17.0,290.3121672830708
2.5,1.7,26.0,18.0,273.1504122009061
2.5,1.8,26.0,19.0,454.17119341230693
2.5,1.9,26.0,20.0,267.79488929708714
2.5,2.0,26.0,21.0,730.2849625773316
2.5,2.1,26.0,22.0,718.5510863908519
2.5,2.2,26.0,23.0,710.477760690049
2.5,2.3,26.0,24.0,676.9840919897358
2.5,2.4,26.0,25.0,674.4271159843225
2.5,2.5,26.0,26.0,626.075487453326
2.6,2.7,27.0,28.0,637.5402477230376
2.6,2.8,27.0,29.0,638.282929716494
2.6,2.9,27.0,30.0,613.2972665523558
2.6,3.0,27.0,31.0,662.2912859887391
2.6,3.1,27.0,32.0,654.9926424065974
2.6,3.2,27.0,33.0,553.2238352967332
2.6,3.3,27.0,34.0,649.431740631115
2.6,3.4,27.0,35.0,683.5154836262398
2.6,3.5,27.0,36.0,666.4266064692044
2.6,3.6,27.0,37.0,628.4888992487611
2.6,3.7,27.0,38.0,607.898418832982
2.6,3.8,27.0,39.0,804.452483303774
2.6,3.9,27.0,40.0,605.8901560234863
2.6,4.0,27.0,41.0,668.3383806059295
2.6,4.1,27.0,42.0,586.3185088795601
2.6,4.2,27.0,43.0,700.601735715128
2.6,4.3,27.0,44.0,656.6997179187105
2.6,4.4,27.0,45.0,676.5202762951682
2.6,4.5,27.0,46.0,573.0030019200717
2.6,4.6,27.0,47.0,584.9023098325912
2.6,4.7,27.0,48.0,604.8012200565129
2.6,4.8,27.0,49.0,714.9388207773278
2.6,4.9,27.0,50.0,560.516493339007
2.6,5.0,27.0,51.0,683.1112357238287
2.6,5.1,27.0,52.0,626.0053301900517
2.6,5.2,27.0,53.0,578.8317783304371
2.6,5.3,27.0,54.0,715.7536306114122
2.6,5.4,27.0,55.0,649.7032164429556
2.6,5.5,27.0,56.0,717.7065056403327
2.6,5.6,27.0,57.0,571.0077737744353
2.6,5.7,27.0,58.0,535.6452546708433
2.6,5.8,27.0,59.0,689.2385904136942
2.6,5.9,27.0,60.0,585.3994188519931
2.6,6.0,27.0,61.0,654.1176025692224
2.6,6.1,27.0,62.0,609.3995072265043
2.6,6.2,27.0,63.0,627.2275251950811
2.6,6.3,27.0,64.0,594.83130878944
2.6,6.4,27.0,65.0,670.1060605223184
2.6,6.5,27.0,66.0,582.5307050803806
2.6,6.6,27.0,67.0,652.8517622510142
2.6,6.7,27.0,68.0,565.5477114012718
2.6,6.8,27.0,69.0,964.0494366837422
2.6,6.9,27.0,70.0,619.2667181274085
2.6,7.0,27.0,71.0,582.0038433658106
2.6,7.1,27.0,72.0,617.0964325367562
2.6,7.2,27.0,73.0,605.9171337096242
2.6,7.3,27.0,74.0,658.5914138881718
2.6,7.4,27.0,75.0,898.1594163588973
2.6,7.5,27.0,76.0,220.45044367579112
2.6,7.6,27.0,77.0,217.9349037146669
2.6,7.7,27.0,78.0,233.52076314763698
2.6,7.8,27.0,79.0,230.83929000016278
2.6,7.9,27.0,80.0,235.5282854601197
2.6,8.0,27.0,81.0,377.76212663674306
2.6,8.1,27.0,82.0,270.1646812299529
2.6,8.2,27.0,83.0,288.51536830049184
2.6,8.3,27.0,84.0,279.59544544580496
2.6,8.4,27.0,85.0,249.010535461095
2.6,8.5,27.0,86.0,275.0431131748939
2.6,8.6,27.0,87.0,288.7907226908748
2.6,8.7,27.0,88.0,293.783347705609
2.6,8.8,27.0,89.0,282.21902696040644
2.6,8.9,27.0,90.0,327.0628350295396
2.6,9.0,27.0,91.0,282.4552382474676
2.6,9.1,27.0,92.0,271.6233248890363
2.6,9.2,27.0,93.0,288.1959989722354
2.6,9.3,27.0,94.0,305.9423946947802
2.6,9.4,27.0,95.0,305.6524199124101
2.6,9.5,27.0,96.0,273.30988902125614
2.6,9.6,27.0,97.0,344.6093370313916
2.6,9.7,27.0,98.0,271.0716471548854
2.6,9.8,27.0,99.0,270.97744455030966
2.6,9.9,27.0,100.0,281.52477162222675
2.6,0.0,27.0,1.0,282.7748147377108
2.6,0.1,27.0,2.0,244.8564499351494
2.6,0.2,27.0,3.0,281.3630727643713
2.6,0.3,27.0,4.0,261.71201429724425
2.6,0.4,27.0,5.0,277.01506821460526
2.6,0.5,27.0,6.0,288.6156578329048
2.6,0.6,27.0,7.0,291.53483295656116
2.6,0.7,27.0,8.0,258.5463117316325
2.6,0.8,27.0,9.0,279.80787099181975
2.6,0.9,27.0,10.0,288.8069218180818
2.6,1.0,27.0,11.0,270.3639763107696
2.6,1.1,27.0,12.0,272.6909784892632
2.6,1.2,27.0,13.0,250.26190847318566
2.6,1.3,27.0,14.0,273.87697569877236
2.6,1.4,27.0,15.0,264.1036153637436
2.6,1.5,27.0,16.0,316.41077154091823
2.6,1.6,27.0,17.0,275.1615849945602
2.6,1.7,27.0,18.0,264.6372153450445
2.6,1.8,27.0,19.0,296.7405237962142
2.6,1.9,27.0,20.0,251.96557874937375
2.6,2.0,27.0,21.0,838.5040332385898
2.6,2.1,27.0,22.0,683.2461526360472
2.6,2.2,27.0,23.0,558.0666175896171
2.6,2.3,27.0,24.0,689.5867733849842
2.6,2.4,27.0,25.0,634.6669520883362
2.6,2.5,27.0,26.0,564.142459133822
2.6,2.6,27.0,27.0,571.5576818982163
2.7,2.8,28.0,29.0,657.8605073210794
2.7,2.9,28.0,30.0,691.6854749582305
2.7,3.0,28.0,31.0,661.7847002397418
2.7,3.1,28.0,32.0,634.0703151613554
2.7,3.2,28.0,33.0,649.1798559973469
2.7,3.3,28.0,34.0,815.8343701411468
2.7,3.4,28.0,35.0,654.4926924185137
2.7,3.5,28.0,36.0,747.1710001854602
2.7,3.6,28.0,37.0,535.3246749128199
2.7,3.7,28.0,38.0,775.1078535584141
2.7,3.8,28.0,39.0,628.8223762067024
2.7,3.9,28.0,40.0,688.3276518144833
2.7,4.0,28.0,41.0,636.8918460586463
2.7,4.1,28.0,42.0,714.6234327542397
2.7,4.2,28.0,43.0,654.0818774301038
2.7,4.3,28.0,44.0,597.9351538672656
2.7,4.4,28.0,45.0,552.0827178883047
2.7,4.5,28.0,46.0,619.5522891559654
2.7,4.6,28.0,47.0,543.420051097489
2.7,4.7,28.0,48.0,667.2066925937908
2.7,4.8,28.0,49.0,587.503580827922
2.7,4.9,28.0,50.0,663.1834592441556
2.7,5.0,28.0,51.0,639.032503633217
2.7,5.1,28.0,52.0,588.3002693101063
2.7,5.2,28.0,53.0,579.36042139677
2.7,5.3,28.0,54.0,623.2758836682405
2.7,5.4,28.0,55.0,599.5803100320625
2.7,5.5,28.0,56.0,600.8826071591924
2.7,5.6,28.0,57.0,623.7023913918209
2.7,5.7,28.0,58.0,630.8496146397458
2.7,5.8,28.0,59.0,694.9272716860897
2.7,5.9,28.0,60.0,577.2422043968891
2.7,6.0,28.0,61.0,703.1914282841453
2.7,6.1,28.0,62.0,744.3154910287568
2.7,6.2,28.0,63.0,562.9241176571609
2.7,6.3,28.0,64.0,717.6989342671957
2.7,6.4,28.0,65.0,558.2463364686859
2.7,6.5,28.0,66.0,649.9063960573776
2.7,6.6,28.0,67.0,636.7909237001832
2.7,6.7,28.0,68.0,647.4111954179019
2.7,6.8,28.0,69.0,582.2815889642486
2.7,6.9,28.0,70.0,610.5126178597694
2.7,7.0,28.0,71.0,673.6120637749929
2.7,7.1,28.0,72.0,605.5292622535178
2.7,7.2,28.0,73.0,619.9895155362996
2.7,7.3,28.0,74.0,903.0004183912247
2.7,7.4,28.0,75.0,221.63290384542984
2.7,7.5,28.0,76.0,230.33471626323373
2.7,7.6,28.0,77.0,253.0635953282868
2.7,7.7,28.0,78.0,245.31313137118673
2.7,7.8,28.0,79.0,229.17431177509062
2.7,7.9,28.0,80.0,241.17578786217024
2.7,8.0,28.0,81.0,387.51398913482416
2.7,8.1,28.0,82.0,256.78267640394506
2.7,8.2,28.0,83.0,302.76076416204563
2.7,8.3,28.0,84.0,263.08488818657077
2.7,8.4,28.0,85.0,266.97208768782264
2.7,8.5,28.0,86.0,295.13766586331184
2.7,8.6,28.0,87.0,255.4775221052837
2.7,8.7,28.0,88.0,313.3979475582098
2.7,8.8,28.0,89.0,269.00633622834374
2.7,8.9,28.0,90.0,272.8985694661227
2.7,9.0,28.0,91.0,286.15581377190875
2.7,9.1,28.0,92.0,259.6661950897483
2.7,9.2,28.0,93.0,279.26513343281306
2.7,9.3,28.0,94.0,316.129718968582
2.7,9.4,28.0,95.0,290.5477635238893
2.7,9.5,28.0,96.0,271.91812831769903
2.7,9.6,28.0,97.0,285.2447819703536
2.7,9.7,28.0,98.0,288.95816875378665
2.7,9.8,28.0,99.0,294.3223159768821
2.7,9.9,28.0,100.0,252.98000199579576
2.7,0.0,28.0,1.0,262.42035780770516
2.7,0.1,28.0,2.0,274.4208516922688
2.7,0.2,28.0,3.0,269.89609807219915
2.7,0.3,28.0,4.0,293.77873971025804
2.7,0.4,28.0,5.0,266.3415340748919
2.7,0.5,28.0,6.0,269.69814382481934
2.7,0.6,28.0,7.0,266.6338101655556
2.7,0.7,28.0,8.0,267.3784121452606
2.7,0.8,28.0,9.0,239.2054044191453
2.7,0.9,28.0,10.0,296.97034756044366
2.7,1.0,28.0,11.0,273.30117890677036
2.7,1.1,28.0,12.0,262.130090959956
2.7,1.2,28.0,13.0,289.25199174727163
2.7,1.3,28.0,14.0,279.5000630955296
2.7,1.4,28.0,15.0,264.6343127090552
2.7,1.5,28.0,16.0,242.4490629543759
2.7,1.6,28.0,17.0,259.783618548423
2.7,1.7,28.0,18.0,276.55559021077744
2.7,1.8,28.0,19.0,242.2446463734424
2.7,1.9,28.0,20.0,252.8996265652224
2.7,2.0,28.0,21.0,821.1485880407339
2.7,2.1,28.0,22.0,531.7511622677406
2.7,2.2,28.0,23.0,668.24877280974
2.7,2.3,28.0,24.0,637.1553025259024
2.7,2.4,28.0,25.0,641.7648466273112
2.7,2.5,28.0,26.0,626.2890288155218
2.7,2.6,28.0,27.0,561.5482463075797
2.7,2.7,28.0,28.0,630.9522401004366
2.8,2.9,29.0,30.0,781.3776581583586
2.8,3.0,29.0,31.0,597.3283893928831
2.8,3.1,29.0,32.0,606.9180258702775
2.8,3.2,29.0,33.0,717.6422913979447
2.8,3.3,29.0,34.0,678.7387036917371
2.8,3.4,29.0,35.0,567.2484953542722
2.8,3.5,29.0,36.0,698.6420317289051
2.8,3.6,29.0,37.0,732.6212490860801
2.8,3.7,29.0,38.0,708.825752155947
2.8,3.8,29.0,39.0,717.2481660084655
2.8,3.9,29.0,40.0,713.2390445486568
2.8,4.0,29.0,41.0,670.7185289198039
2.8,4.1,29.0,42.0,584.1371357556379
2.8,4.2,29.0,43.0,623.4852262044396
2.8,4.3,29.0,44.0,566.6560661722864
2.8,4.4,29.0,45.0,710.7458859821376
2.8,4.5,29.0,46.0,643.3804016995523
2.8,4.6,29.0,47.0,674.5169009760814
2.8,4.7,29.0,48.0,607.381717601022
2.8,4.8,29.0,49.0,625.982964161015
2.8,4.9,29.0,50.0,657.7622757454117
2.8,5.0,29.0,51.0,633.4119765913792
2.8,5.1,29.0,52.0,637.7851992636203
2.8,5.2,29.0,53.0,575.1356734571038
2.8,5.3,29.0,54.0,568.3913359350257
2.8,5.4,29.0,55.0,617.3199291718915
2.8,5.5,29.0,56.0,551.4516678126023
2.8,5.6,29.0,57.0,675.6122529540207
2.8,5.7,29.0,58.0,600.1557320600457
2.8,5.8,29.0,59.0,590.549577219523
2.8,5.9,29.0,60.0,579.9150347369794
2.8,6.0,29.0,61.0,636.791409892159
2.8,6.1,29.0,62.0,591.719948810265
2.8,6.2,29.0,63.0,624.4860437107246
2.8,6.3,29.0,64.0,637.836661851346
2.8,6.4,29.0,65.0,646.4769618167492
2.8,6.5,29.0,66.0,583.3099730751688
2.8,6.6,29.0,67.0,613.486220962068
2.8,6.7,29.0,68.0,702.1984496590837
2.8,6.8,29.0,69.0,613.5136192140753
2.8,6.9,29.0,70.0,637.8607512821563
2.8,7.0,29.0,71.0,664.3572905206016
2.8,7.1,29.0,72.0,547.1710913578635
2.8,7.2,29.0,73.0,900.7188188184838
2.8,7.3,29.0,74.0,250.75734888747013
2.8,7.4,29.0,75.0,258.6504288199677
2.8,7.5,29.0,76.0,252.16635316766576
2.8,7.6,29.0,77.0,253.33476311363827
2.8,7.7,29.0,78.0,255.9935657837716
2.8,7.8,29.0,79.0,258.571259253223
2.8,7.9,29.0,80.0,242.28816911104659
2.8,8.0,29.0,81.0,465.67468878312206
2.8,8.1,29.0,82.0,313.3122406629299
2.8,8.2,29.0,83.0,261.3252074376587
2.8,8.3,29.0,84.0,273.86504387904614
2.8,8.4,29.0,85.0,274.38610025249744
2.8,8.5,29.0,86.0,281.6733545229468
2.8,8.6,29.0,87.0,254.54660537622593
2.8,8.7,29.0,88.0,297.9013348268123
2.8,8.8,29.0,89.0,298.72267052317943
2.8,8.9,29.0,90.0,316.6520305009046
2.8,9.0,29.0,91.0,279.6494116353825
2.8,9.1,29.0,92.0,321.9472423611375
2.8,9.2,29.0,93.0,263.4451827154154
2.8,9.3,29.0,94.0,293.1365635333498
2.8,9.4,29.0,95.0,341.12632379821804
2.8,9.5,29.0,96.0,289.02040696476064
2.8,9.6,29.0,97.0,269.6684270741339
2.8,9.7,29.0,98.0,279.8450553173722
2.8,9.8,29.0,99.0,241.55032998355887
2.8,9.9,29.0,100.0,258.75277876874634
2.8,0.0,29.0,1.0,286.0553695798978
2.8,0.1,29.0,2.0,276.88724518481473
2.8,0.2,29.0,3.0,282.1687663067702
2.8,0.3,29.0,4.0,284.7480063593929
2.8,0.4,29.0,5.0,279.5894131906156
2.8,0.5,29.0,6.0,284.11290431389875
2.8,0.6,29.0,7.0,262.71297892393613
2.8,0.7,29.0,8.0,258.37133135119285
2.8,0.8,29.0,9.0,280.554105985841
2.8,0.9,29.0,10.0,271.8598364069147
2.8,1.0,29.0,11.0,282.5624643743938
2.8,1.1,29.0,12.0,253.97860593530524
2.8,1.2,29.0,13.0,306.48379785623297
2.8,1.3,29.0,14.0,260.8606230427845
2.8,1.4,29.0,15.0,294.14547069241456
2.8,1.5,29.0,16.0,260.1101944161481
2.8,1.6,29.0,17.0,246.25553984313515
2.8,1.7,29.0,18.0,301.5632922291422
2.8,1.8,29.0,19.0,271.43047320566643
2.8,1.9,29.0,20.0,271.65983371046286
2.8,2.0,29.0,21.0,811.9769098233884
2.8,2.1,29.0,22.0,710.4541891871966
2.8,2.2,29.0,23.0,633.5260909340809
2.8,2.3,29.0,24.0,585.2050535292452
2.8,2.4,29.0,25.0,624.8504888456039
2.8,2.5,29.0,26.0,610.1778264345976
2.8,2.6,29.0,27.0,665.2725495475639
2.8,2.7,29.0,28.0,694.8293638245154
2.8,2.8,29.0,29.0,657.9260760176003
2.9,3.0,30.0,31.0,622.5017610187307
2.9,3.1,30.0,32.0,718.5878694771911
2.9,3.2,30.0,33.0,887.4568661906059
2.9,3.3,30.0,34.0,536.9922259813488
2.9,3.4,30.0,35.0,763.528507175638
2.9,3.5,30.0,36.0,632.8477392116621
2.9,3.6,30.0,37.0,691.3537159067688
2.9,3.7,30.0,38.0,696.3551308254332
2.9,3.8,30.0,39.0,572.2219677160307
2.9,3.9,30.0,40.0,678.4019480643625
2.9,4.0,30.0,41.0,714.8171747560658
2.9,4.1,30.0,42.0,594.7214843715814
2.9,4.2,30.0,43.0,570.5761528807586
2.9,4.3,30.0,44.0,635.0002012926303
2.9,4.4,30.0,45.0,647.4971323461593
2.9,4.5,30.0,46.0,682.395311828171
2.9,4.6,30.0,47.0,596.9726272365544
2.9,4.7,30.0,48.0,565.2622914075591
2.9,4.8,30.0,49.0,620.2719170664012
2.9,4.9,30.0,50.0,564.680880385566
2.9,5.0,30.0,51.0,618.1425649634565
2.9,5.1,30.0,52.0,614.2196218328738
2.9,5.2,30.0,53.0,559.6108892575811
2.9,5.3,30.0,54.0,586.731416219349
2.9,5.4,30.0,55.0,594.7684511754965
2.9,5.5,30.0,56.0,679.442992089646
2.9,5.6,30.0,57.0,612.2610403999789
2.9,5.7,30.0,58.0,643.7897059155442
2.9,5.8,30.0,59.0,610.9085947965369
2.9,5.9,30.0,60.0,610.2213367064242
2.9,6.0,30.0,61.0,599.2605502865712
2.9,6.1,30.0,62.0,658.957855199963
2.9,6.2,30.0,63.0,571.4264107369396
2.9,6.3,30.0,64.0,564.6207202207502
2.9,6.4,30.0,65.0,675.4053564354499
2.9,6.5,30.0,66.0,655.825197956907
2.9,6.6,30.0,67.0,550.1764971502639
2.9,6.7,30.0,68.0,574.6169444195649
2.9,6.8,30.0,69.0,623.1341785858073
2.9,6.9,30.0,70.0,663.3379330890032
2.9,7.0,30.0,71.0,637.4356632731376
2.9,7.1,30.0,72.0,960.792199741512
2.9,7.2,30.0,73.0,235.9725702006611
2.9,7.3,30.0,74.0,238.83244923337872
2.9,7.4,30.0,75.0,234.3690942832686
2.9,7.5,30.0,76.0,274.46094670222277
2.9,7.6,30.0,77.0,251.47339638250483
2.9,7.7,30.0,78.0,235.8968280324129
2.9,7.8,30.0,79.0,267.12678118263443
2.9,7.9,30.0,80.0,224.7239102936458
2.9,8.0,30.0,81.0,398.8437881078199
2.9,8.1,30.0,82.0,277.3880263472365
2.9,8.2,30.0,83.0,301.79318901657035
2.9,8.3,30.0,84.0,299.54201457605643
2.9,8.4,30.0,85.0,279.57157580170593
2.9,8.5,30.0,86.0,342.2810340117475
2.9,8.6,30.0,87.0,315.4403066620738
2.9,8.7,30.0,88.0,285.8903532795538
2.9,8.8,30.0,89.0,283.1315712509802
2.9,8.9,30.0,90.0,265.4885816683854
2.9,9.0,30.0,91.0,278.2103738289715
2.9,9.1,30.0,92.0,267.5542208627578
2.9,9.2,30.0,93.0,299.2713320024172
2.9,9.3,30.0,94.0,279.4864550763295
2.9,9.4,30.0,95.0,293.38103819914966
2.9,9.5,30.0,96.0,260.2564489658291
2.9,9.6,30.0,97.0,272.58852604833623
2.9,9.7,30.0,98.0,259.939086363993
2.9,9.8,30.0,99.0,328.4498281348819
2.9,9.9,30.0,100.0,288.95677522993367
2.9,0.0,30.0,1.0,276.32673399921026
2.9,0.1,30.0,2.0,260.5798952187335
2.9,0.2,30.0,3.0,258.535001589212
2.9,0.3,30.0,4.0,311.34288708479795
2.9,0.4,30.0,5.0,249.1332018938189
2.9,0.5,30.0,6.0,252.89949624055868
2.9,0.6,30.0,7.0,295.46555860818387
2.9,0.7,30.0,8.0,280.0198801059204
2.9,0.8,30.0,9.0,276.09466292203956
2.9,0.9,30.0,10.0,294.0475755042619
2.9,1.0,30.0,11.0,280.76999157942936
2.9,1.1,30.0,12.0,270.87832159985396
2.9,1.2,30.0,13.0,256.200062746581
2.9,1.3,30.0,14.0,236.61434399777306
2.9,1.4,30.0,15.0,283.3760332240141
2.9,1.5,30.0,16.0,282.87639549123656
2.9,1.6,30.0,17.0,278.35249880178924
2.9,1.7,30.0,18.0,266.6490167293316
2.9,1.8,30.0,19.0,263.0966314988317
2.9,1.9,30.0,20.0,264.3200663603546
2.9,2.0,30.0,21.0,792.4433926720724
2.9,2.1,30.0,22.0,595.9812548141492
2.9,2.2,30.0,23.0,612.4181520439803
2.9,2.3,30.0,24.0,555.5572541095804
2.9,2.4,30.0,25.0,626.9958239976503
2.9,2.5,30.0,26.0,631.0416357195907
2.9,2.6,30.0,27.0,755.7098806182513
2.9,2.7,30.0,28.0,678.2005973448413
2.9,2.8,30.0,29.0,705.2301479041137
2.9,2.9,30.0,30.0,654.0429664115325
3.0,3.1,31.0,32.0,766.8130347763401
3.0,3.2,31.0,33.0,695.5075181399883
3.0,3.3,31.0,34.0,629.9171344004989
3.0,3.4,31.0,35.0,682.8777125687033
3.0,3.5,31.0,36.0,774.4999695851864
3.0,3.6,31.0,37.0,784.3126344762219
3.0,3.7,31.0,38.0,771.6998159035644
3.0,3.8,31.0,39.0,704.8220028930837
3.0,3.9,31.0,40.0,677.3278709581572
3.0,4.0,31.0,41.0,676.0717654469007
3.0,4.1,31.0,42.0,639.0780482554876
3.0,4.2,31.0,43.0,589.6332787278633
3.0,4.3,31.0,44.0,615.1679228487636
3.0,4.4,31.0,45.0,646.528479491645
3.0,4.5,31.0,46.0,555.9914718669538
3.0,4.6,31.0,47.0,739.3616772222775
3.0,4.7,31.0,48.0,654.2802372164133
3.0,4.8,31.0,49.0,559.1599745703382
3.0,4.9,31.0,50.0,663.9574518527484
3.0,5.0,31.0,51.0,644.8524210973499
3.0,5.1,31.0,52.0,561.0136541272506
3.0,5.2,31.0,53.0,616.9535658682404
3.0,5.3,31.0,54.0,531.6841339729128
3.0,5.4,31.0,55.0,675.8069484315718
3.0,5.5,31.0,56.0,541.6971912869109
3.0,5.6,31.0,57.0,597.0536942892294
3.0,5.7,31.0,58.0,566.0633113306211
3.0,5.8,31.0,59.0,648.0152210107617
3.0,5.9,31.0,60.0,689.9799782116806
3.0,6.0,31.0,61.0,660.7590754764841
3.0,6.1,31.0,62.0,570.6745539254197
3.0,6.2,31.0,63.0,626.9796707990686
3.0,6.3,31.0,64.0,621.0294498970443
3.0,6.4,31.0,65.0,630.3482822452888
3.0,6.5,31.0,66.0,578.272410674271
3.0,6.6,31.0,67.0,665.6346338049675
3.0,6.7,31.0,68.0,576.378657399534
3.0,6.8,31.0,69.0,595.8811624860134
3.0,6.9,31.0,70.0,741.1444423737671
3.0,7.0,31.0,71.0,945.379607884966
3.0,7.1,31.0,72.0,246.773353841734
3.0,7.2,31.0,73.0,232.6146515161392
3.0,7.3,31.0,74.0,256.1829466367928
3.0,7.4,31.0,75.0,228.2172014314527
3.0,7.5,31.0,76.0,292.73751978913253
3.0,7.6,31.0,77.0,233.85813898044634
3.0,7.7,31.0,78.0,240.47705765022076
3.0,7.8,31.0,79.0,265.18856378280196
3.0,7.9,31.0,80.0,244.27801423844457
3.0,8.0,31.0,81.0,423.5903326362438
3.0,8.1,31.0,82.0,273.04501780575
3.0,8.2,31.0,83.0,278.5352316423942
3.0,8.3,31.0,84.0,295.41140230444705
3.0,8.4,31.0,85.0,270.0482230968229
3.0,8.5,31.0,86.0,268.52415199238044
3.0,8.6,31.0,87.0,270.225018325962
3.0,8.7,31.0,88.0,260.32476098822787
3.0,8.8,31.0,89.0,343.52379572800976
3.0,8.9,31.0,90.0,277.3806342711271
3.0,9.0,31.0,91.0,318.0974862013634
3.0,9.1,31.0,92.0,305.7396290381459
3.0,9.2,31.0,93.0,304.7848439751824
3.0,9.3,31.0,94.0,268.42526149991454
3.0,9.4,31.0,95.0,269.3596204254103
3.0,9.5,31.0,96.0,285.11731380493467
3.0,9.6,31.0,97.0,271.0002295938502
3.0,9.7,31.0,98.0,271.32782095828736
3.0,9.8,31.0,99.0,284.0723708457527
3.0,9.9,31.0,100.0,286.4125778244299
3.0,0.0,31.0,1.0,278.6128877906465
3.0,0.1,31.0,2.0,237.69167836602344
3.0,0.2,31.0,3.0,321.34728777122103
3.0,0.3,31.0,4.0,260.4256441189154
3.0,0.4,31.0,5.0,272.4169753929833
3.0,0.5,31.0,6.0,263.9194723758411
3.0,0.6,31.0,7.0,291.66313756822143
3.0,0.7,31.0,8.0,253.24805614886313
3.0,0.8,31.0,9.0,264.59844478454687
3.0,0.9,31.0,10.0,262.8740387976503
3.0,1.0,31.0,11.0,319.03806282712435
3.0,1.1,31.0,12.0,285.72423697971914
3.0,1.2,31.0,13.0,278.0665488028784
3.0,1.3,31.0,14.0,276.4998514931241
3.0,1.4,31.0,15.0,261.4911769479849
3.0,1.5,31.0,16.0,275.5834633549197
3.0,1.6,31.0,17.0,280.7601333200932
3.0,1.7,31.0,18.0,267.6317522492185
3.0,1.8,31.0,19.0,263.28553203856313
3.0,1.9,31.0,20.0,271.092177857909
3.0,2.0,31.0,21.0,793.914125387373
3.0,2.1,31.0,22.0,556.5270608562224
3.0,2.2,31.0,23.0,592.6891331192771
3.0,2.3,31.0,24.0,594.9591387808189
3.0,2.4,31.0,25.0,637.8587883921625
3.0,2.5,31.0,26.0,715.084647295695
3.0,2.6,31.0,27.0,678.3364916723721
3.0,2.7,31.0,28.0,681.9026545743375
3.0,2.8,31.0,29.0,691.7364675312041
3.0,2.9,31.0,30.0,567.2230525844932
3.0,3.0,31.0,31.0,761.4840775698514
3.1,3.2,32.0,33.0,629.1510070242105
3.1,3.3,32.0,34.0,709.3678640392993
3.1,3.4,32.0,35.0,607.1783833090232
3.1,3.5,32.0,36.0,833.6158378472111
3.1,3.6,32.0,37.0,758.0597332856637
3.1,3.7,32.0,38.0,697.9907568608469
3.1,3.8,32.0,39.0,667.6062820953613
3.1,3.9,32.0,40.0,604.5345392444672
3.1,4.0,32.0,41.0,634.4668742253912
3.1,4.1,32.0,42.0,665.768613014006
3.1,4.2,32.0,43.0,684.1816804500858
3.1,4.3,32.0,44.0,668.044261744399
3.1,4.4,32.0,45.0,673.5134259863214
3.1,4.5,32.0,46.0,581.2173997105319
3.1,4.6,32.0,47.0,605.372371242619
3.1,4.7,32.0,48.0,553.8417775634493
3.1,4.8,32.0,49.0,668.2908534109192
3.1,4.9,32.0,50.0,651.2696218776844
3.1,5.0,32.0,51.0,632.9011030393219
3.1,5.1,32.0,52.0,607.5092479549925
3.1,5.2,32.0,53.0,634.1654701446
3.1,5.3,32.0,54.0,743.871225308414
3.1,5.4,32.0,55.0,672.2468456029663
3.1,5.5,32.0,56.0,712.9843568595605
3.1,5.6,32.0,57.0,601.370780271935
3.1,5.7,32.0,58.0,716.3706133767548
3.1,5.8,32.0,59.0,696.560937584203
3.1,5.9,32.0,60.0,570.8311284908872
3.1,6.0,32.0,61.0,593.2286859749354
3.1,6.1,32.0,62.0,587.7376987604548
3.1,6.2,32.0,63.0,602.6616621088281
3.1,6.3,32.0,64.0,655.9200690534365
3.1,6.4,32.0,65.0,595.8963185319886
3.1,6.5,32.0,66.0,662.8859898230373
3.1,6.6,32.0,67.0,583.884086850432
3.1,6.7,32.0,68.0,584.9198816709642
3.1,6.8,32.0,69.0,721.7590824599797
3.1,6.9,32.0,70.0,918.3844953679034
3.1,7.0,32.0,71.0,216.9596012760474
3.1,7.1,32.0,72.0,220.54557283982524
3.1,7.2,32.0,73.0,246.71761250235065
3.1,7.3,32.0,74.0,244.53676004539693
3.1,7.4,32.0,75.0,252.25252021384702
3.1,7.5,32.0,76.0,234.0292383720674
3.1,7.6,32.0,77.0,255.5459303410039
3.1,7.7,32.0,78.0,247.6814016134876
3.1,7.8,32.0,79.0,247.19128193278053
3.1,7.9,32.0,80.0,312.5976310921991
3.1,8.0,32.0,81.0,386.5633475105886
3.1,8.1,32.0,82.0,279.9169394017785
3.1,8.2,32.0,83.0,276.2067766386891
3.1,8.3,32.0,84.0,309.0230829146998
3.1,8.4,32.0,85.0,265.9331841195127
3.1,8.5,32.0,86.0,267.98941441080603
3.1,8.6,32.0,87.0,277.23120986174183
3.1,8.7,32.0,88.0,284.180605561924
3.1,8.8,32.0,89.0,293.5412260639167
3.1,8.9,32.0,90.0,251.2925674800775
3.1,9.0,32.0,91.0,326.01555231659336
3.1,9.1,32.0,92.0,288.334379978631
3.1,9.2,32.0,93.0,285.0280016051406
3.1,9.3,32.0,94.0,254.62187023078437
3.1,9.4,32.0,95.0,270.30319680845815
3.1,9.5,32.0,96.0,321.45423784868876
3.1,9.6,32.0,97.0,297.5666285136303
3.1,9.7,32.0,98.0,301.0551611692662
3.1,9.8,32.0,99.0,305.12400920167715
3.1,9.9,32.0,100.0,254.0236615977828
3.1,0.0,32.0,1.0,268.22966331686644
3.1,0.1,32.0,2.0,276.3027840949876
3.1,0.2,32.0,3.0,284.18345998752943
3.1,0.3,32.0,4.0,275.9397944274117
3.1,0.4,32.0,5.0,277.0540847548349
3.1,0.5,32.0,6.0,299.4479666622556
3.1,0.6,32.0,7.0,251.43516596243285
3.1,0.7,32.0,8.0,258.56676317486387
3.1,0.8,32.0,9.0,273.67403653408604
3.1,0.9,32.0,10.0,262.1688617359352
3.1,1.0,32.0,11.0,256.78683726138
3.1,1.1,32.0,12.0,253.27424326385332
3.1,1.2,32.0,13.0,281.24520870865524
3.1,1.3,32.0,14.0,262.6155181005656
3.1,1.4,32.0,15.0,298.08188324074774
3.1,1.5,32.0,16.0,288.42703871077356
3.1,1.6,32.0,17.0,298.4416647439723
3.1,1.7,32.0,18.0,279.27183210377723
3.1,1.8,32.0,19.0,253.30973451507228
3.1,1.9,32.0,20.0,285.84512574836356
3.1,2.0,32.0,21.0,824.6671529401963
3.1,2.1,32.0,22.0,594.148099333436
3.1,2.2,32.0,23.0,571.3899362759352
3.1,2.3,32.0,24.0,641.6368045415006
3.1,2.4,32.0,25.0,637.1531516840179
3.1,2.5,32.0,26.0,635.6638268190428
3.1,2.6,32.0,27.0,597.945653452733
3.1,2.7,32.0,28.0,579.7588412137808
3.1,2.8,32.0,29.0,630.3849241121576
3.1,2.9,32.0,30.0,660.0600171566879
3.1,3.0,32.0,31.0,705.6241032080655
3.1,3.1,32.0,32.0,602.0439143598982
3.2,3.3,33.0,34.0,658.7055535912128
3.2,3.4,33.0,35.0,677.1116380477476
3.2,3.5,33.0,36.0,686.985325524231
3.2,3.6,33.0,37.0,617.2102151750083
3.2,3.7,33.0,38.0,671.3165641385618
3.2,3.8,33.0,39.0,668.7112182050264
3.2,3.9,33.0,40.0,563.3307811633139
3.2,4.0,33.0,41.0,610.3010763777478
3.2,4.1,33.0,42.0,614.4589869893417
3.2,4.2,33.0,43.0,720.4878190045083
3.2,4.3,33.0,44.0,652.9463848162685
3.2,4.4,33.0,45.0,696.2631693746183
3.2,4.5,33.0,46.0,701.03120886932
3.2,4.6,33.0,47.0,641.4717876447526
3.2,4.7,33.0,48.0,598.1853981717558
3.2,4.8,33.0,49.0,656.1369280003269
3.2,4.9,33.0,50.0,606.0388293894216
3.2,5.0,33.0,51.0,575.0880966440277
3.2,5.1,33.0,52.0,594.5318958546067
3.2,5.2,33.0,53.0,706.4916110002677
3.2,5.3,33.0,54.0,624.1508733615821
3.2,5.4,33.0,55.0,617.5846396080201
3.2,5.5,33.0,56.0,604.6027657330575
3.2,5.6,33.0,57.0,601.6977200870871
3.2,5.7,33.0,58.0,623.9893594131066
3.2,5.8,33.0,59.0,630.6230044514292
3.2,5.9,33.0,60.0,572.502361109337
3.2,6.0,33.0,61.0,585.2124225523686
3.2,6.1,33.0,62.0,639.7304615377349
3.2,6.2,33.0,63.0,710.9628631971245
3.2,6.3,33.0,64.0,620.706760811155
3.2,6.4,33.0,65.0,652.0346170337651
3.2,6.5,33.0,66.0,626.3338900797935
3.2,6.6,33.0,67.0,627.1754776196938
3.2,6.7,33.0,68.0,637.3323936085319
3.2,6.8,33.0,69.0,948.957633194635
3.2,6.9,33.0,70.0,226.81356929322652
3.2,7.0,33.0,71.0,237.9375411125628
3.2,7.1,33.0,72.0,234.4099990936745
3.2,7.2,33.0,73.0,218.5254892232025
3.2,7.3,33.0,74.0,231.82664865882282
3.2,7.4,33.0,75.0,253.4306930704057
3.2,7.5,33.0,76.0,265.0591500023753
3.2,7.6,33.0,77.0,234.1593687342185
3.2,7.7,33.0,78.0,253.94286545018028
3.2,7.8,33.0,79.0,244.5209564230486
3.2,7.9,33.0,80.0,233.3522026991366
3.2,8.0,33.0,81.0,486.8828452439492
3.2,8.1,33.0,82.0,256.5848817860356
3.2,8.2,33.0,83.0,309.49587824474486
3.2,8.3,33.0,84.0,278.92901176976704
3.2,8.4,33.0,85.0,243.30537567674085
3.2,8.5,33.0,86.0,265.7227378443904
3.2,8.6,33.0,87.0,308.3455909882005
3.2,8.7,33.0,88.0,278.95909979669494
3.2,8.8,33.0,89.0,303.8376399605051
3.2,8.9,33.0,90.0,313.6841297903526
3.2,9.0,33.0,91.0,282.91415005470174
3.2,9.1,33.0,92.0,281.2632036139882
3.2,9.2,33.0,93.0,283.6092389347021
3.2,9.3,33.0,94.0,270.82224781151376
3.2,9.4,33.0,95.0,276.5711046513399
3.2,9.5,33.0,96.0,287.11580347551285
3.2,9.6,33.0,97.0,257.3426067640589
3.2,9.7,33.0,98.0,285.48925731656914
3.2,9.8,33.0,99.0,302.9132236662598
3.2,9.9,33.0,100.0,303.17365464929276
3.2,0.0,33.0,1.0,262.49913878431744
3.2,0.1,33.0,2.0,273.3636839507407
3.2,0.2,33.0,3.0,262.0669023786276
3.2,0.3,33.0,4.0,316.23978166583663
3.2,0.4,33.0,5.0,291.3783325862021
3.2,0.5,33.0,6.0,264.9541754193605
3.2,0.6,33.0,7.0,268.3256770738406
3.2,0.7,33.0,8.0,246.63257375224052
3.2,0.8,33.0,9.0,264.1605970675756
3.2,0.9,33.0,10.0,270.46232226957034
3.2,1.0,33.0,11.0,281.133921262035
3.2,1.1,33.0,12.0,262.03646894153104
3.2,1.2,33.0,13.0,286.752371298607
3.2,1.3,33.0,14.0,260.38631294949533
3.2,1.4,33.0,15.0,261.21808076747067
3.2,1.5,33.0,16.0,281.66340501553447
3.2,1.6,33.0,17.0,264.3132333222216
3.2,1.7,33.0,18.0,267.5867103981031
3.2,1.8,33.0,19.0,263.88020874676016
3.2,1.9,33.0,20.0,266.6541559425981
3.2,2.0,33.0,21.0,770.6849313700255
3.2,2.1,33.0,22.0,586.5136446948293
3.2,2.2,33.0,23.0,699.9176200345715
3.2,2.3,33.0,24.0,610.9686591057757
3.2,2.4,33.0,25.0,657.4938365926567
3.2,2.5,33.0,26.0,657.9717061537915
3.2,2.6,33.0,27.0,586.7914314591352
3.2,2.7,33.0,28.0,627.6314647096517
3.2,2.8,33.0,29.0,1237.0343455788645
3.2,2.9,33.0,30.0,697.3847296478692
3.2,3.0,33.0,31.0,682.8759136248026
3.2,3.1,33.0,32.0,611.996863375319
3.2,3.2,33.0,33.0,701.5909223794035
3.3,3.4,34.0,35.0,556.132135384719
3.3,3.5,34.0,36.0,618.3764937850947
3.3,3.6,34.0,37.0,644.7518108697019
3.3,3.7,34.0,38.0,635.6537083238957
3.3,3.8,34.0,39.0,712.1664639314648
3.3,3.9,34.0,40.0,617.6867292530795
3.3,4.0,34.0,41.0,608.5928046248907
3.3,4.1,34.0,42.0,664.475796928102
3.3,4.2,34.0,43.0,635.848575085208
3.3,4.3,34.0,44.0,592.5350996935282
3.3,4.4,34.0,45.0,692.435675464188
3.3,4.5,34.0,46.0,607.4248893086382
3.3,4.6,34.0,47.0,528.1750158424198
3.3,4.7,34.0,48.0,594.7756997147527
3.3,4.8,34.0,49.0,655.7606132704515
3.3,4.9,34.0,50.0,762.0265062091534
3.3,5.0,34.0,51.0,566.8983332230979
3.3,5.1,34.0,52.0,649.5613026582739
3.3,5.2,34.0,53.0,562.1555762963208
3.3,5.3,34.0,54.0,667.8569421025991
3.3,5.4,34.0,55.0,695.4457497918575
3.3,5.5,34.0,56.0,586.0011873597157
3.3,5.6,34.0,57.0,613.4380083507574
3.3,5.7,34.0,58.0,648.5765655632567
3.3,5.8,34.0,59.0,737.8732500040786
3.3,5.9,34.0,60.0,592.4447646097565
3.3,6.0,34.0,61.0,674.4641549626268
3.3,6.1,34.0,62.0,578.789066776008
3.3,6.2,34.0,63.0,630.6827294475314
3.3,6.3,34.0,64.0,624.649798887626
3.3,6.4,34.0,65.0,622.9391804894115
3.3,6.5,34.0,66.0,582.5727632278266
3.3,6.6,34.0,67.0,623.2344204253238
3.3,6.7,34.0,68.0,958.9483945651851
3.3,6.8,34.0,69.0,225.89431271783934
3.3,6.9,34.0,70.0,284.10961535203745
3.3,7.0,34.0,71.0,244.5207687984227
3.3,7.1,34.0,72.0,231.96721897077458
3.3,7.2,34.0,73.0,263.3011023173532
3.3,7.3,34.0,74.0,255.45229776330024
3.3,7.4,34.0,75.0,228.2006834757438
3.3,7.5,34.0,76.0,414.0128489465525
3.3,7.6,34.0,77.0,229.1193119013363
3.3,7.7,34.0,78.0,245.2534217098044
3.3,7.8,34.0,79.0,237.0280007061386
3.3,7.9,34.0,80.0,265.34520459919827
3.3,8.0,34.0,81.0,390.88435277148074
3.3,8.1,34.0,82.0,273.17333772702034
3.3,8.2,34.0,83.0,295.32837276439164
3.3,8.3,34.0,84.0,285.63865699173095
3.3,8.4,34.0,85.0,298.94452878362506
3.3,8.5,34.0,86.0,293.801093160665
3.3,8.6,34.0,87.0,283.72375216456226
3.3,8.7,34.0,88.0,294.9171171922173
3.3,8.8,34.0,89.0,281.85231114011174
3.3,8.9,34.0,90.0,283.80081803653894
3.3,9.0,34.0,91.0,285.89032233155706
3.3,9.1,34.0,92.0,292.71522795810654
3.3,9.2,34.0,93.0,273.1964071743606
3.3,9.3,34.0,94.0,289.8971070171533
3.3,9.4,34.0,95.0,256.4244813063857
3.3,9.5,34.0,96.0,288.904261169848
3.3,9.6,34.0,97.0,351.6585244981591
3.3,9.7,34.0,98.0,268.4504672937508
3.3,9.8,34.0,99.0,318.8068587165958
3.3,9.9,34.0,100.0,258.77094691973497
3.3,0.0,34.0,1.0,280.9225504134373
3.3,0.1,34.0,2.0,272.98221608665176
3.3,0.2,34.0,3.0,268.5258063466455
3.3,0.3,34.0,4.0,254.61395391146402
3.3,0.4,34.0,5.0,284.62060053086475
3.3,0.5,34.0,6.0,234.31373162654
3.3,0.6,34.0,7.0,275.39660694826887
3.3,0.7,34.0,8.0,288.1393215306314
3.3,0.8,34.0,9.0,288.5936113286845
3.3,0.9,34.0,10.0,289.833489919472
3.3,1.0,34.0,11.0,285.62455580592757
3.3,1.1,34.0,12.0,264.0686041260437
3.3,1.2,34.0,13.0,274.73405317406974
3.3,1.3,34.0,14.0,270.165984678757
3.3,1.4,34.0,15.0,278.79233960481037
3.3,1.5,34.0,16.0,265.23044790567974
3.3,1.6,34.0,17.0,255.69522253349015
3.3,1.7,34.0,18.0,276.4883495139797
3.3,1.8,34.0,19.0,272.2050864350095
3.3,1.9,34.0,20.0,264.5392859998263
3.3,2.0,34.0,21.0,745.2532805104094
3.3,2.1,34.0,22.0,644.0003539491794
3.3,2.2,34.0,23.0,689.1429568863542
3.3,2.3,34.0,24.0,677.0707217423628
3.3,2.4,34.0,25.0,573.7893865141025
3.3,2.5,34.0,26.0,634.1027939919345
3.3,2.6,34.0,27.0,597.5600071216379
3.3,2.7,34.0,28.0,694.6419989652983
3.3,2.8,34.0,29.0,711.0431750174844
3.3,2.9,34.0,30.0,532.2336427641005
3.3,3.0,34.0,31.0,703.8367234974867
3.3,3.1,34.0,32.0,661.820306732827
3.3,3.2,34.0,33.0,672.0356407318368
3.3,3.3,34.0,34.0,722.7889544262474
3.4,3.5,35.0,36.0,687.4167238330776
3.4,3.6,35.0,37.0,615.6937666847683
3.4,3.7,35.0,38.0,589.6987788717563
3.4,3.8,35.0,39.0,610.8793386046345
3.4,3.9,35.0,40.0,586.0377339540632
3.4,4.0,35.0,41.0,654.3186659576944
3.4,4.1,35.0,42.0,658.6959211521042
3.4,4.2,35.0,43.0,587.6745814017222
3.4,4.3,35.0,44.0,556.6442676931607
3.4,4.4,35.0,45.0,716.1969657307886
3.4,4.5,35.0,46.0,594.876002422659
3.4,4.6,35.0,47.0,657.5886718619414
3.4,4.7,35.0,48.0,590.8517272794346
3.4,4.8,35.0,49.0,603.0142906916611
3.4,4.9,35.0,50.0,741.6132389502251
3.4,5.0,35.0,51.0,681.5911832565613
3.4,5.1,35.0,52.0,557.6724512897302
3.4,5.2,35.0,53.0,590.5023527033339
3.4,5.3,35.0,54.0,682.1745514142483
3.4,5.4,35.0,55.0,655.1674676703748
3.4,5.5,35.0,56.0,598.289426926151
3.4,5.6,35.0,57.0,625.0436122578732
3.4,5.7,35.0,58.0,577.7406120362398
3.4,5.8,35.0,59.0,587.415599182244
3.4,5.9,35.0,60.0,625.7782963393921
3.4,6.0,35.0,61.0,717.2107621884445
3.4,6.1,35.0,62.0,595.8391441353048
3.4,6.2,35.0,63.0,740.2949011072158
3.4,6.3,35.0,64.0,641.1213339358673
3.4,6.4,35.0,65.0,644.8408084942125
3.4,6.5,35.0,66.0,631.3765802691518
3.4,6.6,35.0,67.0,857.793847213205
3.4,6.7,35.0,68.0,221.09862648054653
3.4,6.8,35.0,69.0,218.42586178730667
3.4,6.9,35.0,70.0,262.0821182567099
3.4,7.0,35.0,71.0,236.32856095845443
3.4,7.1,35.0,72.0,224.25185595987188
3.4,7.2,35.0,73.0,266.77246653828314
3.4,7.3,35.0,74.0,244.36333084926278
3.4,7.4,35.0,75.0,246.23904786815663
3.4,7.5,35.0,76.0,240.7727174882095
3.4,7.6,35.0,77.0,251.1210871025001
3.4,7.7,35.0,78.0,250.2198071737341
3.4,7.8,35.0,79.0,226.09743827831247
3.4,7.9,35.0,80.0,235.92225609686778
3.4,8.0,35.0,81.0,381.53426476941587
3.4,8.1,35.0,82.0,250.76676915751642
3.4,8.2,35.0,83.0,381.476310464129
3.4,8.3,35.0,84.0,283.6052402146376
3.4,8.4,35.0,85.0,287.6939325321093
3.4,8.5,35.0,86.0,297.651704659713
3.4,8.6,35.0,87.0,276.05010140733077
3.4,8.7,35.0,88.0,260.63584043141833
3.4,8.8,35.0,89.0,288.73734683070614
3.4,8.9,35.0,90.0,307.79353752948856
3.4,9.0,35.0,91.0,313.36298338468663
3.4,9.1,35.0,92.0,256.1755824497451
3.4,9.2,35.0,93.0,293.3328875741627
3.4,9.3,35.0,94.0,274.32705516436556
3.4,9.4,35.0,95.0,307.49580980995864
3.4,9.5,35.0,96.0,286.7422478487563
3.4,9.6,35.0,97.0,271.828248538182
3.4,9.7,35.0,98.0,265.88284727409575
3.4,9.8,35.0,99.0,301.38796959706684
3.4,9.9,35.0,100.0,282.2399757836134
3.4,0.0,35.0,1.0,271.2370828479792
3.4,0.1,35.0,2.0,268.32555417672324
3.4,0.2,35.0,3.0,268.42818946607645
3.4,0.3,35.0,4.0,286.57486449261273
3.4,0.4,35.0,5.0,277.29804494610335
3.4,0.5,35.0,6.0,286.05277934388397
3.4,0.6,35.0,7.0,316.40370147648196
3.4,0.7,35.0,8.0,257.3142099757482
3.4,0.8,35.0,9.0,279.7964561254419
3.4,0.9,35.0,10.0,300.3507889193131
3.4,1.0,35.0,11.0,260.86866222139605
3.4,1.1,35.0,12.0,258.96964221404016
3.4,1.2,35.0,13.0,267.4250032574207
3.4,1.3,35.0,14.0,274.08715853345734
3.4,1.4,35.0,15.0,267.98915507861085
3.4,1.5,35.0,16.0,274.0431856259187
3.4,1.6,35.0,17.0,269.5941142065028
3.4,1.7,35.0,18.0,328.129808451333
3.4,1.8,35.0,19.0,250.26052976543863
3.4,1.9,35.0,20.0,257.8518401692069
3.4,2.0,35.0,21.0,793.0498675752706
3.4,2.1,35.0,22.0,690.4229479687049
3.4,2.2,35.0,23.0,593.4999381084316
3.4,2.3,35.0,24.0,747.2529727519325
3.4,2.4,35.0,25.0,635.1809522092916
3.4,2.5,35.0,26.0,607.1863675629038
3.4,2.6,35.0,27.0,698.7456705370075
3.4,2.7,35.0,28.0,668.1252740845795
3.4,2.8,35.0,29.0,596.3128213141052
3.4,2.9,35.0,30.0,623.584106234178
3.4,3.0,35.0,31.0,735.9449561617174
3.4,3.1,35.0,32.0,656.1052696632927
3.4,3.2,35.0,33.0,699.9869638523604
3.4,3.3,35.0,34.0,613.1849251381396
3.4,3.4,35.0,35.0,669.2072856399163
3.5,3.6,36.0,37.0,572.6754264064833
3.5,3.7,36.0,38.0,572.2159163288741
3.5,3.8,36.0,39.0,622.3625003037571
3.5,3.9,36.0,40.0,653.0137841806794
3.5,4.0,36.0,41.0,633.5590884255631
3.5,4.1,36.0,42.0,610.9482352206248
3.5,4.2,36.0,43.0,609.0760022910545
3.5,4.3,36.0,44.0,570.4117459973826
3.5,4.4,36.0,45.0,587.482200644389
3.5,4.5,36.0,46.0,580.1135767805101
3.5,4.6,36.0,47.0,548.0562168941652
3.5,4.7,36.0,48.0,598.8153055326488
3.5,4.8,36.0,49.0,618.6146100604702
3.5,4.9,36.0,50.0,690.6020561896355
3.5,5.0,36.0,51.0,595.6676831135132
3.5,5.1,36.0,52.0,658.3464796432528
3.5,5.2,36.0,53.0,675.0114469798353
3.5,5.3,36.0,54.0,688.2274865790766
3.5,5.4,36.0,55.0,604.3948913993938
3.5,5.5,36.0,56.0,654.5868077029266
3.5,5.6,36.0,57.0,590.8066371164012
3.5,5.7,36.0,58.0,612.8857348641778
3.5,5.8,36.0,59.0,563.8049318775403
3.5,5.9,36.0,60.0,715.8780004320533
3.5,6.0,36.0,61.0,545.8219980582943
3.5,6.1,36.0,62.0,633.1677077684469
3.5,6.2,36.0,63.0,654.5148665550871
3.5,6.3,36.0,64.0,698.6933630590064
3.5,6.4,36.0,65.0,646.3411763765355
3.5,6.5,36.0,66.0,934.785807219135
3.5,6.6,36.0,67.0,238.60196472207937
3.5,6.7,36.0,68.0,249.15647940833094
3.5,6.8,36.0,69.0,260.36982720050304
3.5,6.9,36.0,70.0,275.48673324669386
3.5,7.0,36.0,71.0,216.97244850382015
3.5,7.1,36.0,72.0,239.90048801959136
3.5,7.2,36.0,73.0,247.863246239647
3.5,7.3,36.0,74.0,235.93468878488932
3.5,7.4,36.0,75.0,241.21390025088425
3.5,7.5,36.0,76.0,272.8518949136493
3.5,7.6,36.0,77.0,269.61801428721697
3.5,7.7,36.0,78.0,260.26066385174124
3.5,7.8,36.0,79.0,256.88315419091435
3.5,7.9,36.0,80.0,230.8890620315109
3.5,8.0,36.0,81.0,448.8746935781543
3.5,8.1,36.0,82.0,333.27329344517807
3.5,8.2,36.0,83.0,255.7337157192209
3.5,8.3,36.0,84.0,290.44981829841583
3.5,8.4,36.0,85.0,345.0148483178593
3.5,8.5,36.0,86.0,295.59525825845674
3.5,8.6,36.0,87.0,304.0006893604662
3.5,8.7,36.0,88.0,270.7614360070013
3.5,8.8,36.0,89.0,266.25459127810683
3.5,8.9,36.0,90.0,292.6920545245156
3.5,9.0,36.0,91.0,261.0256081562492
3.5,9.1,36.0,92.0,288.1331781905262
3.5,9.2,36.0,93.0,284.13646567434154
3.5,9.3,36.0,94.0,271.4199740429238
3.5,9.4,36.0,95.0,272.65055993912347
3.5,9.5,36.0,96.0,300.1026224783821
3.5,9.6,36.0,97.0,296.7858521220752
3.5,9.7,36.0,98.0,258.4534139326879
3.5,9.8,36.0,99.0,267.4449948850632
3.5,9.9,36.0,100.0,287.2360061507272
3.5,0.0,36.0,1.0,264.50050180188543
3.5,0.1,36.0,2.0,285.0556250524068
3.5,0.2,36.0,3.0,266.96845460790007
3.5,0.3,36.0,4.0,251.57095896860338
3.5,0.4,36.0,5.0,264.9497775469601
3.5,0.5,36.0,6.0,254.46185205113784
3.5,0.6,36.0,7.0,244.1890032572948
3.5,0.7,36.0,8.0,261.4573712213539
3.5,0.8,36.0,9.0,278.8703922822824
3.5,0.9,36.0,10.0,291.67505908441854
3.5,1.0,36.0,11.0,330.23506919385864
3.5,1.1,36.0,12.0,239.3066387407126
3.5,1.2,36.0,13.0,260.16931469646613
3.5,1.3,36.0,14.0,289.505320956268
3.5,1.4,36.0,15.0,267.80172533916397
3.5,1.5,36.0,16.0,257.1662605083591
3.5,1.6,36.0,17.0,300.62538886535026
3.5,1.7,36.0,18.0,272.9421074700485
3.5,1.8,36.0,19.0,249.31141056923374
3.5,1.9,36.0,20.0,256.397148575644
3.5,2.0,36.0,21.0,786.7768394528346
3.5,2.1,36.0,22.0,660.562603054695
3.5,2.2,36.0,23.0,597.3874050886867
3.5,2.3,36.0,24.0,608.1350216742096
3.5,2.4,36.0,25.0,636.767872427138
3.5,2.5,36.0,26.0,688.5420905042938
3.5,2.6,36.0,27.0,791.9086826988124
3.5,2.7,36.0,28.0,660.1308565989692
3.5,2.8,36.0,29.0,697.2483036941318
3.5,2.9,36.0,30.0,766.9140888716062
3.5,3.0,36.0,31.0,653.975772330963
3.5,3.1,36.0,32.0,683.2884687214962
3.5,3.2,36.0,33.0,735.9790126858551
3.5,3.3,36.0,34.0,662.8395477452718
3.5,3.4,36.0,35.0,660.0257436311686
3.5,3.5,36.0,36.0,629.9877715401879
3.6,3.7,37.0,38.0,617.4363460389098
3.6,3.8,37.0,39.0,697.4723580309409
3.6,3.9,37.0,40.0,583.0434524940692
3.6,4.0,37.0,41.0,559.5299121244508
3.6,4.1,37.0,42.0,592.4825809651335
3.6,4.2,37.0,43.0,581.7805686504392
3.6,4.3,37.0,44.0,588.3029939987284
3.6,4.4,37.0,45.0,734.108751609071
3.6,4.5,37.0,46.0,590.1097338056009
3.6,4.6,37.0,47.0,660.9332911423935
3.6,4.7,37.0,48.0,562.3496586944356
3.6,4.8,37.0,49.0,635.0279328336549
3.6,4.9,37.0,50.0,586.43528597305
3.6,5.0,37.0,51.0,700.3420861495928
3.6,5.1,37.0,52.0,646.8761715654417
3.6,5.2,37.0,53.0,701.0743961979094
3.6,5.3,37.0,54.0,594.2973630793416
3.6,5.4,37.0,55.0,607.8232218581056
3.6,5.5,37.0,56.0,602.1311551601804
3.6,5.6,37.0,57.0,567.2253208498894
3.6,5.7,37.0,58.0,637.7054380852655
3.6,5.8,37.0,59.0,666.7268284601175
3.6,5.9,37.0,60.0,636.0103047891614
3.6,6.0,37.0,61.0,655.4699517863876
3.6,6.1,37.0,62.0,664.9813472395786
3.6,6.2,37.0,63.0,643.1854647133047
3.6,6.3,37.0,64.0,749.3040065983322
3.6,6.4,37.0,65.0,909.8659991273786
3.6,6.5,37.0,66.0,266.76695553777716
3.6,6.6,37.0,67.0,247.05895127128866
3.6,6.7,37.0,68.0,236.5704845819748
3.6,6.8,37.0,69.0,231.08309891735658
3.6,6.9,37.0,70.0,232.8625682955934
3.6,7.0,37.0,71.0,249.0141374605853
3.6,7.1,37.0,72.0,263.508107898754
3.6,7.2,37.0,73.0,212.26182514029963
3.6,7.3,37.0,74.0,258.4557260146956
3.6,7.4,37.0,75.0,235.25152598453485
3.6,7.5,37.0,76.0,267.3530917932436
3.6,7.6,37.0,77.0,244.3443573552096
3.6,7.7,37.0,78.0,251.5892185725894
3.6,7.8,37.0,79.0,255.1884261186918
3.6,7.9,37.0,80.0,248.82958121262553
3.6,8.0,37.0,81.0,376.49227853486093
3.6,8.1,37.0,82.0,296.3830229813526
3.6,8.2,37.0,83.0,270.3939292600616
3.6,8.3,37.0,84.0,264.0616540277248
3.6,8.4,37.0,85.0,274.7452931813085
3.6,8.5,37.0,86.0,266.06885108071225
3.6,8.6,37.0,87.0,290.83886128435313
3.6,8.7,37.0,88.0,288.85286895378414
3.6,8.8,37.0,89.0,292.62782473266543
3.6,8.9,37.0,90.0,260.5941901494495
3.6,9.0,37.0,91.0,292.9307745946734
3.6,9.1,37.0,92.0,281.74998457450715
3.6,9.2,37.0,93.0,332.7140817440475
3.6,9.3,37.0,94.0,285.0226002337886
3.6,9.4,37.0,95.0,290.56732584343825
3.6,9.5,37.0,96.0,298.7701388807969
3.6,9.6,37.0,97.0,397.69891875437384
3.6,9.7,37.0,98.0,298.46368189849017
3.6,9.8,37.0,99.0,271.94083617738147
3.6,9.9,37.0,100.0,303.68724320384837
3.6,0.0,37.0,1.0,265.04952812035725
3.6,0.1,37.0,2.0,307.3069610412886
3.6,0.2,37.0,3.0,282.1195729647696
3.6,0.3,37.0,4.0,258.99541922662456
3.6,0.4,37.0,5.0,245.73700519435928
3.6,0.5,37.0,6.0,240.62404491285008
3.6,0.6,37.0,7.0,255.17845811229898
3.6,0.7,37.0,8.0,265.3190354938042
3.6,0.8,37.0,9.0,302.5901996821841
3.6,0.9,37.0,10.0,267.73113021317914
3.6,1.0,37.0,11.0,296.7739849068972
3.6,1.1,37.0,12.0,260.9192900171946
3.6,1.2,37.0,13.0,285.8486916327996
3.6,1.3,37.0,14.0,249.17481883644282
3.6,1.4,37.0,15.0,272.5882451089634
3.6,1.5,37.0,16.0,282.32901290300003
3.6,1.6,37.0,17.0,257.9954514073524
3.6,1.7,37.0,18.0,262.83461089856365
3.6,1.8,37.0,19.0,289.4355312142485
3.6,1.9,37.0,20.0,277.42454623916905
3.6,2.0,37.0,21.0,836.5149746276246
3.6,2.1,37.0,22.0,630.3248008844529
3.6,2.2,37.0,23.0,550.4343452232057
3.6,2.3,37.0,24.0,663.1061609266245
3.6,2.4,37.0,25.0,752.8281230349787
3.6,2.5,37.0,26.0,718.1321325969985
3.6,2.6,37.0,27.0,646.1859113368697
3.6,2.7,37.0,28.0,596.6413963502836
3.6,2.8,37.0,29.0,683.8876289605272
3.6,2.9,37.0,30.0,663.9487109585975
3.6,3.0,37.0,31.0,646.3747661871298
3.6,3.1,37.0,32.0,648.6453351754197
3.6,3.2,37.0,33.0,656.638608023681
3.6,3.3,37.0,34.0,695.2211216779648
3.6,3.4,37.0,35.0,611.5595757385573
3.6,3.5,37.0,36.0,695.0624306140879
3.6,3.6,37.0,37.0,572.8739412706537
3.7,3.8,38.0,39.0,620.0199272850248
3.7,3.9,38.0,40.0,668.1344270054701
3.7,4.0,38.0,41.0,639.5522528971871
3.7,4.1,38.0,42.0,622.8013203114785
3.7,4.2,38.0,43.0,612.3682659726381
3.7,4.3,38.0,44.0,656.862536024465
3.7,4.4,38.0,45.0,531.5931226760991
3.7,4.5,38.0,46.0,652.5161489868334
3.7,4.6,38.0,47.0,531.0106524948404
3.7,4.7,38.0,48.0,655.6078548615329
3.7,4.8,38.0,49.0,600.263813970093
3.7,4.9,38.0,50.0,636.7014511768351
3.7,5.0,38.0,51.0,578.9243234374898
3.7,5.1,38.0,52.0,706.5661097488857
3.7,5.2,38.0,53.0,647.1187192035375
3.7,5.3,38.0,54.0,578.1115012521565
3.7,5.4,38.0,55.0,650.408922172448
3.7,5.5,38.0,56.0,661.8620811216637
3.7,5.6,38.0,57.0,559.1979710435427
3.7,5.7,38.0,58.0,648.707965127396
3.7,5.8,38.0,59.0,634.1580956084737
3.7,5.9,38.0,60.0,558.4963261873393
3.7,6.0,38.0,61.0,760.4641570084513
3.7,6.1,38.0,62.0,583.856575643487
3.7,6.2,38.0,63.0,613.3587378130397
3.7,6.3,38.0,64.0,970.6335512414289
3.7,6.4,38.0,65.0,241.11188280296173
3.7,6.5,38.0,66.0,255.6435424537356
3.7,6.6,38.0,67.0,235.45780992619726
3.7,6.7,38.0,68.0,239.29896949675899
3.7,6.8,38.0,69.0,268.00618694858616
3.7,6.9,38.0,70.0,253.52597239008006
3.7,7.0,38.0,71.0,254.89098554377588
3.7,7.1,38.0,72.0,216.7431815587995
3.7,7.2,38.0,73.0,247.91997111054002
3.7,7.3,38.0,74.0,248.17249797327491
3.7,7.4,38.0,75.0,252.92944893586727
3.7,7.5,38.0,76.0,256.5014232953984
3.7,7.6,38.0,77.0,239.89748860689267
3.7,7.7,38.0,78.0,239.1057206027263
3.7,7.8,38.0,79.0,219.35347071676577
3.7,7.9,38.0,80.0,229.18345937666115
3.7,8.0,38.0,81.0,431.94276063798293
3.7,8.1,38.0,82.0,317.91134121980315
3.7,8.2,38.0,83.0,266.41920840928447
3.7,8.3,38.0,84.0,267.78617215303626
3.7,8.4,38.0,85.0,264.5694283697171
3.7,8.5,38.0,86.0,295.5128512236377
3.7,8.6,38.0,87.0,271.45193223165535
3.7,8.7,38.0,88.0,293.1320109555214
3.7,8.8,38.0,89.0,285.6704871445676
3.7,8.9,38.0,90.0,267.32037523680464
3.7,9.0,38.0,91.0,267.07704336061374
3.7,9.1,38.0,92.0,269.73918805463586
3.7,9.2,38.0,93.0,274.90316713189605
3.7,9.3,38.0,94.0,261.58642427117525
3.7,9.4,38.0,95.0,278.14314516727404
3.7,9.5,38.0,96.0,276.80017201618256
3.7,9.6,38.0,97.0,257.68581041583485
3.7,9.7,38.0,98.0,258.14224483463295
3.7,9.8,38.0,99.0,249.5227414578388
3.7,9.9,38.0,100.0,282.51782321176796
3.7,0.0,38.0,1.0,255.37641656899643
3.7,0.1,38.0,2.0,274.49942148464595
3.7,0.2,38.0,3.0,244.25564836934362
3.7,0.3,38.0,4.0,275.21578621594057
3.7,0.4,38.0,5.0,309.2703023434079
3.7,0.5,38.0,6.0,273.5746657202364
3.7,0.6,38.0,7.0,259.3742541875713
3.7,0.7,38.0,8.0,266.90413215414884
3.7,0.8,38.0,9.0,278.63255293121455
3.7,0.9,38.0,10.0,310.0328060872415
3.7,1.0,38.0,11.0,261.04050700162645
3.7,1.1,38.0,12.0,270.65246930989537
3.7,1.2,38.0,13.0,270.20806875796103
3.7,1.3,38.0,14.0,297.30083443442015
3.7,1.4,38.0,15.0,267.80901247149035
3.7,1.5,38.0,16.0,266.0284101236262
3.7,1.6,38.0,17.0,261.5230421398773
3.7,1.7,38.0,18.0,287.7510421604206
3.7,1.8,38.0,19.0,260.2974013262325
3.7,1.9,38.0,20.0,249.84906827679083
3.7,2.0,38.0,21.0,747.6959224941642
3.7,2.1,38.0,22.0,594.2914300870603
3.7,2.2,38.0,23.0,638.8513700307499
3.7,2.3,38.0,24.0,738.0474059727491
3.7,2.4,38.0,25.0,630.5726182361657
3.7,2.5,38.0,26.0,729.8901115642376
3.7,2.6,38.0,27.0,668.6561631500817
3.7,2.7,38.0,28.0,687.3762557108759
3.7,2.8,38.0,29.0,625.625599830908
3.7,2.9,38.0,30.0,675.3776891515654
3.7,3.0,38.0,31.0,667.0385273671136
3.7,3.1,38.0,32.0,588.4843183433111
3.7,3.2,38.0,33.0,621.3357641168652
3.7,3.3,38.0,34.0,600.7095591900675
3.7,3.4,38.0,35.0,636.2266576582049
3.7,3.5,38.0,36.0,560.5020902733902
3.7,3.6,38.0,37.0,526.8167463213407
3.7,3.7,38.0,38.0,643.02967626055
3.8,3.9,39.0,40.0,584.2094244244504
3.8,4.0,39.0,41.0,622.21400014645
3.8,4.1,39.0,42.0,635.8309073570559
3.8,4.2,39.0,43.0,622.1512897267827
3.8,4.3,39.0,44.0,561.0018878920633
3.8,4.4,39.0,45.0,536.9838295518623
3.8,4.5,39.0,46.0,634.7046266380751
3.8,4.6,39.0,47.0,603.6086334490506
3.8,4.7,39.0,48.0,646.0547490967757
3.8,4.8,39.0,49.0,608.9050277444611
3.8,4.9,39.0,50.0,606.6257381272335
3.8,5.0,39.0,51.0,661.9303662041598
3.8,5.1,39.0,52.0,601.4028723460651
3.8,5.2,39.0,53.0,763.5557129516731
3.8,5.3,39.0,54.0,562.3289154345542
3.8,5.4,39.0,55.0,627.6093861299481
3.8,5.5,39.0,56.0,580.0936413866475
3.8,5.6,39.0,57.0,588.8599332253459
3.8,5.7,39.0,58.0,618.8461844915681
3.8,5.8,39.0,59.0,651.7706863283883
3.8,5.9,39.0,60.0,645.520468957725
3.8,6.0,39.0,61.0,567.8811703988712
3.8,6.1,39.0,62.0,551.0020641109303
3.8,6.2,39.0,63.0,921.8576567136383
3.8,6.3,39.0,64.0,247.52659505558793
3.8,6.4,39.0,65.0,233.908414479142
3.8,6.5,39.0,66.0,240.50623344123576
3.8,6.6,39.0,67.0,247.07331429234313
3.8,6.7,39.0,68.0,229.30397480765214
3.8,6.8,39.0,69.0,243.12327591800667
3.8,6.9,39.0,70.0,274.5010019205043
3.8,7.0,39.0,71.0,237.2260422505298
3.8,7.1,39.0,72.0,222.37856679630812
3.8,7.2,39.0,73.0,272.37190060300674
3.8,7.3,39.0,74.0,265.44586266442946
3.8,7.4,39.0,75.0,243.0733029610904
3.8,7.5,39.0,76.0,251.82008946193415
3.8,7.6,39.0,77.0,239.75850610485222
3.8,7.7,39.0,78.0,249.90986936302048
3.8,7.8,39.0,79.0,245.64842102516525
3.8,7.9,39.0,80.0,230.85275490268788
3.8,8.0,39.0,81.0,388.89516121923873
3.8,8.1,39.0,82.0,278.46901039070497
3.8,8.2,39.0,83.0,283.3769826095374
3.8,8.3,39.0,84.0,292.7100616872864
3.8,8.4,39.0,85.0,257.62889779044656
3.8,8.5,39.0,86.0,268.4437615841472
3.8,8.6,39.0,87.0,258.7884859261316
3.8,8.7,39.0,88.0,419.5317795529983
3.8,8.8,39.0,89.0,271.6818074827003
3.8,8.9,39.0,90.0,295.00655952373586
3.8,9.0,39.0,91.0,275.57606229018654
3.8,9.1,39.0,92.0,310.54338076823416
3.8,9.2,39.0,93.0,271.3552414793417
3.8,9.3,39.0,94.0,250.39634996732033
3.8,9.4,39.0,95.0,292.743223966777
3.8,9.5,39.0,96.0,287.5093840486194
3.8,9.6,39.0,97.0,285.099885796841
3.8,9.7,39.0,98.0,250.35904454404422
3.8,9.8,39.0,99.0,330.8032457435546
3.8,9.9,39.0,100.0,309.466551640374
3.8,0.0,39.0,1.0,290.51403272367037
3.8,0.1,39.0,2.0,257.3483390017648
3.8,0.2,39.0,3.0,269.60931099130215
3.8,0.3,39.0,4.0,294.5603864805295
3.8,0.4,39.0,5.0,267.61769402640886
3.8,0.5,39.0,6.0,270.6440361572619
3.8,0.6,39.0,7.0,270.7846466806164
3.8,0.7,39.0,8.0,274.93608671348403
3.8,0.8,39.0,9.0,293.87655169799035
3.8,0.9,39.0,10.0,303.12880801235025
3.8,1.0,39.0,11.0,258.4319143661957
3.8,1.1,39.0,12.0,254.240230302686
3.8,1.2,39.0,13.0,273.7451999767121
3.8,1.3,39.0,14.0,278.82578678413626
3.8,1.4,39.0,15.0,259.64669857997416
3.8,1.5,39.0,16.0,375.2674187520548
3.8,1.6,39.0,17.0,242.9218607759268
3.8,1.7,39.0,18.0,267.72937505907834
3.8,1.8,39.0,19.0,267.7183108041004
3.8,1.9,39.0,20.0,259.1191433764209
3.8,2.0,39.0,21.0,804.2524199664651
3.8,2.1,39.0,22.0,596.4057237608266
3.8,2.2,39.0,23.0,666.2524618221029
3.8,2.3,39.0,24.0,730.6132629373868
3.8,2.4,39.0,25.0,608.9187499173809
3.8,2.5,39.0,26.0,695.1381062423982
3.8,2.6,39.0,27.0,713.5523555734823
3.8,2.7,39.0,28.0,760.6987078032555
3.8,2.8,39.0,29.0,665.6310497711075
3.8,2.9,39.0,30.0,640.3994255560713
3.8,3.0,39.0,31.0,677.0409149780647
3.8,3.1,39.0,32.0,666.0020998914807
3.8,3.2,39.0,33.0,622.5805272296183
3.8,3.3,39.0,34.0,553.8370780096624
3.8,3.4,39.0,35.0,625.8092933809323
3.8,3.5,39.0,36.0,661.7873343342712
3.8,3.6,39.0,37.0,668.8767785185493
3.8,3.7,39.0,38.0,668.123281111887
3.8,3.8,39.0,39.0,639.1781565250197
3.9,4.0,40.0,41.0,627.4442934025486
3.9,4.1,40.0,42.0,704.2989914635585
3.9,4.2,40.0,43.0,586.9865970028432
3.9,4.3,40.0,44.0,581.3327677126487
3.9,4.4,40.0,45.0,612.8832451700497
3.9,4.5,40.0,46.0,650.4126016590087
3.9,4.6,40.0,47.0,538.8230859065822
3.9,4.7,40.0,48.0,602.2076408837004
3.9,4.8,40.0,49.0,602.8072313098803
3.9,4.9,40.0,50.0,757.5030077948315
3.9,5.0,40.0,51.0,582.3546521105457
3.9,5.1,40.0,52.0,675.4567487265679
3.9,5.2,40.0,53.0,608.313505940749
3.9,5.3,40.0,54.0,594.6607889754927
3.9,5.4,40.0,55.0,613.6975288275146
3.9,5.5,40.0,56.0,690.2529387217301
3.9,5.6,40.0,57.0,621.600877930228
3.9,5.7,40.0,58.0,664.6696842437424
3.9,5.8,40.0,59.0,615.7452623280209
3.9,5.9,40.0,60.0,616.7838463002182
3.9,6.0,40.0,61.0,646.8979392158494
3.9,6.1,40.0,62.0,905.0505811473189
3.9,6.2,40.0,63.0,238.40294659894673
3.9,6.3,40.0,64.0,226.11579828966921
3.9,6.4,40.0,65.0,254.90322628773592
3.9,6.5,40.0,66.0,241.52029112799133
3.9,6.6,40.0,67.0,262.28350421729317
3.9,6.7,40.0,68.0,251.8127769379168
3.9,6.8,40.0,69.0,244.72075302818078
3.9,6.9,40.0,70.0,226.30449073605166
3.9,7.0,40.0,71.0,241.63494647266316
3.9,7.1,40.0,72.0,248.67002805009696
3.9,7.2,40.0,73.0,223.8482012562415
3.9,7.3,40.0,74.0,251.75494151707255
3.9,7.4,40.0,75.0,238.13294833964
3.9,7.5,40.0,76.0,236.0351062961112
3.9,7.6,40.0,77.0,217.26651257979162
3.9,7.7,40.0,78.0,273.1741344847956
3.9,7.8,40.0,79.0,245.56003297235637
3.9,7.9,40.0,80.0,224.45816122463333
3.9,8.0,40.0,81.0,395.0485959734861
3.9,8.1,40.0,82.0,304.13080811727343
3.9,8.2,40.0,83.0,266.43439011543876
3.9,8.3,40.0,84.0,286.1323157662428
3.9,8.4,40.0,85.0,264.1771981823363
3.9,8.5,40.0,86.0,251.2672894923716
3.9,8.6,40.0,87.0,267.0765699603249
3.9,8.7,40.0,88.0,294.861953360245
3.9,8.8,40.0,89.0,276.4831331066964
3.9,8.9,40.0,90.0,287.41201094963174
3.9,9.0,40.0,91.0,287.7830314239938
3.9,9.1,40.0,92.0,265.8844666288289
3.9,9.2,40.0,93.0,296.154915986894
3.9,9.3,40.0,94.0,277.10690553422916
3.9,9.4,40.0,95.0,281.19817192608866
3.9,9.5,40.0,96.0,318.9451228189319
3.9,9.6,40.0,97.0,269.82613857521795
3.9,9.7,40.0,98.0,282.71706694272484
3.9,9.8,40.0,99.0,327.12504707647787
3.9,9.9,40.0,100.0,282.4884180211125
3.9,0.0,40.0,1.0,249.91843376703818
3.9,0.1,40.0,2.0,263.9617893677519
3.9,0.2,40.0,3.0,450.4842778548539
3.9,0.3,40.0,4.0,251.07273718131913
3.9,0.4,40.0,5.0,245.60083373092735
3.9,0.5,40.0,6.0,247.93524999161428
3.9,0.6,40.0,7.0,267.8333742582927
3.9,0.7,40.0,8.0,298.42292928525774
3.9,0.8,40.0,9.0,255.69408257445855
3.9,0.9,40.0,10.0,272.0822248726511
3.9,1.0,40.0,11.0,271.7939800065586
3.9,1.1,40.0,12.0,239.71326887404982
3.9,1.2,40.0,13.0,251.58142171706518
3.9,1.3,40.0,14.0,262.641527257656
3.9,1.4,40.0,15.0,244.12894421865576
3.9,1.5,40.0,16.0,270.7052598041888
3.9,1.6,40.0,17.0,259.39885525509067
3.9,1.7,40.0,18.0,247.08112334430558
3.9,1.8,40.0,19.0,265.45444838457513
3.9,1.9,40.0,20.0,260.59741281355656
3.9,2.0,40.0,21.0,782.2529433364655
3.9,2.1,40.0,22.0,734.5171630549733
3.9,2.2,40.0,23.0,670.9539129670914
3.9,2.3,40.0,24.0,542.7047891637678
3.9,2.4,40.0,25.0,715.3352920069807
3.9,2.5,40.0,26.0,713.1280972405141
3.9,2.6,40.0,27.0,705.2579371687794
3.9,2.7,40.0,28.0,666.3702415894411
3.9,2.8,40.0,29.0,635.3651923428687
3.9,2.9,40.0,30.0,664.1430439545844
3.9,3.0,40.0,31.0,629.7705828313578
3.9,3.1,40.0,32.0,654.4481417525127
3.9,3.2,40.0,33.0,593.352942777374
3.9,3.3,40.0,34.0,658.3262809186673
3.9,3.4,40.0,35.0,573.5351732614878
3.9,3.5,40.0,36.0,710.0286657993972
3.9,3.6,40.0,37.0,617.4720520326533
3.9,3.7,40.0,38.0,667.7239456094325
3.9,3.8,40.0,39.0,634.064961527934
3.9,3.9,40.0,40.0,589.189543336165
4.0,4.1,41.0,42.0,606.5299649560873
4.0,4.2,41.0,43.0,595.8926872986311
4.0,4.3,41.0,44.0,559.5022374078335
4.0,4.4,41.0,45.0,690.043063576679
4.0,4.5,41.0,46.0,562.7408082536436
4.0,4.6,41.0,47.0,653.567495384455
4.0,4.7,41.0,48.0,633.5666135474925
4.0,4.8,41.0,49.0,658.0960000061636
4.0,4.9,41.0,50.0,530.4696729856317
4.0,5.0,41.0,51.0,610.5801983343307
4.0,5.1,41.0,52.0,639.8721826654651
4.0,5.2,41.0,53.0,599.4807622566736
4.0,5.3,41.0,54.0,548.5462525843755
4.0,5.4,41.0,55.0,637.6334122711758
4.0,5.5,41.0,56.0,599.2939136323122
4.0,5.6,41.0,57.0,635.5323994252409
4.0,5.7,41.0,58.0,580.2071383233166
4.0,5.8,41.0,59.0,628.7502604953618
4.0,5.9,41.0,60.0,570.9230895899518
4.0,6.0,41.0,61.0,1346.7843122557108
4.0,6.1,41.0,62.0,245.90776626449963
4.0,6.2,41.0,63.0,243.15015786158716
4.0,6.3,41.0,64.0,270.15069419172687
4.0,6.4,41.0,65.0,219.94728343546774
4.0,6.5,41.0,66.0,229.3661589502246
4.0,6.6,41.0,67.0,217.65915823898945
4.0,6.7,41.0,68.0,212.1316126483369
4.0,6.8,41.0,69.0,221.42696993313487
4.0,6.9,41.0,70.0,231.18183919493327
4.0,7.0,41.0,71.0,232.95234899608712
4.0,7.1,41.0,72.0,246.03070679364498
4.0,7.2,41.0,73.0,233.95884938649746
4.0,7.3,41.0,74.0,259.04283192877523
4.0,7.4,41.0,75.0,230.94031744331252
4.0,7.5,41.0,76.0,250.1060747491838
4.0,7.6,41.0,77.0,486.82931345530005
4.0,7.7,41.0,78.0,238.02843118659942
4.0,7.8,41.0,79.0,240.54057182919863
4.0,7.9,41.0,80.0,241.49347686236732
4.0,8.0,41.0,81.0,400.87860727934304
4.0,8.1,41.0,82.0,281.43478220055715
4.0,8.2,41.0,83.0,263.7181864499346
4.0,8.3,41.0,84.0,276.06203379438944
4.0,8.4,41.0,85.0,275.6075873740571
4.0,8.5,41.0,86.0,305.5038854289833
4.0,8.6,41.0,87.0,287.02259837738643
4.0,8.7,41.0,88.0,269.17420661041837
4.0,8.8,41.0,89.0,266.8399064531361
4.0,8.9,41.0,90.0,278.84484641994834
4.0,9.0,41.0,91.0,263.93931814141604
4.0,9.1,41.0,92.0,303.1722463335473
4.0,9.2,41.0,93.0,286.0174337980098
4.0,9.3,41.0,94.0,283.76894463164217
4.0,9.4,41.0,95.0,283.36743639633124
4.0,9.5,41.0,96.0,276.8153878133182
4.0,9.6,41.0,97.0,288.77079096272763
4.0,9.7,41.0,98.0,465.5795930885634
4.0,9.8,41.0,99.0,280.0982549101545
4.0,9.9,41.0,100.0,297.67864526621537
4.0,0.0,41.0,1.0,274.62953520811107
4.0,0.1,41.0,2.0,265.4919289360123
4.0,0.2,41.0,3.0,267.1362652078081
4.0,0.3,41.0,4.0,312.2910900199029
4.0,0.4,41.0,5.0,273.7971141417897
4.0,0.5,41.0,6.0,267.3473118598684
4.0,0.6,41.0,7.0,298.8505915259171
4.0,0.7,41.0,8.0,254.09555934717733
4.0,0.8,41.0,9.0,239.61154801401858
4.0,0.9,41.0,10.0,256.6934308848361
4.0,1.0,41.0,11.0,295.9741681752623
4.0,1.1,41.0,12.0,277.1038688830702
4.0,1.2,41.0,13.0,274.00570811279994
4.0,1.3,41.0,14.0,275.20836063333286
4.0,1.4,41.0,15.0,266.71294344817824
4.0,1.5,41.0,16.0,277.7397604608139
4.0,1.6,41.0,17.0,235.35365933009382
4.0,1.7,41.0,18.0,250.2533205289299
4.0,1.8,41.0,19.0,272.3427269517675
4.0,1.9,41.0,20.0,266.7201346426307
4.0,2.0,41.0,21.0,760.378049304832
4.0,2.1,41.0,22.0,730.3231548262255
4.0,2.2,41.0,23.0,660.5931573297788
4.0,2.3,41.0,24.0,830.1249465432736
4.0,2.4,41.0,25.0,762.5536319625277
4.0,2.5,41.0,26.0,759.4003536626169
4.0,2.6,41.0,27.0,680.2065779506987
4.0,2.7,41.0,28.0,628.8131743121337
4.0,2.8,41.0,29.0,677.7435777449494
4.0,2.9,41.0,30.0,681.0927493289711
4.0,3.0,41.0,31.0,712.2911859120621
4.0,3.1,41.0,32.0,627.8641888586632
4.0,3.2,41.0,33.0,593.6193800770914
4.0,3.3,41.0,34.0,563.8525304844696
4.0,3.4,41.0,35.0,633.9296444594426
4.0,3.5,41.0,36.0,523.4084075626564
4.0,3.6,41.0,37.0,617.5701696946593
4.0,3.7,41.0,38.0,714.3346747034805
4.0,3.8,41.0,39.0,628.187856649151
4.0,3.9,41.0,40.0,602.7607855316502
4.0,4.0,41.0,41.0,655.3649983717371
4.1,4.2,42.0,43.0,607.1089779047564
4.1,4.3,42.0,44.0,647.46888663447
4.1,4.4,42.0,45.0,583.9381460681103
4.1,4.5,42.0,46.0,583.734297366001
4.1,4.6,42.0,47.0,603.0160881792403
4.1,4.7,42.0,48.0,626.486668583259
4.1,4.8,42.0,49.0,627.0428313975356
4.1,4.9,42.0,50.0,649.7695111870203
4.1,5.0,42.0,51.0,573.3611099849348
4.1,5.1,42.0,52.0,652.7351906014787
4.1,5.2,42.0,53.0,627.748687517001
4.1,5.3,42.0,54.0,601.4402730569212
4.1,5.4,42.0,55.0,580.2651196587487
4.1,5.5,42.0,56.0,645.5108508781866
4.1,5.6,42.0,57.0,605.9696276870989
4.1,5.7,42.0,58.0,543.2437314400154
4.1,5.8,42.0,59.0,550.4121751871936
4.1,5.9,42.0,60.0,985.8880343662468
4.1,6.0,42.0,61.0,230.97658975138208
4.1,6.1,42.0,62.0,229.03796948312078
4.1,6.2,42.0,63.0,253.02522872522655
4.1,6.3,42.0,64.0,278.91140918694225
4.1,6.4,42.0,65.0,241.2815498762681
4.1,6.5,42.0,66.0,233.5455264766045
4.1,6.6,42.0,67.0,246.5104906649191
4.1,6.7,42.0,68.0,220.78029410125953
4.1,6.8,42.0,69.0,245.77950096408125
4.1,6.9,42.0,70.0,229.1323402433435
4.1,7.0,42.0,71.0,234.09996927881113
4.1,7.1,42.0,72.0,238.12046378607477
4.1,7.2,42.0,73.0,232.10844102471046
4.1,7.3,42.0,74.0,281.4134653262017
4.1,7.4,42.0,75.0,236.16752171583195
4.1,7.5,42.0,76.0,239.53778726022077
4.1,7.6,42.0,77.0,243.5893588155029
4.1,7.7,42.0,78.0,257.8742218846748
4.1,7.8,42.0,79.0,231.57565666419842
4.1,7.9,42.0,80.0,233.5979586814085
4.1,8.0,42.0,81.0,412.39772701793095
4.1,8.1,42.0,82.0,306.54478058339123
4.1,8.2,42.0,83.0,277.0987715519129
4.1,8.3,42.0,84.0,264.457032018672
4.1,8.4,42.0,85.0,281.36496880002227
4.1,8.5,42.0,86.0,253.85220143282044
4.1,8.6,42.0,87.0,275.28975597631813
4.1,8.7,42.0,88.0,304.39271782079163
4.1,8.8,42.0,89.0,268.29671720500454
4.1,8.9,42.0,90.0,313.34646886149847
4.1,9.0,42.0,91.0,260.68237308026903
4.1,9.1,42.0,92.0,273.92285974572764
4.1,9.2,42.0,93.0,264.90407108689664
4.1,9.3,42.0,94.0,283.3921914051383
4.1,9.4,42.0,95.0,282.53367251504756
4.1,9.5,42.0,96.0,267.1970649822816
4.1,9.6,42.0,97.0,293.7823832110811
4.1,9.7,42.0,98.0,264.92950933829985
4.1,9.8,42.0,99.0,305.4237727508901
4.1,9.9,42.0,100.0,269.32682004852325
4.1,0.0,42.0,1.0,257.9724897108349
4.1,0.1,42.0,2.0,285.9413924015069
4.1,0.2,42.0,3.0,273.5769168288892
4.1,0.3,42.0,4.0,250.6290628905731
4.1,0.4,42.0,5.0,266.67136617187043
4.1,0.5,42.0,6.0,261.5908245765189
4.1,0.6,42.0,7.0,272.9194432165433
4.1,0.7,42.0,8.0,271.3832574417446
4.1,0.8,42.0,9.0,288.63847788241054
4.1,0.9,42.0,10.0,255.98124145352568
4.1,1.0,42.0,11.0,267.94055164252546
4.1,1.1,42.0,12.0,290.10583435634726
4.1,1.2,42.0,13.0,289.30221347140315
4.1,1.3,42.0,14.0,289.1748711376348
4.1,1.4,42.0,15.0,286.8549692761249
4.1,1.5,42.0,16.0,243.36391997842418
4.1,1.6,42.0,17.0,285.61127269699165
4.1,1.7,42.0,18.0,273.05263587812124
4.1,1.8,42.0,19.0,263.04041545174795
4.1,1.9,42.0,20.0,277.8316221247628
4.1,2.0,42.0,21.0,749.8762225313607
4.1,2.1,42.0,22.0,571.8417830963853
4.1,2.2,42.0,23.0,620.1190816370935
4.1,2.3,42.0,24.0,560.1261028031172
4.1,2.4,42.0,25.0,668.9148419387128
4.1,2.5,42.0,26.0,732.2819045537607
4.1,2.6,42.0,27.0,607.4601852306231
4.1,2.7,42.0,28.0,687.6693054226555
4.1,2.8,42.0,29.0,616.7525488358648
4.1,2.9,42.0,30.0,706.1745848984685
4.1,3.0,42.0,31.0,556.5578250246326
4.1,3.1,42.0,32.0,636.7933840172207
4.1,3.2,42.0,33.0,659.3480286269572
4.1,3.3,42.0,34.0,595.2061090229603
4.1,3.4,42.0,35.0,603.404398648047
4.1,3.5,42.0,36.0,559.5530559373668
4.1,3.6,42.0,37.0,640.3713426935126
4.1,3.7,42.0,38.0,620.8599074145664
4.1,3.8,42.0,39.0,574.8395302796885
4.1,3.9,42.0,40.0,687.9766657897128
4.1,4.0,42.0,41.0,607.3922836282052
4.1,4.1,42.0,42.0,586.352021322589
4.2,4.3,43.0,44.0,568.251296804278
4.2,4.4,43.0,45.0,656.4777174937491
4.2,4.5,43.0,46.0,596.4119793214164
4.2,4.6,43.0,47.0,668.4463069374372
4.2,4.7,43.0,48.0,603.0445969177998
4.2,4.8,43.0,49.0,561.9078975849616
4.2,4.9,43.0,50.0,695.2174885008006
4.2,5.0,43.0,51.0,568.5869430837757
4.2,5.1,43.0,52.0,595.7525741053718
4.2,5.2,43.0,53.0,713.4768378294712
4.2,5.3,43.0,54.0,576.6914182091699
4.2,5.4,43.0,55.0,643.3124442523381
4.2,5.5,43.0,56.0,605.0419041590087
4.2,5.6,43.0,57.0,610.1772850067194
4.2,5.7,43.0,58.0,612.0067626294001
4.2,5.8,43.0,59.0,878.8946074169571
4.2,5.9,43.0,60.0,258.3232979507033
4.2,6.0,43.0,61.0,253.99666782258504
4.2,6.1,43.0,62.0,267.7805952399541
4.2,6.2,43.0,63.0,241.43149934029938
4.2,6.3,43.0,64.0,247.63323749783774
4.2,6.4,43.0,65.0,239.02412536212833
4.2,6.5,43.0,66.0,252.354857580427
4.2,6.6,43.0,67.0,242.21218323014503
4.2,6.7,43.0,68.0,251.68496978365624
4.2,6.8,43.0,69.0,262.94287163420597
4.2,6.9,43.0,70.0,212.0079616511032
4.2,7.0,43.0,71.0,274.8213304543331
4.2,7.1,43.0,72.0,237.5798409387521
4.2,7.2,43.0,73.0,269.21468313071983
4.2,7.3,43.0,74.0,305.0179030511611
4.2,7.4,43.0,75.0,238.4009239331469
4.2,7.5,43.0,76.0,234.963105430836
4.2,7.6,43.0,77.0,235.3189058153226
4.2,7.7,43.0,78.0,236.19158942147044
4.2,7.8,43.0,79.0,225.23837473575986
4.2,7.9,43.0,80.0,230.3142438153638
4.2,8.0,43.0,81.0,407.4552276748154
4.2,8.1,43.0,82.0,295.96776052694344
4.2,8.2,43.0,83.0,310.1547403394566
4.2,8.3,43.0,84.0,279.05658115659276
4.2,8.4,43.0,85.0,272.10141926989553
4.2,8.5,43.0,86.0,333.83773954069585
4.2,8.6,43.0,87.0,276.81294160733654
4.2,8.7,43.0,88.0,305.9457774270771
4.2,8.8,43.0,89.0,254.2204294576398
4.2,8.9,43.0,90.0,276.87632951790016
4.2,9.0,43.0,91.0,295.48943455089596
4.2,9.1,43.0,92.0,285.52849590946454
4.2,9.2,43.0,93.0,297.0244198761717
4.2,9.3,43.0,94.0,264.9129480896905
4.2,9.4,43.0,95.0,259.8673205043271
4.2,9.5,43.0,96.0,354.4264785891674
4.2,9.6,43.0,97.0,306.5433684745899
4.2,9.7,43.0,98.0,346.9685874105879
4.2,9.8,43.0,99.0,324.01129366559496
4.2,9.9,43.0,100.0,273.8379213583996
4.2,0.0,43.0,1.0,300.27147155267454
4.2,0.1,43.0,2.0,286.28008086881937
4.2,0.2,43.0,3.0,288.70322904524187
4.2,0.3,43.0,4.0,270.5230717292436
4.2,0.4,43.0,5.0,268.7941797486806
4.2,0.5,43.0,6.0,265.72434820976673
4.2,0.6,43.0,7.0,267.9634621128773
4.2,0.7,43.0,8.0,294.93202626515085
4.2,0.8,43.0,9.0,252.3379365944559
4.2,0.9,43.0,10.0,368.53774351634036
4.2,1.0,43.0,11.0,288.6858236246566
4.2,1.1,43.0,12.0,292.4380911686314
4.2,1.2,43.0,13.0,292.4389224422116
4.2,1.3,43.0,14.0,261.43848595583387
4.2,1.4,43.0,15.0,307.37053458384935
4.2,1.5,43.0,16.0,286.91297414859304
4.2,1.6,43.0,17.0,259.71083681429343
4.2,1.7,43.0,18.0,264.6150745510082
4.2,1.8,43.0,19.0,267.7812393196763
4.2,1.9,43.0,20.0,249.430797940921
4.2,2.0,43.0,21.0,806.6980301661674
4.2,2.1,43.0,22.0,576.8898662860759
4.2,2.2,43.0,23.0,739.3312892320346
4.2,2.3,43.0,24.0,721.1827776969535
4.2,2.4,43.0,25.0,732.9335093643724
4.2,2.5,43.0,26.0,825.6852637234326
4.2,2.6,43.0,27.0,583.9010057671537
4.2,2.7,43.0,28.0,675.4905347659699
4.2,2.8,43.0,29.0,663.3726697524835
4.2,2.9,43.0,30.0,653.8342265296159
4.2,3.0,43.0,31.0,677.4760412865111
4.2,3.1,43.0,32.0,590.8834700263513
4.2,3.2,43.0,33.0,663.1491225809749
4.2,3.3,43.0,34.0,644.6002359716218
4.2,3.4,43.0,35.0,567.5647996961449
4.2,3.5,43.0,36.0,756.377049033093
4.2,3.6,43.0,37.0,658.4681919405054
4.2,3.7,43.0,38.0,583.9202777926729
4.2,3.8,43.0,39.0,613.4419981734651
4.2,3.9,43.0,40.0,606.8196063523511
4.2,4.0,43.0,41.0,578.101195855912
4.2,4.1,43.0,42.0,647.0479824917162
4.2,4.2,43.0,43.0,577.2572024608795
4.3,4.4,44.0,45.0,734.3674633546149
4.3,4.5,44.0,46.0,683.5815988989243
4.3,4.6,44.0,47.0,582.0487999446193
4.3,4.7,44.0,48.0,551.855078946382
4.3,4.8,44.0,49.0,577.7089997689483
4.3,4.9,44.0,50.0,570.5862113615021
4.3,5.0,44.0,51.0,580.3754385836396
4.3,5.1,44.0,52.0,567.2655641601609
4.3,5.2,44.0,53.0,603.638269939891
4.3,5.3,44.0,54.0,600.3504420900113
4.3,5.4,44.0,55.0,625.5086740975083
4.3,5.5,44.0,56.0,695.7465426858446
4.3,5.6,44.0,57.0,645.7295529561726
4.3,5.7,44.0,58.0,875.6074831180692
4.3,5.8,44.0,59.0,228.197156909673
4.3,5.9,44.0,60.0,263.82010987606856
4.3,6.0,44.0,61.0,224.32473855163363
4.3,6.1,44.0,62.0,256.68570220981894
4.3,6.2,44.0,63.0,244.63372563052565
4.3,6.3,44.0,64.0,247.64638450159242
4.3,6.4,44.0,65.0,260.2718042583882
4.3,6.5,44.0,66.0,249.55941090357442
4.3,6.6,44.0,67.0,247.82752399301606
4.3,6.7,44.0,68.0,239.15276842276012
4.3,6.8,44.0,69.0,251.24469575567502
4.3,6.9,44.0,70.0,232.32618333633332
4.3,7.0,44.0,71.0,254.95690106458625
4.3,7.1,44.0,72.0,251.84710805310405
4.3,7.2,44.0,73.0,243.7509206017583
4.3,7.3,44.0,74.0,223.8409367898645
4.3,7.4,44.0,75.0,242.90369824824575
4.3,7.5,44.0,76.0,241.61407806990593
4.3,7.6,44.0,77.0,228.79487843333476
4.3,7.7,44.0,78.0,257.9985419951477
4.3,7.8,44.0,79.0,295.8884317216549
4.3,7.9,44.0,80.0,244.18968811259884
4.3,8.0,44.0,81.0,414.3795046496564
4.3,8.1,44.0,82.0,269.63297411613956
4.3,8.2,44.0,83.0,288.0355376497439
4.3,8.3,44.0,84.0,278.46882055987385
4.3,8.4,44.0,85.0,264.7815860851679
4.3,8.5,44.0,86.0,308.77984497831454
4.3,8.6,44.0,87.0,296.47621907476986
4.3,8.7,44.0,88.0,282.54177704394465
4.3,8.8,44.0,89.0,295.27046373119396
4.3,8.9,44.0,90.0,293.61714558833347
4.3,9.0,44.0,91.0,277.1434518830139
4.3,9.1,44.0,92.0,265.6935707091118
4.3,9.2,44.0,93.0,278.0021773292171
4.3,9.3,44.0,94.0,328.1343065311304
4.3,9.4,44.0,95.0,270.24793372141716
4.3,9.5,44.0,96.0,286.5466209798111
4.3,9.6,44.0,97.0,255.69075222383836
4.3,9.7,44.0,98.0,267.2346374707026
4.3,9.8,44.0,99.0,260.1913828786792
4.3,9.9,44.0,100.0,264.29304133932425
4.3,0.0,44.0,1.0,260.54855132789265
4.3,0.1,44.0,2.0,260.27114012999397
4.3,0.2,44.0,3.0,288.20432088748584
4.3,0.3,44.0,4.0,277.4949809223984
4.3,0.4,44.0,5.0,296.4787560551393
4.3,0.5,44.0,6.0,277.1038060868284
4.3,0.6,44.0,7.0,276.8234574944287
4.3,0.7,44.0,8.0,290.4694335475374
4.3,0.8,44.0,9.0,262.1002127591964
4.3,0.9,44.0,10.0,278.1618829735151
4.3,1.0,44.0,11.0,312.7191681713924
4.3,1.1,44.0,12.0,269.12239375011217
4.3,1.2,44.0,13.0,251.4906718167076
4.3,1.3,44.0,14.0,288.62061509204165
4.3,1.4,44.0,15.0,269.36775474906426
4.3,1.5,44.0,16.0,284.1505594507995
4.3,1.6,44.0,17.0,278.79710079680046
4.3,1.7,44.0,18.0,277.93494455972865
4.3,1.8,44.0,19.0,259.09715001732997
4.3,1.9,44.0,20.0,286.7722463639431
4.3,2.0,44.0,21.0,849.2808690447779
4.3,2.1,44.0,22.0,704.7178065761279
4.3,2.2,44.0,23.0,636.3041122697543
4.3,2.3,44.0,24.0,746.2783593544401
4.3,2.4,44.0,25.0,633.664908796112
4.3,2.5,44.0,26.0,696.5585172301363
4.3,2.6,44.0,27.0,714.1903815128978
4.3,2.7,44.0,28.0,736.6880422734587
4.3,2.8,44.0,29.0,592.4003139776946
4.3,2.9,44.0,30.0,648.7577415098115
4.3,3.0,44.0,31.0,575.2287905443563
4.3,3.1,44.0,32.0,732.3178755601967
4.3,3.2,44.0,33.0,618.7704556780947
4.3,3.3,44.0,34.0,626.5067983151305
4.3,3.4,44.0,35.0,659.5775456940717
4.3,3.5,44.0,36.0,831.1612072138136
4.3,3.6,44.0,37.0,596.7832049048742
4.3,3.7,44.0,38.0,648.2291303590249
4.3,3.8,44.0,39.0,571.0755493592118
4.3,3.9,44.0,40.0,595.1530246868484
4.3,4.0,44.0,41.0,620.705660251306
4.3,4.1,44.0,42.0,633.4092227432669
4.3,4.2,44.0,43.0,570.3658097879994
4.3,4.3,44.0,44.0,596.3020534909706
4.4,4.5,45.0,46.0,676.7745805569174
4.4,4.6,45.0,47.0,555.9356831588082
4.4,4.7,45.0,48.0,551.4547188550841
4.4,4.8,45.0,49.0,580.2290542366975
4.4,4.9,45.0,50.0,629.724363259188
4.4,5.0,45.0,51.0,652.6886335936679
4.4,5.1,45.0,52.0,603.6368793282352
4.4,5.2,45.0,53.0,558.6395313639327
4.4,5.3,45.0,54.0,700.5900386099804
4.4,5.4,45.0,55.0,645.0467053974509
4.4,5.5,45.0,56.0,627.612633194777
4.4,5.6,45.0,57.0,866.1204412993251
4.4,5.7,45.0,58.0,240.0223785486015
4.4,5.8,45.0,59.0,262.9968754656129
4.4,5.9,45.0,60.0,255.78589597361216
4.4,6.0,45.0,61.0,243.26778588860032
4.4,6.1,45.0,62.0,239.88532214022248
4.4,6.2,45.0,63.0,256.4639735174403
4.4,6.3,45.0,64.0,243.95016943682657
4.4,6.4,45.0,65.0,247.75962350690276
4.4,6.5,45.0,66.0,231.33322431057223
4.4,6.6,45.0,67.0,245.15735063089426
4.4,6.7,45.0,68.0,247.4656556500438
4.4,6.8,45.0,69.0,252.0957504974467
4.4,6.9,45.0,70.0,236.81945302758066
4.4,7.0,45.0,71.0,273.89125884515454
4.4,7.1,45.0,72.0,243.03760351448435
4.4,7.2,45.0,73.0,258.9727749612548
4.4,7.3,45.0,74.0,250.2572312380642
4.4,7.4,45.0,75.0,238.89296554022002
4.4,7.5,45.0,76.0,260.3652784190869
4.4,7.6,45.0,77.0,269.9233225250648
4.4,7.7,45.0,78.0,223.3785888412956
4.4,7.8,45.0,79.0,228.52151116988787
4.4,7.9,45.0,80.0,249.33843844936038
4.4,8.0,45.0,81.0,397.1151299439274
4.4,8.1,45.0,82.0,272.0526657844588
4.4,8.2,45.0,83.0,258.05547064582447
4.4,8.3,45.0,84.0,288.2463134443965
4.4,8.4,45.0,85.0,252.86018538003057
4.4,8.5,45.0,86.0,259.2408294210492
4.4,8.6,45.0,87.0,268.3290599945424
4.4,8.7,45.0,88.0,305.583349430199
4.4,8.8,45.0,89.0,302.8520314827696
4.4,8.9,45.0,90.0,310.2326020953169
4.4,9.0,45.0,91.0,277.3063177809892
4.4,9.1,45.0,92.0,271.50844364547675
4.4,9.2,45.0,93.0,265.29648366320515
4.4,9.3,45.0,94.0,263.7771799913495
4.4,9.4,45.0,95.0,285.35195719492197
4.4,9.5,45.0,96.0,293.1942421705098
4.4,9.6,45.0,97.0,255.53480706088197
4.4,9.7,45.0,98.0,272.2672762693949
4.4,9.8,45.0,99.0,263.8599736849037
4.4,9.9,45.0,100.0,267.0377712651062
4.4,0.0,45.0,1.0,266.81954738368785
4.4,0.1,45.0,2.0,274.63800123507133
4.4,0.2,45.0,3.0,264.89297080481816
4.4,0.3,45.0,4.0,277.5757177783167
4.4,0.4,45.0,5.0,261.0911608381205
4.4,0.5,45.0,6.0,266.5844108756428
4.4,0.6,45.0,7.0,267.9721924017813
4.4,0.7,45.0,8.0,247.80093719754336
4.4,0.8,45.0,9.0,269.1035491075827
4.4,0.9,45.0,10.0,249.57442887645055
4.4,1.0,45.0,11.0,249.44727409520934
4.4,1.1,45.0,12.0,296.30509611569727
4.4,1.2,45.0,13.0,270.50593822570175
4.4,1.3,45.0,14.0,257.19772547825517
4.4,1.4,45.0,15.0,291.5155467909916
4.4,1.5,45.0,16.0,274.936390542884
4.4,1.6,45.0,17.0,261.191886598898
4.4,1.7,45.0,18.0,256.6655830152396
4.4,1.8,45.0,19.0,244.4958109262743
4.4,1.9,45.0,20.0,268.4972397586811
4.4,2.0,45.0,21.0,857.713473145092
4.4,2.1,45.0,22.0,647.7058440733286
4.4,2.2,45.0,23.0,613.3808553380863
4.4,2.3,45.0,24.0,685.6809184102252
4.4,2.4,45.0,25.0,604.048659801579
4.4,2.5,45.0,26.0,639.7174649777295
4.4,2.6,45.0,27.0,604.2902960559826
4.4,2.7,45.0,28.0,559.4567282014907
4.4,2.8,45.0,29.0,619.4277527527362
4.4,2.9,45.0,30.0,577.9873747021109
4.4,3.0,45.0,31.0,635.5396928801246
4.4,3.1,45.0,32.0,572.0385041250975
4.4,3.2,45.0,33.0,567.3522001085221
4.4,3.3,45.0,34.0,676.1063196613334
4.4,3.4,45.0,35.0,561.3474234243055
4.4,3.5,45.0,36.0,629.8254228068735
4.4,3.6,45.0,37.0,649.252956104332
4.4,3.7,45.0,38.0,586.114978623685
4.4,3.8,45.0,39.0,563.1333954735115
4.4,3.9,45.0,40.0,694.3818886738824
4.4,4.0,45.0,41.0,626.8998291161273
4.4,4.1,45.0,42.0,569.1606529980178
4.4,4.2,45.0,43.0,586.7670919117039
4.4,4.3,45.0,44.0,620.3856094659262
4.4,4.4,45.0,45.0,656.0784357565624
4.5,4.6,46.0,47.0,565.6770893560714
4.5,4.7,46.0,48.0,672.078319720724
4.5,4.8,46.0,49.0,634.4116246270502
4.5,4.9,46.0,50.0,627.2640087419251
4.5,5.0,46.0,51.0,624.8735384176307
4.5,5.1,46.0,52.0,650.0229421422099
4.5,5.2,46.0,53.0,572.8956438111749
4.5,5.3,46.0,54.0,750.0647096499406
4.5,5.4,46.0,55.0,679.2970547190185
4.5,5.5,46.0,56.0,951.9523592833209
4.5,5.6,46.0,57.0,233.2355816014195
4.5,5.7,46.0,58.0,241.68135740045273
4.5,5.8,46.0,59.0,281.9107748780518
4.5,5.9,46.0,60.0,254.51370778032626
4.5,6.0,46.0,61.0,243.504071248369
4.5,6.1,46.0,62.0,237.1211219347642
4.5,6.2,46.0,63.0,216.911260763529
4.5,6.3,46.0,64.0,259.30480991464447
4.5,6.4,46.0,65.0,255.18972265577702
4.5,6.5,46.0,66.0,246.1077146661569
4.5,6.6,46.0,67.0,216.8057709669516
4.5,6.7,46.0,68.0,222.62422783438038
4.5,6.8,46.0,69.0,240.19554070794595
4.5,6.9,46.0,70.0,247.03073945322365
4.5,7.0,46.0,71.0,243.4765908865631
4.5,7.1,46.0,72.0,243.7332792615947
4.5,7.2,46.0,73.0,242.79202547762662
4.5,7.3,46.0,74.0,274.5545641117869
4.5,7.4,46.0,75.0,245.26308760550083
4.5,7.5,46.0,76.0,238.66650532250375
4.5,7.6,46.0,77.0,247.98688178555295
4.5,7.7,46.0,78.0,244.35465822902808
4.5,7.8,46.0,79.0,226.75415103940486
4.5,7.9,46.0,80.0,260.9729633820774
4.5,8.0,46.0,81.0,391.7973638077267
4.5,8.1,46.0,82.0,270.217211817036
4.5,8.2,46.0,83.0,265.73327231859054
4.5,8.3,46.0,84.0,338.54420848404476
4.5,8.4,46.0,85.0,273.70561918249837
4.5,8.5,46.0,86.0,302.2560562453268
4.5,8.6,46.0,87.0,276.4212795365704
4.5,8.7,46.0,88.0,275.5741889247118
4.5,8.8,46.0,89.0,292.1196423192006
4.5,8.9,46.0,90.0,272.3220227963317
4.5,9.0,46.0,91.0,282.47910409877375
4.5,9.1,46.0,92.0,269.0663185247066
4.5,9.2,46.0,93.0,281.66328816464744
4.5,9.3,46.0,94.0,266.93183520923884
4.5,9.4,46.0,95.0,279.96898244314116
4.5,9.5,46.0,96.0,309.6341839517567
4.5,9.6,46.0,97.0,263.6482213363028
4.5,9.7,46.0,98.0,276.7692495810215
4.5,9.8,46.0,99.0,292.4530255222121
4.5,9.9,46.0,100.0,278.9166789883853
4.5,0.0,46.0,1.0,274.12981935724184
4.5,0.1,46.0,2.0,281.1200961097759
4.5,0.2,46.0,3.0,251.17384963251996
4.5,0.3,46.0,4.0,259.3962392122865
4.5,0.4,46.0,5.0,246.66967086481998
4.5,0.5,46.0,6.0,262.17720576832266
4.5,0.6,46.0,7.0,279.75108441537765
4.5,0.7,46.0,8.0,263.7140182195973
4.5,0.8,46.0,9.0,256.7289900618094
4.5,0.9,46.0,10.0,292.34203780037956
4.5,1.0,46.0,11.0,269.4365358689862
4.5,1.1,46.0,12.0,259.9008522672897
4.5,1.2,46.0,13.0,274.20957963570424
4.5,1.3,46.0,14.0,271.4819246270907
4.5,1.4,46.0,15.0,314.7051680027412
4.5,1.5,46.0,16.0,267.32910370904705
4.5,1.6,46.0,17.0,268.5632420743013
4.5,1.7,46.0,18.0,285.24479819104505
4.5,1.8,46.0,19.0,256.2763258368954
4.5,1.9,46.0,20.0,259.64360416046225
4.5,2.0,46.0,21.0,745.125303740054
4.5,2.1,46.0,22.0,639.9668848626148
4.5,2.2,46.0,23.0,638.1644126067386
4.5,2.3,46.0,24.0,604.372848606798
4.5,2.4,46.0,25.0,706.7974862933692
4.5,2.5,46.0,26.0,657.9061536768853
4.5,2.6,46.0,27.0,627.0442635841305
4.5,2.7,46.0,28.0,561.8564966917621
4.5,2.8,46.0,29.0,573.3635284776882
4.5,2.9,46.0,30.0,655.9715543734143
4.5,3.0,46.0,31.0,667.2868064080982
4.5,3.1,46.0,32.0,683.4074136140275
4.5,3.2,46.0,33.0,673.5856270627074
4.5,3.3,46.0,34.0,560.7979199575126
4.5,3.4,46.0,35.0,593.0791826261543
4.5,3.5,46.0,36.0,660.8458501669943
4.5,3.6,46.0,37.0,639.0096192711212
4.5,3.7,46.0,38.0,697.8316756108716
4.5,3.8,46.0,39.0,608.9132069666377
4.5,3.9,46.0,40.0,683.6713249173804
4.5,4.0,46.0,41.0,688.2212189852454
4.5,4.1,46.0,42.0,706.832141959675
4.5,4.2,46.0,43.0,697.5329670516123
4.5,4.3,46.0,44.0,661.9630076337118
4.5,4.4,46.0,45.0,601.5309093213262
4.5,4.5,46.0,46.0,677.3956490561147
4.6,4.7,47.0,48.0,631.7922402422478
4.6,4.8,47.0,49.0,584.6564115524346
4.6,4.9,47.0,50.0,1126.0246249586503
4.6,5.0,47.0,51.0,642.8015458931994
4.6,5.1,47.0,52.0,592.5232668316248
4.6,5.2,47.0,53.0,598.94477567822
4.6,5.3,47.0,54.0,585.6752509603069
4.6,5.4,47.0,55.0,989.0552343841011
4.6,5.5,47.0,56.0,258.94702932959706
4.6,5.6,47.0,57.0,228.64634202806377
4.6,5.7,47.0,58.0,237.80152464855186
4.6,5.8,47.0,59.0,230.4588351989839
4.6,5.9,47.0,60.0,223.8684272383773
4.6,6.0,47.0,61.0,222.31086383605532
4.6,6.1,47.0,62.0,262.681018064702
4.6,6.2,47.0,63.0,238.1869681181309
4.6,6.3,47.0,64.0,231.77464596147757
4.6,6.4,47.0,65.0,314.9884720664406
4.6,6.5,47.0,66.0,234.8333749306618
4.6,6.6,47.0,67.0,251.98088806122
4.6,6.7,47.0,68.0,263.91496130206474
4.6,6.8,47.0,69.0,223.17291266147384
4.6,6.9,47.0,70.0,260.85205447873255
4.6,7.0,47.0,71.0,233.411176948245
4.6,7.1,47.0,72.0,224.1249394051075
4.6,7.2,47.0,73.0,256.8951178967289
4.6,7.3,47.0,74.0,247.44879049565063
4.6,7.4,47.0,75.0,240.10532507880495
4.6,7.5,47.0,76.0,236.70706978568688
4.6,7.6,47.0,77.0,247.35334456496153
4.6,7.7,47.0,78.0,232.92882252286122
4.6,7.8,47.0,79.0,232.41403226355422
4.6,7.9,47.0,80.0,236.1517533903371
4.6,8.0,47.0,81.0,427.06545329118546
4.6,8.1,47.0,82.0,342.94099882243626
4.6,8.2,47.0,83.0,254.0804193940286
4.6,8.3,47.0,84.0,285.8762861035512
4.6,8.4,47.0,85.0,257.3247386869286
4.6,8.5,47.0,86.0,267.3293121615759
4.6,8.6,47.0,87.0,299.06995244407904
4.6,8.7,47.0,88.0,267.8667382553994
4.6,8.8,47.0,89.0,308.8669205477691
4.6,8.9,47.0,90.0,274.4923491747029
4.6,9.0,47.0,91.0,288.02614728943615
4.6,9.1,47.0,92.0,315.43493495682486
4.6,9.2,47.0,93.0,274.9941766596849
4.6,9.3,47.0,94.0,271.5977334101887
4.6,9.4,47.0,95.0,270.05470777666795
4.6,9.5,47.0,96.0,282.7711324382349
4.6,9.6,47.0,97.0,268.96257506179063
4.6,9.7,47.0,98.0,264.07527584112023
4.6,9.8,47.0,99.0,263.7862460715621
4.6,9.9,47.0,100.0,266.68683924457974
4.6,0.0,47.0,1.0,269.02768051124525
4.6,0.1,47.0,2.0,277.3034625863576
4.6,0.2,47.0,3.0,278.99328564274094
4.6,0.3,47.0,4.0,273.20708767762625
4.6,0.4,47.0,5.0,231.89593368883658
4.6,0.5,47.0,6.0,304.6512034315115
4.6,0.6,47.0,7.0,280.33910282443696
4.6,0.7,47.0,8.0,270.0151090910236
4.6,0.8,47.0,9.0,288.18602442065594
4.6,0.9,47.0,10.0,284.9013436717751
4.6,1.0,47.0,11.0,250.90104397491592
4.6,1.1,47.0,12.0,249.65274347833176
4.6,1.2,47.0,13.0,272.0737011998889
4.6,1.3,47.0,14.0,265.2336577220957
4.6,1.4,47.0,15.0,261.2233434937925
4.6,1.5,47.0,16.0,268.6057042820274
4.6,1.6,47.0,17.0,249.20051266736496
4.6,1.7,47.0,18.0,294.5799399619388
4.6,1.8,47.0,19.0,268.6263289321644
4.6,1.9,47.0,20.0,254.60606091857227
4.6,2.0,47.0,21.0,770.1248438559984
4.6,2.1,47.0,22.0,566.7327082342127
4.6,2.2,47.0,23.0,721.3122601944577
4.6,2.3,47.0,24.0,654.7805845473628
4.6,2.4,47.0,25.0,624.6297319507613
4.6,2.5,47.0,26.0,635.6367358358725
4.6,2.6,47.0,27.0,594.5303467251205
4.6,2.7,47.0,28.0,609.5508112255955
4.6,2.8,47.0,29.0,651.1059110086358
4.6,2.9,47.0,30.0,606.5914487199036
4.6,3.0,47.0,31.0,659.4741418367141
4.6,3.1,47.0,32.0,724.9106443539588
4.6,3.2,47.0,33.0,545.2441549770473
4.6,3.3,47.0,34.0,581.3867856773185
4.6,3.4,47.0,35.0,624.4040479589289
4.6,3.5,47.0,36.0,578.4544368496657
4.6,3.6,47.0,37.0,607.1152697970971
4.6,3.7,47.0,38.0,647.863107633414
4.6,3.8,47.0,39.0,649.337920006779
4.6,3.9,47.0,40.0,672.7191266340079
4.6,4.0,47.0,41.0,625.3294501443032
4.6,4.1,47.0,42.0,650.4336827261524
4.6,4.2,47.0,43.0,637.6852209467961
4.6,4.3,47.0,44.0,604.1786526417848
4.6,4.4,47.0,45.0,692.0957029616982
4.6,4.5,47.0,46.0,592.5865858895606
4.6,4.6,47.0,47.0,632.0433263383424
4.7,4.8,48.0,49.0,674.8191277527458
4.7,4.9,48.0,50.0,599.437645599717
4.7,5.0,48.0,51.0,668.3304895480414
4.7,5.1,48.0,52.0,692.4089491518951
4.7,5.2,48.0,53.0,647.3604529048048
4.7,5.3,48.0,54.0,1195.7658390231402
4.7,5.4,48.0,55.0,248.39805707550278
4.7,5.5,48.0,56.0,293.2446906516224
4.7,5.6,48.0,57.0,228.07419468475567
4.7,5.7,48.0,58.0,230.25418114548225
4.7,5.8,48.0,59.0,242.79746479349157
4.7,5.9,48.0,60.0,244.33182765842733
4.7,6.0,48.0,61.0,220.8923192057561
4.7,6.1,48.0,62.0,221.7201850886592
4.7,6.2,48.0,63.0,230.25487206937285
4.7,6.3,48.0,64.0,247.98153753828623
4.7,6.4,48.0,65.0,262.1034247573074
4.7,6.5,48.0,66.0,245.8028233395722
4.7,6.6,48.0,67.0,255.17707859326862
4.7,6.7,48.0,68.0,221.9961585240834
4.7,6.8,48.0,69.0,257.4415521046372
4.7,6.9,48.0,70.0,253.46410027737704
4.7,7.0,48.0,71.0,279.43990259650656
4.7,7.1,48.0,72.0,296.5289128728182
4.7,7.2,48.0,73.0,442.7468936111109
4.7,7.3,48.0,74.0,220.7591919045296
4.7,7.4,48.0,75.0,240.19001418917938
4.7,7.5,48.0,76.0,263.9833500080707
4.7,7.6,48.0,77.0,222.5303379177741
4.7,7.7,48.0,78.0,240.6501506173988
4.7,7.8,48.0,79.0,231.49800093690183
4.7,7.9,48.0,80.0,233.944102988436
4.7,8.0,48.0,81.0,401.2602114244561
4.7,8.1,48.0,82.0,272.6654847681502
4.7,8.2,48.0,83.0,284.57001155502127
4.7,8.3,48.0,84.0,272.85444411178094
4.7,8.4,48.0,85.0,246.31418320293133
4.7,8.5,48.0,86.0,294.01341985156034
4.7,8.6,48.0,87.0,257.8878617568269
4.7,8.7,48.0,88.0,278.96285963164667
4.7,8.8,48.0,89.0,268.21732927160576
4.7,8.9,48.0,90.0,323.2284308621325
4.7,9.0,48.0,91.0,300.9082950143846
4.7,9.1,48.0,92.0,252.61159153875994
4.7,9.2,48.0,93.0,277.82994664723344
4.7,9.3,48.0,94.0,253.51521875330255
4.7,9.4,48.0,95.0,285.5710504082218
4.7,9.5,48.0,96.0,278.7011583284439
4.7,9.6,48.0,97.0,277.35499882455196
4.7,9.7,48.0,98.0,275.30563129811657
4.7,9.8,48.0,99.0,268.5140922396663
4.7,9.9,48.0,100.0,282.0383159293976
4.7,0.0,48.0,1.0,277.27886992958315
4.7,0.1,48.0,2.0,288.1839661286136
4.7,0.2,48.0,3.0,296.2673813202117
4.7,0.3,48.0,4.0,260.3256396491329
4.7,0.4,48.0,5.0,269.09627950542273
4.7,0.5,48.0,6.0,265.9852127879787
4.7,0.6,48.0,7.0,272.8417555284403
4.7,0.7,48.0,8.0,256.5146853015748
4.7,0.8,48.0,9.0,314.55297410387544
4.7,0.9,48.0,10.0,285.6039414139779
4.7,1.0,48.0,11.0,260.02103366990275
4.7,1.1,48.0,12.0,271.9496825260335
4.7,1.2,48.0,13.0,279.86573903847216
4.7,1.3,48.0,14.0,282.69396968133697
4.7,1.4,48.0,15.0,272.7909271872145
4.7,1.5,48.0,16.0,249.55655057748234
4.7,1.6,48.0,17.0,254.5696170200077
4.7,1.7,48.0,18.0,281.35160592237264
4.7,1.8,48.0,19.0,281.17539220029266
4.7,1.9,48.0,20.0,294.0449908412866
4.7,2.0,48.0,21.0,766.4840253135684
4.7,2.1,48.0,22.0,607.4313117951752
4.7,2.2,48.0,23.0,663.7155265013971
4.7,2.3,48.0,24.0,596.3096873704735
4.7,2.4,48.0,25.0,564.8393335261018
4.7,2.5,48.0,26.0,601.5338486037493
4.7,2.6,48.0,27.0,637.2442819923293
4.7,2.7,48.0,28.0,660.6194475199883
4.7,2.8,48.0,29.0,596.0799704128287
4.7,2.9,48.0,30.0,612.0114742995939
4.7,3.0,48.0,31.0,679.7373025979259
4.7,3.1,48.0,32.0,618.5284559443858
4.7,3.2,48.0,33.0,609.2630875539625
4.7,3.3,48.0,34.0,588.8162045730171
4.7,3.4,48.0,35.0,592.9648097927345
4.7,3.5,48.0,36.0,650.4741392390958
4.7,3.6,48.0,37.0,527.6303087265014
4.7,3.7,48.0,38.0,602.5592474478199
4.7,3.8,48.0,39.0,682.1536007558093
4.7,3.9,48.0,40.0,633.538038064973
4.7,4.0,48.0,41.0,590.2313829910111
4.7,4.1,48.0,42.0,764.9092822039878
4.7,4.2,48.0,43.0,565.9323885453676
4.7,4.3,48.0,44.0,578.7787996317026
4.7,4.4,48.0,45.0,559.376652054087
4.7,4.5,48.0,46.0,534.194417852404
4.7,4.6,48.0,47.0,599.6278543892693
4.7,4.7,48.0,48.0,674.299997963608
4.8,4.9,49.0,50.0,658.690706860018
4.8,5.0,49.0,51.0,622.4052645317399
4.8,5.1,49.0,52.0,625.8152544526496
4.8,5.2,49.0,53.0,956.666471041039
4.8,5.3,49.0,54.0,265.3886055249378
4.8,5.4,49.0,55.0,233.8153976446379
4.8,5.5,49.0,56.0,253.8393035674428
4.8,5.6,49.0,57.0,266.50422093033075
4.8,5.7,49.0,58.0,275.7320695936852
4.8,5.8,49.0,59.0,227.73811260834333
4.8,5.9,49.0,60.0,237.86117628432507
4.8,6.0,49.0,61.0,245.60094642315138
4.8,6.1,49.0,62.0,217.4652168811296
4.8,6.2,49.0,63.0,224.92050148108683
4.8,6.3,49.0,64.0,245.8297499488461
4.8,6.4,49.0,65.0,268.491837316853
4.8,6.5,49.0,66.0,233.98033193018256
4.8,6.6,49.0,67.0,244.5915995356235
4.8,6.7,49.0,68.0,233.01623701381797
4.8,6.8,49.0,69.0,248.0488236355485
4.8,6.9,49.0,70.0,235.6959465302554
4.8,7.0,49.0,71.0,261.9326997701643
4.8,7.1,49.0,72.0,228.95849398405167
4.8,7.2,49.0,73.0,251.26422793536202
4.8,7.3,49.0,74.0,254.0755049271431
4.8,7.4,49.0,75.0,237.44786464512427
4.8,7.5,49.0,76.0,252.8577698017057
4.8,7.6,49.0,77.0,221.88099155913918
4.8,7.7,49.0,78.0,279.69704900499335
4.8,7.8,49.0,79.0,242.78004360127466
4.8,7.9,49.0,80.0,249.46205252333124
4.8,8.0,49.0,81.0,422.97211007248706
4.8,8.1,49.0,82.0,261.20712187095023
4.8,8.2,49.0,83.0,281.70809994989395
4.8,8.3,49.0,84.0,295.69626195735253
4.8,8.4,49.0,85.0,273.7922469480717
4.8,8.5,49.0,86.0,294.2994512282891
4.8,8.6,49.0,87.0,269.79357095916635
4.8,8.7,49.0,88.0,292.73326138476483
4.8,8.8,49.0,89.0,312.56525619653615
4.8,8.9,49.0,90.0,285.3741426322155
4.8,9.0,49.0,91.0,244.81896458919604
4.8,9.1,49.0,92.0,269.4964789152631
4.8,9.2,49.0,93.0,283.7010070621872
4.8,9.3,49.0,94.0,272.9139867816802
4.8,9.4,49.0,95.0,266.6281445431069
4.8,9.5,49.0,96.0,275.81398043547006
4.8,9.6,49.0,97.0,269.1761597744
4.8,9.7,49.0,98.0,237.48509516193442
4.8,9.8,49.0,99.0,257.51569160603003
4.8,9.9,49.0,100.0,326.61786767600546
4.8,0.0,49.0,1.0,251.932200445109
4.8,0.1,49.0,2.0,278.98918273022184
4.8,0.2,49.0,3.0,267.96992214994526
4.8,0.3,49.0,4.0,269.13043415631313
4.8,0.4,49.0,5.0,258.83594862553207
4.8,0.5,49.0,6.0,272.37724471070374
4.8,0.6,49.0,7.0,259.1081866810684
4.8,0.7,49.0,8.0,280.62474986031947
4.8,0.8,49.0,9.0,254.37874708052664
4.8,0.9,49.0,10.0,247.79362023107484
4.8,1.0,49.0,11.0,260.0527366483993
4.8,1.1,49.0,12.0,271.4148172313945
4.8,1.2,49.0,13.0,252.6524560018665
4.8,1.3,49.0,14.0,251.24752713306728
4.8,1.4,49.0,15.0,258.65059808211873
4.8,1.5,49.0,16.0,259.5948847780678
4.8,1.6,49.0,17.0,273.2340899383174
4.8,1.7,49.0,18.0,286.21406887945375
4.8,1.8,49.0,19.0,283.6273818510734
4.8,1.9,49.0,20.0,288.21074200930417
4.8,2.0,49.0,21.0,739.4238513353166
4.8,2.1,49.0,22.0,642.3880688918492
4.8,2.2,49.0,23.0,704.7788841633692
4.8,2.3,49.0,24.0,627.1765296478758
4.8,2.4,49.0,25.0,633.9533694982406
4.8,2.5,49.0,26.0,564.0404285808117
4.8,2.6,49.0,27.0,699.8662803760794
4.8,2.7,49.0,28.0,622.5652236919458
4.8,2.8,49.0,29.0,751.0653063305252
4.8,2.9,49.0,30.0,621.0158073024178
4.8,3.0,49.0,31.0,603.0234703926737
4.8,3.1,49.0,32.0,649.1244645479375
4.8,3.2,49.0,33.0,745.7124955613131
4.8,3.3,49.0,34.0,623.3626172226388
4.8,3.4,49.0,35.0,613.2451075006464
4.8,3.5,49.0,36.0,586.1803418604416
4.8,3.6,49.0,37.0,713.7167928247393
4.8,3.7,49.0,38.0,570.8551810018403
4.8,3.8,49.0,39.0,616.0864762266477
4.8,3.9,49.0,40.0,583.7901830540798
4.8,4.0,49.0,41.0,763.4790025623834
4.8,4.1,49.0,42.0,580.6445701274371
4.8,4.2,49.0,43.0,616.9305654402223
4.8,4.3,49.0,44.0,566.5010373775546
4.8,4.4,49.0,45.0,635.6931541114685
4.8,4.5,49.0,46.0,621.2101501938241
4.8,4.6,49.0,47.0,608.7240196578236
4.8,4.7,49.0,48.0,566.1787146297726
4.8,4.8,49.0,49.0,650.8934586720848
4.9,5.0,50.0,51.0,621.0704266484698
4.9,5.1,50.0,52.0,984.9737126533912
4.9,5.2,50.0,53.0,222.6502238075377
4.9,5.3,50.0,54.0,229.73526977818406
4.9,5.4,50.0,55.0,220.52445057126937
4.9,5.5,50.0,56.0,237.05673999227807
4.9,5.6,50.0,57.0,242.6566656011087
4.9,5.7,50.0,58.0,238.61787129019336
4.9,5.8,50.0,59.0,228.40291831393262
4.9,5.9,50.0,60.0,250.43523178763408
4.9,6.0,50.0,61.0,239.23445663894103
4.9,6.1,50.0,62.0,255.47029462998975
4.9,6.2,50.0,63.0,247.48023248791642
4.9,6.3,50.0,64.0,237.94766308187002
4.9,6.4,50.0,65.0,220.21052377819896
4.9,6.5,50.0,66.0,246.9695915067219
4.9,6.6,50.0,67.0,225.19530785156178
4.9,6.7,50.0,68.0,241.35213217192182
4.9,6.8,50.0,69.0,250.327780968118
4.9,6.9,50.0,70.0,228.7920498062804
4.9,7.0,50.0,71.0,244.80494016278408
4.9,7.1,50.0,72.0,228.63090590234916
4.9,7.2,50.0,73.0,226.1615439300462
4.9,7.3,50.0,74.0,271.95594995449983
4.9,7.4,50.0,75.0,224.43516065215294
4.9,7.5,50.0,76.0,291.5956511267335
4.9,7.6,50.0,77.0,261.23210321093785
4.9,7.7,50.0,78.0,233.03085870078675
4.9,7.8,50.0,79.0,242.5114682523723
4.9,7.9,50.0,80.0,247.3311384334691
4.9,8.0,50.0,81.0,413.27478293563274
4.9,8.1,50.0,82.0,309.573898932405
4.9,8.2,50.0,83.0,250.9530591152474
4.9,8.3,50.0,84.0,302.62312947638213
4.9,8.4,50.0,85.0,238.32971731248927
4.9,8.5,50.0,86.0,273.4985909386862
4.9,8.6,50.0,87.0,308.5724239861523
4.9,8.7,50.0,88.0,274.300650252607
4.9,8.8,50.0,89.0,276.9288079116516
4.9,8.9,50.0,90.0,282.6527387140136
4.9,9.0,50.0,91.0,290.81188101617835
4.9,9.1,50.0,92.0,323.5348284968262
4.9,9.2,50.0,93.0,292.4992446895593
4.9,9.3,50.0,94.0,279.40479849179275
4.9,9.4,50.0,95.0,263.4369491885383
4.9,9.5,50.0,96.0,272.3909886927478
4.9,9.6,50.0,97.0,280.190404891558
4.9,9.7,50.0,98.0,278.3904605836314
4.9,9.8,50.0,99.0,336.8917460552922
4.9,9.9,50.0,100.0,270.64594114715663
4.9,0.0,50.0,1.0,263.7238508382347
4.9,0.1,50.0,2.0,304.5562189692243
4.9,0.2,50.0,3.0,282.9295355871708
4.9,0.3,50.0,4.0,292.68617457080416
4.9,0.4,50.0,5.0,249.52701022477632
4.9,0.5,50.0,6.0,282.15561210606114
4.9,0.6,50.0,7.0,267.35554714164556
4.9,0.7,50.0,8.0,291.4251403663026
4.9,0.8,50.0,9.0,256.9758351006273
4.9,0.9,50.0,10.0,247.40191357786608
4.9,1.0,50.0,11.0,276.7823066809
4.9,1.1,50.0,12.0,288.34507382071786
4.9,1.2,50.0,13.0,249.69206792982988
4.9,1.3,50.0,14.0,252.02383355424647
4.9,1.4,50.0,15.0,267.5523015655706
4.9,1.5,50.0,16.0,307.2346769975086
4.9,1.6,50.0,17.0,308.8224989393776
4.9,1.7,50.0,18.0,284.5579881560974
4.9,1.8,50.0,19.0,298.3588489683333
4.9,1.9,50.0,20.0,272.15846192815064
4.9,2.0,50.0,21.0,778.8951273566112
4.9,2.1,50.0,22.0,672.5871878784695
4.9,2.2,50.0,23.0,602.0174887104794
4.9,2.3,50.0,24.0,582.1743828894362
4.9,2.4,50.0,25.0,633.4926716234497
4.9,2.5,50.0,26.0,719.8912563622787
4.9,2.6,50.0,27.0,578.120227770248
4.9,2.7,50.0,28.0,624.9341775111805
4.9,2.8,50.0,29.0,584.6517777399339
4.9,2.9,50.0,30.0,600.4148780200843
4.9,3.0,50.0,31.0,590.4003413308158
4.9,3.1,50.0,32.0,596.2998041230313
4.9,3.2,50.0,33.0,562.5018926146834
4.9,3.3,50.0,34.0,629.7499838492207
4.9,3.4,50.0,35.0,635.2470229617933
4.9,3.5,50.0,36.0,659.0892859523443
4.9,3.6,50.0,37.0,658.9092490903897
4.9,3.7,50.0,38.0,588.4115637427224
4.9,3.8,50.0,39.0,664.2530959126167
4.9,3.9,50.0,40.0,648.3918181697094
4.9,4.0,50.0,41.0,592.9554307539846
4.9,4.1,50.0,42.0,673.4397051998648
4.9,4.2,50.0,43.0,679.9877568420002
4.9,4.3,50.0,44.0,652.9377351838599
4.9,4.4,50.0,45.0,588.4184227476471
4.9,4.5,50.0,46.0,696.6435029922309
4.9,4.6,50.0,47.0,592.7006871673613
4.9,4.7,50.0,48.0,613.559519499389
4.9,4.8,50.0,49.0,622.9606254651424
4.9,4.9,50.0,50.0,642.3796958951062
5.0,5.1,51.0,52.0,305.0674388223378
5.0,5.2,51.0,53.0,223.54937270645053
5.0,5.3,51.0,54.0,232.22070799477
5.0,5.4,51.0,55.0,245.1091456519354
5.0,5.5,51.0,56.0,239.64932155360603
5.0,5.6,51.0,57.0,236.23111936957486
5.0,5.7,51.0,58.0,230.75577824973138
5.0,5.8,51.0,59.0,222.57266892067634
5.0,5.9,51.0,60.0,245.73223315074415
5.0,6.0,51.0,61.0,242.33021309539765
5.0,6.1,51.0,62.0,240.46534595536843
5.0,6.2,51.0,63.0,219.44123171740458
5.0,6.3,51.0,64.0,243.30969078262714
5.0,6.4,51.0,65.0,236.65804889863182
5.0,6.5,51.0,66.0,268.40645012442906
5.0,6.6,51.0,67.0,236.3593362118678
5.0,6.7,51.0,68.0,224.0080204656356
5.0,6.8,51.0,69.0,249.65989687789008
5.0,6.9,51.0,70.0,265.2526952468415
5.0,7.0,51.0,71.0,263.6062017691672
5.0,7.1,51.0,72.0,231.83174142282834
5.0,7.2,51.0,73.0,251.76170979807793
5.0,7.3,51.0,74.0,228.0695288813552
5.0,7.4,51.0,75.0,245.09639947249113
5.0,7.5,51.0,76.0,239.40481612975287
5.0,7.6,51.0,77.0,242.5619434207614
5.0,7.7,51.0,78.0,244.32609811200146
5.0,7.8,51.0,79.0,221.25866909289925
5.0,7.9,51.0,80.0,237.90413718305484
5.0,8.0,51.0,81.0,463.4721322255091
5.0,8.1,51.0,82.0,288.1534666504053
5.0,8.2,51.0,83.0,269.9080319310461
5.0,8.3,51.0,84.0,274.52050416561195
5.0,8.4,51.0,85.0,282.01422104646156
5.0,8.5,51.0,86.0,267.0860970639702
5.0,8.6,51.0,87.0,274.81230444724656
5.0,8.7,51.0,88.0,287.951214985296
5.0,8.8,51.0,89.0,267.2273403115055
5.0,8.9,51.0,90.0,267.60529788118527
5.0,9.0,51.0,91.0,279.20921806920825
5.0,9.1,51.0,92.0,277.5761575994491
5.0,9.2,51.0,93.0,325.68076282694307
5.0,9.3,51.0,94.0,258.91151140142915
5.0,9.4,51.0,95.0,267.81309248332485
5.0,9.5,51.0,96.0,294.2624744590526
5.0,9.6,51.0,97.0,311.51183298923746
5.0,9.7,51.0,98.0,318.9298281173732
5.0,9.8,51.0,99.0,260.3388160681131
5.0,9.9,51.0,100.0,293.08294161056506
5.0,0.0,51.0,1.0,259.10674880041483
5.0,0.1,51.0,2.0,321.72544066940355
5.0,0.2,51.0,3.0,265.84722280881755
5.0,0.3,51.0,4.0,243.7373844643652
5.0,0.4,51.0,5.0,266.26862473279147
5.0,0.5,51.0,6.0,257.7185041812391
5.0,0.6,51.0,7.0,267.3033772730213
5.0,0.7,51.0,8.0,249.63847324419925
5.0,0.8,51.0,9.0,261.69969583227663
5.0,0.9,51.0,10.0,283.18130845519823
5.0,1.0,51.0,11.0,258.8788255505569
5.0,1.1,51.0,12.0,337.2907000266787
5.0,1.2,51.0,13.0,282.3735493398927
5.0,1.3,51.0,14.0,267.29342853308424
5.0,1.4,51.0,15.0,255.83863436049037
5.0,1.5,51.0,16.0,289.89239306995995
5.0,1.6,51.0,17.0,292.3788613314565
5.0,1.7,51.0,18.0,250.631527399012
5.0,1.8,51.0,19.0,253.18725104772219
5.0,1.9,51.0,20.0,249.598761108746
5.0,2.0,51.0,21.0,775.7128408458431
5.0,2.1,51.0,22.0,663.4598175558052
5.0,2.2,51.0,23.0,573.9980779714473
5.0,2.3,51.0,24.0,610.9766279902137
5.0,2.4,51.0,25.0,663.0961804211325
5.0,2.5,51.0,26.0,579.4765018085573
5.0,2.6,51.0,27.0,597.7509508674369
5.0,2.7,51.0,28.0,668.2921493196152
5.0,2.8,51.0,29.0,584.48681812814
5.0,2.9,51.0,30.0,584.9203362949269
5.0,3.0,51.0,31.0,618.7935770083192
5.0,3.1,51.0,32.0,682.0723032833247
5.0,3.2,51.0,33.0,588.1449848893973
5.0,3.3,51.0,34.0,619.2247518568032
5.0,3.4,51.0,35.0,576.8142233445852
5.0,3.5,51.0,36.0,593.9701943536014
5.0,3.6,51.0,37.0,606.3256665511018
5.0,3.7,51.0,38.0,613.0675667269395
5.0,3.8,51.0,39.0,615.6209160124705
5.0,3.9,51.0,40.0,595.944439617192
5.0,4.0,51.0,41.0,634.8709631831537
5.0,4.1,51.0,42.0,643.651198360933
5.0,4.2,51.0,43.0,647.555922856825
5.0,4.3,51.0,44.0,517.3593247432555
5.0,4.4,51.0,45.0,724.1763304192
5.0,4.5,51.0,46.0,585.4825596286051
5.0,4.6,51.0,47.0,621.558300023969
5.0,4.7,51.0,48.0,630.3612961723138
5.0,4.8,51.0,49.0,853.1151874201978
5.0,4.9,51.0,50.0,651.5543743206393
5.0,5.0,51.0,51.0,981.3090858599469
5.1,5.2,52.0,53.0,248.8181757537542
5.1,5.3,52.0,54.0,238.99797608646674
5.1,5.4,52.0,55.0,249.8166597697171
5.1,5.5,52.0,56.0,235.21715906654813
5.1,5.6,52.0,57.0,237.6428853303013
5.1,5.7,52.0,58.0,265.3197653924123
5.1,5.8,52.0,59.0,261.4100655830472
5.1,5.9,52.0,60.0,245.87831012707204
5.1,6.0,52.0,61.0,217.19685989992723
5.1,6.1,52.0,62.0,238.81911008113906
5.1,6.2,52.0,63.0,230.60699366096435
5.1,6.3,52.0,64.0,229.12337221451324
5.1,6.4,52.0,65.0,288.8275136206997
5.1,6.5,52.0,66.0,275.1819245530061
5.1,6.6,52.0,67.0,226.59439413378738
5.1,6.7,52.0,68.0,238.6257972941773
5.1,6.8,52.0,69.0,233.2979336467773
5.1,6.9,52.0,70.0,241.01889450057368
5.1,7.0,52.0,71.0,275.61134454850577
5.1,7.1,52.0,72.0,223.02346220694778
5.1,7.2,52.0,73.0,223.20766771434538
5.1,7.3,52.0,74.0,255.9118715351757
5.1,7.4,52.0,75.0,239.9487341160069
5.1,7.5,52.0,76.0,233.02781024731675
5.1,7.6,52.0,77.0,244.59167840123084
5.1,7.7,52.0,78.0,254.60739771434052
5.1,7.8,52.0,79.0,235.37140976572576
5.1,7.9,52.0,80.0,237.15928552812227
5.1,8.0,52.0,81.0,398.42933202645344
5.1,8.1,52.0,82.0,269.434213488548
5.1,8.2,52.0,83.0,296.3138461252041
5.1,8.3,52.0,84.0,295.7141320850181
5.1,8.4,52.0,85.0,260.7135105935922
5.1,8.5,52.0,86.0,246.8642115112468
5.1,8.6,52.0,87.0,271.39257507211966
5.1,8.7,52.0,88.0,309.45655209351554
5.1,8.8,52.0,89.0,302.57871664774297
5.1,8.9,52.0,90.0,249.5269592854726
5.1,9.0,52.0,91.0,287.8632750573244
5.1,9.1,52.0,92.0,304.03217613178265
5.1,9.2,52.0,93.0,257.0141066249555
5.1,9.3,52.0,94.0,281.8660506125349
5.1,9.4,52.0,95.0,318.19216554706674
5.1,9.5,52.0,96.0,275.5854947595392
5.1,9.6,52.0,97.0,262.1034562639881
5.1,9.7,52.0,98.0,290.55818277176104
5.1,9.8,52.0,99.0,267.84091988251487
5.1,9.9,52.0,100.0,269.792838441674
5.1,0.0,52.0,1.0,270.2094181024355
5.1,0.1,52.0,2.0,278.2968893288936
5.1,0.2,52.0,3.0,255.83361644240983
5.1,0.3,52.0,4.0,273.50985315433303
5.1,0.4,52.0,5.0,286.5607987602813
5.1,0.5,52.0,6.0,232.7265280822478
5.1,0.6,52.0,7.0,272.17343661737084
5.1,0.7,52.0,8.0,292.01570645232584
5.1,0.8,52.0,9.0,276.7465511875939
5.1,0.9,52.0,10.0,273.64546908355004
5.1,1.0,52.0,11.0,260.19788101921
5.1,1.1,52.0,12.0,282.5947802579209
5.1,1.2,52.0,13.0,255.31295926415265
5.1,1.3,52.0,14.0,273.25124648193776
5.1,1.4,52.0,15.0,267.62174913288925
5.1,1.5,52.0,16.0,258.59285787097554
5.1,1.6,52.0,17.0,282.2281349776628
5.1,1.7,52.0,18.0,275.88519260383157
5.1,1.8,52.0,19.0,250.26644407576572
5.1,1.9,52.0,20.0,284.75030640376553
5.1,2.0,52.0,21.0,741.0310171227275
5.1,2.1,52.0,22.0,694.8036923147425
5.1,2.2,52.0,23.0,627.6000911651275
5.1,2.3,52.0,24.0,693.9786205592792
5.1,2.4,52.0,25.0,606.1556697096053
5.1,2.5,52.0,26.0,611.6642289076137
5.1,2.6,52.0,27.0,593.1608301881815
5.1,2.7,52.0,28.0,655.3606152377691
5.1,2.8,52.0,29.0,641.5578647255448
5.1,2.9,52.0,30.0,645.9587545536549
5.1,3.0,52.0,31.0,644.2945580340782
5.1,3.1,52.0,32.0,636.1151467727163
5.1,3.2,52.0,33.0,575.2215663666641
5.1,3.3,52.0,34.0,633.0598597274954
5.1,3.4,52.0,35.0,559.458358348763
5.1,3.5,52.0,36.0,564.5859938059814
5.1,3.6,52.0,37.0,583.2708371592548
5.1,3.7,52.0,38.0,669.0446590933433
5.1,3.8,52.0,39.0,646.3666082453841
5.1,3.9,52.0,40.0,598.6128656264102
5.1,4.0,52.0,41.0,634.7322821684883
5.1,4.1,52.0,42.0,615.5320319566837
5.1,4.2,52.0,43.0,636.3661165000553
5.1,4.3,52.0,44.0,656.7909387823137
5.1,4.4,52.0,45.0,575.6817606926397
5.1,4.5,52.0,46.0,687.7542637618704
5.1,4.6,52.0,47.0,604.1804699517786
5.1,4.7,52.0,48.0,576.3649892521972
5.1,4.8,52.0,49.0,557.3966596394575
5.1,4.9,52.0,50.0,896.874787799676
5.1,5.0,52.0,51.0,252.16381522117757
5.1,5.1,52.0,52.0,233.74189984658452
5.2,5.3,53.0,54.0,230.60683190812867
5.2,5.4,53.0,55.0,237.84363367856358
5.2,5.5,53.0,56.0,230.870946332062
5.2,5.6,53.0,57.0,235.26308394111234
5.2,5.7,53.0,58.0,265.2444621861583
5.2,5.8,53.0,59.0,261.8021102502893
5.2,5.9,53.0,60.0,225.82265245381038
5.2,6.0,53.0,61.0,226.888504529975
5.2,6.1,53.0,62.0,255.412324777618
5.2,6.2,53.0,63.0,240.04906879756237
5.2,6.3,53.0,64.0,255.0534805262113
5.2,6.4,53.0,65.0,231.71457045310362
5.2,6.5,53.0,66.0,244.90418329685693
5.2,6.6,53.0,67.0,257.4387777228065
5.2,6.7,53.0,68.0,275.4268690512504
5.2,6.8,53.0,69.0,258.68214881689
5.2,6.9,53.0,70.0,236.32754769797103
5.2,7.0,53.0,71.0,265.280115535137
5.2,7.1,53.0,72.0,269.2489930882154
5.2,7.2,53.0,73.0,235.084714927329
5.2,7.3,53.0,74.0,219.47391561898246
5.2,7.4,53.0,75.0,290.6863149063367
5.2,7.5,53.0,76.0,245.65649201749352
5.2,7.6,53.0,77.0,228.3706439742785
5.2,7.7,53.0,78.0,234.0925499174218
5.2,7.8,53.0,79.0,263.54891257464374
5.2,7.9,53.0,80.0,251.55488653601387
5.2,8.0,53.0,81.0,410.8574945610991
5.2,8.1,53.0,82.0,283.19713975150506
5.2,8.2,53.0,83.0,278.68875589936914
5.2,8.3,53.0,84.0,262.4772180498522
5.2,8.4,53.0,85.0,285.95233260633773
5.2,8.5,53.0,86.0,289.00357792574124
5.2,8.6,53.0,87.0,260.39838648838537
5.2,8.7,53.0,88.0,254.39816378458698
5.2,8.8,53.0,89.0,275.667733490436
5.2,8.9,53.0,90.0,265.0522936442634
5.2,9.0,53.0,91.0,246.2175156301905
5.2,9.1,53.0,92.0,301.9145978776155
5.2,9.2,53.0,93.0,260.53409750556443
5.2,9.3,53.0,94.0,272.8141203004295
5.2,9.4,53.0,95.0,230.37290826258905
5.2,9.5,53.0,96.0,310.0008738445689
5.2,9.6,53.0,97.0,280.042886147797
5.2,9.7,53.0,98.0,287.75047304700075
5.2,9.8,53.0,99.0,263.4076314790244
5.2,9.9,53.0,100.0,285.8321456956851
5.2,0.0,53.0,1.0,253.4086859639893
5.2,0.1,53.0,2.0,283.56376286993884
5.2,0.2,53.0,3.0,265.821464508954
5.2,0.3,53.0,4.0,263.07888079566493
5.2,0.4,53.0,5.0,270.20208835968776
5.2,0.5,53.0,6.0,276.6781548451295
5.2,0.6,53.0,7.0,245.5162479600788
5.2,0.7,53.0,8.0,268.9013117249252
5.2,0.8,53.0,9.0,291.8214864613648
5.2,0.9,53.0,10.0,292.18586874175054
5.2,1.0,53.0,11.0,270.106116450088
5.2,1.1,53.0,12.0,266.5861542489407
5.2,1.2,53.0,13.0,250.50583937170222
5.2,1.3,53.0,14.0,294.1725576231098
5.2,1.4,53.0,15.0,268.43948782727
5.2,1.5,53.0,16.0,271.63606754299
5.2,1.6,53.0,17.0,280.10815144215985
5.2,1.7,53.0,18.0,256.1671060759834
5.2,1.8,53.0,19.0,283.49742143591965
5.2,1.9,53.0,20.0,288.9700893612169
5.2,2.0,53.0,21.0,739.0436657494022
5.2,2.1,53.0,22.0,664.9364314810458
5.2,2.2,53.0,23.0,654.233665073686
5.2,2.3,53.0,24.0,580.5397750764768
5.2,2.4,53.0,25.0,602.1061582535979
5.2,2.5,53.0,26.0,665.5499994979143
5.2,2.6,53.0,27.0,550.1214620266674
5.2,2.7,53.0,28.0,548.6975129576961
5.2,2.8,53.0,29.0,746.8424844603867
5.2,2.9,53.0,30.0,596.8937950915272
5.2,3.0,53.0,31.0,593.7964194885826
5.2,3.1,53.0,32.0,592.1742869093409
5.2,3.2,53.0,33.0,696.4849480708305
5.2,3.3,53.0,34.0,591.8688779619206
5.2,3.4,53.0,35.0,654.5814676154837
5.2,3.5,53.0,36.0,670.3180458854547
5.2,3.6,53.0,37.0,654.8046361283685
5.2,3.7,53.0,38.0,573.7607802509721
5.2,3.8,53.0,39.0,599.2025266277134
5.2,3.9,53.0,40.0,596.6590485756667
5.2,4.0,53.0,41.0,740.3467843932558
5.2,4.1,53.0,42.0,591.7915627528873
5.2,4.2,53.0,43.0,661.5520661993289
5.2,4.3,53.0,44.0,580.2960384998811
5.2,4.4,53.0,45.0,678.4596282341391
5.2,4.5,53.0,46.0,603.4055965438062
5.2,4.6,53.0,47.0,615.6269541171376
5.2,4.7,53.0,48.0,652.1026781436041
5.2,4.8,53.0,49.0,996.6804871853644
5.2,4.9,53.0,50.0,252.82310738075165
5.2,5.0,53.0,51.0,231.34862224814913
5.2,5.1,53.0,52.0,238.88820312128465
5.2,5.2,53.0,53.0,224.06488924511592
5.3,5.4,54.0,55.0,232.5867742170162
5.3,5.5,54.0,56.0,248.81627723662862
5.3,5.6,54.0,57.0,225.80385796082226
5.3,5.7,54.0,58.0,283.2709120440078
5.3,5.8,54.0,59.0,239.50891295694785
5.3,5.9,54.0,60.0,241.37993551176783
5.3,6.0,54.0,61.0,241.91651954201538
5.3,6.1,54.0,62.0,279.69366272719213
5.3,6.2,54.0,63.0,253.8694234325436
5.3,6.3,54.0,64.0,243.96595661159515
5.3,6.4,54.0,65.0,240.65441621283438
5.3,6.5,54.0,66.0,246.10492841173584
5.3,6.6,54.0,67.0,261.3943780587277
5.3,6.7,54.0,68.0,236.21138990009982
5.3,6.8,54.0,69.0,242.11388022028746
5.3,6.9,54.0,70.0,238.00642551546542
5.3,7.0,54.0,71.0,248.55983530403893
5.3,7.1,54.0,72.0,229.610191730795
5.3,7.2,54.0,73.0,233.87109430756607
5.3,7.3,54.0,74.0,247.15333929130924
5.3,7.4,54.0,75.0,264.59454336970526
5.3,7.5,54.0,76.0,223.76867023692802
5.3,7.6,54.0,77.0,243.5445424507193
5.3,7.7,54.0,78.0,228.39123136423012
5.3,7.8,54.0,79.0,241.49434477211972
5.3,7.9,54.0,80.0,224.97693105172803
5.3,8.0,54.0,81.0,399.3588065460022
5.3,8.1,54.0,82.0,307.0735779381265
5.3,8.2,54.0,83.0,253.14628443623488
5.3,8.3,54.0,84.0,297.6398383910758
5.3,8.4,54.0,85.0,257.2439628613987
5.3,8.5,54.0,86.0,288.8686737591875
5.3,8.6,54.0,87.0,300.71901720756614
5.3,8.7,54.0,88.0,285.20686945340447
5.3,8.8,54.0,89.0,278.83948324544485
5.3,8.9,54.0,90.0,268.47877176545126
5.3,9.0,54.0,91.0,271.00589477132144
5.3,9.1,54.0,92.0,284.418022409042
5.3,9.2,54.0,93.0,284.55998293337666
5.3,9.3,54.0,94.0,293.29576677713266
5.3,9.4,54.0,95.0,258.7556664594418
5.3,9.5,54.0,96.0,288.35968772864965
5.3,9.6,54.0,97.0,272.04561754199455
5.3,9.7,54.0,98.0,287.6244420054549
5.3,9.8,54.0,99.0,312.31953067871916
5.3,9.9,54.0,100.0,290.5217779098448
5.3,0.0,54.0,1.0,272.21909356264445
5.3,0.1,54.0,2.0,261.79653127105115
5.3,0.2,54.0,3.0,247.81412046834504
5.3,0.3,54.0,4.0,283.29996284851967
5.3,0.4,54.0,5.0,268.74291504279546
5.3,0.5,54.0,6.0,258.76265468842496
5.3,0.6,54.0,7.0,275.68462732732127
5.3,0.7,54.0,8.0,304.67141105062615
5.3,0.8,54.0,9.0,252.42114412024426
5.3,0.9,54.0,10.0,258.46000732074526
5.3,1.0,54.0,11.0,265.8184711409879
5.3,1.1,54.0,12.0,262.3068835240844
5.3,1.2,54.0,13.0,276.07815291737836
5.3,1.3,54.0,14.0,292.398740594341
5.3,1.4,54.0,15.0,265.3702257636859
5.3,1.5,54.0,16.0,250.4421924169669
5.3,1.6,54.0,17.0,271.36315243652155
5.3,1.7,54.0,18.0,267.57087224811676
5.3,1.8,54.0,19.0,267.95109526583093
5.3,1.9,54.0,20.0,265.57343947629164
5.3,2.0,54.0,21.0,812.908865081597
5.3,2.1,54.0,22.0,628.0573601338699
5.3,2.2,54.0,23.0,591.6297207518522
5.3,2.3,54.0,24.0,581.7438252502302
5.3,2.4,54.0,25.0,626.6303565700816
5.3,2.5,54.0,26.0,640.4822645668794
5.3,2.6,54.0,27.0,600.2591530248465
5.3,2.7,54.0,28.0,659.6288156812378
5.3,2.8,54.0,29.0,584.4791028255833
5.3,2.9,54.0,30.0,583.7411546790133
5.3,3.0,54.0,31.0,646.7271237938548
5.3,3.1,54.0,32.0,656.5745272307387
5.3,3.2,54.0,33.0,600.2265390798641
5.3,3.3,54.0,34.0,617.2668540239464
5.3,3.4,54.0,35.0,606.3199286031374
5.3,3.5,54.0,36.0,631.6713761325619
5.3,3.6,54.0,37.0,642.1137238020525
5.3,3.7,54.0,38.0,598.822830044885
5.3,3.8,54.0,39.0,558.6637880513206
5.3,3.9,54.0,40.0,641.3379641023014
5.3,4.0,54.0,41.0,585.6043235887134
5.3,4.1,54.0,42.0,580.0772393673233
5.3,4.2,54.0,43.0,588.2612857026348
5.3,4.3,54.0,44.0,632.9266362366344
5.3,4.4,54.0,45.0,629.0908491472143
5.3,4.5,54.0,46.0,722.7014636576566
5.3,4.6,54.0,47.0,662.3569170911371
5.3,4.7,54.0,48.0,1040.2835288794624
5.3,4.8,54.0,49.0,246.4367455272435
5.3,4.9,54.0,50.0,222.89796633066092
5.3,5.0,54.0,51.0,228.62273602069115
5.3,5.1,54.0,52.0,254.7064425479393
5.3,5.2,54.0,53.0,225.7671903376963
5.3,5.3,54.0,54.0,235.96675775917822
5.4,5.5,55.0,56.0,242.0952182689892
5.4,5.6,55.0,57.0,253.86958257847417
5.4,5.7,55.0,58.0,236.490104772174
5.4,5.8,55.0,59.0,227.39215379246508
5.4,5.9,55.0,60.0,245.65344558479129
5.4,6.0,55.0,61.0,230.2857268718431
5.4,6.1,55.0,62.0,234.25617762676586
5.4,6.2,55.0,63.0,255.3999351158052
5.4,6.3,55.0,64.0,291.47803886485923
5.4,6.4,55.0,65.0,251.92448566238735
5.4,6.5,55.0,66.0,252.9065690770718
5.4,6.6,55.0,67.0,225.4597691917337
5.4,6.7,55.0,68.0,220.42540154652292
5.4,6.8,55.0,69.0,227.1335564290832
5.4,6.9,55.0,70.0,220.22310632718242
5.4,7.0,55.0,71.0,316.83889588979264
5.4,7.1,55.0,72.0,233.65868826039963
5.4,7.2,55.0,73.0,242.1414233079071
5.4,7.3,55.0,74.0,225.20394450932423
5.4,7.4,55.0,75.0,243.931917376835
5.4,7.5,55.0,76.0,241.4723414456877
5.4,7.6,55.0,77.0,227.82857965876917
5.4,7.7,55.0,78.0,267.5349601430479
5.4,7.8,55.0,79.0,238.96687803769183
5.4,7.9,55.0,80.0,266.82722379178335
5.4,8.0,55.0,81.0,491.7082306769725
5.4,8.1,55.0,82.0,311.35055176167305
5.4,8.2,55.0,83.0,274.2372404099356
5.4,8.3,55.0,84.0,270.2339032382782
5.4,8.4,55.0,85.0,282.9376827955015
5.4,8.5,55.0,86.0,283.08261422554574
5.4,8.6,55.0,87.0,284.65135430896294
5.4,8.7,55.0,88.0,296.76456451239886
5.4,8.8,55.0,89.0,280.0516196642689
5.4,8.9,55.0,90.0,277.8777023994965
5.4,9.0,55.0,91.0,300.84673909472457
5.4,9.1,55.0,92.0,257.345240305357
5.4,9.2,55.0,93.0,280.2688598600514
5.4,9.3,55.0,94.0,272.02434068718344
5.4,9.4,55.0,95.0,285.55449895124553
5.4,9.5,55.0,96.0,286.56505175128245
5.4,9.6,55.0,97.0,271.18591668593893
5.4,9.7,55.0,98.0,268.2621064409197
5.4,9.8,55.0,99.0,273.4364752538198
5.4,9.9,55.0,100.0,290.10515314407905
5.4,0.0,55.0,1.0,280.86526610291634
5.4,0.1,55.0,2.0,267.63622989851945
5.4,0.2,55.0,3.0,259.425015681986
5.4,0.3,55.0,4.0,275.84140238839177
5.4,0.4,55.0,5.0,271.7695627329455
5.4,0.5,55.0,6.0,259.963169657952
5.4,0.6,55.0,7.0,260.0040213450818
5.4,0.7,55.0,8.0,400.9893442810506
5.4,0.8,55.0,9.0,265.92632633625925
5.4,0.9,55.0,10.0,258.60469002628713
5.4,1.0,55.0,11.0,309.7106079354571
5.4,1.1,55.0,12.0,270.63407019929707
5.4,1.2,55.0,13.0,310.3885387590609
5.4,1.3,55.0,14.0,284.50088033025537
5.4,1.4,55.0,15.0,277.3120369670998
5.4,1.5,55.0,16.0,268.34035331797503
5.4,1.6,55.0,17.0,259.91416107543455
5.4,1.7,55.0,18.0,268.77961264487766
5.4,1.8,55.0,19.0,258.65240782788834
5.4,1.9,55.0,20.0,276.244250161284
5.4,2.0,55.0,21.0,770.8272368115206
5.4,2.1,55.0,22.0,589.25023769465
5.4,2.2,55.0,23.0,596.0706055453516
5.4,2.3,55.0,24.0,698.7490329503458
5.4,2.4,55.0,25.0,549.9058949469752
5.4,2.5,55.0,26.0,570.6343399729926
5.4,2.6,55.0,27.0,678.7461962007343
5.4,2.7,55.0,28.0,532.1349385409713
5.4,2.8,55.0,29.0,593.0515349016002
5.4,2.9,55.0,30.0,652.8714476385052
5.4,3.0,55.0,31.0,648.7199684739488
5.4,3.1,55.0,32.0,618.7235283050156
5.4,3.2,55.0,33.0,592.9264645662398
5.4,3.3,55.0,34.0,615.8365792776625
5.4,3.4,55.0,35.0,657.1607311773856
5.4,3.5,55.0,36.0,611.8805416252793
5.4,3.6,55.0,37.0,585.0999367176712
5.4,3.7,55.0,38.0,563.3637489480237
5.4,3.8,55.0,39.0,560.8470573228482
5.4,3.9,55.0,40.0,585.1500571443083
5.4,4.0,55.0,41.0,725.6382103685893
5.4,4.1,55.0,42.0,602.9344614248398
5.4,4.2,55.0,43.0,665.7808682125069
5.4,4.3,55.0,44.0,570.5737488160113
5.4,4.4,55.0,45.0,602.1878784373597
5.4,4.5,55.0,46.0,647.6550505504351
5.4,4.6,55.0,47.0,941.3012264576453
5.4,4.7,55.0,48.0,320.6364503260711
5.4,4.8,55.0,49.0,214.7082704984444
5.4,4.9,55.0,50.0,277.9588500856703
5.4,5.0,55.0,51.0,255.35820080296753
5.4,5.1,55.0,52.0,229.6085056463036
5.4,5.2,55.0,53.0,239.47341197069295
5.4,5.3,55.0,54.0,282.8207049326851
5.4,5.4,55.0,55.0,243.3465213543911
5.5,5.6,56.0,57.0,251.49422842845067
5.5,5.7,56.0,58.0,239.97320873978558
5.5,5.8,56.0,59.0,227.91175980417486
5.5,5.9,56.0,60.0,235.2433881553518
5.5,6.0,56.0,61.0,234.98971710636334
5.5,6.1,56.0,62.0,225.06705631421102
5.5,6.2,56.0,63.0,238.32267448795605
5.5,6.3,56.0,64.0,238.65836790192776
5.5,6.4,56.0,65.0,258.7086949182721
5.5,6.5,56.0,66.0,232.7109205601564
5.5,6.6,56.0,67.0,240.20145853612462
5.5,6.7,56.0,68.0,249.78921697818546
5.5,6.8,56.0,69.0,226.8653935354566
5.5,6.9,56.0,70.0,238.31897714226804
5.5,7.0,56.0,71.0,256.0434786698935
5.5,7.1,56.0,72.0,234.30939693809268
5.5,7.2,56.0,73.0,284.5104553916279
5.5,7.3,56.0,74.0,225.135015129052
5.5,7.4,56.0,75.0,237.77544779548867
5.5,7.5,56.0,76.0,247.4449287853989
5.5,7.6,56.0,77.0,258.0858091595001
5.5,7.7,56.0,78.0,239.530982154795
5.5,7.8,56.0,79.0,243.00735413574412
5.5,7.9,56.0,80.0,240.98959040869994
5.5,8.0,56.0,81.0,376.14413640625617
5.5,8.1,56.0,82.0,275.4020311844532
5.5,8.2,56.0,83.0,294.6678588178831
5.5,8.3,56.0,84.0,265.66608529461956
5.5,8.4,56.0,85.0,266.68165991812197
5.5,8.5,56.0,86.0,267.1763494949052
5.5,8.6,56.0,87.0,275.95271180441307
5.5,8.7,56.0,88.0,299.6155274950875
5.5,8.8,56.0,89.0,274.8139732814135
5.5,8.9,56.0,90.0,309.7750374069783
5.5,9.0,56.0,91.0,378.9268770202192
5.5,9.1,56.0,92.0,295.61103952219025
5.5,9.2,56.0,93.0,278.55866818267714
5.5,9.3,56.0,94.0,296.63200591233436
5.5,9.4,56.0,95.0,279.2046789438769
5.5,9.5,56.0,96.0,286.8520989241894
5.5,9.6,56.0,97.0,290.70583690097806
5.5,9.7,56.0,98.0,269.2621033790593
5.5,9.8,56.0,99.0,269.4249385021738
5.5,9.9,56.0,100.0,264.3687091738985
5.5,0.0,56.0,1.0,294.3808260750785
5.5,0.1,56.0,2.0,268.15400975328225
5.5,0.2,56.0,3.0,288.66813153288854
5.5,0.3,56.0,4.0,284.38682404797333
5.5,0.4,56.0,5.0,264.3387684340142
5.5,0.5,56.0,6.0,271.23532928696227
5.5,0.6,56.0,7.0,277.48799255637334
5.5,0.7,56.0,8.0,270.0355150005703
5.5,0.8,56.0,9.0,272.4841987090158
5.5,0.9,56.0,10.0,248.83048108961188
5.5,1.0,56.0,11.0,251.64023086121878
5.5,1.1,56.0,12.0,235.0495965288856
5.5,1.2,56.0,13.0,271.3307148882796
5.5,1.3,56.0,14.0,263.15099990196853
5.5,1.4,56.0,15.0,264.7584798613049
5.5,1.5,56.0,16.0,266.65667912351887
5.5,1.6,56.0,17.0,291.28496940882866
5.5,1.7,56.0,18.0,271.1383788109101
5.5,1.8,56.0,19.0,263.4393283408667
5.5,1.9,56.0,20.0,273.5481936762142
5.5,2.0,56.0,21.0,792.1562022314964
5.5,2.1,56.0,22.0,604.5057784622165
5.5,2.2,56.0,23.0,667.37021886644
5.5,2.3,56.0,24.0,649.944422712749
5.5,2.4,56.0,25.0,625.1336285501349
5.5,2.5,56.0,26.0,650.9521606909836
5.5,2.6,56.0,27.0,556.407613822396
5.5,2.7,56.0,28.0,615.0972118506832
5.5,2.8,56.0,29.0,590.9572330847783
5.5,2.9,56.0,30.0,689.703758044265
5.5,3.0,56.0,31.0,576.9331371086948
5.5,3.1,56.0,32.0,608.3645717383445
5.5,3.2,56.0,33.0,620.4887773736307
5.5,3.3,56.0,34.0,616.5768227942033
5.5,3.4,56.0,35.0,605.9536243691236
5.5,3.5,56.0,36.0,613.764241451512
5.5,3.6,56.0,37.0,605.0111948869508
5.5,3.7,56.0,38.0,700.9592685719133
5.5,3.8,56.0,39.0,650.7458520917073
5.5,3.9,56.0,40.0,604.0573679992242
5.5,4.0,56.0,41.0,569.0482108433407
5.5,4.1,56.0,42.0,634.3523981297349
5.5,4.2,56.0,43.0,654.5969712606355
5.5,4.3,56.0,44.0,630.8265376664148
5.5,4.4,56.0,45.0,605.931172601386
5.5,4.5,56.0,46.0,893.508913361401
5.5,4.6,56.0,47.0,246.21712600142934
5.5,4.7,56.0,48.0,230.74585763198112
5.5,4.8,56.0,49.0,266.5568097959157
5.5,4.9,56.0,50.0,237.12247542602609
5.5,5.0,56.0,51.0,234.63655264897906
5.5,5.1,56.0,52.0,249.29273534092005
5.5,5.2,56.0,53.0,235.9035767750363
5.5,5.3,56.0,54.0,230.32217993635692
5.5,5.4,56.0,55.0,232.17485914850766
5.5,5.5,56.0,56.0,223.06203979836806
5.6,5.7,57.0,58.0,257.793225626889
5.6,5.8,57.0,59.0,218.3503594640733
5.6,5.9,57.0,60.0,233.48750812625002
5.6,6.0,57.0,61.0,240.33810969063765
5.6,6.1,57.0,62.0,247.1725657486048
5.6,6.2,57.0,63.0,227.74385985166114
5.6,6.3,57.0,64.0,231.96898596642833
5.6,6.4,57.0,65.0,260.81037356448206
5.6,6.5,57.0,66.0,244.0277869594084
5.6,6.6,57.0,67.0,232.85069110673217
5.6,6.7,57.0,68.0,233.26503433841316
5.6,6.8,57.0,69.0,241.64420337446023
5.6,6.9,57.0,70.0,233.42419753654963
5.6,7.0,57.0,71.0,258.7072480435094
5.6,7.1,57.0,72.0,235.80058730808594
5.6,7.2,57.0,73.0,250.03831451820903
5.6,7.3,57.0,74.0,234.31983780835264
5.6,7.4,57.0,75.0,212.42101271168474
5.6,7.5,57.0,76.0,228.74879848543839
5.6,7.6,57.0,77.0,241.5081414686253
5.6,7.7,57.0,78.0,234.84545446724437
5.6,7.8,57.0,79.0,256.7672877349159
5.6,7.9,57.0,80.0,286.72538663633946
5.6,8.0,57.0,81.0,375.4560682132601
5.6,8.1,57.0,82.0,292.5998575995422
5.6,8.2,57.0,83.0,271.22452110925275
5.6,8.3,57.0,84.0,281.5088067270975
5.6,8.4,57.0,85.0,269.8008204635912
5.6,8.5,57.0,86.0,264.86144194552674
5.6,8.6,57.0,87.0,265.8892648228825
5.6,8.7,57.0,88.0,274.9649670549216
5.6,8.8,57.0,89.0,275.2305634425804
5.6,8.9,57.0,90.0,282.9107207794994
5.6,9.0,57.0,91.0,258.81127754504945
5.6,9.1,57.0,92.0,283.63834822679956
5.6,9.2,57.0,93.0,258.10994687971163
5.6,9.3,57.0,94.0,329.24430031980893
5.6,9.4,57.0,95.0,269.8595442020093
5.6,9.5,57.0,96.0,296.2172422027611
5.6,9.6,57.0,97.0,266.2296932046565
5.6,9.7,57.0,98.0,281.76624515559433
5.6,9.8,57.0,99.0,286.36479402601185
5.6,9.9,57.0,100.0,264.76299904488076
5.6,0.0,57.0,1.0,265.17905641908845
5.6,0.1,57.0,2.0,248.1351099290857
5.6,0.2,57.0,3.0,267.00630606116135
5.6,0.3,57.0,4.0,259.97561218511595
5.6,0.4,57.0,5.0,266.77807153318383
5.6,0.5,57.0,6.0,277.6997949639284
5.6,0.6,57.0,7.0,294.19153111558785
5.6,0.7,57.0,8.0,246.44879242779177
5.6,0.8,57.0,9.0,285.6327742608087
5.6,0.9,57.0,10.0,286.5592946789326
5.6,1.0,57.0,11.0,266.68119361068545
5.6,1.1,57.0,12.0,245.40890667827338
5.6,1.2,57.0,13.0,243.29654382299438
5.6,1.3,57.0,14.0,290.9381945600135
5.6,1.4,57.0,15.0,251.7154474029403
5.6,1.5,57.0,16.0,261.07682551741203
5.6,1.6,57.0,17.0,255.0759717888114
5.6,1.7,57.0,18.0,269.8865665651908
5.6,1.8,57.0,19.0,302.09706752497755
5.6,1.9,57.0,20.0,256.4120113503534
5.6,2.0,57.0,21.0,810.5312358462344
5.6,2.1,57.0,22.0,636.0056392301221
5.6,2.2,57.0,23.0,589.1114620397732
5.6,2.3,57.0,24.0,620.7540646173824
5.6,2.4,57.0,25.0,651.2642831565302
5.6,2.5,57.0,26.0,587.1180683943891
5.6,2.6,57.0,27.0,677.9425930103339
5.6,2.7,57.0,28.0,622.8061979480092
5.6,2.8,57.0,29.0,525.6945343354357
5.6,2.9,57.0,30.0,615.2768682355721
5.6,3.0,57.0,31.0,563.1626201692441
5.6,3.1,57.0,32.0,618.9019814122228
5.6,3.2,57.0,33.0,688.5612106971862
5.6,3.3,57.0,34.0,653.7149322917252
5.6,3.4,57.0,35.0,777.8744339547579
5.6,3.5,57.0,36.0,539.3621710212867
5.6,3.6,57.0,37.0,598.6696917618613
5.6,3.7,57.0,38.0,599.5261683943389
5.6,3.8,57.0,39.0,555.3035489206627
5.6,3.9,57.0,40.0,621.985896571187
5.6,4.0,57.0,41.0,763.6076605796143
5.6,4.1,57.0,42.0,771.9985021622513
5.6,4.2,57.0,43.0,831.255481985139
5.6,4.3,57.0,44.0,596.6884108797509
5.6,4.4,57.0,45.0,829.8630845143259
5.6,4.5,57.0,46.0,249.80465195626516
5.6,4.6,57.0,47.0,233.59921054843676
5.6,4.7,57.0,48.0,249.46790393629558
5.6,4.8,57.0,49.0,242.71775448290688
5.6,4.9,57.0,50.0,239.58983917009647
5.6,5.0,57.0,51.0,224.54230491188585
5.6,5.1,57.0,52.0,251.07792054082208
5.6,5.2,57.0,53.0,236.8571188470909
5.6,5.3,57.0,54.0,228.53887366174993
5.6,5.4,57.0,55.0,255.18258992055058
5.6,5.5,57.0,56.0,271.7740562786358
5.6,5.6,57.0,57.0,268.38457970610204
5.7,5.8,58.0,59.0,254.12162312078902
5.7,5.9,58.0,60.0,239.58575600933943
5.7,6.0,58.0,61.0,256.5745550962799
5.7,6.1,58.0,62.0,225.1682206733401
5.7,6.2,58.0,63.0,229.89095478063157
5.7,6.3,58.0,64.0,221.11517011734142
5.7,6.4,58.0,65.0,223.07744247662492
5.7,6.5,58.0,66.0,256.93685187835524
5.7,6.6,58.0,67.0,227.7579471758418
5.7,6.7,58.0,68.0,251.21548860678217
5.7,6.8,58.0,69.0,258.5567736131501
5.7,6.9,58.0,70.0,225.70562847736733
5.7,7.0,58.0,71.0,241.56501879735464
5.7,7.1,58.0,72.0,236.16906256477225
5.7,7.2,58.0,73.0,240.0662725873914
5.7,7.3,58.0,74.0,250.99377448983944
5.7,7.4,58.0,75.0,241.75724870715578
5.7,7.5,58.0,76.0,230.15066769200376
5.7,7.6,58.0,77.0,238.4450658688719
5.7,7.7,58.0,78.0,256.2981845605729
5.7,7.8,58.0,79.0,234.72391242770766
5.7,7.9,58.0,80.0,236.3605183100686
5.7,8.0,58.0,81.0,443.4291018546678
5.7,8.1,58.0,82.0,260.74557900968136
5.7,8.2,58.0,83.0,304.2296360287717
5.7,8.3,58.0,84.0,278.16024452266464
5.7,8.4,58.0,85.0,307.353704599179
5.7,8.5,58.0,86.0,263.3587088882456
5.7,8.6,58.0,87.0,273.55256862753134
5.7,8.7,58.0,88.0,267.79535891599926
5.7,8.8,58.0,89.0,273.24767726955116
5.7,8.9,58.0,90.0,271.9918981261119
5.7,9.0,58.0,91.0,263.1974057873961
5.7,9.1,58.0,92.0,297.19207508947386
5.7,9.2,58.0,93.0,299.32274090827184
5.7,9.3,58.0,94.0,276.8820192147821
5.7,9.4,58.0,95.0,297.49307685866876
5.7,9.5,58.0,96.0,272.34292595842595
5.7,9.6,58.0,97.0,281.31515626089293
5.7,9.7,58.0,98.0,264.7620033834104
5.7,9.8,58.0,99.0,265.43124579155227
5.7,9.9,58.0,100.0,269.7563865795613
5.7,0.0,58.0,1.0,273.24633068949504
5.7,0.1,58.0,2.0,348.19400442916975
5.7,0.2,58.0,3.0,256.1956182201145
5.7,0.3,58.0,4.0,271.8138063820071
5.7,0.4,58.0,5.0,267.4969487572259
5.7,0.5,58.0,6.0,284.09836722299553
5.7,0.6,58.0,7.0,267.8095453582724
5.7,0.7,58.0,8.0,289.2079524870674
5.7,0.8,58.0,9.0,290.04617933835385
5.7,0.9,58.0,10.0,273.3080286979046
5.7,1.0,58.0,11.0,260.2132179297663
5.7,1.1,58.0,12.0,268.91999761705557
5.7,1.2,58.0,13.0,259.5513686325632
5.7,1.3,58.0,14.0,275.26625039259676
5.7,1.4,58.0,15.0,262.91307345695736
5.7,1.5,58.0,16.0,280.3803506722891
5.7,1.6,58.0,17.0,247.26697012539557
5.7,1.7,58.0,18.0,253.27904625882462
5.7,1.8,58.0,19.0,312.58283284124525
5.7,1.9,58.0,20.0,249.94007503834385
5.7,2.0,58.0,21.0,809.7593852068605
5.7,2.1,58.0,22.0,593.7555320184815
5.7,2.2,58.0,23.0,535.7502784100075
5.7,2.3,58.0,24.0,608.0277001270939
5.7,2.4,58.0,25.0,598.0636169363864
5.7,2.5,58.0,26.0,600.9329090494833
5.7,2.6,58.0,27.0,598.1810791825094
5.7,2.7,58.0,28.0,621.5149556484024
5.7,2.8,58.0,29.0,579.3419123682877
5.7,2.9,58.0,30.0,612.142934048433
5.7,3.0,58.0,31.0,608.105326355679
5.7,3.1,58.0,32.0,759.2945140032232
5.7,3.2,58.0,33.0,641.6014185819811
5.7,3.3,58.0,34.0,657.4707361532787
5.7,3.4,58.0,35.0,577.5975029372282
5.7,3.5,58.0,36.0,575.5499161859143
5.7,3.6,58.0,37.0,546.4326533593744
5.7,3.7,58.0,38.0,621.7630310130659
5.7,3.8,58.0,39.0,566.3911946877915
5.7,3.9,58.0,40.0,643.54229746695
5.7,4.0,58.0,41.0,607.9107528025131
5.7,4.1,58.0,42.0,629.8427792808458
5.7,4.2,58.0,43.0,674.1815954399905
5.7,4.3,58.0,44.0,913.8364953804908
5.7,4.4,58.0,45.0,227.4709523722572
5.7,4.5,58.0,46.0,264.3900007592618
5.7,4.6,58.0,47.0,233.89076158153892
5.7,4.7,58.0,48.0,217.10450112722435
5.7,4.8,58.0,49.0,238.106946448047
5.7,4.9,58.0,50.0,236.70681728425478
5.7,5.0,58.0,51.0,231.56530106025917
5.7,5.1,58.0,52.0,252.02382824827208
5.7,5.2,58.0,53.0,247.23360821415807
5.7,5.3,58.0,54.0,253.00775006559098
5.7,5.4,58.0,55.0,240.38052682148418
5.7,5.5,58.0,56.0,235.96385262320524
5.7,5.6,58.0,57.0,221.57661262360114
5.7,5.7,58.0,58.0,263.14861435595117
5.8,5.9,59.0,60.0,252.44435635035023
5.8,6.0,59.0,61.0,258.0680983029549
5.8,6.1,59.0,62.0,242.4832835809585
5.8,6.2,59.0,63.0,247.8569705581799
5.8,6.3,59.0,64.0,265.1143131922031
5.8,6.4,59.0,65.0,247.9266267490653
5.8,6.5,59.0,66.0,234.3107969380422
5.8,6.6,59.0,67.0,287.81134161368004
5.8,6.7,59.0,68.0,257.06270578373386
5.8,6.8,59.0,69.0,234.21150159653146
5.8,6.9,59.0,70.0,280.1853906953841
5.8,7.0,59.0,71.0,258.2206902701965
5.8,7.1,59.0,72.0,227.89236477385313
5.8,7.2,59.0,73.0,270.1722406726607
5.8,7.3,59.0,74.0,226.99618500807543
5.8,7.4,59.0,75.0,230.25647954507932
5.8,7.5,59.0,76.0,249.54834407512686
5.8,7.6,59.0,77.0,237.19066575773786
5.8,7.7,59.0,78.0,237.00938561511072
5.8,7.8,59.0,79.0,233.90247065420715
5.8,7.9,59.0,80.0,245.32618190369087
5.8,8.0,59.0,81.0,407.1165076116908
5.8,8.1,59.0,82.0,303.3368215406628
5.8,8.2,59.0,83.0,264.0058735067508
5.8,8.3,59.0,84.0,243.71414786057468
5.8,8.4,59.0,85.0,274.9193612226019
5.8,8.5,59.0,86.0,287.5381607067324
5.8,8.6,59.0,87.0,295.5657422855815
5.8,8.7,59.0,88.0,290.58986391758066
5.8,8.8,59.0,89.0,257.3299580681086
5.8,8.9,59.0,90.0,283.03713529682665
5.8,9.0,59.0,91.0,267.7481150288974
5.8,9.1,59.0,92.0,264.67685819151984
5.8,9.2,59.0,93.0,281.14656677450955
5.8,9.3,59.0,94.0,314.2259687971177
5.8,9.4,59.0,95.0,295.6455039239763
5.8,9.5,59.0,96.0,262.29732517138524
5.8,9.6,59.0,97.0,274.3373952556752
5.8,9.7,59.0,98.0,297.0290753213537
5.8,9.8,59.0,99.0,276.25861997286154
5.8,9.9,59.0,100.0,272.9077650380259
5.8,0.0,59.0,1.0,269.46763243387926
5.8,0.1,59.0,2.0,285.2830544214997
5.8,0.2,59.0,3.0,291.7776693041001
5.8,0.3,59.0,4.0,268.03912110862024
5.8,0.4,59.0,5.0,258.6734943726706
5.8,0.5,59.0,6.0,253.52913294150906
5.8,0.6,59.0,7.0,258.486528914187
5.8,0.7,59.0,8.0,254.27924307055486
5.8,0.8,59.0,9.0,314.68696341361886
5.8,0.9,59.0,10.0,271.65669476415945
5.8,1.0,59.0,11.0,304.82472237573455
5.8,1.1,59.0,12.0,253.61112096412148
5.8,1.2,59.0,13.0,245.10748393883125
5.8,1.3,59.0,14.0,268.72328718299667
5.8,1.4,59.0,15.0,269.56595905976314
5.8,1.5,59.0,16.0,271.3173499477301
5.8,1.6,59.0,17.0,278.1900455748663
5.8,1.7,59.0,18.0,281.51857146022445
5.8,1.8,59.0,19.0,258.8172977677486
5.8,1.9,59.0,20.0,300.1900918692662
5.8,2.0,59.0,21.0,782.1189090355482
5.8,2.1,59.0,22.0,578.1152044202678
5.8,2.2,59.0,23.0,752.5398083892662
5.8,2.3,59.0,24.0,624.769553808472
5.8,2.4,59.0,25.0,569.5560627016426
5.8,2.5,59.0,26.0,594.9102053836028
5.8,2.6,59.0,27.0,783.8588397480661
5.8,2.7,59.0,28.0,682.0809643996939
5.8,2.8,59.0,29.0,625.901213739112
5.8,2.9,59.0,30.0,720.4196294589859
5.8,3.0,59.0,31.0,620.9656389759194
5.8,3.1,59.0,32.0,592.7741011150002
5.8,3.2,59.0,33.0,595.7731987650662
5.8,3.3,59.0,34.0,570.4570484844005
5.8,3.4,59.0,35.0,561.3041527284431
5.8,3.5,59.0,36.0,566.1740811032275
5.8,3.6,59.0,37.0,641.6687400653897
5.8,3.7,59.0,38.0,544.8823929031847
5.8,3.8,59.0,39.0,653.737959627507
5.8,3.9,59.0,40.0,614.4868216161332
5.8,4.0,59.0,41.0,610.5904752140468
5.8,4.1,59.0,42.0,558.2814568930712
5.8,4.2,59.0,43.0,886.5920543691789
5.8,4.3,59.0,44.0,256.17912894317163
5.8,4.4,59.0,45.0,249.49523388696366
5.8,4.5,59.0,46.0,265.04765834973085
5.8,4.6,59.0,47.0,230.96529190353345
5.8,4.7,59.0,48.0,221.49443540242518
5.8,4.8,59.0,49.0,219.18398344984035
5.8,4.9,59.0,50.0,249.79733605001982
5.8,5.0,59.0,51.0,211.7419458215493
5.8,5.1,59.0,52.0,232.4553431804936
5.8,5.2,59.0,53.0,252.15585529405388
5.8,5.3,59.0,54.0,253.17622929664415
5.8,5.4,59.0,55.0,250.39921052518417
5.8,5.5,59.0,56.0,249.68028220433757
5.8,5.6,59.0,57.0,232.54818439190305
5.8,5.7,59.0,58.0,304.080917470293
5.8,5.8,59.0,59.0,225.70956454617124
5.9,6.0,60.0,61.0,287.69927378577114
5.9,6.1,60.0,62.0,241.4214057771431
5.9,6.2,60.0,63.0,236.2388756745767
5.9,6.3,60.0,64.0,237.8815139024403
5.9,6.4,60.0,65.0,249.69092631729248
5.9,6.5,60.0,66.0,230.13233209900153
5.9,6.6,60.0,67.0,232.51079700317572
5.9,6.7,60.0,68.0,255.24052533934994
5.9,6.8,60.0,69.0,237.34857001227508
5.9,6.9,60.0,70.0,243.70991484246895
5.9,7.0,60.0,71.0,239.108504434165
5.9,7.1,60.0,72.0,252.20912583632312
5.9,7.2,60.0,73.0,277.6987758380437
5.9,7.3,60.0,74.0,280.3663592707996
5.9,7.4,60.0,75.0,247.61996217822156
5.9,7.5,60.0,76.0,269.0864519943053
5.9,7.6,60.0,77.0,228.96654308321567
5.9,7.7,60.0,78.0,236.31478687807464
5.9,7.8,60.0,79.0,226.56389165788164
5.9,7.9,60.0,80.0,255.9997302489579
5.9,8.0,60.0,81.0,409.22582786263314
5.9,8.1,60.0,82.0,302.66322734143324
5.9,8.2,60.0,83.0,285.1606755243481
5.9,8.3,60.0,84.0,296.02733775978044
5.9,8.4,60.0,85.0,258.34371960240867
5.9,8.5,60.0,86.0,275.6255136951523
5.9,8.6,60.0,87.0,273.47156166954125
5.9,8.7,60.0,88.0,271.87012190400515
5.9,8.8,60.0,89.0,296.9072825821865
5.9,8.9,60.0,90.0,271.3765177546747
5.9,9.0,60.0,91.0,286.4853473823451
5.9,9.1,60.0,92.0,265.4907518356101
5.9,9.2,60.0,93.0,277.0539368637841
5.9,9.3,60.0,94.0,283.46576495014745
5.9,9.4,60.0,95.0,290.26265205153436
5.9,9.5,60.0,96.0,271.9899142847464
5.9,9.6,60.0,97.0,267.8218656946212
5.9,9.7,60.0,98.0,291.3506059161733
5.9,9.8,60.0,99.0,297.53132770459365
5.9,9.9,60.0,100.0,260.5673855222581
5.9,0.0,60.0,1.0,275.1866318741827
5.9,0.1,60.0,2.0,250.82854334565118
5.9,0.2,60.0,3.0,261.21489542387525
5.9,0.3,60.0,4.0,283.83535781379936
5.9,0.4,60.0,5.0,241.7866650944385
5.9,0.5,60.0,6.0,276.20948846471146
5.9,0.6,60.0,7.0,250.7234297265716
5.9,0.7,60.0,8.0,279.2571472057071
5.9,0.8,60.0,9.0,268.81517736316397
5.9,0.9,60.0,10.0,271.92963742046345
5.9,1.0,60.0,11.0,271.1688878199035
5.9,1.1,60.0,12.0,250.71043209617542
5.9,1.2,60.0,13.0,238.4593255228828
5.9,1.3,60.0,14.0,271.27420854889635
5.9,1.4,60.0,15.0,262.39551555385464
5.9,1.5,60.0,16.0,266.2448848765335
5.9,1.6,60.0,17.0,275.7917901796676
5.9,1.7,60.0,18.0,265.4528640742
5.9,1.8,60.0,19.0,289.4750110596126
5.9,1.9,60.0,20.0,267.8073592621415
5.9,2.0,60.0,21.0,1109.218480883677
5.9,2.1,60.0,22.0,706.55279989413
5.9,2.2,60.0,23.0,569.5179632935176
5.9,2.3,60.0,24.0,599.1342036519028
5.9,2.4,60.0,25.0,595.5626694694486
5.9,2.5,60.0,26.0,624.3794307940854
5.9,2.6,60.0,27.0,616.5950684470878
5.9,2.7,60.0,28.0,622.4632253890808
5.9,2.8,60.0,29.0,575.5164689051884
5.9,2.9,60.0,30.0,634.9695803365939
5.9,3.0,60.0,31.0,624.7925771699929
5.9,3.1,60.0,32.0,621.0122685665182
5.9,3.2,60.0,33.0,601.1052954301406
5.9,3.3,60.0,34.0,581.0062306566433
5.9,3.4,60.0,35.0,597.6605123595451
5.9,3.5,60.0,36.0,767.8725294387812
5.9,3.6,60.0,37.0,600.6103029446136
5.9,3.7,60.0,38.0,647.9835450019121
5.9,3.8,60.0,39.0,590.4010692442012
5.9,3.9,60.0,40.0,626.2735929895308
5.9,4.0,60.0,41.0,608.6046605574826
5.9,4.1,60.0,42.0,1114.7286638650714
5.9,4.2,60.0,43.0,207.7690233845594
5.9,4.3,60.0,44.0,218.4395908533005
5.9,4.4,60.0,45.0,243.24186067123162
5.9,4.5,60.0,46.0,236.77378782069263
5.9,4.6,60.0,47.0,250.28133526047756
5.9,4.7,60.0,48.0,277.1086423436967
5.9,4.8,60.0,49.0,251.49889288058432
5.9,4.9,60.0,50.0,248.26245533112984
5.9,5.0,60.0,51.0,247.41076386972213
5.9,5.1,60.0,52.0,251.01994891058783
5.9,5.2,60.0,53.0,243.0229237265851
5.9,5.3,60.0,54.0,244.73429909091533
5.9,5.4,60.0,55.0,230.6972653254837
5.9,5.5,60.0,56.0,235.02468748291932
5.9,5.6,60.0,57.0,243.22617360375614
5.9,5.7,60.0,58.0,227.51931700000014
5.9,5.8,60.0,59.0,244.29076094878673
5.9,5.9,60.0,60.0,232.915856735214
6.0,6.1,61.0,62.0,271.0766510371619
6.0,6.2,61.0,63.0,250.4810868127727
6.0,6.3,61.0,64.0,235.57899310820864
6.0,6.4,61.0,65.0,255.64620306593693
6.0,6.5,61.0,66.0,241.03042369002202
6.0,6.6,61.0,67.0,231.30211663931408
6.0,6.7,61.0,68.0,258.52854384719535
6.0,6.8,61.0,69.0,216.9632410806468
6.0,6.9,61.0,70.0,240.94145969434877
6.0,7.0,61.0,71.0,227.76264255160888
6.0,7.1,61.0,72.0,218.8930295478305
6.0,7.2,61.0,73.0,273.6756243154938
6.0,7.3,61.0,74.0,262.3157057178281
6.0,7.4,61.0,75.0,232.9864536171581
6.0,7.5,61.0,76.0,266.10383004146485
6.0,7.6,61.0,77.0,272.3361246250005
6.0,7.7,61.0,78.0,211.19960161132522
6.0,7.8,61.0,79.0,238.79851283595178
6.0,7.9,61.0,80.0,245.21968857842637
6.0,8.0,61.0,81.0,394.74437545389276
6.0,8.1,61.0,82.0,277.542649570999
6.0,8.2,61.0,83.0,278.8863550449566
6.0,8.3,61.0,84.0,271.2624637734404
6.0,8.4,61.0,85.0,273.308004782491
6.0,8.5,61.0,86.0,277.2078976235944
6.0,8.6,61.0,87.0,266.42683919087966
6.0,8.7,61.0,88.0,270.92259847664496
6.0,8.8,61.0,89.0,293.34308523337455
6.0,8.9,61.0,90.0,244.47383158678792
6.0,9.0,61.0,91.0,292.7958160392674
6.0,9.1,61.0,92.0,272.52067821210807
6.0,9.2,61.0,93.0,257.5868570350585
6.0,9.3,61.0,94.0,277.47007716842444
6.0,9.4,61.0,95.0,289.51704709470437
6.0,9.5,61.0,96.0,295.82097763750096
6.0,9.6,61.0,97.0,326.63780075372176
6.0,9.7,61.0,98.0,310.25170568425216
6.0,9.8,61.0,99.0,276.7969081312641
6.0,9.9,61.0,100.0,262.49370262435065
6.0,0.0,61.0,1.0,316.97136946068343
6.0,0.1,61.0,2.0,245.97036837542004
6.0,0.2,61.0,3.0,267.4174880624875
6.0,0.3,61.0,4.0,247.40084221775643
6.0,0.4,61.0,5.0,243.18217477070414
6.0,0.5,61.0,6.0,266.3388018774638
6.0,0.6,61.0,7.0,253.4420944001212
6.0,0.7,61.0,8.0,282.1475035887248
6.0,0.8,61.0,9.0,274.8169556639639
6.0,0.9,61.0,10.0,254.76624038893493
6.0,1.0,61.0,11.0,277.6189949797754
6.0,1.1,61.0,12.0,250.60980265373698
6.0,1.2,61.0,13.0,247.18151228059116
6.0,1.3,61.0,14.0,254.56349826922624
6.0,1.4,61.0,15.0,278.5908313486132
6.0,1.5,61.0,16.0,277.70098908413667
6.0,1.6,61.0,17.0,268.42871119399786
6.0,1.7,61.0,18.0,258.48199716913905
6.0,1.8,61.0,19.0,307.7427886883071
6.0,1.9,61.0,20.0,267.5966402073881
6.0,2.0,61.0,21.0,847.6210010707596
6.0,2.1,61.0,22.0,584.6668874256642
6.0,2.2,61.0,23.0,630.9532326856428
6.0,2.3,61.0,24.0,589.5706977247424
6.0,2.4,61.0,25.0,610.3297495298852
6.0,2.5,61.0,26.0,651.8455597798214
6.0,2.6,61.0,27.0,677.7784981717692
6.0,2.7,61.0,28.0,665.2550560814097
6.0,2.8,61.0,29.0,694.4715668187304
6.0,2.9,61.0,30.0,549.1360730638933
6.0,3.0,61.0,31.0,650.6442822114604
6.0,3.1,61.0,32.0,594.0796120652693
6.0,3.2,61.0,33.0,556.8411161372977
6.0,3.3,61.0,34.0,574.3107323627064
6.0,3.4,61.0,35.0,647.0189255782957
6.0,3.5,61.0,36.0,573.6009710713989
6.0,3.6,61.0,37.0,675.5174564160958
6.0,3.7,61.0,38.0,653.8193160539199
6.0,3.8,61.0,39.0,580.3475659184115
6.0,3.9,61.0,40.0,664.426249251668
6.0,4.0,61.0,41.0,1019.1512529939858
6.0,4.1,61.0,42.0,242.92183751017123
6.0,4.2,61.0,43.0,245.29782829026672
6.0,4.3,61.0,44.0,249.66772158996778
6.0,4.4,61.0,45.0,236.3774237834431
6.0,4.5,61.0,46.0,277.41389748572493
6.0,4.6,61.0,47.0,222.6783023929634
6.0,4.7,61.0,48.0,237.2408425655738
6.0,4.8,61.0,49.0,243.84956100502538
6.0,4.9,61.0,50.0,261.12632746355246
6.0,5.0,61.0,51.0,240.9292000576726
6.0,5.1,61.0,52.0,239.2879412714551
6.0,5.2,61.0,53.0,222.27290477423423
6.0,5.3,61.0,54.0,263.1871442605405
6.0,5.4,61.0,55.0,255.54332257716047
6.0,5.5,61.0,56.0,257.0201182475577
6.0,5.6,61.0,57.0,242.57138928408554
6.0,5.7,61.0,58.0,237.54742759566827
6.0,5.8,61.0,59.0,234.84367723843343
6.0,5.9,61.0,60.0,239.37257926141152
6.0,6.0,61.0,61.0,253.1626158467578
6.1,6.2,62.0,63.0,249.937961551093
6.1,6.3,62.0,64.0,233.99315796959115
6.1,6.4,62.0,65.0,241.4186441333421
6.1,6.5,62.0,66.0,220.43047454708983
6.1,6.6,62.0,67.0,237.72231080013324
6.1,6.7,62.0,68.0,236.19152453284454
6.1,6.8,62.0,69.0,238.10416427017418
6.1,6.9,62.0,70.0,231.5198045107372
6.1,7.0,62.0,71.0,256.4362968029456
6.1,7.1,62.0,72.0,232.43004057220645
6.1,7.2,62.0,73.0,243.92352586281567
6.1,7.3,62.0,74.0,257.58574864002617
6.1,7.4,62.0,75.0,235.13434678441953
6.1,7.5,62.0,76.0,222.5434105071181
6.1,7.6,62.0,77.0,227.30757406947941
6.1,7.7,62.0,78.0,256.84702656098244
6.1,7.8,62.0,79.0,246.68535591596782
6.1,7.9,62.0,80.0,234.70552316276195
6.1,8.0,62.0,81.0,396.11094505102847
6.1,8.1,62.0,82.0,288.104797568233
6.1,8.2,62.0,83.0,299.5932884537811
6.1,8.3,62.0,84.0,299.09477206131356
6.1,8.4,62.0,85.0,278.22004756530674
6.1,8.5,62.0,86.0,293.73866273266236
6.1,8.6,62.0,87.0,280.8285094065792
6.1,8.7,62.0,88.0,312.08634309517856
6.1,8.8,62.0,89.0,316.6800862689676
6.1,8.9,62.0,90.0,274.69071297195825
6.1,9.0,62.0,91.0,270.4592646363648
6.1,9.1,62.0,92.0,266.5649167847121
6.1,9.2,62.0,93.0,325.5868479146661
6.1,9.3,62.0,94.0,276.4055924666934
6.1,9.4,62.0,95.0,259.70121425150967
6.1,9.5,62.0,96.0,259.3186357727944
6.1,9.6,62.0,97.0,280.2332305688417
6.1,9.7,62.0,98.0,282.0438765802965
6.1,9.8,62.0,99.0,269.46721350150267
6.1,9.9,62.0,100.0,278.0645362528728
6.1,0.0,62.0,1.0,280.80703017445035
6.1,0.1,62.0,2.0,269.76414530005866
6.1,0.2,62.0,3.0,296.6309604098537
6.1,0.3,62.0,4.0,291.87116512957033
6.1,0.4,62.0,5.0,267.4897086970601
6.1,0.5,62.0,6.0,248.12955757252377
6.1,0.6,62.0,7.0,288.4785711554212
6.1,0.7,62.0,8.0,260.80424418200744
6.1,0.8,62.0,9.0,235.2726982907833
6.1,0.9,62.0,10.0,298.4585436018435
6.1,1.0,62.0,11.0,271.4602354919024
6.1,1.1,62.0,12.0,271.48394699234314
6.1,1.2,62.0,13.0,260.30459412731636
6.1,1.3,62.0,14.0,266.08343942218244
6.1,1.4,62.0,15.0,244.6126715752615
6.1,1.5,62.0,16.0,253.9583647200019
6.1,1.6,62.0,17.0,267.8809796863915
6.1,1.7,62.0,18.0,315.1704096105522
6.1,1.8,62.0,19.0,266.0089690674964
6.1,1.9,62.0,20.0,267.9589899499109
6.1,2.0,62.0,21.0,755.9376591531791
6.1,2.1,62.0,22.0,668.0698393567923
6.1,2.2,62.0,23.0,593.7251370242697
6.1,2.3,62.0,24.0,567.67224932327
6.1,2.4,62.0,25.0,606.2331442465088
6.1,2.5,62.0,26.0,672.5877000046805
6.1,2.6,62.0,27.0,628.5279637915937
6.1,2.7,62.0,28.0,623.9658491760316
6.1,2.8,62.0,29.0,620.790343250773
6.1,2.9,62.0,30.0,660.5565431345515
6.1,3.0,62.0,31.0,608.8881758841899
6.1,3.1,62.0,32.0,573.3280767043221
6.1,3.2,62.0,33.0,626.4690052854926
6.1,3.3,62.0,34.0,588.1286684872717
6.1,3.4,62.0,35.0,634.3557554141004
6.1,3.5,62.0,36.0,635.925364490883
6.1,3.6,62.0,37.0,651.9335820067964
6.1,3.7,62.0,38.0,632.7895812969285
6.1,3.8,62.0,39.0,587.2342104879341
6.1,3.9,62.0,40.0,904.2119969585467
6.1,4.0,62.0,41.0,240.89661318913397
6.1,4.1,62.0,42.0,266.747897287935
6.1,4.2,62.0,43.0,254.21924718524184
6.1,4.3,62.0,44.0,238.39981096378412
6.1,4.4,62.0,45.0,216.65609201201033
6.1,4.5,62.0,46.0,248.1152231728133
6.1,4.6,62.0,47.0,229.2878581874971
6.1,4.7,62.0,48.0,247.99560136030124
6.1,4.8,62.0,49.0,253.79165125911757
6.1,4.9,62.0,50.0,233.33237005069753
6.1,5.0,62.0,51.0,222.8308540729204
6.1,5.1,62.0,52.0,257.85378143999844
6.1,5.2,62.0,53.0,221.90107909139246
6.1,5.3,62.0,54.0,252.55260307409546
6.1,5.4,62.0,55.0,240.59822362628097
6.1,5.5,62.0,56.0,241.03052355966543
6.1,5.6,62.0,57.0,215.4767740884716
6.1,5.7,62.0,58.0,234.45064238424445
6.1,5.8,62.0,59.0,222.29275695162767
6.1,5.9,62.0,60.0,299.0602400197297
6.1,6.0,62.0,61.0,230.64054014087242
6.1,6.1,62.0,62.0,238.71278165495522
6.2,6.3,63.0,64.0,248.12802082489006
6.2,6.4,63.0,65.0,217.3351910356032
6.2,6.5,63.0,66.0,223.28809362785233
6.2,6.6,63.0,67.0,242.77015206283176
6.2,6.7,63.0,68.0,237.96934947181148
6.2,6.8,63.0,69.0,226.73901533019045
6.2,6.9,63.0,70.0,248.59852329604195
6.2,7.0,63.0,71.0,235.07483856490515
6.2,7.1,63.0,72.0,237.92245998587225
6.2,7.2,63.0,73.0,247.71507559526447
6.2,7.3,63.0,74.0,257.6971629749654
6.2,7.4,63.0,75.0,249.85300297529622
6.2,7.5,63.0,76.0,245.35025409583352
6.2,7.6,63.0,77.0,239.39702320906247
6.2,7.7,63.0,78.0,236.96046508347735
6.2,7.8,63.0,79.0,247.9712486639749
6.2,7.9,63.0,80.0,233.78106525484648
6.2,8.0,63.0,81.0,412.1792718898971
6.2,8.1,63.0,82.0,262.2907950024756
6.2,8.2,63.0,83.0,293.9265911661959
6.2,8.3,63.0,84.0,277.92834069645505
6.2,8.4,63.0,85.0,276.31483573657306
6.2,8.5,63.0,86.0,289.3716310713272
6.2,8.6,63.0,87.0,256.3420784459527
6.2,8.7,63.0,88.0,292.5720002964101
6.2,8.8,63.0,89.0,279.41872024570233
6.2,8.9,63.0,90.0,262.9213208882888
6.2,9.0,63.0,91.0,303.3796620583761
6.2,9.1,63.0,92.0,285.72212419372136
6.2,9.2,63.0,93.0,274.3644234909051
6.2,9.3,63.0,94.0,285.2466428609023
6.2,9.4,63.0,95.0,284.98942515526113
6.2,9.5,63.0,96.0,268.19768239567634
6.2,9.6,63.0,97.0,283.59107864350557
6.2,9.7,63.0,98.0,277.41127650001357
6.2,9.8,63.0,99.0,277.45790274395824
6.2,9.9,63.0,100.0,279.1263555876111
6.2,0.0,63.0,1.0,283.3798583208914
6.2,0.1,63.0,2.0,274.47462648354553
6.2,0.2,63.0,3.0,269.37816471501577
6.2,0.3,63.0,4.0,263.61422962496374
6.2,0.4,63.0,5.0,254.78345634538493
6.2,0.5,63.0,6.0,264.6981864977603
6.2,0.6,63.0,7.0,270.74989838021594
6.2,0.7,63.0,8.0,241.35615984721403
6.2,0.8,63.0,9.0,277.18552415605325
6.2,0.9,63.0,10.0,271.8220099275779
6.2,1.0,63.0,11.0,331.21931361764683
6.2,1.1,63.0,12.0,268.07882352117275
6.2,1.2,63.0,13.0,255.35773619432402
6.2,1.3,63.0,14.0,272.91180534777993
6.2,1.4,63.0,15.0,265.4281885143255
6.2,1.5,63.0,16.0,241.46972975374564
6.2,1.6,63.0,17.0,269.1778062137212
6.2,1.7,63.0,18.0,262.2597972778464
6.2,1.8,63.0,19.0,293.2458333475698
6.2,1.9,63.0,20.0,257.78729224929697
6.2,2.0,63.0,21.0,745.7365866272748
6.2,2.1,63.0,22.0,577.120874271574
6.2,2.2,63.0,23.0,663.9860013311027
6.2,2.3,63.0,24.0,561.0707969908387
6.2,2.4,63.0,25.0,676.7272654638027
6.2,2.5,63.0,26.0,699.701146102897
6.2,2.6,63.0,27.0,738.5723458476848
6.2,2.7,63.0,28.0,575.9150031057412
6.2,2.8,63.0,29.0,591.4724487191264
6.2,2.9,63.0,30.0,595.5440944540447
6.2,3.0,63.0,31.0,597.4658848767926
6.2,3.1,63.0,32.0,554.0314973486952
6.2,3.2,63.0,33.0,651.6117968632959
6.2,3.3,63.0,34.0,662.5939010273394
6.2,3.4,63.0,35.0,657.223405054126
6.2,3.5,63.0,36.0,616.9876616356046
6.2,3.6,63.0,37.0,611.0142192694434
6.2,3.7,63.0,38.0,650.4065205168642
6.2,3.8,63.0,39.0,853.6209169513887
6.2,3.9,63.0,40.0,254.46207083760044
6.2,4.0,63.0,41.0,230.26973993020283
6.2,4.1,63.0,42.0,251.6639021146702
6.2,4.2,63.0,43.0,272.3761246826705
6.2,4.3,63.0,44.0,244.85637334473813
6.2,4.4,63.0,45.0,270.8765596543709
6.2,4.5,63.0,46.0,262.80389903383406
6.2,4.6,63.0,47.0,255.07049784685057
6.2,4.7,63.0,48.0,231.23270286636668
6.2,4.8,63.0,49.0,233.4570869406634
6.2,4.9,63.0,50.0,250.02686354306104
6.2,5.0,63.0,51.0,233.04799382210768
6.2,5.1,63.0,52.0,227.4249222444404
6.2,5.2,63.0,53.0,247.38706777041293
6.2,5.3,63.0,54.0,238.63637410935385
6.2,5.4,63.0,55.0,281.86171588959223
6.2,5.5,63.0,56.0,256.4399708915718
6.2,5.6,63.0,57.0,234.1210078520299
6.2,5.7,63.0,58.0,247.72814958798466
6.2,5.8,63.0,59.0,273.75192533377424
6.2,5.9,63.0,60.0,265.369974416951
6.2,6.0,63.0,61.0,236.71376129195633
6.2,6.1,63.0,62.0,257.61335237849875
6.2,6.2,63.0,63.0,245.49371478822187
6.3,6.4,64.0,65.0,244.3621088679324
6.3,6.5,64.0,66.0,245.4633660827183
6.3,6.6,64.0,67.0,222.36959907675862
6.3,6.7,64.0,68.0,252.51342124743692
6.3,6.8,64.0,69.0,242.8967448652303
6.3,6.9,64.0,70.0,225.85575950002766
6.3,7.0,64.0,71.0,241.3359525606522
6.3,7.1,64.0,72.0,251.17615871549685
6.3,7.2,64.0,73.0,227.58447005241186
6.3,7.3,64.0,74.0,237.53828466904653
6.3,7.4,64.0,75.0,240.9763621855052
6.3,7.5,64.0,76.0,234.98460000224506
6.3,7.6,64.0,77.0,223.49407079193304
6.3,7.7,64.0,78.0,244.42661439298828
6.3,7.8,64.0,79.0,237.34815739290505
6.3,7.9,64.0,80.0,290.12811282596937
6.3,8.0,64.0,81.0,360.5217812457363
6.3,8.1,64.0,82.0,257.96456793603414
6.3,8.2,64.0,83.0,263.8665647139959
6.3,8.3,64.0,84.0,252.72513820768899
6.3,8.4,64.0,85.0,274.43546193448134
6.3,8.5,64.0,86.0,299.43538150034203
6.3,8.6,64.0,87.0,286.5652661175355
6.3,8.7,64.0,88.0,315.9342917137797
6.3,8.8,64.0,89.0,268.4667536009373
6.3,8.9,64.0,90.0,282.403513818718
6.3,9.0,64.0,91.0,272.2488853434268
6.3,9.1,64.0,92.0,276.3617788278385
6.3,9.2,64.0,93.0,327.43026303964564
6.3,9.3,64.0,94.0,274.8532729626095
6.3,9.4,64.0,95.0,294.17801573447167
6.3,9.5,64.0,96.0,278.637942561564
6.3,9.6,64.0,97.0,270.8624848453698
6.3,9.7,64.0,98.0,287.09258359458846
6.3,9.8,64.0,99.0,266.51068952641253
6.3,9.9,64.0,100.0,284.03363254724195
6.3,0.0,64.0,1.0,257.1522514500813
6.3,0.1,64.0,2.0,262.41520129723074
6.3,0.2,64.0,3.0,268.3542330375924
6.3,0.3,64.0,4.0,246.40093975919828
6.3,0.4,64.0,5.0,248.9712085156125
6.3,0.5,64.0,6.0,249.4007514462602
6.3,0.6,64.0,7.0,254.54824842115957
6.3,0.7,64.0,8.0,267.5965601221718
6.3,0.8,64.0,9.0,278.71202298386874
6.3,0.9,64.0,10.0,261.27381081826616
6.3,1.0,64.0,11.0,246.18168335143048
6.3,1.1,64.0,12.0,293.29672980579693
6.3,1.2,64.0,13.0,262.12675010368
6.3,1.3,64.0,14.0,262.03109238558983
6.3,1.4,64.0,15.0,278.0885485869442
6.3,1.5,64.0,16.0,270.65273151703195
6.3,1.6,64.0,17.0,277.6759929024051
6.3,1.7,64.0,18.0,265.095914331571
6.3,1.8,64.0,19.0,272.12890016564296
6.3,1.9,64.0,20.0,265.5442165170163
6.3,2.0,64.0,21.0,857.9612971404347
6.3,2.1,64.0,22.0,638.5426577032287
6.3,2.2,64.0,23.0,592.6025313621312
6.3,2.3,64.0,24.0,627.2677588152383
6.3,2.4,64.0,25.0,598.9429110128117
6.3,2.5,64.0,26.0,711.5080402183916
6.3,2.6,64.0,27.0,565.2395283021441
6.3,2.7,64.0,28.0,644.9468026180343
6.3,2.8,64.0,29.0,607.0090195325039
6.3,2.9,64.0,30.0,597.9574968944794
6.3,3.0,64.0,31.0,632.5583732094832
6.3,3.1,64.0,32.0,639.0076810983371
6.3,3.2,64.0,33.0,572.2232693913058
6.3,3.3,64.0,34.0,609.1815998386936
6.3,3.4,64.0,35.0,594.7027034441714
6.3,3.5,64.0,36.0,628.1924711947554
6.3,3.6,64.0,37.0,786.0916021950804
6.3,3.7,64.0,38.0,1007.0279480978077
6.3,3.8,64.0,39.0,265.7699253902491
6.3,3.9,64.0,40.0,261.25365280047254
6.3,4.0,64.0,41.0,225.3826570242583
6.3,4.1,64.0,42.0,250.9580743409626
6.3,4.2,64.0,43.0,219.40102497723313
6.3,4.3,64.0,44.0,239.65547929148988
6.3,4.4,64.0,45.0,269.3622900169142
6.3,4.5,64.0,46.0,241.2339986147951
6.3,4.6,64.0,47.0,229.82046515169878
6.3,4.7,64.0,48.0,249.746779444954
6.3,4.8,64.0,49.0,240.6682111655166
6.3,4.9,64.0,50.0,244.22662527061786
6.3,5.0,64.0,51.0,244.582020304776
6.3,5.1,64.0,52.0,243.58198377943933
6.3,5.2,64.0,53.0,302.7240268385171
6.3,5.3,64.0,54.0,220.96400690427106
6.3,5.4,64.0,55.0,243.55783790510876
6.3,5.5,64.0,56.0,234.8484234367323
6.3,5.6,64.0,57.0,232.48816074749033
6.3,5.7,64.0,58.0,254.73128092833875
6.3,5.8,64.0,59.0,234.11308438661348
6.3,5.9,64.0,60.0,248.8531119669978
6.3,6.0,64.0,61.0,285.1678579235943
6.3,6.1,64.0,62.0,245.73334372544772
6.3,6.2,64.0,63.0,231.57337945384305
6.3,6.3,64.0,64.0,246.47278829139313
6.4,6.5,65.0,66.0,259.04057850132233
6.4,6.6,65.0,67.0,236.56483072733317
6.4,6.7,65.0,68.0,243.17423322471888
6.4,6.8,65.0,69.0,248.94284465012808
6.4,6.9,65.0,70.0,232.21740652280363
6.4,7.0,65.0,71.0,249.88245357147957
6.4,7.1,65.0,72.0,245.5346262049909
6.4,7.2,65.0,73.0,234.21147490904093
6.4,7.3,65.0,74.0,263.95574860203465
6.4,7.4,65.0,75.0,238.49543707226664
6.4,7.5,65.0,76.0,236.27043902407897
6.4,7.6,65.0,77.0,230.1122573691457
6.4,7.7,65.0,78.0,265.68746616605733
6.4,7.8,65.0,79.0,276.15431205301957
6.4,7.9,65.0,80.0,285.5482820744869
6.4,8.0,65.0,81.0,375.6959129949118
6.4,8.1,65.0,82.0,253.04693701026042
6.4,8.2,65.0,83.0,275.58068886040417
6.4,8.3,65.0,84.0,268.342246916096
6.4,8.4,65.0,85.0,271.14390335937514
6.4,8.5,65.0,86.0,261.35989824151
6.4,8.6,65.0,87.0,339.3752781154472
6.4,8.7,65.0,88.0,276.79140558746826
6.4,8.8,65.0,89.0,280.80355563419636
6.4,8.9,65.0,90.0,275.4341773775335
6.4,9.0,65.0,91.0,283.506485726242
6.4,9.1,65.0,92.0,284.05512645269425
6.4,9.2,65.0,93.0,294.7266170134624
6.4,9.3,65.0,94.0,270.87636071041
6.4,9.4,65.0,95.0,286.841171007802
6.4,9.5,65.0,96.0,287.91931020985027
6.4,9.6,65.0,97.0,266.6738223457774
6.4,9.7,65.0,98.0,264.3018115621341
6.4,9.8,65.0,99.0,295.02448293758334
6.4,9.9,65.0,100.0,278.52247413863233
6.4,0.0,65.0,1.0,290.1680934767981
6.4,0.1,65.0,2.0,249.57675363993442
6.4,0.2,65.0,3.0,252.73277389811827
6.4,0.3,65.0,4.0,284.18948416599926
6.4,0.4,65.0,5.0,271.52665241106456
6.4,0.5,65.0,6.0,283.83690105540234
6.4,0.6,65.0,7.0,246.7658044023669
6.4,0.7,65.0,8.0,295.68923905815166
6.4,0.8,65.0,9.0,247.59041194759334
6.4,0.9,65.0,10.0,258.6191237887085
6.4,1.0,65.0,11.0,244.3524238478655
6.4,1.1,65.0,12.0,269.07546433643245
6.4,1.2,65.0,13.0,278.6244065565279
6.4,1.3,65.0,14.0,249.68137052855081
6.4,1.4,65.0,15.0,278.058798131522
6.4,1.5,65.0,16.0,246.03874967732548
6.4,1.6,65.0,17.0,289.1535906887196
6.4,1.7,65.0,18.0,255.27131099503464
6.4,1.8,65.0,19.0,280.3958023695171
6.4,1.9,65.0,20.0,257.4784810783499
6.4,2.0,65.0,21.0,796.0003312357697
6.4,2.1,65.0,22.0,587.7744799341192
6.4,2.2,65.0,23.0,651.0026385240377
6.4,2.3,65.0,24.0,624.5409552601802
6.4,2.4,65.0,25.0,620.6065310509806
6.4,2.5,65.0,26.0,613.6471644489571
6.4,2.6,65.0,27.0,618.0831892680712
6.4,2.7,65.0,28.0,628.150323211359
6.4,2.8,65.0,29.0,587.3817616188504
6.4,2.9,65.0,30.0,559.9970905225398
6.4,3.0,65.0,31.0,639.8806863267201
6.4,3.1,65.0,32.0,597.6970841509366
6.4,3.2,65.0,33.0,601.4516053029669
6.4,3.3,65.0,34.0,645.3946834790764
6.4,3.4,65.0,35.0,612.3810090772947
6.4,3.5,65.0,36.0,577.7684475607674
6.4,3.6,65.0,37.0,919.4582066614902
6.4,3.7,65.0,38.0,212.52735506630614
6.4,3.8,65.0,39.0,245.73388817976337
6.4,3.9,65.0,40.0,228.8401233723459
6.4,4.0,65.0,41.0,251.94845126097331
6.4,4.1,65.0,42.0,250.90339118246658
6.4,4.2,65.0,43.0,250.04886654451445
6.4,4.3,65.0,44.0,245.2995690972051
6.4,4.4,65.0,45.0,241.27548411804096
6.4,4.5,65.0,46.0,254.50930220639978
6.4,4.6,65.0,47.0,220.9780850893473
6.4,4.7,65.0,48.0,229.76842402380052
6.4,4.8,65.0,49.0,272.66793949234426
6.4,4.9,65.0,50.0,221.39818150797376
6.4,5.0,65.0,51.0,243.24408843931442
6.4,5.1,65.0,52.0,283.6472531654707
6.4,5.2,65.0,53.0,234.41139908675297
6.4,5.3,65.0,54.0,231.80921865925242
6.4,5.4,65.0,55.0,248.80196859896753
6.4,5.5,65.0,56.0,240.45769449950808
6.4,5.6,65.0,57.0,257.5712062522543
6.4,5.7,65.0,58.0,660.2764926800247
6.4,5.8,65.0,59.0,226.5924437654075
6.4,5.9,65.0,60.0,246.03281397635143
6.4,6.0,65.0,61.0,245.19710118778204
6.4,6.1,65.0,62.0,230.67676347105373
6.4,6.2,65.0,63.0,236.21629461800657
6.4,6.3,65.0,64.0,229.24446777926838
6.4,6.4,65.0,65.0,230.15464299774771
6.5,6.6,66.0,67.0,255.04845949553564
6.5,6.7,66.0,68.0,241.52201819159117
6.5,6.8,66.0,69.0,252.1260286294122
6.5,6.9,66.0,70.0,242.58905675411555
6.5,7.0,66.0,71.0,245.32090277965256
6.5,7.1,66.0,72.0,252.68764965714084
6.5,7.2,66.0,73.0,259.6834013702799
6.5,7.3,66.0,74.0,233.97060656941403
6.5,7.4,66.0,75.0,241.68572935994632
6.5,7.5,66.0,76.0,248.51384683195673
6.5,7.6,66.0,77.0,246.72629981994285
6.5,7.7,66.0,78.0,224.44702482706722
6.5,7.8,66.0,79.0,268.17569650454413
6.5,7.9,66.0,80.0,278.92390957430416
6.5,8.0,66.0,81.0,366.9050187554744
6.5,8.1,66.0,82.0,279.3480938241086
6.5,8.2,66.0,83.0,269.964189842978
6.5,8.3,66.0,84.0,285.91323288764823
6.5,8.4,66.0,85.0,288.7408190041671
6.5,8.5,66.0,86.0,262.77537564744296
6.5,8.6,66.0,87.0,263.3319766007259
6.5,8.7,66.0,88.0,269.2811752457776
6.5,8.8,66.0,89.0,266.4578201791214
6.5,8.9,66.0,90.0,262.06303285846775
6.5,9.0,66.0,91.0,309.62387447549145
6.5,9.1,66.0,92.0,288.3314274838253
6.5,9.2,66.0,93.0,341.8737881072197
6.5,9.3,66.0,94.0,254.51504063139447
6.5,9.4,66.0,95.0,268.10726346275413
6.5,9.5,66.0,96.0,283.0720475511678
6.5,9.6,66.0,97.0,297.13437589730313
6.5,9.7,66.0,98.0,282.9261245197241
6.5,9.8,66.0,99.0,267.6866124544581
6.5,9.9,66.0,100.0,256.0706630277364
6.5,0.0,66.0,1.0,254.83885855597782
6.5,0.1,66.0,2.0,277.93989355062786
6.5,0.2,66.0,3.0,259.8240250019348
6.5,0.3,66.0,4.0,301.83589007749
6.5,0.4,66.0,5.0,283.10790943409273
6.5,0.5,66.0,6.0,261.46703178356347
6.5,0.6,66.0,7.0,284.89576400310847
6.5,0.7,66.0,8.0,266.8790916724104
6.5,0.8,66.0,9.0,268.745916659002
6.5,0.9,66.0,10.0,269.54213282045697
6.5,1.0,66.0,11.0,258.08998733921413
6.5,1.1,66.0,12.0,246.87888878581677
6.5,1.2,66.0,13.0,284.7836643169579
6.5,1.3,66.0,14.0,297.8066350836392
6.5,1.4,66.0,15.0,294.02579623907536
6.5,1.5,66.0,16.0,272.3816444708602
6.5,1.6,66.0,17.0,269.6042063807306
6.5,1.7,66.0,18.0,251.2518551379664
6.5,1.8,66.0,19.0,272.4940401565933
6.5,1.9,66.0,20.0,238.83135534241072
6.5,2.0,66.0,21.0,756.2368375660228
6.5,2.1,66.0,22.0,632.8623494725774
6.5,2.2,66.0,23.0,788.3048477025806
6.5,2.3,66.0,24.0,657.8639149790374
6.5,2.4,66.0,25.0,597.9644328516101
6.5,2.5,66.0,26.0,663.3403326943503
6.5,2.6,66.0,27.0,588.5037951728158
6.5,2.7,66.0,28.0,583.7135652011976
6.5,2.8,66.0,29.0,556.4879513880534
6.5,2.9,66.0,30.0,635.3549600387752
6.5,3.0,66.0,31.0,615.3817115401514
6.5,3.1,66.0,32.0,591.8611431241908
6.5,3.2,66.0,33.0,776.4606296733291
6.5,3.3,66.0,34.0,616.8189754161742
6.5,3.4,66.0,35.0,650.9062385251261
6.5,3.5,66.0,36.0,1006.8586675868253
6.5,3.6,66.0,37.0,223.0757407213228
6.5,3.7,66.0,38.0,219.06045393490095
6.5,3.8,66.0,39.0,225.54505500718497
6.5,3.9,66.0,40.0,219.07954089617488
6.5,4.0,66.0,41.0,211.00875060016904
6.5,4.1,66.0,42.0,250.92347201750982
6.5,4.2,66.0,43.0,234.9894195778216
6.5,4.3,66.0,44.0,252.81168121348176
6.5,4.4,66.0,45.0,244.809110316943
6.5,4.5,66.0,46.0,269.7039350558571
6.5,4.6,66.0,47.0,296.14895492577705
6.5,4.7,66.0,48.0,238.5625625428022
6.5,4.8,66.0,49.0,241.89776414673523
6.5,4.9,66.0,50.0,288.6262349932655
6.5,5.0,66.0,51.0,266.7021200722502
6.5,5.1,66.0,52.0,253.5994866109852
6.5,5.2,66.0,53.0,272.38763729407805
6.5,5.3,66.0,54.0,243.38525985649093
6.5,5.4,66.0,55.0,250.69302170415617
6.5,5.5,66.0,56.0,233.69666707405125
6.5,5.6,66.0,57.0,254.6421734424835
6.5,5.7,66.0,58.0,240.19800184586592
6.5,5.8,66.0,59.0,236.60077013391705
6.5,5.9,66.0,60.0,237.92611856190373
6.5,6.0,66.0,61.0,257.0330630519405
6.5,6.1,66.0,62.0,220.57671781140175
6.5,6.2,66.0,63.0,240.93264763674253
6.5,6.3,66.0,64.0,257.5556172621361
6.5,6.4,66.0,65.0,210.20513443741905
6.5,6.5,66.0,66.0,248.20888344808444
6.6,6.7,67.0,68.0,229.56704342431803
6.6,6.8,67.0,69.0,215.0824947432728
6.6,6.9,67.0,70.0,228.352456365971
6.6,7.0,67.0,71.0,236.3507915347171
6.6,7.1,67.0,72.0,230.29659014781373
6.6,7.2,67.0,73.0,231.3161289801404
6.6,7.3,67.0,74.0,252.92912387947382
6.6,7.4,67.0,75.0,258.9176285576478
6.6,7.5,67.0,76.0,237.40798723371972
6.6,7.6,67.0,77.0,258.97829354129425
6.6,7.7,67.0,78.0,248.00388311322752
6.6,7.8,67.0,79.0,222.23563447850913
6.6,7.9,67.0,80.0,228.05757830370524
6.6,8.0,67.0,81.0,392.7439269097763
6.6,8.1,67.0,82.0,282.29171521343034
6.6,8.2,67.0,83.0,275.7173764518637
6.6,8.3,67.0,84.0,311.6068739823752
6.6,8.4,67.0,85.0,273.4242692415418
6.6,8.5,67.0,86.0,302.46017806990454
6.6,8.6,67.0,87.0,262.7222242333223
6.6,8.7,67.0,88.0,291.16130559754373
6.6,8.8,67.0,89.0,282.50053129858543
6.6,8.9,67.0,90.0,270.6709045370451
6.6,9.0,67.0,91.0,267.99296137034173
6.6,9.1,67.0,92.0,267.6094597658149
6.6,9.2,67.0,93.0,309.5387538455596
6.6,9.3,67.0,94.0,278.5882210824946
6.6,9.4,67.0,95.0,293.2428979342588
6.6,9.5,67.0,96.0,256.4221008488226
6.6,9.6,67.0,97.0,286.837549960646
6.6,9.7,67.0,98.0,279.7518485576764
6.6,9.8,67.0,99.0,276.2491132290526
6.6,9.9,67.0,100.0,299.87612294685334
6.6,0.0,67.0,1.0,267.52562698220686
6.6,0.1,67.0,2.0,279.3473341511773
6.6,0.2,67.0,3.0,306.19173371178493
6.6,0.3,67.0,4.0,263.25578271446705
6.6,0.4,67.0,5.0,250.1222054399403
6.6,0.5,67.0,6.0,259.1290785290653
6.6,0.6,67.0,7.0,295.66097169293977
6.6,0.7,67.0,8.0,271.96302390367845
6.6,0.8,67.0,9.0,278.48764876168957
6.6,0.9,67.0,10.0,295.18729259873646
6.6,1.0,67.0,11.0,258.1869707977861
6.6,1.1,67.0,12.0,265.0101414028817
6.6,1.2,67.0,13.0,269.51755940418076
6.6,1.3,67.0,14.0,250.28637529341808
6.6,1.4,67.0,15.0,254.7319857179426
6.6,1.5,67.0,16.0,346.1280568909326
6.6,1.6,67.0,17.0,327.6042381738063
6.6,1.7,67.0,18.0,263.3871658870566
6.6,1.8,67.0,19.0,289.08467966018236
6.6,1.9,67.0,20.0,264.79267350597235
6.6,2.0,67.0,21.0,761.6801586256714
6.6,2.1,67.0,22.0,651.7804635811825
6.6,2.2,67.0,23.0,663.4211122207787
6.6,2.3,67.0,24.0,659.8164064391757
6.6,2.4,67.0,25.0,775.702420920189
6.6,2.5,67.0,26.0,591.1064486684353
6.6,2.6,67.0,27.0,525.2706627661047
6.6,2.7,67.0,28.0,633.0729838778057
6.6,2.8,67.0,29.0,557.9447576647499
6.6,2.9,67.0,30.0,594.5417361687685
6.6,3.0,67.0,31.0,660.8195964271731
6.6,3.1,67.0,32.0,672.9143878011312
6.6,3.2,67.0,33.0,668.7368202727613
6.6,3.3,67.0,34.0,523.5398605983598
6.6,3.4,67.0,35.0,938.1154161846734
6.6,3.5,67.0,36.0,238.41282092794594
6.6,3.6,67.0,37.0,237.09727662998648
6.6,3.7,67.0,38.0,262.4755876410531
6.6,3.8,67.0,39.0,233.18491833884434
6.6,3.9,67.0,40.0,226.68653399807994
6.6,4.0,67.0,41.0,269.5191857260021
6.6,4.1,67.0,42.0,247.14376459909667
6.6,4.2,67.0,43.0,321.70717836708064
6.6,4.3,67.0,44.0,209.73352765422
6.6,4.4,67.0,45.0,217.63212325076404
6.6,4.5,67.0,46.0,235.3596440749214
6.6,4.6,67.0,47.0,244.12047322700155
6.6,4.7,67.0,48.0,259.910293355306
6.6,4.8,67.0,49.0,225.9703070654861
6.6,4.9,67.0,50.0,246.48715013733528
6.6,5.0,67.0,51.0,250.97585512423444
6.6,5.1,67.0,52.0,238.7604199731812
6.6,5.2,67.0,53.0,230.95486840241233
6.6,5.3,67.0,54.0,244.98481704006898
6.6,5.4,67.0,55.0,243.32139082785898
6.6,5.5,67.0,56.0,240.8634085245471
6.6,5.6,67.0,57.0,263.86486392382767
6.6,5.7,67.0,58.0,229.7467458883264
6.6,5.8,67.0,59.0,234.140289514244
6.6,5.9,67.0,60.0,241.93815588532587
6.6,6.0,67.0,61.0,237.5942537998933
6.6,6.1,67.0,62.0,211.2547192699999
6.6,6.2,67.0,63.0,246.20643916537844
6.6,6.3,67.0,64.0,230.58693412495236
6.6,6.4,67.0,65.0,268.5500808196592
6.6,6.5,67.0,66.0,239.95782349447083
6.6,6.6,67.0,67.0,212.21312873389388
6.7,6.8,68.0,69.0,228.2206555732845
6.7,6.9,68.0,70.0,245.04499276954886
6.7,7.0,68.0,71.0,245.45392133871314
6.7,7.1,68.0,72.0,209.40228735394112
6.7,7.2,68.0,73.0,231.8442764331354
6.7,7.3,68.0,74.0,248.42906547744235
6.7,7.4,68.0,75.0,236.676838377648
6.7,7.5,68.0,76.0,255.0336390769952
6.7,7.6,68.0,77.0,228.5373866363093
6.7,7.7,68.0,78.0,232.26302989695776
6.7,7.8,68.0,79.0,236.25607405426618
6.7,7.9,68.0,80.0,237.47718118003246
6.7,8.0,68.0,81.0,388.0600974616274
6.7,8.1,68.0,82.0,281.236366904484
6.7,8.2,68.0,83.0,299.4904285733414
6.7,8.3,68.0,84.0,283.5599774320236
6.7,8.4,68.0,85.0,279.75540212721154
6.7,8.5,68.0,86.0,300.4039688326502
6.7,8.6,68.0,87.0,268.4537445268464
6.7,8.7,68.0,88.0,262.2131363026544
6.7,8.8,68.0,89.0,300.1161582438171
6.7,8.9,68.0,90.0,248.85147132498813
6.7,9.0,68.0,91.0,255.6130461727535
6.7,9.1,68.0,92.0,288.6163800078508
6.7,9.2,68.0,93.0,273.89545082851185
6.7,9.3,68.0,94.0,329.04753714811625
6.7,9.4,68.0,95.0,292.15014953458933
6.7,9.5,68.0,96.0,272.5803651683427
6.7,9.6,68.0,97.0,274.07986658239184
6.7,9.7,68.0,98.0,303.03010846590234
6.7,9.8,68.0,99.0,256.00806860872564
6.7,9.9,68.0,100.0,271.9897366195179
6.7,0.0,68.0,1.0,281.2622121206633
6.7,0.1,68.0,2.0,261.67182307770616
6.7,0.2,68.0,3.0,260.1786211630393
6.7,0.3,68.0,4.0,241.25637959473602
6.7,0.4,68.0,5.0,269.78076170696266
6.7,0.5,68.0,6.0,392.31615078819624
6.7,0.6,68.0,7.0,328.7650999700762
6.7,0.7,68.0,8.0,245.55576855323952
6.7,0.8,68.0,9.0,257.48884008805027
6.7,0.9,68.0,10.0,257.50620758739086
6.7,1.0,68.0,11.0,260.74274776615033
6.7,1.1,68.0,12.0,284.71150446382046
6.7,1.2,68.0,13.0,271.91637672782184
6.7,1.3,68.0,14.0,273.6848768810169
6.7,1.4,68.0,15.0,272.3705468738142
6.7,1.5,68.0,16.0,263.2807880682736
6.7,1.6,68.0,17.0,295.7759497378894
6.7,1.7,68.0,18.0,251.33840544420573
6.7,1.8,68.0,19.0,260.78798453534324
6.7,1.9,68.0,20.0,285.2907466037758
6.7,2.0,68.0,21.0,774.9654418630159
6.7,2.1,68.0,22.0,623.2570554305721
6.7,2.2,68.0,23.0,606.1889877398667
6.7,2.3,68.0,24.0,571.5154048329338
6.7,2.4,68.0,25.0,720.1034675363335
6.7,2.5,68.0,26.0,610.9084335077667
6.7,2.6,68.0,27.0,638.444817784606
6.7,2.7,68.0,28.0,671.5720272161959
6.7,2.8,68.0,29.0,634.9404331357727
6.7,2.9,68.0,30.0,608.7495982893437
6.7,3.0,68.0,31.0,779.7922694723682
6.7,3.1,68.0,32.0,603.5108223241102
6.7,3.2,68.0,33.0,682.7047215642945
6.7,3.3,68.0,34.0,1222.3228947216057
6.7,3.4,68.0,35.0,227.396629642366
6.7,3.5,68.0,36.0,230.0630609705947
6.7,3.6,68.0,37.0,235.75367331501974
6.7,3.7,68.0,38.0,233.86315895048472
6.7,3.8,68.0,39.0,250.52602584145058
6.7,3.9,68.0,40.0,243.50922380670468
6.7,4.0,68.0,41.0,243.38794801979387
6.7,4.1,68.0,42.0,272.2645150633149
6.7,4.2,68.0,43.0,277.56393227153825
6.7,4.3,68.0,44.0,246.72992243284773
6.7,4.4,68.0,45.0,225.1283468477169
6.7,4.5,68.0,46.0,232.39151958417605
6.7,4.6,68.0,47.0,239.45228795792505
6.7,4.7,68.0,48.0,239.4901489645949
6.7,4.8,68.0,49.0,239.62779412806236
6.7,4.9,68.0,50.0,246.06543138383688
6.7,5.0,68.0,51.0,233.1395040734979
6.7,5.1,68.0,52.0,254.6965891058361
6.7,5.2,68.0,53.0,276.55897610283665
6.7,5.3,68.0,54.0,219.3346081572279
6.7,5.4,68.0,55.0,234.57443808564705
6.7,5.5,68.0,56.0,259.7691064175874
6.7,5.6,68.0,57.0,245.44133024706375
6.7,5.7,68.0,58.0,254.52456343453463
6.7,5.8,68.0,59.0,247.9538791234082
6.7,5.9,68.0,60.0,253.9329149944771
6.7,6.0,68.0,61.0,242.8916692336876
6.7,6.1,68.0,62.0,227.1029357219598
6.7,6.2,68.0,63.0,223.065725860818
6.7,6.3,68.0,64.0,235.56124551646224
6.7,6.4,68.0,65.0,227.55882573503052
6.7,6.5,68.0,66.0,236.9159490677881
6.7,6.6,68.0,67.0,266.49985855134565
6.7,6.7,68.0,68.0,257.3619427923538
6.8,6.9,69.0,70.0,228.25771448443774
6.8,7.0,69.0,71.0,233.8506502641782
6.8,7.1,69.0,72.0,252.9141470490896
6.8,7.2,69.0,73.0,245.33799429635087
6.8,7.3,69.0,74.0,244.16042685492405
6.8,7.4,69.0,75.0,229.45303978160445
6.8,7.5,69.0,76.0,243.92487550255456
6.8,7.6,69.0,77.0,246.55432026955611
6.8,7.7,69.0,78.0,229.4843279048924
6.8,7.8,69.0,79.0,237.42441905126432
6.8,7.9,69.0,80.0,261.9945026552923
6.8,8.0,69.0,81.0,431.5038064645501
6.8,8.1,69.0,82.0,279.4116992611079
6.8,8.2,69.0,83.0,292.59723606704205
6.8,8.3,69.0,84.0,313.1088039873417
6.8,8.4,69.0,85.0,270.9754875950483
6.8,8.5,69.0,86.0,294.6736477713882
6.8,8.6,69.0,87.0,270.9104101250634
6.8,8.7,69.0,88.0,265.1629893927046
6.8,8.8,69.0,89.0,278.94274926084
6.8,8.9,69.0,90.0,267.0829133158013
6.8,9.0,69.0,91.0,265.8607351472119
6.8,9.1,69.0,92.0,268.8988953497832
6.8,9.2,69.0,93.0,274.9542239409277
6.8,9.3,69.0,94.0,270.705092724067
6.8,9.4,69.0,95.0,292.38302467150896
6.8,9.5,69.0,96.0,287.75102153221223
6.8,9.6,69.0,97.0,254.5703822153908
6.8,9.7,69.0,98.0,268.6948232903374
6.8,9.8,69.0,99.0,283.75354845987806
6.8,9.9,69.0,100.0,291.0080667412699
6.8,0.0,69.0,1.0,271.1277621379314
6.8,0.1,69.0,2.0,251.76977802815813
6.8,0.2,69.0,3.0,251.03822352428185
6.8,0.3,69.0,4.0,271.37859394627117
6.8,0.4,69.0,5.0,264.48975048484476
6.8,0.5,69.0,6.0,251.836576329631
6.8,0.6,69.0,7.0,289.16009768616806
6.8,0.7,69.0,8.0,273.834400270015
6.8,0.8,69.0,9.0,269.6810934033122
6.8,0.9,69.0,10.0,265.29656384145545
6.8,1.0,69.0,11.0,265.72389872203723
6.8,1.1,69.0,12.0,287.40940549183273
6.8,1.2,69.0,13.0,283.845948799519
6.8,1.3,69.0,14.0,303.1844564500909
6.8,1.4,69.0,15.0,265.7028267574649
6.8,1.5,69.0,16.0,268.5493854544073
6.8,1.6,69.0,17.0,292.4147067472206
6.8,1.7,69.0,18.0,257.0890052041811
6.8,1.8,69.0,19.0,269.2656959915152
6.8,1.9,69.0,20.0,300.99620998613415
6.8,2.0,69.0,21.0,729.3992526599598
6.8,2.1,69.0,22.0,605.4606084297288
6.8,2.2,69.0,23.0,651.1535397161048
6.8,2.3,69.0,24.0,554.7300629566615
6.8,2.4,69.0,25.0,620.6762840514365
6.8,2.5,69.0,26.0,563.517210936595
6.8,2.6,69.0,27.0,698.5835889177746
6.8,2.7,69.0,28.0,619.0833012695358
6.8,2.8,69.0,29.0,593.8859597760627
6.8,2.9,69.0,30.0,600.8927512656817
6.8,3.0,69.0,31.0,632.7729525798766
6.8,3.1,69.0,32.0,599.8864718973563
6.8,3.2,69.0,33.0,840.5897401248341
6.8,3.3,69.0,34.0,237.72843251087184
6.8,3.4,69.0,35.0,256.39134776124064
6.8,3.5,69.0,36.0,232.55767425686628
6.8,3.6,69.0,37.0,263.26353381430414
6.8,3.7,69.0,38.0,213.80307462831166
6.8,3.8,69.0,39.0,250.57994592540965
6.8,3.9,69.0,40.0,239.68868093003053
6.8,4.0,69.0,41.0,231.01536274180108
6.8,4.1,69.0,42.0,281.58984759098877
6.8,4.2,69.0,43.0,255.9893110775866
6.8,4.3,69.0,44.0,261.8366870389432
6.8,4.4,69.0,45.0,269.97574442020664
6.8,4.5,69.0,46.0,249.02770451907833
6.8,4.6,69.0,47.0,224.88824232762042
6.8,4.7,69.0,48.0,229.72802866746864
6.8,4.8,69.0,49.0,239.76669174508976
6.8,4.9,69.0,50.0,226.36050439508125
6.8,5.0,69.0,51.0,237.6328212090048
6.8,5.1,69.0,52.0,227.97603003564348
6.8,5.2,69.0,53.0,236.96028343764536
6.8,5.3,69.0,54.0,219.1497225999913
6.8,5.4,69.0,55.0,248.6672328432991
6.8,5.5,69.0,56.0,284.8624639351707
6.8,5.6,69.0,57.0,262.10987607158705
6.8,5.7,69.0,58.0,247.60731420297293
6.8,5.8,69.0,59.0,235.40776172132541
6.8,5.9,69.0,60.0,231.08506313687903
6.8,6.0,69.0,61.0,270.6310527325443
6.8,6.1,69.0,62.0,223.92931660498473
6.8,6.2,69.0,63.0,246.4264334002487
6.8,6.3,69.0,64.0,275.11638461705166
6.8,6.4,69.0,65.0,242.11400367001983
6.8,6.5,69.0,66.0,234.67795565940457
6.8,6.6,69.0,67.0,234.62039492149663
6.8,6.7,69.0,68.0,232.06824272474933
6.8,6.8,69.0,69.0,225.88952001935422
6.9,7.0,70.0,71.0,240.19313591887982
6.9,7.1,70.0,72.0,240.11511924402606
6.9,7.2,70.0,73.0,233.39227901646927
6.9,7.3,70.0,74.0,271.3432228533179
6.9,7.4,70.0,75.0,240.2079394039361
6.9,7.5,70.0,76.0,243.1279734552004
6.9,7.6,70.0,77.0,244.44107727051667
6.9,7.7,70.0,78.0,277.6277163287808
6.9,7.8,70.0,79.0,234.89613824417353
6.9,7.9,70.0,80.0,253.81565869725648
6.9,8.0,70.0,81.0,373.1254261393652
6.9,8.1,70.0,82.0,314.53408401712505
6.9,8.2,70.0,83.0,271.1835306100325
6.9,8.3,70.0,84.0,280.403497175016
6.9,8.4,70.0,85.0,255.3173813649803
6.9,8.5,70.0,86.0,297.1819803637454
6.9,8.6,70.0,87.0,262.9718097683596
6.9,8.7,70.0,88.0,253.86002846816902
6.9,8.8,70.0,89.0,263.72595733336095
6.9,8.9,70.0,90.0,275.40224048423426
6.9,9.0,70.0,91.0,277.2883804981467
6.9,9.1,70.0,92.0,282.7247472707118
6.9,9.2,70.0,93.0,283.14547007870397
6.9,9.3,70.0,94.0,296.3290640046591
6.9,9.4,70.0,95.0,266.7209969966816
6.9,9.5,70.0,96.0,300.8342225199324
6.9,9.6,70.0,97.0,277.2252296663575
6.9,9.7,70.0,98.0,287.01895576449317
6.9,9.8,70.0,99.0,307.79130744358514
6.9,9.9,70.0,100.0,253.24700288922133
6.9,0.0,70.0,1.0,326.4128110178095
6.9,0.1,70.0,2.0,260.95909081069084
6.9,0.2,70.0,3.0,287.936703919454
6.9,0.3,70.0,4.0,271.8988964393181
6.9,0.4,70.0,5.0,285.57318430835113
6.9,0.5,70.0,6.0,263.2531128084999
6.9,0.6,70.0,7.0,287.7749317566318
6.9,0.7,70.0,8.0,290.14949202003976
6.9,0.8,70.0,9.0,264.07418367682294
6.9,0.9,70.0,10.0,281.71705817351136
6.9,1.0,70.0,11.0,262.5919864893839
6.9,1.1,70.0,12.0,244.6750322868088
6.9,1.2,70.0,13.0,310.17453184743067
6.9,1.3,70.0,14.0,250.2022773686676
6.9,1.4,70.0,15.0,269.8606415187292
6.9,1.5,70.0,16.0,275.18394611413464
6.9,1.6,70.0,17.0,269.07469073011197
6.9,1.7,70.0,18.0,260.44951733391747
6.9,1.8,70.0,19.0,277.98907031917184
6.9,1.9,70.0,20.0,250.39768775140138
6.9,2.0,70.0,21.0,718.5777702630859
6.9,2.1,70.0,22.0,629.2942676684139
6.9,2.2,70.0,23.0,564.2710692808369
6.9,2.3,70.0,24.0,660.6657641200773
6.9,2.4,70.0,25.0,569.4551349367013
6.9,2.5,70.0,26.0,587.1519588327992
6.9,2.6,70.0,27.0,605.7748780123482
6.9,2.7,70.0,28.0,610.105077615299
6.9,2.8,70.0,29.0,633.2070238890971
6.9,2.9,70.0,30.0,563.3163990755529
6.9,3.0,70.0,31.0,669.7846767159352
6.9,3.1,70.0,32.0,1018.4214112432703
6.9,3.2,70.0,33.0,251.2023662043579
6.9,3.3,70.0,34.0,236.93141530209817
6.9,3.4,70.0,35.0,248.09499491732154
6.9,3.5,70.0,36.0,253.64972634724094
6.9,3.6,70.0,37.0,248.08905455520537
6.9,3.7,70.0,38.0,254.96552201628225
6.9,3.8,70.0,39.0,222.18213633865136
6.9,3.9,70.0,40.0,220.65560631801156
6.9,4.0,70.0,41.0,250.90121540118542
6.9,4.1,70.0,42.0,258.90988142250603
6.9,4.2,70.0,43.0,245.2418656114555
6.9,4.3,70.0,44.0,251.3789548143063
6.9,4.4,70.0,45.0,245.11502014606563
6.9,4.5,70.0,46.0,253.45409041480204
6.9,4.6,70.0,47.0,227.02047936709633
6.9,4.7,70.0,48.0,255.70553394130252
6.9,4.8,70.0,49.0,275.22384366175686
6.9,4.9,70.0,50.0,227.81657961678033
6.9,5.0,70.0,51.0,220.81784206077535
6.9,5.1,70.0,52.0,256.8883382732898
6.9,5.2,70.0,53.0,235.7776732297339
6.9,5.3,70.0,54.0,253.76459339481795
6.9,5.4,70.0,55.0,233.29907597332607
6.9,5.5,70.0,56.0,556.9040842454837
6.9,5.6,70.0,57.0,236.847480004275
6.9,5.7,70.0,58.0,252.28982340345306
6.9,5.8,70.0,59.0,231.54842142821235
6.9,5.9,70.0,60.0,229.38708647649025
6.9,6.0,70.0,61.0,231.52042732199075
6.9,6.1,70.0,62.0,240.54740181374882
6.9,6.2,70.0,63.0,232.11355103281778
6.9,6.3,70.0,64.0,236.92477831849797
6.9,6.4,70.0,65.0,257.1158274993524
6.9,6.5,70.0,66.0,239.10280543984504
6.9,6.6,70.0,67.0,238.7865188336626
6.9,6.7,70.0,68.0,245.80900515751622
6.9,6.8,70.0,69.0,232.8703424381421
6.9,6.9,70.0,70.0,218.51500321797292
7.0,7.1,71.0,72.0,260.64123156987426
7.0,7.2,71.0,73.0,220.7748779044404
7.0,7.3,71.0,74.0,228.33278416183276
7.0,7.4,71.0,75.0,243.92481063444922
7.0,7.5,71.0,76.0,250.94696720020048
7.0,7.6,71.0,77.0,267.5693468735521
7.0,7.7,71.0,78.0,229.6356210634399
7.0,7.8,71.0,79.0,240.54387905998342
7.0,7.9,71.0,80.0,247.09070500403766
7.0,8.0,71.0,81.0,378.49225946385036
7.0,8.1,71.0,82.0,275.2206907597895
7.0,8.2,71.0,83.0,280.66642980938207
7.0,8.3,71.0,84.0,253.5687141900309
7.0,8.4,71.0,85.0,293.8176455263196
7.0,8.5,71.0,86.0,283.7831127320273
7.0,8.6,71.0,87.0,297.25422988547
7.0,8.7,71.0,88.0,254.8911344959103
7.0,8.8,71.0,89.0,283.9321107553158
7.0,8.9,71.0,90.0,306.56559533149533
7.0,9.0,71.0,91.0,277.26420399511557
7.0,9.1,71.0,92.0,273.22444659098653
7.0,9.2,71.0,93.0,312.01602191845376
7.0,9.3,71.0,94.0,294.36754097418077
7.0,9.4,71.0,95.0,273.27167760068403
7.0,9.5,71.0,96.0,261.47180841591774
7.0,9.6,71.0,97.0,276.0668501955733
7.0,9.7,71.0,98.0,259.3825804314156
7.0,9.8,71.0,99.0,261.31790491331583
7.0,9.9,71.0,100.0,255.77873654533772
7.0,0.0,71.0,1.0,260.45048791413683
7.0,0.1,71.0,2.0,263.9160332693612
7.0,0.2,71.0,3.0,280.68429834235627
7.0,0.3,71.0,4.0,276.6315606181151
7.0,0.4,71.0,5.0,249.52540872569065
7.0,0.5,71.0,6.0,291.2941321483981
7.0,0.6,71.0,7.0,271.5145430108557
7.0,0.7,71.0,8.0,298.067969088582
7.0,0.8,71.0,9.0,263.7946036829847
7.0,0.9,71.0,10.0,259.6722554311894
7.0,1.0,71.0,11.0,286.0738365646253
7.0,1.1,71.0,12.0,267.5410020871376
7.0,1.2,71.0,13.0,270.0819015182823
7.0,1.3,71.0,14.0,314.0416313616489
7.0,1.4,71.0,15.0,271.59409887396254
7.0,1.5,71.0,16.0,270.76241012824227
7.0,1.6,71.0,17.0,258.38290129753085
7.0,1.7,71.0,18.0,266.1363171389396
7.0,1.8,71.0,19.0,302.55628218589845
7.0,1.9,71.0,20.0,263.1667434574363
7.0,2.0,71.0,21.0,804.4153154084674
7.0,2.1,71.0,22.0,595.0377114438858
7.0,2.2,71.0,23.0,638.6768331710026
7.0,2.3,71.0,24.0,579.885588448927
7.0,2.4,71.0,25.0,655.8777284658922
7.0,2.5,71.0,26.0,544.7361143098497
7.0,2.6,71.0,27.0,634.3898557458383
7.0,2.7,71.0,28.0,578.3031648575712
7.0,2.8,71.0,29.0,617.9542392932168
7.0,2.9,71.0,30.0,628.0197070236005
7.0,3.0,71.0,31.0,947.7566046888089
7.0,3.1,71.0,32.0,240.2302301822355
7.0,3.2,71.0,33.0,237.36390883931784
7.0,3.3,71.0,34.0,232.1396785029385
7.0,3.4,71.0,35.0,255.84642763775759
7.0,3.5,71.0,36.0,243.5589240602028
7.0,3.6,71.0,37.0,233.25058856597516
7.0,3.7,71.0,38.0,230.82082355710853
7.0,3.8,71.0,39.0,238.45297020456368
7.0,3.9,71.0,40.0,258.90122420970715
7.0,4.0,71.0,41.0,232.89984845838387
7.0,4.1,71.0,42.0,251.66725114687023
7.0,4.2,71.0,43.0,236.84629014138355
7.0,4.3,71.0,44.0,235.16810069352059
7.0,4.4,71.0,45.0,241.69417931296783
7.0,4.5,71.0,46.0,228.91070005353643
7.0,4.6,71.0,47.0,266.9407401652191
7.0,4.7,71.0,48.0,234.70452461397338
7.0,4.8,71.0,49.0,241.910088201777
7.0,4.9,71.0,50.0,245.4365579741394
7.0,5.0,71.0,51.0,251.4679001394719
7.0,5.1,71.0,52.0,239.3775975184602
7.0,5.2,71.0,53.0,284.31993563308345
7.0,5.3,71.0,54.0,225.2422026746342
7.0,5.4,71.0,55.0,294.53258250880623
7.0,5.5,71.0,56.0,260.8749655466064
7.0,5.6,71.0,57.0,224.5208222091028
7.0,5.7,71.0,58.0,241.35393120771963
7.0,5.8,71.0,59.0,228.00614577532036
7.0,5.9,71.0,60.0,220.85367005094582
7.0,6.0,71.0,61.0,229.28723967144117
7.0,6.1,71.0,62.0,231.16693010237734
7.0,6.2,71.0,63.0,241.33972616312911
7.0,6.3,71.0,64.0,242.32333003933874
7.0,6.4,71.0,65.0,233.7392166469227
7.0,6.5,71.0,66.0,224.96924662867028
7.0,6.6,71.0,67.0,241.9627614893242
7.0,6.7,71.0,68.0,228.3070814373216
7.0,6.8,71.0,69.0,252.22305556870563
7.0,6.9,71.0,70.0,257.34519405903114
7.0,7.0,71.0,71.0,269.4688650873109
7.1,7.2,72.0,73.0,245.02969965678506
7.1,7.3,72.0,74.0,239.14711289886532
7.1,7.4,72.0,75.0,287.84503872359744
7.1,7.5,72.0,76.0,256.2711339137766
7.1,7.6,72.0,77.0,236.2328452521489
7.1,7.7,72.0,78.0,234.85058461439476
7.1,7.8,72.0,79.0,265.48809219927864
7.1,7.9,72.0,80.0,268.33705060335564
7.1,8.0,72.0,81.0,428.2929622744177
7.1,8.1,72.0,82.0,314.65430292430534
7.1,8.2,72.0,83.0,255.44990068020732
7.1,8.3,72.0,84.0,277.130103882992
7.1,8.4,72.0,85.0,271.69219825118324
7.1,8.5,72.0,86.0,311.89691624883284
7.1,8.6,72.0,87.0,295.6340919391594
7.1,8.7,72.0,88.0,274.38103615146173
7.1,8.8,72.0,89.0,338.4873742637978
7.1,8.9,72.0,90.0,273.1597504324922
7.1,9.0,72.0,91.0,252.91139028832634
7.1,9.1,72.0,92.0,304.813720669008
7.1,9.2,72.0,93.0,284.95411607072936
7.1,9.3,72.0,94.0,325.6027846804737
7.1,9.4,72.0,95.0,301.46096630895454
7.1,9.5,72.0,96.0,272.1915960060841
7.1,9.6,72.0,97.0,280.2880660673664
7.1,9.7,72.0,98.0,306.3719897873629
7.1,9.8,72.0,99.0,261.6802031922456
7.1,9.9,72.0,100.0,300.7721741989659
7.1,0.0,72.0,1.0,279.5586966842287
7.1,0.1,72.0,2.0,266.84857098082927
7.1,0.2,72.0,3.0,272.0242060361841
7.1,0.3,72.0,4.0,242.92516209504257
7.1,0.4,72.0,5.0,249.42851069896955
7.1,0.5,72.0,6.0,245.54246681020996
7.1,0.6,72.0,7.0,302.31983234814186
7.1,0.7,72.0,8.0,318.79241979067723
7.1,0.8,72.0,9.0,269.5903310019086
7.1,0.9,72.0,10.0,300.7608919822461
7.1,1.0,72.0,11.0,268.7130626869884
7.1,1.1,72.0,12.0,302.12935021482787
7.1,1.2,72.0,13.0,286.5516416317589
7.1,1.3,72.0,14.0,282.8716626651594
7.1,1.4,72.0,15.0,267.9040972663651
7.1,1.5,72.0,16.0,260.2425735407235
7.1,1.6,72.0,17.0,262.8653964011359
7.1,1.7,72.0,18.0,253.83173546502218
7.1,1.8,72.0,19.0,275.498424233484
7.1,1.9,72.0,20.0,289.42133443473153
7.1,2.0,72.0,21.0,770.8025032316933
7.1,2.1,72.0,22.0,631.1224290864867
7.1,2.2,72.0,23.0,647.7831414818504
7.1,2.3,72.0,24.0,565.9712954374295
7.1,2.4,72.0,25.0,566.4479664200966
7.1,2.5,72.0,26.0,570.0877908265295
7.1,2.6,72.0,27.0,580.4789825181017
7.1,2.7,72.0,28.0,597.2706392699255
7.1,2.8,72.0,29.0,573.5238957514783
7.1,2.9,72.0,30.0,931.1359301268504
7.1,3.0,72.0,31.0,254.82047881816544
7.1,3.1,72.0,32.0,249.34029418506904
7.1,3.2,72.0,33.0,247.88984790906775
7.1,3.3,72.0,34.0,224.7218089960493
7.1,3.4,72.0,35.0,244.692485060276
7.1,3.5,72.0,36.0,289.8413103736952
7.1,3.6,72.0,37.0,236.99306512731195
7.1,3.7,72.0,38.0,249.28728834678105
7.1,3.8,72.0,39.0,230.1189171811621
7.1,3.9,72.0,40.0,241.1442271531954
7.1,4.0,72.0,41.0,236.51887113218808
7.1,4.1,72.0,42.0,249.1515688076663
7.1,4.2,72.0,43.0,251.39504913828353
7.1,4.3,72.0,44.0,255.87391230383727
7.1,4.4,72.0,45.0,239.21333093722953
7.1,4.5,72.0,46.0,262.914095447381
7.1,4.6,72.0,47.0,254.69338524914076
7.1,4.7,72.0,48.0,260.33216538104267
7.1,4.8,72.0,49.0,223.24787848556414
7.1,4.9,72.0,50.0,255.71364658118966
7.1,5.0,72.0,51.0,243.87918366602597
7.1,5.1,72.0,52.0,239.00683507764995
7.1,5.2,72.0,53.0,233.2196336898916
7.1,5.3,72.0,54.0,263.20921630756874
7.1,5.4,72.0,55.0,243.10048147950891
7.1,5.5,72.0,56.0,243.46651188905406
7.1,5.6,72.0,57.0,234.96876182053066
7.1,5.7,72.0,58.0,249.97258202739025
7.1,5.8,72.0,59.0,237.57468501369988
7.1,5.9,72.0,60.0,227.11147048326274
7.1,6.0,72.0,61.0,249.82675727855542
7.1,6.1,72.0,62.0,248.9830473611942
7.1,6.2,72.0,63.0,230.83495929924123
7.1,6.3,72.0,64.0,236.21389342918187
7.1,6.4,72.0,65.0,238.77838770109847
7.1,6.5,72.0,66.0,245.92182480584955
7.1,6.6,72.0,67.0,230.49646596074714
7.1,6.7,72.0,68.0,294.92679972691695
7.1,6.8,72.0,69.0,249.9167893635221
7.1,6.9,72.0,70.0,294.422429316915
7.1,7.0,72.0,71.0,261.3471725659166
7.1,7.1,72.0,72.0,242.35428780671333
7.2,7.3,73.0,74.0,223.2756718933186
7.2,7.4,73.0,75.0,238.85512090745095
7.2,7.5,73.0,76.0,263.35491754060297
7.2,7.6,73.0,77.0,235.48855662884077
7.2,7.7,73.0,78.0,258.3019120827324
7.2,7.8,73.0,79.0,266.03306816251023
7.2,7.9,73.0,80.0,231.53248936778735
7.2,8.0,73.0,81.0,415.90169237256845
7.2,8.1,73.0,82.0,268.2620861117546
7.2,8.2,73.0,83.0,280.56863702482605
7.2,8.3,73.0,84.0,297.5912104468942
7.2,8.4,73.0,85.0,307.2576754659679
7.2,8.5,73.0,86.0,265.28985625966607
7.2,8.6,73.0,87.0,280.8860266655251
7.2,8.7,73.0,88.0,266.2681980100335
7.2,8.8,73.0,89.0,253.05153033813764
7.2,8.9,73.0,90.0,275.15294846211003
7.2,9.0,73.0,91.0,280.72578179340366
7.2,9.1,73.0,92.0,336.4538017641628
7.2,9.2,73.0,93.0,264.86539770607294
7.2,9.3,73.0,94.0,358.5079428362197
7.2,9.4,73.0,95.0,276.9577207090254
7.2,9.5,73.0,96.0,264.04903942733966
7.2,9.6,73.0,97.0,306.86695187624116
7.2,9.7,73.0,98.0,350.67394510488487
7.2,9.8,73.0,99.0,271.0771914588141
7.2,9.9,73.0,100.0,284.85479396299496
7.2,0.0,73.0,1.0,304.11501368326697
7.2,0.1,73.0,2.0,261.80127669993743
7.2,0.2,73.0,3.0,279.8996031904844
7.2,0.3,73.0,4.0,284.34376822440964
7.2,0.4,73.0,5.0,267.240008985282
7.2,0.5,73.0,6.0,256.14394391895036
7.2,0.6,73.0,7.0,262.9748629174861
7.2,0.7,73.0,8.0,297.7963704186284
7.2,0.8,73.0,9.0,331.9476648843093
7.2,0.9,73.0,10.0,269.9176642757211
7.2,1.0,73.0,11.0,269.81324609941515
7.2,1.1,73.0,12.0,283.71427689956744
7.2,1.2,73.0,13.0,284.700624129937
7.2,1.3,73.0,14.0,249.40318976970684
7.2,1.4,73.0,15.0,279.7971211885121
7.2,1.5,73.0,16.0,270.0266694840097
7.2,1.6,73.0,17.0,284.94755693307815
7.2,1.7,73.0,18.0,273.25451622330337
7.2,1.8,73.0,19.0,305.3129338409281
7.2,1.9,73.0,20.0,277.5358732830998
7.2,2.0,73.0,21.0,764.1035844313575
7.2,2.1,73.0,22.0,586.3378503124388
7.2,2.2,73.0,23.0,639.7864454805699
7.2,2.3,73.0,24.0,588.5532289413715
7.2,2.4,73.0,25.0,619.0542105903663
7.2,2.5,73.0,26.0,625.9973460999599
7.2,2.6,73.0,27.0,651.4457316479806
7.2,2.7,73.0,28.0,637.5513116792291
7.2,2.8,73.0,29.0,1012.5553193893242
7.2,2.9,73.0,30.0,239.2677555154921
7.2,3.0,73.0,31.0,262.528293340772
7.2,3.1,73.0,32.0,224.99697369672654
7.2,3.2,73.0,33.0,279.3007963261297
7.2,3.3,73.0,34.0,230.24552512657974
7.2,3.4,73.0,35.0,239.34269539375856
7.2,3.5,73.0,36.0,247.73668916368365
7.2,3.6,73.0,37.0,259.074257575199
7.2,3.7,73.0,38.0,235.0815767419848
7.2,3.8,73.0,39.0,225.57807638626392
7.2,3.9,73.0,40.0,250.25293026895994
7.2,4.0,73.0,41.0,339.63768099340547
7.2,4.1,73.0,42.0,218.70053826669363
7.2,4.2,73.0,43.0,297.5127959148562
7.2,4.3,73.0,44.0,231.77350021869464
7.2,4.4,73.0,45.0,232.53579154582206
7.2,4.5,73.0,46.0,233.6859706312663
7.2,4.6,73.0,47.0,229.37119199541436
7.2,4.7,73.0,48.0,223.57724425044532
7.2,4.8,73.0,49.0,273.41013873533876
7.2,4.9,73.0,50.0,256.4366524139201
7.2,5.0,73.0,51.0,228.72118120990422
7.2,5.1,73.0,52.0,248.5812046407567
7.2,5.2,73.0,53.0,244.49055861412708
7.2,5.3,73.0,54.0,261.10199514430764
7.2,5.4,73.0,55.0,228.03133804641206
7.2,5.5,73.0,56.0,233.264810173054
7.2,5.6,73.0,57.0,217.35090271747714
7.2,5.7,73.0,58.0,229.4133018671853
7.2,5.8,73.0,59.0,237.4404800512861
7.2,5.9,73.0,60.0,245.79979773864426
7.2,6.0,73.0,61.0,271.52223227057476
7.2,6.1,73.0,62.0,246.31218420849962
7.2,6.2,73.0,63.0,244.5529500441107
7.2,6.3,73.0,64.0,236.53565567810875
7.2,6.4,73.0,65.0,223.80057936806017
7.2,6.5,73.0,66.0,274.2787866458737
7.2,6.6,73.0,67.0,272.6099204444891
7.2,6.7,73.0,68.0,239.85407643696533
7.2,6.8,73.0,69.0,246.12539702375258
7.2,6.9,73.0,70.0,213.41083259523106
7.2,7.0,73.0,71.0,257.0093597504949
7.2,7.1,73.0,72.0,228.09804954258115
7.2,7.2,73.0,73.0,240.1162067566717
7.3,7.4,74.0,75.0,249.85880375093933
7.3,7.5,74.0,76.0,254.0960144071732
7.3,7.6,74.0,77.0,253.66085413116463
7.3,7.7,74.0,78.0,230.3048766132839
7.3,7.8,74.0,79.0,258.65701652527406
7.3,7.9,74.0,80.0,244.14490948439735
7.3,8.0,74.0,81.0,437.49641763522004
7.3,8.1,74.0,82.0,309.9107064927003
7.3,8.2,74.0,83.0,278.45306031029304
7.3,8.3,74.0,84.0,280.1177035311034
7.3,8.4,74.0,85.0,241.94574471840508
7.3,8.5,74.0,86.0,282.38358016337014
7.3,8.6,74.0,87.0,265.13516810589687
7.3,8.7,74.0,88.0,269.3114202176855
7.3,8.8,74.0,89.0,278.68314220108704
7.3,8.9,74.0,90.0,263.9082121729933
7.3,9.0,74.0,91.0,311.3717869554444
7.3,9.1,74.0,92.0,278.19627263049847
7.3,9.2,74.0,93.0,262.32404970072037
7.3,9.3,74.0,94.0,268.31258473572706
7.3,9.4,74.0,95.0,310.99011884126327
7.3,9.5,74.0,96.0,262.9419195250982
7.3,9.6,74.0,97.0,319.07742602043857
7.3,9.7,74.0,98.0,296.13764086129686
7.3,9.8,74.0,99.0,288.62145862593434
7.3,9.9,74.0,100.0,302.69685504205444
7.3,0.0,74.0,1.0,276.23541771655516
7.3,0.1,74.0,2.0,652.9837868778786
7.3,0.2,74.0,3.0,268.0576333421523
7.3,0.3,74.0,4.0,267.27030066078163
7.3,0.4,74.0,5.0,262.54923815175556
7.3,0.5,74.0,6.0,253.6208506756728
7.3,0.6,74.0,7.0,274.227914147837
7.3,0.7,74.0,8.0,255.40343399236343
7.3,0.8,74.0,9.0,257.76607113058196
7.3,0.9,74.0,10.0,270.39582416240654
7.3,1.0,74.0,11.0,249.65477045604092
7.3,1.1,74.0,12.0,277.04066118290376
7.3,1.2,74.0,13.0,242.88375763308787
7.3,1.3,74.0,14.0,270.0306264992621
7.3,1.4,74.0,15.0,276.0423096383014
7.3,1.5,74.0,16.0,276.6956946861438
7.3,1.6,74.0,17.0,280.8479794105734
7.3,1.7,74.0,18.0,265.7330738137755
7.3,1.8,74.0,19.0,308.9286364968145
7.3,1.9,74.0,20.0,297.5177793421413
7.3,2.0,74.0,21.0,778.7849145085268
7.3,2.1,74.0,22.0,653.7058544364702
7.3,2.2,74.0,23.0,651.1318370336393
7.3,2.3,74.0,24.0,629.5679921952947
7.3,2.4,74.0,25.0,560.2909554109987
7.3,2.5,74.0,26.0,600.9739072210775
7.3,2.6,74.0,27.0,607.8221770262074
7.3,2.7,74.0,28.0,968.2732979154894
7.3,2.8,74.0,29.0,238.74790934447844
7.3,2.9,74.0,30.0,271.1179627022656
7.3,3.0,74.0,31.0,266.1183575804359
7.3,3.1,74.0,32.0,274.8817818300375
7.3,3.2,74.0,33.0,224.77204158874457
7.3,3.3,74.0,34.0,231.00844966383286
7.3,3.4,74.0,35.0,252.4214930319334
7.3,3.5,74.0,36.0,251.21187773052876
7.3,3.6,74.0,37.0,217.45931855302794
7.3,3.7,74.0,38.0,248.99487109040905
7.3,3.8,74.0,39.0,244.5309719335901
7.3,3.9,74.0,40.0,234.4050389295135
7.3,4.0,74.0,41.0,224.6614696599623
7.3,4.1,74.0,42.0,234.21231788338343
7.3,4.2,74.0,43.0,224.85358973107753
7.3,4.3,74.0,44.0,266.0146260843864
7.3,4.4,74.0,45.0,224.81187920157427
7.3,4.5,74.0,46.0,251.00554086220583
7.3,4.6,74.0,47.0,230.28936443080386
7.3,4.7,74.0,48.0,301.48395393578375
7.3,4.8,74.0,49.0,240.6522108671106
7.3,4.9,74.0,50.0,221.26726084477008
7.3,5.0,74.0,51.0,248.0350424452564
7.3,5.1,74.0,52.0,228.03890506028796
7.3,5.2,74.0,53.0,218.96685422117682
7.3,5.3,74.0,54.0,252.41870438900364
7.3,5.4,74.0,55.0,288.7281717171074
7.3,5.5,74.0,56.0,241.23543323968218
7.3,5.6,74.0,57.0,239.02933080497615
7.3,5.7,74.0,58.0,235.11528425159395
7.3,5.8,74.0,59.0,226.97999072796026
7.3,5.9,74.0,60.0,253.7523537469494
7.3,6.0,74.0,61.0,235.49652695636968
7.3,6.1,74.0,62.0,231.75452511062863
7.3,6.2,74.0,63.0,225.27725157265368
7.3,6.3,74.0,64.0,216.3418571551918
7.3,6.4,74.0,65.0,293.2459348058115
7.3,6.5,74.0,66.0,259.1783001879929
7.3,6.6,74.0,67.0,237.52040900524327
7.3,6.7,74.0,68.0,249.4138519477088
7.3,6.8,74.0,69.0,233.55002286931676
7.3,6.9,74.0,70.0,223.46760641086107
7.3,7.0,74.0,71.0,266.80604369313517
7.3,7.1,74.0,72.0,299.00937930632466
7.3,7.2,74.0,73.0,255.45189934798327
7.3,7.3,74.0,74.0,284.168841108486
7.4,7.5,75.0,76.0,272.6297699292466
7.4,7.6,75.0,77.0,249.40276429266686
7.4,7.7,75.0,78.0,247.43876147704913
7.4,7.8,75.0,79.0,244.21468710101524
7.4,7.9,75.0,80.0,239.0833556189015
7.4,8.0,75.0,81.0,419.6565259972371
7.4,8.1,75.0,82.0,316.1509641441526
7.4,8.2,75.0,83.0,263.0040556244341
7.4,8.3,75.0,84.0,250.11969751470943
7.4,8.4,75.0,85.0,282.9074105230313
7.4,8.5,75.0,86.0,278.54846915748277
7.4,8.6,75.0,87.0,292.52750079593244
7.4,8.7,75.0,88.0,264.93764685081885
7.4,8.8,75.0,89.0,278.12806260393256
7.4,8.9,75.0,90.0,258.33202646939804
7.4,9.0,75.0,91.0,272.27623731884694
7.4,9.1,75.0,92.0,265.9160654868571
7.4,9.2,75.0,93.0,245.06751107405216
7.4,9.3,75.0,94.0,270.7829818728938
7.4,9.4,75.0,95.0,277.45716545044854
7.4,9.5,75.0,96.0,289.1324998006888
7.4,9.6,75.0,97.0,249.909475449989
7.4,9.7,75.0,98.0,296.8290259245143
7.4,9.8,75.0,99.0,294.8444834345117
7.4,9.9,75.0,100.0,278.43839449109726
7.4,0.0,75.0,1.0,287.37233225001785
7.4,0.1,75.0,2.0,302.3798623259409
7.4,0.2,75.0,3.0,271.77107216282604
7.4,0.3,75.0,4.0,270.63420875327984
7.4,0.4,75.0,5.0,286.98403469275576
7.4,0.5,75.0,6.0,256.82033243240056
7.4,0.6,75.0,7.0,289.0605121392337
7.4,0.7,75.0,8.0,241.83776285875345
7.4,0.8,75.0,9.0,266.2451255508802
7.4,0.9,75.0,10.0,268.1284404071825
7.4,1.0,75.0,11.0,291.083218447168
7.4,1.1,75.0,12.0,279.9253808966502
7.4,1.2,75.0,13.0,281.5687953262524
7.4,1.3,75.0,14.0,299.0157222864578
7.4,1.4,75.0,15.0,246.69240123388005
7.4,1.5,75.0,16.0,313.3907442612039
7.4,1.6,75.0,17.0,251.78388702669875
7.4,1.7,75.0,18.0,271.35271151715153
7.4,1.8,75.0,19.0,299.4761105675977
7.4,1.9,75.0,20.0,262.58354363254085
7.4,2.0,75.0,21.0,821.7845619232237
7.4,2.1,75.0,22.0,593.4531439741726
7.4,2.2,75.0,23.0,585.5118363836984
7.4,2.3,75.0,24.0,621.9492762124853
7.4,2.4,75.0,25.0,654.4185897161002
7.4,2.5,75.0,26.0,645.0627565473692
7.4,2.6,75.0,27.0,954.2296780610654
7.4,2.7,75.0,28.0,237.8777430607368
7.4,2.8,75.0,29.0,243.60210023294252
7.4,2.9,75.0,30.0,247.42585996480773
7.4,3.0,75.0,31.0,249.044110814049
7.4,3.1,75.0,32.0,220.9124628980962
7.4,3.2,75.0,33.0,235.42074611348866
7.4,3.3,75.0,34.0,226.57339772656076
7.4,3.4,75.0,35.0,243.5967338186166
7.4,3.5,75.0,36.0,242.38112531629739
7.4,3.6,75.0,37.0,234.71678539715273
7.4,3.7,75.0,38.0,242.9396425856556
7.4,3.8,75.0,39.0,241.12640658897527
7.4,3.9,75.0,40.0,242.66080891015588
7.4,4.0,75.0,41.0,223.07178260883543
7.4,4.1,75.0,42.0,247.94246355435232
7.4,4.2,75.0,43.0,252.69260031214702
7.4,4.3,75.0,44.0,221.90406752314172
7.4,4.4,75.0,45.0,248.4688782092227
7.4,4.5,75.0,46.0,240.76540684829888
7.4,4.6,75.0,47.0,228.38897705471956
7.4,4.7,75.0,48.0,230.67460699037906
7.4,4.8,75.0,49.0,239.72307293474088
7.4,4.9,75.0,50.0,226.76701644208921
7.4,5.0,75.0,51.0,239.83851716488536
7.4,5.1,75.0,52.0,248.6816837092619
7.4,5.2,75.0,53.0,258.2044453878103
7.4,5.3,75.0,54.0,227.1079001321007
7.4,5.4,75.0,55.0,244.4630900461777
7.4,5.5,75.0,56.0,257.53994349027136
7.4,5.6,75.0,57.0,222.16622589205892
7.4,5.7,75.0,58.0,231.1149299200601
7.4,5.8,75.0,59.0,301.9532755477551
7.4,5.9,75.0,60.0,225.4780630713061
7.4,6.0,75.0,61.0,241.91838393748418
7.4,6.1,75.0,62.0,238.06026856394325
7.4,6.2,75.0,63.0,260.23086108213727
7.4,6.3,75.0,64.0,245.91271047264607
7.4,6.4,75.0,65.0,243.65010222001146
7.4,6.5,75.0,66.0,247.93012363263313
7.4,6.6,75.0,67.0,221.74222832772554
7.4,6.7,75.0,68.0,243.9082481007823
7.4,6.8,75.0,69.0,219.7953637549845
7.4,6.9,75.0,70.0,236.50637631273528
7.4,7.0,75.0,71.0,251.10764067544062
7.4,7.1,75.0,72.0,237.8501084458426
7.4,7.2,75.0,73.0,236.66145024234356
7.4,7.3,75.0,74.0,243.27117144579762
7.4,7.4,75.0,75.0,238.67845474488374
7.5,7.6,76.0,77.0,237.4292162893765
7.5,7.7,76.0,78.0,257.1947926091114
7.5,7.8,76.0,79.0,273.9205292019537
7.5,7.9,76.0,80.0,241.10515083888666
7.5,8.0,76.0,81.0,403.4930088204312
7.5,8.1,76.0,82.0,309.93622996404974
7.5,8.2,76.0,83.0,263.3251852491836
7.5,8.3,76.0,84.0,260.8505866446234
7.5,8.4,76.0,85.0,278.9488701306296
7.5,8.5,76.0,86.0,314.51439278844873
7.5,8.6,76.0,87.0,243.38955304720733
7.5,8.7,76.0,88.0,263.3533501640153
7.5,8.8,76.0,89.0,280.8739057470092
7.5,8.9,76.0,90.0,276.38622373548407
7.5,9.0,76.0,91.0,261.6445755260684
7.5,9.1,76.0,92.0,255.774571089663
7.5,9.2,76.0,93.0,246.09987995531105
7.5,9.3,76.0,94.0,260.4806302109556
7.5,9.4,76.0,95.0,281.6561969946962
7.5,9.5,76.0,96.0,294.2931975537219
7.5,9.6,76.0,97.0,311.29868159085066
7.5,9.7,76.0,98.0,261.9898020814339
7.5,9.8,76.0,99.0,274.5068707992271
7.5,9.9,76.0,100.0,289.5644920363064
7.5,0.0,76.0,1.0,250.10763093303657
7.5,0.1,76.0,2.0,269.55908038160925
7.5,0.2,76.0,3.0,305.82441727106186
7.5,0.3,76.0,4.0,304.31595240299686
7.5,0.4,76.0,5.0,314.32269840764263
7.5,0.5,76.0,6.0,369.7386851271203
7.5,0.6,76.0,7.0,266.31833225007
7.5,0.7,76.0,8.0,307.2227852994258
7.5,0.8,76.0,9.0,268.4251901723103
7.5,0.9,76.0,10.0,305.5677165066817
7.5,1.0,76.0,11.0,272.6783666180822
7.5,1.1,76.0,12.0,265.0460475290112
7.5,1.2,76.0,13.0,266.8735449266698
7.5,1.3,76.0,14.0,274.53539536594155
7.5,1.4,76.0,15.0,244.93898439158912
7.5,1.5,76.0,16.0,259.72493474577954
7.5,1.6,76.0,17.0,261.4047924912326
7.5,1.7,76.0,18.0,257.9739213658631
7.5,1.8,76.0,19.0,249.93088790971544
7.5,1.9,76.0,20.0,252.2157619333093
7.5,2.0,76.0,21.0,780.4191786889575
7.5,2.1,76.0,22.0,632.0711670419207
7.5,2.2,76.0,23.0,582.6501408952205
7.5,2.3,76.0,24.0,597.0287541906189
7.5,2.4,76.0,25.0,592.4480513172081
7.5,2.5,76.0,26.0,903.7724725250077
7.5,2.6,76.0,27.0,239.95516720561645
7.5,2.7,76.0,28.0,254.18163011862399
7.5,2.8,76.0,29.0,229.33516910342465
7.5,2.9,76.0,30.0,243.49548368843176
7.5,3.0,76.0,31.0,239.30668961775643
7.5,3.1,76.0,32.0,240.41995163945634
7.5,3.2,76.0,33.0,235.46170461431132
7.5,3.3,76.0,34.0,211.12487316653468
7.5,3.4,76.0,35.0,236.3054382183421
7.5,3.5,76.0,36.0,229.31813171808287
7.5,3.6,76.0,37.0,234.948432101335
7.5,3.7,76.0,38.0,240.85898651383133
7.5,3.8,76.0,39.0,272.2735641987099
7.5,3.9,76.0,40.0,251.82685570624366
7.5,4.0,76.0,41.0,223.183248919502
7.5,4.1,76.0,42.0,221.91824464174496
7.5,4.2,76.0,43.0,266.33925592501464
7.5,4.3,76.0,44.0,219.69280840133356
7.5,4.4,76.0,45.0,250.86186974754767
7.5,4.5,76.0,46.0,232.63126192845434
7.5,4.6,76.0,47.0,273.0919844876353
7.5,4.7,76.0,48.0,257.38103193510426
7.5,4.8,76.0,49.0,239.60987392489656
7.5,4.9,76.0,50.0,248.45655155676477
7.5,5.0,76.0,51.0,226.43376579690488
7.5,5.1,76.0,52.0,255.33758996257157
7.5,5.2,76.0,53.0,246.78880348930159
7.5,5.3,76.0,54.0,244.03989672587966
7.5,5.4,76.0,55.0,223.8869078101454
7.5,5.5,76.0,56.0,218.88882834292698
7.5,5.6,76.0,57.0,240.43679663545757
7.5,5.7,76.0,58.0,241.61799739517727
7.5,5.8,76.0,59.0,238.40974599794254
7.5,5.9,76.0,60.0,222.55228570882588
7.5,6.0,76.0,61.0,240.0179686266032
7.5,6.1,76.0,62.0,251.04765775862575
7.5,6.2,76.0,63.0,258.81891678640244
7.5,6.3,76.0,64.0,254.35177092346754
7.5,6.4,76.0,65.0,249.25083746606708
7.5,6.5,76.0,66.0,222.30011143135735
7.5,6.6,76.0,67.0,226.25338334073905
7.5,6.7,76.0,68.0,226.54927104109925
7.5,6.8,76.0,69.0,248.01907133699723
7.5,6.9,76.0,70.0,254.4379807850291
7.5,7.0,76.0,71.0,227.02487623363993
7.5,7.1,76.0,72.0,244.65816200581597
7.5,7.2,76.0,73.0,229.77359145039765
7.5,7.3,76.0,74.0,227.34882106872107
7.5,7.4,76.0,75.0,281.82789526569655
7.5,7.5,76.0,76.0,252.44449281901112
7.6,7.7,77.0,78.0,227.77664777971995
7.6,7.8,77.0,79.0,228.80520920245505
7.6,7.9,77.0,80.0,252.73475026989274
7.6,8.0,77.0,81.0,397.8307648946634
7.6,8.1,77.0,82.0,288.5704015461573
7.6,8.2,77.0,83.0,260.86420802490375
7.6,8.3,77.0,84.0,269.74058368998226
7.6,8.4,77.0,85.0,256.0129693356382
7.6,8.5,77.0,86.0,264.58859680168115
7.6,8.6,77.0,87.0,291.8123257452071
7.6,8.7,77.0,88.0,260.98302781191313
7.6,8.8,77.0,89.0,262.69029954437264
7.6,8.9,77.0,90.0,275.09933841447673
7.6,9.0,77.0,91.0,281.7578148497661
7.6,9.1,77.0,92.0,289.3325315276815
7.6,9.2,77.0,93.0,260.49978920228807
7.6,9.3,77.0,94.0,253.8679655402696
7.6,9.4,77.0,95.0,311.87248551765373
7.6,9.5,77.0,96.0,284.9875146677565
7.6,9.6,77.0,97.0,266.71507970401325
7.6,9.7,77.0,98.0,317.17491844825383
7.6,9.8,77.0,99.0,258.0377006760054
7.6,9.9,77.0,100.0,284.33685546214326
7.6,0.0,77.0,1.0,279.6826472125134
7.6,0.1,77.0,2.0,247.72004481704246
7.6,0.2,77.0,3.0,258.2607654175202
7.6,0.3,77.0,4.0,275.9625338165988
7.6,0.4,77.0,5.0,252.2912868030234
7.6,0.5,77.0,6.0,260.13382269609644
7.6,0.6,77.0,7.0,277.16009811956843
7.6,0.7,77.0,8.0,259.9346770756971
7.6,0.8,77.0,9.0,291.23773287551467
7.6,0.9,77.0,10.0,295.0134834456989
7.6,1.0,77.0,11.0,291.2714274310016
7.6,1.1,77.0,12.0,268.3296807055483
7.6,1.2,77.0,13.0,294.5149154055444
7.6,1.3,77.0,14.0,235.95289314785643
7.6,1.4,77.0,15.0,363.0672387637854
7.6,1.5,77.0,16.0,272.8935492198742
7.6,1.6,77.0,17.0,286.4410578322912
7.6,1.7,77.0,18.0,258.85561995229097
7.6,1.8,77.0,19.0,287.16435918472104
7.6,1.9,77.0,20.0,292.891440024279
7.6,2.0,77.0,21.0,748.6917015082513
7.6,2.1,77.0,22.0,671.5629848224319
7.6,2.2,77.0,23.0,589.9586173954808
7.6,2.3,77.0,24.0,527.7161613039391
7.6,2.4,77.0,25.0,944.6775271531184
7.6,2.5,77.0,26.0,271.34829732377216
7.6,2.6,77.0,27.0,231.37113189627965
7.6,2.7,77.0,28.0,243.33723859350889
7.6,2.8,77.0,29.0,239.29102912979081
7.6,2.9,77.0,30.0,253.70296152724936
7.6,3.0,77.0,31.0,250.1643172930021
7.6,3.1,77.0,32.0,238.84060573048328
7.6,3.2,77.0,33.0,251.50361308920986
7.6,3.3,77.0,34.0,243.28814486324708
7.6,3.4,77.0,35.0,235.8270496643179
7.6,3.5,77.0,36.0,238.36566795969964
7.6,3.6,77.0,37.0,271.5300070082874
7.6,3.7,77.0,38.0,270.07063353806484
7.6,3.8,77.0,39.0,236.31812379644492
7.6,3.9,77.0,40.0,256.88920629468066
7.6,4.0,77.0,41.0,242.4904889149968
7.6,4.1,77.0,42.0,251.13475202326384
7.6,4.2,77.0,43.0,267.89847135775915
7.6,4.3,77.0,44.0,256.76438877777366
7.6,4.4,77.0,45.0,220.38113716798904
7.6,4.5,77.0,46.0,211.5994782940557
7.6,4.6,77.0,47.0,226.31077703543352
7.6,4.7,77.0,48.0,240.25474163999712
7.6,4.8,77.0,49.0,228.8680438683898
7.6,4.9,77.0,50.0,236.97389099058736
7.6,5.0,77.0,51.0,268.2112088351066
7.6,5.1,77.0,52.0,251.9697235339452
7.6,5.2,77.0,53.0,237.63071824141528
7.6,5.3,77.0,54.0,234.97849488188186
7.6,5.4,77.0,55.0,223.41805311399983
7.6,5.5,77.0,56.0,260.17809068278245
7.6,5.6,77.0,57.0,239.18632609563159
7.6,5.7,77.0,58.0,249.01417454138203
7.6,5.8,77.0,59.0,265.3535621041778
7.6,5.9,77.0,60.0,254.17336235742172
7.6,6.0,77.0,61.0,242.19904952948343
7.6,6.1,77.0,62.0,257.5560270302501
7.6,6.2,77.0,63.0,238.51952954695003
7.6,6.3,77.0,64.0,220.89134254380045
7.6,6.4,77.0,65.0,265.08627986124907
7.6,6.5,77.0,66.0,258.25847792779996
7.6,6.6,77.0,67.0,263.1135850171044
7.6,6.7,77.0,68.0,244.94713105014787
7.6,6.8,77.0,69.0,237.15508347768952
7.6,6.9,77.0,70.0,222.78189292441277
7.6,7.0,77.0,71.0,257.0584311350292
7.6,7.1,77.0,72.0,247.16328621327148
7.6,7.2,77.0,73.0,279.60300450338787
7.6,7.3,77.0,74.0,234.72641778994227
7.6,7.4,77.0,75.0,212.68271755663667
7.6,7.5,77.0,76.0,229.31817585286328
7.6,7.6,77.0,77.0,232.09544293779797
7.7,7.8,78.0,79.0,261.4095127581435
7.7,7.9,78.0,80.0,239.56385070111858
7.7,8.0,78.0,81.0,391.0966614018433
7.7,8.1,78.0,82.0,262.84642131450363
7.7,8.2,78.0,83.0,290.39352513174725
7.7,8.3,78.0,84.0,298.47548246165394
7.7,8.4,78.0,85.0,268.9435041862848
7.7,8.5,78.0,86.0,280.73486519492
7.7,8.6,78.0,87.0,296.333180780475
7.7,8.7,78.0,88.0,262.4182705869806
7.7,8.8,78.0,89.0,269.43859920153847
7.7,8.9,78.0,90.0,285.84874215374117
7.7,9.0,78.0,91.0,282.21715433067794
7.7,9.1,78.0,92.0,277.6104218444889
7.7,9.2,78.0,93.0,301.2919986842298
7.7,9.3,78.0,94.0,278.1565621732399
7.7,9.4,78.0,95.0,279.02638353800285
7.7,9.5,78.0,96.0,259.32267660363135
7.7,9.6,78.0,97.0,268.04678613638384
7.7,9.7,78.0,98.0,284.364136975481
7.7,9.8,78.0,99.0,263.63230437759717
7.7,9.9,78.0,100.0,287.37782258172564
7.7,0.0,78.0,1.0,261.62605942724684
7.7,0.1,78.0,2.0,284.33745941957056
7.7,0.2,78.0,3.0,291.48093473094116
7.7,0.3,78.0,4.0,257.25914225778814
7.7,0.4,78.0,5.0,281.1710093184934
7.7,0.5,78.0,6.0,257.2922928645594
7.7,0.6,78.0,7.0,263.4549048185095
7.7,0.7,78.0,8.0,274.5438156123709
7.7,0.8,78.0,9.0,269.33743554928697
7.7,0.9,78.0,10.0,286.5823047783365
7.7,1.0,78.0,11.0,291.0305934913053
7.7,1.1,78.0,12.0,266.94694004457347
7.7,1.2,78.0,13.0,274.7014634428166
7.7,1.3,78.0,14.0,260.3418670596118
7.7,1.4,78.0,15.0,278.0965330442833
7.7,1.5,78.0,16.0,279.62315413622935
7.7,1.6,78.0,17.0,267.8650834989078
7.7,1.7,78.0,18.0,266.5816562074844
7.7,1.8,78.0,19.0,269.10317402114464
7.7,1.9,78.0,20.0,277.80127441797674
7.7,2.0,78.0,21.0,848.3846039579381
7.7,2.1,78.0,22.0,623.393427793197
7.7,2.2,78.0,23.0,654.5808852706492
7.7,2.3,78.0,24.0,913.9196791164878
7.7,2.4,78.0,25.0,230.74127285610834
7.7,2.5,78.0,26.0,280.539754271695
7.7,2.6,78.0,27.0,257.63251304382385
7.7,2.7,78.0,28.0,219.97090602986987
7.7,2.8,78.0,29.0,216.17967663911017
7.7,2.9,78.0,30.0,244.817902587365
7.7,3.0,78.0,31.0,240.4789780988892
7.7,3.1,78.0,32.0,247.42485386656384
7.7,3.2,78.0,33.0,234.84349760871777
7.7,3.3,78.0,34.0,272.64891562165536
7.7,3.4,78.0,35.0,242.48714834325799
7.7,3.5,78.0,36.0,277.53931169057415
7.7,3.6,78.0,37.0,255.91845110056997
7.7,3.7,78.0,38.0,243.57136024740754
7.7,3.8,78.0,39.0,233.30029092820354
7.7,3.9,78.0,40.0,241.68767522768954
7.7,4.0,78.0,41.0,248.80734890143188
7.7,4.1,78.0,42.0,227.076394323868
7.7,4.2,78.0,43.0,228.75812975920985
7.7,4.3,78.0,44.0,239.74821419172596
7.7,4.4,78.0,45.0,238.13466754647519
7.7,4.5,78.0,46.0,245.57188347248245
7.7,4.6,78.0,47.0,248.0980229061318
7.7,4.7,78.0,48.0,241.71370918842348
7.7,4.8,78.0,49.0,279.41923533293914
7.7,4.9,78.0,50.0,228.5360837214573
7.7,5.0,78.0,51.0,237.274024894202
7.7,5.1,78.0,52.0,246.05417874569045
7.7,5.2,78.0,53.0,228.914385484032
7.7,5.3,78.0,54.0,265.89453138798893
7.7,5.4,78.0,55.0,241.47377013877428
7.7,5.5,78.0,56.0,277.9869537620961
7.7,5.6,78.0,57.0,248.48844071393896
7.7,5.7,78.0,58.0,238.49408759390644
7.7,5.8,78.0,59.0,225.79744318388478
7.7,5.9,78.0,60.0,235.53172514523257
7.7,6.0,78.0,61.0,231.2916053679497
7.7,6.1,78.0,62.0,237.70522776527156
7.7,6.2,78.0,63.0,229.87749825862628
7.7,6.3,78.0,64.0,231.34571094211006
7.7,6.4,78.0,65.0,264.6650478158724
7.7,6.5,78.0,66.0,224.2040352437124
7.7,6.6,78.0,67.0,249.52578917919266
7.7,6.7,78.0,68.0,259.3323934996423
7.7,6.8,78.0,69.0,249.48892139120647
7.7,6.9,78.0,70.0,241.5810479614632
7.7,7.0,78.0,71.0,215.36715776705103
7.7,7.1,78.0,72.0,259.3575918556799
7.7,7.2,78.0,73.0,225.52249647974918
7.7,7.3,78.0,74.0,236.93052661750278
7.7,7.4,78.0,75.0,239.7466824818061
7.7,7.5,78.0,76.0,223.6585564739559
7.7,7.6,78.0,77.0,299.915712706481
7.7,7.7,78.0,78.0,252.14993679127548
7.8,7.9,79.0,80.0,239.28504763145403
7.8,8.0,79.0,81.0,421.46349407030726
7.8,8.1,79.0,82.0,260.591828141947
7.8,8.2,79.0,83.0,326.82122416564056
7.8,8.3,79.0,84.0,247.92008830529238
7.8,8.4,79.0,85.0,293.83667405088863
7.8,8.5,79.0,86.0,296.3524354459867
7.8,8.6,79.0,87.0,312.1053906706217
7.8,8.7,79.0,88.0,295.8478309914668
7.8,8.8,79.0,89.0,316.26737920559526
7.8,8.9,79.0,90.0,264.1410109033979
7.8,9.0,79.0,91.0,282.39469343157714
7.8,9.1,79.0,92.0,269.4511090351541
7.8,9.2,79.0,93.0,265.5953649800243
7.8,9.3,79.0,94.0,313.94890272677196
7.8,9.4,79.0,95.0,276.8834287545759
7.8,9.5,79.0,96.0,273.1695322290849
7.8,9.6,79.0,97.0,302.34286876021844
7.8,9.7,79.0,98.0,276.75586140206576
7.8,9.8,79.0,99.0,309.84620711732555
7.8,9.9,79.0,100.0,284.92911245240145
7.8,0.0,79.0,1.0,291.482620932291
7.8,0.1,79.0,2.0,265.40794856260095
7.8,0.2,79.0,3.0,293.68013444747197
7.8,0.3,79.0,4.0,272.95634370524715
7.8,0.4,79.0,5.0,250.99099938300705
7.8,0.5,79.0,6.0,279.09023009442024
7.8,0.6,79.0,7.0,260.7014662259337
7.8,0.7,79.0,8.0,305.9872391924975
7.8,0.8,79.0,9.0,254.36105168751232
7.8,0.9,79.0,10.0,268.8451476372296
7.8,1.0,79.0,11.0,266.3701466750877
7.8,1.1,79.0,12.0,295.2506074499553
7.8,1.2,79.0,13.0,274.62126202643236
7.8,1.3,79.0,14.0,260.5207053859213
7.8,1.4,79.0,15.0,288.13111473466716
7.8,1.5,79.0,16.0,313.7400302621378
7.8,1.6,79.0,17.0,268.11836001985506
7.8,1.7,79.0,18.0,267.9968979630985
7.8,1.8,79.0,19.0,265.34978368700104
7.8,1.9,79.0,20.0,296.3213883812278
7.8,2.0,79.0,21.0,879.3898871126681
7.8,2.1,79.0,22.0,722.1604713305404
7.8,2.2,79.0,23.0,815.9480702143688
7.8,2.3,79.0,24.0,237.89821206946635
7.8,2.4,79.0,25.0,225.90324861472345
7.8,2.5,79.0,26.0,268.0136699260467
7.8,2.6,79.0,27.0,228.72685845712482
7.8,2.7,79.0,28.0,251.68969498805862
7.8,2.8,79.0,29.0,266.1234553878245
7.8,2.9,79.0,30.0,223.78696059385382
7.8,3.0,79.0,31.0,342.35038334451815
7.8,3.1,79.0,32.0,245.61951502571725
7.8,3.2,79.0,33.0,257.29978723368737
7.8,3.3,79.0,34.0,235.70973611671224
7.8,3.4,79.0,35.0,236.68795242407256
7.8,3.5,79.0,36.0,252.40800341975407
7.8,3.6,79.0,37.0,243.79404234063634
7.8,3.7,79.0,38.0,243.45788182480388
7.8,3.8,79.0,39.0,264.75043202212373
7.8,3.9,79.0,40.0,271.7464921032799
7.8,4.0,79.0,41.0,228.1557606269094
7.8,4.1,79.0,42.0,235.66580219556118
7.8,4.2,79.0,43.0,262.3865646688837
7.8,4.3,79.0,44.0,252.0925684555552
7.8,4.4,79.0,45.0,246.45287968696567
7.8,4.5,79.0,46.0,238.09724462248542
7.8,4.6,79.0,47.0,252.51193007216506
7.8,4.7,79.0,48.0,237.32724787305483
7.8,4.8,79.0,49.0,222.73512736616743
7.8,4.9,79.0,50.0,246.32671383371667
7.8,5.0,79.0,51.0,221.01630736142525
7.8,5.1,79.0,52.0,322.55424169952823
7.8,5.2,79.0,53.0,234.18206443428028
7.8,5.3,79.0,54.0,253.22812120255801
7.8,5.4,79.0,55.0,264.28041119842993
7.8,5.5,79.0,56.0,243.56711031924044
7.8,5.6,79.0,57.0,274.35895187745786
7.8,5.7,79.0,58.0,291.85358414664086
7.8,5.8,79.0,59.0,238.61292765258915
7.8,5.9,79.0,60.0,233.32896703040282
7.8,6.0,79.0,61.0,222.75014050307138
7.8,6.1,79.0,62.0,219.6696340717903
7.8,6.2,79.0,63.0,243.25354760605188
7.8,6.3,79.0,64.0,241.36104667546635
7.8,6.4,79.0,65.0,243.33942222425244
7.8,6.5,79.0,66.0,233.16068267687578
7.8,6.6,79.0,67.0,226.19908076668042
7.8,6.7,79.0,68.0,262.57275428885225
7.8,6.8,79.0,69.0,234.9906136397087
7.8,6.9,79.0,70.0,215.28508680652922
7.8,7.0,79.0,71.0,251.38157761552915
7.8,7.1,79.0,72.0,230.0984104886179
7.8,7.2,79.0,73.0,255.14463691452494
7.8,7.3,79.0,74.0,209.9109349247146
7.8,7.4,79.0,75.0,275.27743929343177
7.8,7.5,79.0,76.0,237.08886091132544
7.8,7.6,79.0,77.0,234.91324259139054
7.8,7.7,79.0,78.0,229.15124934165962
7.8,7.8,79.0,79.0,233.083080706002
7.9,8.0,80.0,81.0,394.7074162347358
7.9,8.1,80.0,82.0,269.6839544236031
7.9,8.2,80.0,83.0,310.5506173050571
7.9,8.3,80.0,84.0,283.9249490328059
7.9,8.4,80.0,85.0,264.535088359369
7.9,8.5,80.0,86.0,306.6271323370219
7.9,8.6,80.0,87.0,304.2532090296026
7.9,8.7,80.0,88.0,290.82093305049347
7.9,8.8,80.0,89.0,305.2905133573822
7.9,8.9,80.0,90.0,255.92855139710557
7.9,9.0,80.0,91.0,279.47726969654315
7.9,9.1,80.0,92.0,278.89526021186276
7.9,9.2,80.0,93.0,261.796668473656
7.9,9.3,80.0,94.0,292.0412896449374
7.9,9.4,80.0,95.0,270.19354187807625
7.9,9.5,80.0,96.0,302.7478633909568
7.9,9.6,80.0,97.0,266.85333287071865
7.9,9.7,80.0,98.0,262.0091282658099
7.9,9.8,80.0,99.0,268.91418086199366
7.9,9.9,80.0,100.0,349.5991245592491
7.9,0.0,80.0,1.0,283.6153453985213
7.9,0.1,80.0,2.0,250.88469134170964
7.9,0.2,80.0,3.0,279.650314375791
7.9,0.3,80.0,4.0,305.40369646066034
7.9,0.4,80.0,5.0,273.04479381368037
7.9,0.5,80.0,6.0,283.1927009748179
7.9,0.6,80.0,7.0,286.2641748117648
7.9,0.7,80.0,8.0,278.1378638990657
7.9,0.8,80.0,9.0,263.641371712807
7.9,0.9,80.0,10.0,277.9846697867456
7.9,1.0,80.0,11.0,256.6230014767116
7.9,1.1,80.0,12.0,273.24873025240873
7.9,1.2,80.0,13.0,274.10015429233545
7.9,1.3,80.0,14.0,270.09393073061733
7.9,1.4,80.0,15.0,254.62672456182867
7.9,1.5,80.0,16.0,244.8167472494265
7.9,1.6,80.0,17.0,261.82537712703277
7.9,1.7,80.0,18.0,269.72451211139537
7.9,1.8,80.0,19.0,259.85076909849005
7.9,1.9,80.0,20.0,268.12600248911656
7.9,2.0,80.0,21.0,816.2012428335702
7.9,2.1,80.0,22.0,912.2237741713143
7.9,2.2,80.0,23.0,289.7007989526973
7.9,2.3,80.0,24.0,243.0398143274278
7.9,2.4,80.0,25.0,233.1630229613075
7.9,2.5,80.0,26.0,243.10366572904283
7.9,2.6,80.0,27.0,234.1009586845568
7.9,2.7,80.0,28.0,258.8144080893308
7.9,2.8,80.0,29.0,265.2094124504877
7.9,2.9,80.0,30.0,235.20192685244714
7.9,3.0,80.0,31.0,264.95285181608523
7.9,3.1,80.0,32.0,249.28729013563478
7.9,3.2,80.0,33.0,255.80337592149132
7.9,3.3,80.0,34.0,245.53124265364718
7.9,3.4,80.0,35.0,235.42796519256694
7.9,3.5,80.0,36.0,229.27131417628058
7.9,3.6,80.0,37.0,220.2583292031044
7.9,3.7,80.0,38.0,267.9087199357776
7.9,3.8,80.0,39.0,233.36181784689953
7.9,3.9,80.0,40.0,240.26952142834048
7.9,4.0,80.0,41.0,268.2112756285402
7.9,4.1,80.0,42.0,231.73774135668856
7.9,4.2,80.0,43.0,239.23060979710107
7.9,4.3,80.0,44.0,245.4944498260403
7.9,4.4,80.0,45.0,246.8322862592905
7.9,4.5,80.0,46.0,262.74111465179845
7.9,4.6,80.0,47.0,287.55445143071876
7.9,4.7,80.0,48.0,270.96622566050075
7.9,4.8,80.0,49.0,249.52750755467358
7.9,4.9,80.0,50.0,230.63573611858627
7.9,5.0,80.0,51.0,232.6307431003087
7.9,5.1,80.0,52.0,264.0710055941668
7.9,5.2,80.0,53.0,251.34463911679967
7.9,5.3,80.0,54.0,257.9099369656717
7.9,5.4,80.0,55.0,226.73690431998367
7.9,5.5,80.0,56.0,252.65340751416616
7.9,5.6,80.0,57.0,215.29082120807445
7.9,5.7,80.0,58.0,244.62834539866182
7.9,5.8,80.0,59.0,222.92098526044796
7.9,5.9,80.0,60.0,265.6298783081871
7.9,6.0,80.0,61.0,270.9551394270518
7.9,6.1,80.0,62.0,269.2000849077736
7.9,6.2,80.0,63.0,236.43578736610885
7.9,6.3,80.0,64.0,240.45641367395703
7.9,6.4,80.0,65.0,235.21153806149715
7.9,6.5,80.0,66.0,274.93490014370934
7.9,6.6,80.0,67.0,250.24735045796848
7.9,6.7,80.0,68.0,220.06525973440472
7.9,6.8,80.0,69.0,233.01401746484828
7.9,6.9,80.0,70.0,303.8385546890169
7.9,7.0,80.0,71.0,244.5657046265632
7.9,7.1,80.0,72.0,229.76339455905608
7.9,7.2,80.0,73.0,268.8102865291103
7.9,7.3,80.0,74.0,239.19117373898476
7.9,7.4,80.0,75.0,236.26866057212303
7.9,7.5,80.0,76.0,240.08452847761268
7.9,7.6,80.0,77.0,241.13550840759618
7.9,7.7,80.0,78.0,244.6263616787343
7.9,7.8,80.0,79.0,241.53172020614323
7.9,7.9,80.0,80.0,222.45079285917473
8.0,8.1,81.0,82.0,279.12409265868973
8.0,8.2,81.0,83.0,263.70515418902687
8.0,8.3,81.0,84.0,278.2552734471939
8.0,8.4,81.0,85.0,294.70604499940964
8.0,8.5,81.0,86.0,249.43176699566055
8.0,8.6,81.0,87.0,297.87742442281717
8.0,8.7,81.0,88.0,274.86919323187146
8.0,8.8,81.0,89.0,281.8739063519916
8.0,8.9,81.0,90.0,281.8328646925458
8.0,9.0,81.0,91.0,277.98091563154503
8.0,9.1,81.0,92.0,273.9943074640076
8.0,9.2,81.0,93.0,282.5641346289009
8.0,9.3,81.0,94.0,259.2080023414857
8.0,9.4,81.0,95.0,313.76314658536114
8.0,9.5,81.0,96.0,249.4195485501754
8.0,9.6,81.0,97.0,266.63088866003164
8.0,9.7,81.0,98.0,283.3552597979849
8.0,9.8,81.0,99.0,282.4368018021201
8.0,9.9,81.0,100.0,306.1339424324407
8.0,0.0,81.0,1.0,413.75135849822925
8.0,0.1,81.0,2.0,422.8163935263739
8.0,0.2,81.0,3.0,437.65463489315505
8.0,0.3,81.0,4.0,404.88730973208567
8.0,0.4,81.0,5.0,393.5177939289601
8.0,0.5,81.0,6.0,442.9480388067029
8.0,0.6,81.0,7.0,418.8673525102187
8.0,0.7,81.0,8.0,650.0888058004106
8.0,0.8,81.0,9.0,412.6010090789788
8.0,0.9,81.0,10.0,431.2183521634866
8.0,1.0,81.0,11.0,446.0031048216254
8.0,1.1,81.0,12.0,369.1839409577941
8.0,1.2,81.0,13.0,370.2342980555026
8.0,1.3,81.0,14.0,418.67695072158523
8.0,1.4,81.0,15.0,378.37348458828586
8.0,1.5,81.0,16.0,415.7384670745777
8.0,1.6,81.0,17.0,398.8371710303944
8.0,1.7,81.0,18.0,443.53436246996415
8.0,1.8,81.0,19.0,412.8404599796901
8.0,1.9,81.0,20.0,413.91518224348215
8.0,2.0,81.0,21.0,932.046751538812
8.0,2.1,81.0,22.0,414.6253273285232
8.0,2.2,81.0,23.0,403.4488590345373
8.0,2.3,81.0,24.0,437.22360053679205
8.0,2.4,81.0,25.0,356.51423122188584
8.0,2.5,81.0,26.0,402.11393863441975
8.0,2.6,81.0,27.0,381.22396906982925
8.0,2.7,81.0,28.0,462.32487860711535
8.0,2.8,81.0,29.0,420.2396792673173
8.0,2.9,81.0,30.0,406.4088750466425
8.0,3.0,81.0,31.0,383.50434970457485
8.0,3.1,81.0,32.0,461.51732379157727
8.0,3.2,81.0,33.0,400.2696791212739
8.0,3.3,81.0,34.0,389.960165109574
8.0,3.4,81.0,35.0,398.18955569138757
8.0,3.5,81.0,36.0,451.1971563553175
8.0,3.6,81.0,37.0,412.1072987442329
8.0,3.7,81.0,38.0,407.06432934447236
8.0,3.8,81.0,39.0,376.9962922011432
8.0,3.9,81.0,40.0,386.6578542608206
8.0,4.0,81.0,41.0,417.91074940426927
8.0,4.1,81.0,42.0,380.56689450821455
8.0,4.2,81.0,43.0,419.69326769113644
8.0,4.3,81.0,44.0,443.61698149925945
8.0,4.4,81.0,45.0,410.72600365025056
8.0,4.5,81.0,46.0,385.79243079517016
8.0,4.6,81.0,47.0,445.9706543309753
8.0,4.7,81.0,48.0,447.37941256386137
8.0,4.8,81.0,49.0,398.8185686836528
8.0,4.9,81.0,50.0,376.63684883732134
8.0,5.0,81.0,51.0,366.8560481609519
8.0,5.1,81.0,52.0,420.2793737050903
8.0,5.2,81.0,53.0,391.9828505653086
8.0,5.3,81.0,54.0,376.62001054292233
8.0,5.4,81.0,55.0,398.6397805805446
8.0,5.5,81.0,56.0,418.6677515949713
8.0,5.6,81.0,57.0,428.0167069797392
8.0,5.7,81.0,58.0,442.7142300989803
8.0,5.8,81.0,59.0,461.8930326651259
8.0,5.9,81.0,60.0,462.0495603031469
8.0,6.0,81.0,61.0,375.96333586635615
8.0,6.1,81.0,62.0,429.39037476530234
8.0,6.2,81.0,63.0,348.3841518271464
8.0,6.3,81.0,64.0,405.7579429425357
8.0,6.4,81.0,65.0,413.07172173752366
8.0,6.5,81.0,66.0,391.671173360693
8.0,6.6,81.0,67.0,438.7255106489643
8.0,6.7,81.0,68.0,406.48611681531236
8.0,6.8,81.0,69.0,400.95361201345474
8.0,6.9,81.0,70.0,396.81500295079115
8.0,7.0,81.0,71.0,430.62844221181626
8.0,7.1,81.0,72.0,390.2382855503606
8.0,7.2,81.0,73.0,400.322073362003
8.0,7.3,81.0,74.0,439.9067465676896
8.0,7.4,81.0,75.0,463.7786948747587
8.0,7.5,81.0,76.0,395.82055601896064
8.0,7.6,81.0,77.0,506.54224334380876
8.0,7.7,81.0,78.0,399.7828335476234
8.0,7.8,81.0,79.0,372.439572362484
8.0,7.9,81.0,80.0,428.25555930955466
8.0,8.0,81.0,81.0,501.91987408166693
8.1,8.2,82.0,83.0,287.8388984328917
8.1,8.3,82.0,84.0,289.7910254674676
8.1,8.4,82.0,85.0,273.95547916830606
8.1,8.5,82.0,86.0,268.88465829926105
8.1,8.6,82.0,87.0,291.8368856078856
8.1,8.7,82.0,88.0,277.55657689886044
8.1,8.8,82.0,89.0,288.30876988432584
8.1,8.9,82.0,90.0,264.1258888990812
8.1,9.0,82.0,91.0,283.46158861892815
8.1,9.1,82.0,92.0,269.79676724704024
8.1,9.2,82.0,93.0,271.39473017313117
8.1,9.3,82.0,94.0,282.277084004117
8.1,9.4,82.0,95.0,260.9754972108825
8.1,9.5,82.0,96.0,285.76239458830185
8.1,9.6,82.0,97.0,292.5143352137441
8.1,9.7,82.0,98.0,289.4878295405238
8.1,9.8,82.0,99.0,268.97789795457817
8.1,9.9,82.0,100.0,306.9956290328184
8.1,0.0,82.0,1.0,297.22307673411717
8.1,0.1,82.0,2.0,281.4421398931803
8.1,0.2,82.0,3.0,268.4075380941138
8.1,0.3,82.0,4.0,252.8406790716672
8.1,0.4,82.0,5.0,267.62237384084597
8.1,0.5,82.0,6.0,271.18297887605354
8.1,0.6,82.0,7.0,261.4035254016017
8.1,0.7,82.0,8.0,295.32268797602853
8.1,0.8,82.0,9.0,285.8355440663469
8.1,0.9,82.0,10.0,289.88966657644704
8.1,1.0,82.0,11.0,262.565630745633
8.1,1.1,82.0,12.0,267.5484736911408
8.1,1.2,82.0,13.0,265.00301912323033
8.1,1.3,82.0,14.0,264.9679988086651
8.1,1.4,82.0,15.0,262.8989210536745
8.1,1.5,82.0,16.0,274.8752398177645
8.1,1.6,82.0,17.0,297.35652565509747
8.1,1.7,82.0,18.0,262.4140880550967
8.1,1.8,82.0,19.0,276.4893605482477
8.1,1.9,82.0,20.0,281.9569899185954
8.1,2.0,82.0,21.0,275.6712905824546
8.1,2.1,82.0,22.0,261.6994139200413
8.1,2.2,82.0,23.0,296.6897858532901
8.1,2.3,82.0,24.0,301.7720708789234
8.1,2.4,82.0,25.0,295.8883432574872
8.1,2.5,82.0,26.0,275.9533268708852
8.1,2.6,82.0,27.0,290.7984819974314
8.1,2.7,82.0,28.0,265.03802537472495
8.1,2.8,82.0,29.0,302.35672718306995
8.1,2.9,82.0,30.0,277.94264555473626
8.1,3.0,82.0,31.0,267.7015663375506
8.1,3.1,82.0,32.0,278.6941703495739
8.1,3.2,82.0,33.0,289.1999325699463
8.1,3.3,82.0,34.0,307.77372699682434
8.1,3.4,82.0,35.0,285.779387184645
8.1,3.5,82.0,36.0,308.3112577220307
8.1,3.6,82.0,37.0,277.212538304893
8.1,3.7,82.0,38.0,280.3392294795739
8.1,3.8,82.0,39.0,279.6824017577502
8.1,3.9,82.0,40.0,304.9443591939933
8.1,4.0,82.0,41.0,259.4154455475782
8.1,4.1,82.0,42.0,296.57074048789286
8.1,4.2,82.0,43.0,273.3534561855909
8.1,4.3,82.0,44.0,293.5265250771031
8.1,4.4,82.0,45.0,297.3690112500306
8.1,4.5,82.0,46.0,311.3615238859657
8.1,4.6,82.0,47.0,283.76400404347083
8.1,4.7,82.0,48.0,294.5401100673865
8.1,4.8,82.0,49.0,283.413011044378
8.1,4.9,82.0,50.0,283.9511607998851
8.1,5.0,82.0,51.0,262.43983249073233
8.1,5.1,82.0,52.0,276.70202105552454
8.1,5.2,82.0,53.0,270.7134449497484
8.1,5.3,82.0,54.0,286.9144737254774
8.1,5.4,82.0,55.0,278.2685079351976
8.1,5.5,82.0,56.0,241.72736903952713
8.1,5.6,82.0,57.0,303.16596295114306
8.1,5.7,82.0,58.0,286.5363867405549
8.1,5.8,82.0,59.0,275.20189427678366
8.1,5.9,82.0,60.0,256.9313268764708
8.1,6.0,82.0,61.0,295.75166341780726
8.1,6.1,82.0,62.0,300.8478407743809
8.1,6.2,82.0,63.0,304.26856004842585
8.1,6.3,82.0,64.0,272.83378163088406
8.1,6.4,82.0,65.0,252.19243655067828
8.1,6.5,82.0,66.0,271.6069030577352
8.1,6.6,82.0,67.0,287.3412569750596
8.1,6.7,82.0,68.0,276.9304978398958
8.1,6.8,82.0,69.0,346.56940803625236
8.1,6.9,82.0,70.0,289.16503660935285
8.1,7.0,82.0,71.0,258.9610850846106
8.1,7.1,82.0,72.0,295.53879573119184
8.1,7.2,82.0,73.0,384.692425791215
8.1,7.3,82.0,74.0,270.76957517468276
8.1,7.4,82.0,75.0,297.95471962270375
8.1,7.5,82.0,76.0,285.235040486856
8.1,7.6,82.0,77.0,280.02432753784154
8.1,7.7,82.0,78.0,277.24528215507877
8.1,7.8,82.0,79.0,251.72183891589572
8.1,7.9,82.0,80.0,275.9984295381256
8.1,8.0,82.0,81.0,290.3003554773621
8.1,8.1,82.0,82.0,277.2499755663121
8.2,8.3,83.0,84.0,294.2108402685298
8.2,8.4,83.0,85.0,297.05494891399394
8.2,8.5,83.0,86.0,292.04641351555216
8.2,8.6,83.0,87.0,351.69169278692334
8.2,8.7,83.0,88.0,279.6344678344961
8.2,8.8,83.0,89.0,283.5668793943915
8.2,8.9,83.0,90.0,267.1601247985069
8.2,9.0,83.0,91.0,287.1929051581562
8.2,9.1,83.0,92.0,286.5700789486209
8.2,9.2,83.0,93.0,300.78366668576996
8.2,9.3,83.0,94.0,272.62902467155595
8.2,9.4,83.0,95.0,295.1365117421755
8.2,9.5,83.0,96.0,254.4178884262264
8.2,9.6,83.0,97.0,299.72133282315264
8.2,9.7,83.0,98.0,250.30309545153338
8.2,9.8,83.0,99.0,284.82418636344073
8.2,9.9,83.0,100.0,276.1936522558306
8.2,0.0,83.0,1.0,288.6687356539643
8.2,0.1,83.0,2.0,328.5531252792565
8.2,0.2,83.0,3.0,291.84889567414115
8.2,0.3,83.0,4.0,263.09200730884123
8.2,0.4,83.0,5.0,264.80749404040296
8.2,0.5,83.0,6.0,257.22654850216077
8.2,0.6,83.0,7.0,283.1245665186116
8.2,0.7,83.0,8.0,327.151543710038
8.2,0.8,83.0,9.0,286.08807227658076
8.2,0.9,83.0,10.0,276.980220912533
8.2,1.0,83.0,11.0,294.30253384602344
8.2,1.1,83.0,12.0,279.4848041535704
8.2,1.2,83.0,13.0,255.3492436296405
8.2,1.3,83.0,14.0,295.90997665368167
8.2,1.4,83.0,15.0,297.11833613670865
8.2,1.5,83.0,16.0,285.0292206914067
8.2,1.6,83.0,17.0,287.51610525077746
8.2,1.7,83.0,18.0,245.87954688014136
8.2,1.8,83.0,19.0,351.28073428404656
8.2,1.9,83.0,20.0,275.88949722779427
8.2,2.0,83.0,21.0,263.27102669748655
8.2,2.1,83.0,22.0,281.30080467683246
8.2,2.2,83.0,23.0,261.15556882798865
8.2,2.3,83.0,24.0,274.91314280038875
8.2,2.4,83.0,25.0,283.7045468974526
8.2,2.5,83.0,26.0,279.4029045751328
8.2,2.6,83.0,27.0,261.14572653285103
8.2,2.7,83.0,28.0,273.773914012994
8.2,2.8,83.0,29.0,269.6315453583559
8.2,2.9,83.0,30.0,282.1285045793455
8.2,3.0,83.0,31.0,283.8190945807879
8.2,3.1,83.0,32.0,299.91558579889505
8.2,3.2,83.0,33.0,270.32740676496627
8.2,3.3,83.0,34.0,276.3238971909321
8.2,3.4,83.0,35.0,289.3259511668892
8.2,3.5,83.0,36.0,273.3700595451399
8.2,3.6,83.0,37.0,277.22344890061834
8.2,3.7,83.0,38.0,297.97016178412935
8.2,3.8,83.0,39.0,262.8467522520173
8.2,3.9,83.0,40.0,293.92185639354375
8.2,4.0,83.0,41.0,291.9174029994239
8.2,4.1,83.0,42.0,262.11050488984796
8.2,4.2,83.0,43.0,264.2387216183213
8.2,4.3,83.0,44.0,279.02997536311267
8.2,4.4,83.0,45.0,254.33230924156186
8.2,4.5,83.0,46.0,297.2511938535902
8.2,4.6,83.0,47.0,277.1122129466539
8.2,4.7,83.0,48.0,266.76276134827316
8.2,4.8,83.0,49.0,269.8209821633647
8.2,4.9,83.0,50.0,259.6470795601495
8.2,5.0,83.0,51.0,278.33231151950804
8.2,5.1,83.0,52.0,285.75720513517797
8.2,5.2,83.0,53.0,309.40982447842197
8.2,5.3,83.0,54.0,265.33026120502484
8.2,5.4,83.0,55.0,281.33857959435153
8.2,5.5,83.0,56.0,318.10922220246
8.2,5.6,83.0,57.0,264.4237430808982
8.2,5.7,83.0,58.0,271.0899101799215
8.2,5.8,83.0,59.0,284.67132524590454
8.2,5.9,83.0,60.0,263.6079583879469
8.2,6.0,83.0,61.0,266.78193233662705
8.2,6.1,83.0,62.0,248.6874177241821
8.2,6.2,83.0,63.0,271.6600447551639
8.2,6.3,83.0,64.0,284.79517032596937
8.2,6.4,83.0,65.0,279.2169473743757
8.2,6.5,83.0,66.0,259.1313727051557
8.2,6.6,83.0,67.0,290.803131578909
8.2,6.7,83.0,68.0,290.0224005825448
8.2,6.8,83.0,69.0,291.9683404861187
8.2,6.9,83.0,70.0,266.500255086495
8.2,7.0,83.0,71.0,268.16793618861163
8.2,7.1,83.0,72.0,256.66398205974855
8.2,7.2,83.0,73.0,251.91161217070592
8.2,7.3,83.0,74.0,262.4237744703463
8.2,7.4,83.0,75.0,262.8069577332875
8.2,7.5,83.0,76.0,274.9191107032255
8.2,7.6,83.0,77.0,282.91485320336756
8.2,7.7,83.0,78.0,286.2274633872216
8.2,7.8,83.0,79.0,253.05886573215244
8.2,7.9,83.0,80.0,321.02966448239295
8.2,8.0,83.0,81.0,281.46904769544966
8.2,8.1,83.0,82.0,278.54670677289124
8.2,8.2,83.0,83.0,286.1400472707596
8.3,8.4,84.0,85.0,291.40054414813267
8.3,8.5,84.0,86.0,261.8189729175622
8.3,8.6,84.0,87.0,289.19379745596285
8.3,8.7,84.0,88.0,272.7360840904859
8.3,8.8,84.0,89.0,302.13812897320764
8.3,8.9,84.0,90.0,335.38465348872654
8.3,9.0,84.0,91.0,299.2920769750251
8.3,9.1,84.0,92.0,303.6446748331939
8.3,9.2,84.0,93.0,254.97754776309623
8.3,9.3,84.0,94.0,286.6265649018346
8.3,9.4,84.0,95.0,273.5089585713482
8.3,9.5,84.0,96.0,267.658586952221
8.3,9.6,84.0,97.0,287.248856167866
8.3,9.7,84.0,98.0,271.1207893473808
8.3,9.8,84.0,99.0,277.0373506562759
8.3,9.9,84.0,100.0,334.0849799153106
8.3,0.0,84.0,1.0,303.88009947965196
8.3,0.1,84.0,2.0,293.21701103040283
8.3,0.2,84.0,3.0,259.7145687737408
8.3,0.3,84.0,4.0,292.0350362938075
8.3,0.4,84.0,5.0,339.2926015011021
8.3,0.5,84.0,6.0,315.27197518101525
8.3,0.6,84.0,7.0,276.91520271352675
8.3,0.7,84.0,8.0,258.89124584193786
8.3,0.8,84.0,9.0,283.0436411350046
8.3,0.9,84.0,10.0,292.0332606157408
8.3,1.0,84.0,11.0,270.116125641199
8.3,1.1,84.0,12.0,263.68154360347495
8.3,1.2,84.0,13.0,253.60308207638042
8.3,1.3,84.0,14.0,338.2203272736048
8.3,1.4,84.0,15.0,286.4203349905191
8.3,1.5,84.0,16.0,266.20318193435594
8.3,1.6,84.0,17.0,289.9103554369962
8.3,1.7,84.0,18.0,275.49532047605203
8.3,1.8,84.0,19.0,251.9902806274946
8.3,1.9,84.0,20.0,290.8889366628928
8.3,2.0,84.0,21.0,281.67831363815964
8.3,2.1,84.0,22.0,259.7157746944328
8.3,2.2,84.0,23.0,276.5713857507087
8.3,2.3,84.0,24.0,258.94743088481977
8.3,2.4,84.0,25.0,265.6891350561755
8.3,2.5,84.0,26.0,292.8204749579181
8.3,2.6,84.0,27.0,307.2468018351684
8.3,2.7,84.0,28.0,272.43843917432775
8.3,2.8,84.0,29.0,273.381490490772
8.3,2.9,84.0,30.0,284.59249604357257
8.3,3.0,84.0,31.0,278.9983028510639
8.3,3.1,84.0,32.0,268.1954504024584
8.3,3.2,84.0,33.0,253.00853643449963
8.3,3.3,84.0,34.0,269.1140047001379
8.3,3.4,84.0,35.0,284.14673708322334
8.3,3.5,84.0,36.0,269.30165037381727
8.3,3.6,84.0,37.0,258.7130587005217
8.3,3.7,84.0,38.0,278.2639373175694
8.3,3.8,84.0,39.0,262.5121585838673
8.3,3.9,84.0,40.0,266.0471478486272
8.3,4.0,84.0,41.0,302.4044048833705
8.3,4.1,84.0,42.0,276.58036858866586
8.3,4.2,84.0,43.0,272.9127246797941
8.3,4.3,84.0,44.0,274.0303423002975
8.3,4.4,84.0,45.0,314.65173833895125
8.3,4.5,84.0,46.0,277.84806097046146
8.3,4.6,84.0,47.0,277.5525752584964
8.3,4.7,84.0,48.0,276.0567775253923
8.3,4.8,84.0,49.0,292.91062479983043
8.3,4.9,84.0,50.0,265.4421845639076
8.3,5.0,84.0,51.0,288.73349150795406
8.3,5.1,84.0,52.0,290.47602487370955
8.3,5.2,84.0,53.0,262.7639955892158
8.3,5.3,84.0,54.0,262.8451222405022
8.3,5.4,84.0,55.0,263.02991484404123
8.3,5.5,84.0,56.0,273.0474881442086
8.3,5.6,84.0,57.0,262.79906642152633
8.3,5.7,84.0,58.0,266.1123777311959
8.3,5.8,84.0,59.0,282.2680556044863
8.3,5.9,84.0,60.0,326.785879548094
8.3,6.0,84.0,61.0,270.52385225378026
8.3,6.1,84.0,62.0,309.38616701519544
8.3,6.2,84.0,63.0,276.0899546655805
8.3,6.3,84.0,64.0,311.86814522437146
8.3,6.4,84.0,65.0,282.7005784137339
8.3,6.5,84.0,66.0,272.3873050572399
8.3,6.6,84.0,67.0,281.94600098351367
8.3,6.7,84.0,68.0,266.647636500012
8.3,6.8,84.0,69.0,257.96187496947687
8.3,6.9,84.0,70.0,255.61757114418117
8.3,7.0,84.0,71.0,270.7023052225754
8.3,7.1,84.0,72.0,300.5541005569639
8.3,7.2,84.0,73.0,321.91111076735115
8.3,7.3,84.0,74.0,278.2614483264122
8.3,7.4,84.0,75.0,266.7868383253782
8.3,7.5,84.0,76.0,261.28353255748226
8.3,7.6,84.0,77.0,304.98344969395004
8.3,7.7,84.0,78.0,310.2629245255487
8.3,7.8,84.0,79.0,262.6960652380706
8.3,7.9,84.0,80.0,281.00704549477547
8.3,8.0,84.0,81.0,279.9474414982372
8.3,8.1,84.0,82.0,301.5036367341414
8.3,8.2,84.0,83.0,264.6704448537442
8.3,8.3,84.0,84.0,285.52589168673575
8.4,8.5,85.0,86.0,265.86961929293784
8.4,8.6,85.0,87.0,284.9747234667339
8.4,8.7,85.0,88.0,324.0187956125518
8.4,8.8,85.0,89.0,282.2798829344232
8.4,8.9,85.0,90.0,283.8208573027439
8.4,9.0,85.0,91.0,288.446672966354
8.4,9.1,85.0,92.0,268.2833756341106
8.4,9.2,85.0,93.0,317.35234654896783
8.4,9.3,85.0,94.0,269.49865693367525
8.4,9.4,85.0,95.0,243.12110683170434
8.4,9.5,85.0,96.0,240.26332450998038
8.4,9.6,85.0,97.0,265.59240906884804
8.4,9.7,85.0,98.0,288.6394698100042
8.4,9.8,85.0,99.0,282.69643862191793
8.4,9.9,85.0,100.0,297.6912481920662
8.4,0.0,85.0,1.0,301.1610755647009
8.4,0.1,85.0,2.0,259.93228899873895
8.4,0.2,85.0,3.0,293.64549703385546
8.4,0.3,85.0,4.0,273.5894867113038
8.4,0.4,85.0,5.0,278.3238197801506
8.4,0.5,85.0,6.0,297.8110249694397
8.4,0.6,85.0,7.0,330.14550280242935
8.4,0.7,85.0,8.0,281.08783134570945
8.4,0.8,85.0,9.0,286.1745177933824
8.4,0.9,85.0,10.0,305.9266681135954
8.4,1.0,85.0,11.0,332.3646042847623
8.4,1.1,85.0,12.0,272.70254582908217
8.4,1.2,85.0,13.0,280.4634064750932
8.4,1.3,85.0,14.0,329.2221042169314
8.4,1.4,85.0,15.0,312.23950204307715
8.4,1.5,85.0,16.0,313.65119677365954
8.4,1.6,85.0,17.0,270.41153996311215
8.4,1.7,85.0,18.0,295.13097122639056
8.4,1.8,85.0,19.0,254.61576988940902
8.4,1.9,85.0,20.0,254.09682629864668
8.4,2.0,85.0,21.0,278.28733534691986
8.4,2.1,85.0,22.0,305.8685077366569
8.4,2.2,85.0,23.0,272.4693929839843
8.4,2.3,85.0,24.0,288.0832943269136
8.4,2.4,85.0,25.0,309.9275884931221
8.4,2.5,85.0,26.0,272.4599434955994
8.4,2.6,85.0,27.0,279.923135323067
8.4,2.7,85.0,28.0,252.11464134482327
8.4,2.8,85.0,29.0,285.5227575889142
8.4,2.9,85.0,30.0,276.7411593573713
8.4,3.0,85.0,31.0,286.36054476781055
8.4,3.1,85.0,32.0,283.4775297681523
8.4,3.2,85.0,33.0,258.05838972220135
8.4,3.3,85.0,34.0,312.9182911159744
8.4,3.4,85.0,35.0,262.2991822465702
8.4,3.5,85.0,36.0,247.76507356338615
8.4,3.6,85.0,37.0,263.84836414496084
8.4,3.7,85.0,38.0,270.8558649870131
8.4,3.8,85.0,39.0,274.2767335798548
8.4,3.9,85.0,40.0,298.4734609655176
8.4,4.0,85.0,41.0,319.89405916673775
8.4,4.1,85.0,42.0,289.9931918946218
8.4,4.2,85.0,43.0,337.855283160716
8.4,4.3,85.0,44.0,286.05639074428103
8.4,4.4,85.0,45.0,280.1465654885874
8.4,4.5,85.0,46.0,268.50355181830884
8.4,4.6,85.0,47.0,242.9860285785475
8.4,4.7,85.0,48.0,280.77008132525
8.4,4.8,85.0,49.0,261.9965071903734
8.4,4.9,85.0,50.0,275.21055121531333
8.4,5.0,85.0,51.0,377.4505799588077
8.4,5.1,85.0,52.0,277.9936074699241
8.4,5.2,85.0,53.0,281.922991029884
8.4,5.3,85.0,54.0,289.0192127871757
8.4,5.4,85.0,55.0,252.39058497728715
8.4,5.5,85.0,56.0,291.1282386874526
8.4,5.6,85.0,57.0,268.25956193139024
8.4,5.7,85.0,58.0,264.4659537513825
8.4,5.8,85.0,59.0,256.09420177313325
8.4,5.9,85.0,60.0,267.8692349613768
8.4,6.0,85.0,61.0,271.7312543367666
8.4,6.1,85.0,62.0,298.277334226427
8.4,6.2,85.0,63.0,283.80208113251433
8.4,6.3,85.0,64.0,282.6539291077903
8.4,6.4,85.0,65.0,273.0116304885592
8.4,6.5,85.0,66.0,272.972545375088
8.4,6.6,85.0,67.0,272.6134642273031
8.4,6.7,85.0,68.0,281.86694214652135
8.4,6.8,85.0,69.0,260.6926474404743
8.4,6.9,85.0,70.0,257.5149925622745
8.4,7.0,85.0,71.0,286.2653001615385
8.4,7.1,85.0,72.0,309.29121395026027
8.4,7.2,85.0,73.0,309.3472667028014
8.4,7.3,85.0,74.0,291.7557860395678
8.4,7.4,85.0,75.0,284.06482139300033
8.4,7.5,85.0,76.0,316.4082006409659
8.4,7.6,85.0,77.0,289.73917729863496
8.4,7.7,85.0,78.0,286.5261390541342
8.4,7.8,85.0,79.0,274.2918205597361
8.4,7.9,85.0,80.0,290.132315250211
8.4,8.0,85.0,81.0,279.82235158430984
8.4,8.1,85.0,82.0,274.49799886815896
8.4,8.2,85.0,83.0,263.52610650372645
8.4,8.3,85.0,84.0,311.8016696416603
8.4,8.4,85.0,85.0,310.32435462898036
8.5,8.6,86.0,87.0,285.2177526242356
8.5,8.7,86.0,88.0,270.1109491871057
8.5,8.8,86.0,89.0,261.10559563567335
8.5,8.9,86.0,90.0,271.9091053408986
8.5,9.0,86.0,91.0,275.71765553792505
8.5,9.1,86.0,92.0,297.421812081289
8.5,9.2,86.0,93.0,302.1524734274759
8.5,9.3,86.0,94.0,282.19899071031045
8.5,9.4,86.0,95.0,301.41815216112735
8.5,9.5,86.0,96.0,291.37984072747304
8.5,9.6,86.0,97.0,270.3874637578552
8.5,9.7,86.0,98.0,273.51275663100625
8.5,9.8,86.0,99.0,258.4046027517231
8.5,9.9,86.0,100.0,278.1595930241199
8.5,0.0,86.0,1.0,269.9986172800255
8.5,0.1,86.0,2.0,279.3942086650269
8.5,0.2,86.0,3.0,297.3804924462716
8.5,0.3,86.0,4.0,276.05660473926594
8.5,0.4,86.0,5.0,263.76950541435673
8.5,0.5,86.0,6.0,261.14285841820305
8.5,0.6,86.0,7.0,318.43994949724157
8.5,0.7,86.0,8.0,256.7368945140927
8.5,0.8,86.0,9.0,290.63579526777943
8.5,0.9,86.0,10.0,270.5119410404673
8.5,1.0,86.0,11.0,268.35888371540443
8.5,1.1,86.0,12.0,296.41785010367823
8.5,1.2,86.0,13.0,275.5496576041752
8.5,1.3,86.0,14.0,291.779981409729
8.5,1.4,86.0,15.0,279.5086101636247
8.5,1.5,86.0,16.0,258.0995768752
8.5,1.6,86.0,17.0,273.25852012661335
8.5,1.7,86.0,18.0,260.9534919668926
8.5,1.8,86.0,19.0,256.3636495779371
8.5,1.9,86.0,20.0,286.42545891967325
8.5,2.0,86.0,21.0,307.98965943958746
8.5,2.1,86.0,22.0,276.15551543268816
8.5,2.2,86.0,23.0,255.69671630358332
8.5,2.3,86.0,24.0,280.8395767064139
8.5,2.4,86.0,25.0,286.05265629410667
8.5,2.5,86.0,26.0,275.3139374447812
8.5,2.6,86.0,27.0,261.2230736591232
8.5,2.7,86.0,28.0,287.1261561289985
8.5,2.8,86.0,29.0,274.70702505563446
8.5,2.9,86.0,30.0,272.55554210670124
8.5,3.0,86.0,31.0,260.5244536127555
8.5,3.1,86.0,32.0,271.4984358134924
8.5,3.2,86.0,33.0,287.9528256176844
8.5,3.3,86.0,34.0,309.17321255419074
8.5,3.4,86.0,35.0,298.6211714819796
8.5,3.5,86.0,36.0,268.5627117614991
8.5,3.6,86.0,37.0,259.8653754605741
8.5,3.7,86.0,38.0,289.4551558179645
8.5,3.8,86.0,39.0,293.70471771593344
8.5,3.9,86.0,40.0,262.4861282081759
8.5,4.0,86.0,41.0,267.69849887263655
8.5,4.1,86.0,42.0,274.0438824406578
8.5,4.2,86.0,43.0,282.4631821986937
8.5,4.3,86.0,44.0,290.44182911113256
8.5,4.4,86.0,45.0,271.990449477125
8.5,4.5,86.0,46.0,283.82562900053733
8.5,4.6,86.0,47.0,249.5060919479402
8.5,4.7,86.0,48.0,314.78524796965553
8.5,4.8,86.0,49.0,279.0211770798303
8.5,4.9,86.0,50.0,266.56242229771686
8.5,5.0,86.0,51.0,274.46078042496384
8.5,5.1,86.0,52.0,277.5640054561298
8.5,5.2,86.0,53.0,264.45220215641257
8.5,5.3,86.0,54.0,300.60126354383453
8.5,5.4,86.0,55.0,265.4375979475438
8.5,5.5,86.0,56.0,305.13725426389107
8.5,5.6,86.0,57.0,255.56485945016865
8.5,5.7,86.0,58.0,288.90732117230795
8.5,5.8,86.0,59.0,331.44491272165675
8.5,5.9,86.0,60.0,312.0678787627354
8.5,6.0,86.0,61.0,266.24546107369736
8.5,6.1,86.0,62.0,258.3267566764035
8.5,6.2,86.0,63.0,291.87650903460656
8.5,6.3,86.0,64.0,289.0209254751277
8.5,6.4,86.0,65.0,261.9074694837029
8.5,6.5,86.0,66.0,282.0341823123472
8.5,6.6,86.0,67.0,267.00481418852235
8.5,6.7,86.0,68.0,272.04915739536
8.5,6.8,86.0,69.0,267.1788434479898
8.5,6.9,86.0,70.0,283.36785457512576
8.5,7.0,86.0,71.0,285.5421409959814
8.5,7.1,86.0,72.0,269.2134904968165
8.5,7.2,86.0,73.0,258.417941802697
8.5,7.3,86.0,74.0,315.7764972883946
8.5,7.4,86.0,75.0,257.6302087138536
8.5,7.5,86.0,76.0,287.52432006389495
8.5,7.6,86.0,77.0,310.57151884308666
8.5,7.7,86.0,78.0,266.91974926289606
8.5,7.8,86.0,79.0,272.80054702798014
8.5,7.9,86.0,80.0,275.3080976375644
8.5,8.0,86.0,81.0,267.85802143052643
8.5,8.1,86.0,82.0,279.1285673705395
8.5,8.2,86.0,83.0,292.33785723831954
8.5,8.3,86.0,84.0,285.9924827248126
8.5,8.4,86.0,85.0,247.09541421752095
8.5,8.5,86.0,86.0,327.3616478790069
8.6,8.7,87.0,88.0,270.8060578961873
8.6,8.8,87.0,89.0,304.640872356607
8.6,8.9,87.0,90.0,264.87010798999415
8.6,9.0,87.0,91.0,286.1570396644067
8.6,9.1,87.0,92.0,334.60068820148854
8.6,9.2,87.0,93.0,292.6384033288299
8.6,9.3,87.0,94.0,301.2109726535757
8.6,9.4,87.0,95.0,256.2316605777513
8.6,9.5,87.0,96.0,338.9867192024639
8.6,9.6,87.0,97.0,278.17506407646874
8.6,9.7,87.0,98.0,275.16144868166845
8.6,9.8,87.0,99.0,271.0427414660358
8.6,9.9,87.0,100.0,293.80867476031085
8.6,0.0,87.0,1.0,259.26700296043487
8.6,0.1,87.0,2.0,296.7861379820285
8.6,0.2,87.0,3.0,274.06134466099115
8.6,0.3,87.0,4.0,288.07842942299476
8.6,0.4,87.0,5.0,264.1525235605266
8.6,0.5,87.0,6.0,273.76197845412844
8.6,0.6,87.0,7.0,277.7915039926649
8.6,0.7,87.0,8.0,335.21093611517324
8.6,0.8,87.0,9.0,292.39841117185705
8.6,0.9,87.0,10.0,277.78331261440326
8.6,1.0,87.0,11.0,258.96718104385513
8.6,1.1,87.0,12.0,258.06969586344405
8.6,1.2,87.0,13.0,302.87712698505266
8.6,1.3,87.0,14.0,264.0539782498047
8.6,1.4,87.0,15.0,267.55952410490784
8.6,1.5,87.0,16.0,272.26302455984245
8.6,1.6,87.0,17.0,283.0002212174769
8.6,1.7,87.0,18.0,282.55184973222225
8.6,1.8,87.0,19.0,249.05633847306694
8.6,1.9,87.0,20.0,279.12223351668104
8.6,2.0,87.0,21.0,274.4920032336236
8.6,2.1,87.0,22.0,265.0089453120744
8.6,2.2,87.0,23.0,308.4579968245657
8.6,2.3,87.0,24.0,303.4581858121558
8.6,2.4,87.0,25.0,281.99084109181086
8.6,2.5,87.0,26.0,263.77614975444874
8.6,2.6,87.0,27.0,297.7957374759797
8.6,2.7,87.0,28.0,287.2123077966774
8.6,2.8,87.0,29.0,276.26505476519753
8.6,2.9,87.0,30.0,284.5255374807815
8.6,3.0,87.0,31.0,396.4054477338736
8.6,3.1,87.0,32.0,274.22117602953216
8.6,3.2,87.0,33.0,263.58260642935807
8.6,3.3,87.0,34.0,271.7173686093305
8.6,3.4,87.0,35.0,272.4740990304677
8.6,3.5,87.0,36.0,282.38674809660296
8.6,3.6,87.0,37.0,279.7865587506187
8.6,3.7,87.0,38.0,281.10459254304635
8.6,3.8,87.0,39.0,278.4753484142862
8.6,3.9,87.0,40.0,278.28369472591856
8.6,4.0,87.0,41.0,267.4413253824768
8.6,4.1,87.0,42.0,301.23358357803176
8.6,4.2,87.0,43.0,271.7553491751468
8.6,4.3,87.0,44.0,280.77257761419406
8.6,4.4,87.0,45.0,258.0210819823155
8.6,4.5,87.0,46.0,283.5524438983833
8.6,4.6,87.0,47.0,284.89810960246
8.6,4.7,87.0,48.0,283.096504474139
8.6,4.8,87.0,49.0,272.3169207804361
8.6,4.9,87.0,50.0,257.21107757029995
8.6,5.0,87.0,51.0,265.5092882220313
8.6,5.1,87.0,52.0,259.58846891319956
8.6,5.2,87.0,53.0,282.9759724423726
8.6,5.3,87.0,54.0,299.8068903420493
8.6,5.4,87.0,55.0,267.0126083015397
8.6,5.5,87.0,56.0,296.498186369044
8.6,5.6,87.0,57.0,290.503230198887
8.6,5.7,87.0,58.0,279.8134689048478
8.6,5.8,87.0,59.0,285.5593215832666
8.6,5.9,87.0,60.0,272.9370627709543
8.6,6.0,87.0,61.0,285.81052601362114
8.6,6.1,87.0,62.0,254.8793046110551
8.6,6.2,87.0,63.0,280.62273877930653
8.6,6.3,87.0,64.0,268.59642235776926
8.6,6.4,87.0,65.0,301.9336216662794
8.6,6.5,87.0,66.0,274.5374126116951
8.6,6.6,87.0,67.0,288.3157985453194
8.6,6.7,87.0,68.0,301.68897810351086
8.6,6.8,87.0,69.0,275.8323302920908
8.6,6.9,87.0,70.0,263.5675818771018
8.6,7.0,87.0,71.0,282.9399981200092
8.6,7.1,87.0,72.0,264.8241975123437
8.6,7.2,87.0,73.0,265.3663355178538
8.6,7.3,87.0,74.0,290.432878628301
8.6,7.4,87.0,75.0,302.127798883736
8.6,7.5,87.0,76.0,282.03586172362674
8.6,7.6,87.0,77.0,278.3497514944445
8.6,7.7,87.0,78.0,260.25055925516034
8.6,7.8,87.0,79.0,293.33189396512313
8.6,7.9,87.0,80.0,276.9768734340121
8.6,8.0,87.0,81.0,281.61822226970406
8.6,8.1,87.0,82.0,312.0701346017098
8.6,8.2,87.0,83.0,321.0612800162951
8.6,8.3,87.0,84.0,267.06419291470144
8.6,8.4,87.0,85.0,268.9930150216107
8.6,8.5,87.0,86.0,294.80380345400425
8.6,8.6,87.0,87.0,261.68467032332444
8.7,8.8,88.0,89.0,293.53134598246567
8.7,8.9,88.0,90.0,303.2207382563996
8.7,9.0,88.0,91.0,266.6216214453415
8.7,9.1,88.0,92.0,265.8698950199035
8.7,9.2,88.0,93.0,284.40329048332023
8.7,9.3,88.0,94.0,289.61745504083416
8.7,9.4,88.0,95.0,273.2697833707024
8.7,9.5,88.0,96.0,271.82390753222427
8.7,9.6,88.0,97.0,275.79972752634194
8.7,9.7,88.0,98.0,308.3722354464819
8.7,9.8,88.0,99.0,287.5195765698999
8.7,9.9,88.0,100.0,299.1302325931333
8.7,0.0,88.0,1.0,305.69754379693427
8.7,0.1,88.0,2.0,270.0638997935936
8.7,0.2,88.0,3.0,276.66234721630104
8.7,0.3,88.0,4.0,280.4709615188816
8.7,0.4,88.0,5.0,271.72378058752815
8.7,0.5,88.0,6.0,282.303502083849
8.7,0.6,88.0,7.0,273.90870875125773
8.7,0.7,88.0,8.0,258.65018450734397
8.7,0.8,88.0,9.0,308.4675477411452
8.7,0.9,88.0,10.0,276.1555268154147
8.7,1.0,88.0,11.0,273.5200510108939
8.7,1.1,88.0,12.0,274.9006156429538
8.7,1.2,88.0,13.0,304.69210151068125
8.7,1.3,88.0,14.0,290.3676413103587
8.7,1.4,88.0,15.0,263.7523924452723
8.7,1.5,88.0,16.0,256.0576006255037
8.7,1.6,88.0,17.0,294.442499982761
8.7,1.7,88.0,18.0,271.08807166339625
8.7,1.8,88.0,19.0,262.7419328578919
8.7,1.9,88.0,20.0,284.9566749187555
8.7,2.0,88.0,21.0,280.3845569993008
8.7,2.1,88.0,22.0,301.1779654447983
8.7,2.2,88.0,23.0,255.0168394069923
8.7,2.3,88.0,24.0,271.23379864371236
8.7,2.4,88.0,25.0,265.34761764027917
8.7,2.5,88.0,26.0,237.120599983855
8.7,2.6,88.0,27.0,283.4172528371191
8.7,2.7,88.0,28.0,271.8132357252263
8.7,2.8,88.0,29.0,289.37531954725085
8.7,2.9,88.0,30.0,291.0460359153469
8.7,3.0,88.0,31.0,291.2109673179394
8.7,3.1,88.0,32.0,303.9987692175193
8.7,3.2,88.0,33.0,284.5820177316555
8.7,3.3,88.0,34.0,289.11788581864636
8.7,3.4,88.0,35.0,313.84721849871465
8.7,3.5,88.0,36.0,263.06747121076603
8.7,3.6,88.0,37.0,305.45334771573863
8.7,3.7,88.0,38.0,261.9588570635743
8.7,3.8,88.0,39.0,314.40090905349365
8.7,3.9,88.0,40.0,267.25125011951616
8.7,4.0,88.0,41.0,268.80391990715276
8.7,4.1,88.0,42.0,284.1727002534688
8.7,4.2,88.0,43.0,273.296058861649
8.7,4.3,88.0,44.0,339.46496589622416
8.7,4.4,88.0,45.0,324.46599258702815
8.7,4.5,88.0,46.0,258.13787327444953
8.7,4.6,88.0,47.0,271.7422129800623
8.7,4.7,88.0,48.0,241.39159074132382
8.7,4.8,88.0,49.0,279.4154753416727
8.7,4.9,88.0,50.0,281.35326552315985
8.7,5.0,88.0,51.0,289.1661309896158
8.7,5.1,88.0,52.0,300.1920897592203
8.7,5.2,88.0,53.0,298.5904495947705
8.7,5.3,88.0,54.0,297.98300793683677
8.7,5.4,88.0,55.0,308.1030121880677
8.7,5.5,88.0,56.0,296.8302867814436
8.7,5.6,88.0,57.0,268.32112489971456
8.7,5.7,88.0,58.0,241.02077219915856
8.7,5.8,88.0,59.0,255.9359402688183
8.7,5.9,88.0,60.0,263.5465682116906
8.7,6.0,88.0,61.0,283.1699813861097
8.7,6.1,88.0,62.0,300.8820995592267
8.7,6.2,88.0,63.0,286.0969462455033
8.7,6.3,88.0,64.0,272.958835771683
8.7,6.4,88.0,65.0,259.6790027702677
8.7,6.5,88.0,66.0,264.8088787472701
8.7,6.6,88.0,67.0,270.66060075652075
8.7,6.7,88.0,68.0,255.97026783401557
8.7,6.8,88.0,69.0,301.347813272563
8.7,6.9,88.0,70.0,287.3130314009357
8.7,7.0,88.0,71.0,259.2640375503538
8.7,7.1,88.0,72.0,260.0408844528902
8.7,7.2,88.0,73.0,283.0259551083749
8.7,7.3,88.0,74.0,282.0262798000481
8.7,7.4,88.0,75.0,289.358024352683
8.7,7.5,88.0,76.0,265.87648523127444
8.7,7.6,88.0,77.0,290.85927063756515
8.7,7.7,88.0,78.0,272.0451127768519
8.7,7.8,88.0,79.0,248.36006515900854
8.7,7.9,88.0,80.0,260.4985686170309
8.7,8.0,88.0,81.0,287.32546016773426
8.7,8.1,88.0,82.0,307.3008868657839
8.7,8.2,88.0,83.0,295.4645083659017
8.7,8.3,88.0,84.0,274.36076546672194
8.7,8.4,88.0,85.0,260.71028713994065
8.7,8.5,88.0,86.0,296.6292552819608
8.7,8.6,88.0,87.0,268.427088114515
8.7,8.7,88.0,88.0,275.0908949218895
8.8,8.9,89.0,90.0,343.72094632852327
8.8,9.0,89.0,91.0,282.99109252601534
8.8,9.1,89.0,92.0,289.18523108690334
8.8,9.2,89.0,93.0,266.953661245221
8.8,9.3,89.0,94.0,265.3470583717139
8.8,9.4,89.0,95.0,285.9648839777836
8.8,9.5,89.0,96.0,295.623521631591
8.8,9.6,89.0,97.0,278.5139937648471
8.8,9.7,89.0,98.0,285.91529463942146
8.8,9.8,89.0,99.0,246.19423205874892
8.8,9.9,89.0,100.0,277.0799203143546
8.8,0.0,89.0,1.0,290.80409270445347
8.8,0.1,89.0,2.0,343.2015961256661
8.8,0.2,89.0,3.0,249.21530096733957
8.8,0.3,89.0,4.0,258.55449632194717
8.8,0.4,89.0,5.0,298.86463407672056
8.8,0.5,89.0,6.0,291.7969785846837
8.8,0.6,89.0,7.0,271.1754552559232
8.8,0.7,89.0,8.0,303.22179569029186
8.8,0.8,89.0,9.0,343.03102272753364
8.8,0.9,89.0,10.0,305.1357155606366
8.8,1.0,89.0,11.0,295.6533506780027
8.8,1.1,89.0,12.0,275.5272209583467
8.8,1.2,89.0,13.0,274.4841830468677
8.8,1.3,89.0,14.0,327.6661234497356
8.8,1.4,89.0,15.0,281.43326198510766
8.8,1.5,89.0,16.0,286.06253800161636
8.8,1.6,89.0,17.0,319.84080456233835
8.8,1.7,89.0,18.0,263.5709515440048
8.8,1.8,89.0,19.0,298.9544735188053
8.8,1.9,89.0,20.0,257.1282876899969
8.8,2.0,89.0,21.0,290.6644169476718
8.8,2.1,89.0,22.0,299.5826044666108
8.8,2.2,89.0,23.0,264.0367907450379
8.8,2.3,89.0,24.0,281.161508522481
8.8,2.4,89.0,25.0,284.12583558289697
8.8,2.5,89.0,26.0,304.4891613421381
8.8,2.6,89.0,27.0,297.5925590903161
8.8,2.7,89.0,28.0,264.56808375790325
8.8,2.8,89.0,29.0,280.9345698360943
8.8,2.9,89.0,30.0,270.81322312538487
8.8,3.0,89.0,31.0,273.6956300858568
8.8,3.1,89.0,32.0,280.00876460026984
8.8,3.2,89.0,33.0,285.42704908826425
8.8,3.3,89.0,34.0,286.34584241734467
8.8,3.4,89.0,35.0,265.48369153874694
8.8,3.5,89.0,36.0,256.1450940979919
8.8,3.6,89.0,37.0,250.16780478324222
8.8,3.7,89.0,38.0,266.4481910235564
8.8,3.8,89.0,39.0,274.18050922563407
8.8,3.9,89.0,40.0,271.7055188590958
8.8,4.0,89.0,41.0,271.6827440556681
8.8,4.1,89.0,42.0,275.3646754523807
8.8,4.2,89.0,43.0,283.6351905917066
8.8,4.3,89.0,44.0,301.36284416080986
8.8,4.4,89.0,45.0,266.51404932044716
8.8,4.5,89.0,46.0,271.20876163644635
8.8,4.6,89.0,47.0,261.77928147808325
8.8,4.7,89.0,48.0,283.2310334420181
8.8,4.8,89.0,49.0,274.9782539178005
8.8,4.9,89.0,50.0,273.7350600030187
8.8,5.0,89.0,51.0,269.1304244957024
8.8,5.1,89.0,52.0,270.0681137610158
8.8,5.2,89.0,53.0,274.6519455131492
8.8,5.3,89.0,54.0,284.6240131319034
8.8,5.4,89.0,55.0,254.20708558310875
8.8,5.5,89.0,56.0,255.736637882305
8.8,5.6,89.0,57.0,260.1196196435608
8.8,5.7,89.0,58.0,255.27136450915103
8.8,5.8,89.0,59.0,314.21301896083446
8.8,5.9,89.0,60.0,453.4294966012594
8.8,6.0,89.0,61.0,262.642837385508
8.8,6.1,89.0,62.0,283.32760147324007
8.8,6.2,89.0,63.0,310.4225168672431
8.8,6.3,89.0,64.0,257.99886978127273
8.8,6.4,89.0,65.0,299.6844507346693
8.8,6.5,89.0,66.0,363.7629464945994
8.8,6.6,89.0,67.0,265.0787799456337
8.8,6.7,89.0,68.0,272.55258091593896
8.8,6.8,89.0,69.0,275.0265189355213
8.8,6.9,89.0,70.0,282.5752748850438
8.8,7.0,89.0,71.0,264.4111431036913
8.8,7.1,89.0,72.0,287.6607310876117
8.8,7.2,89.0,73.0,282.9019569994487
8.8,7.3,89.0,74.0,262.7905228637094
8.8,7.4,89.0,75.0,297.8103400890787
8.8,7.5,89.0,76.0,268.57490203903876
8.8,7.6,89.0,77.0,287.37111958274
8.8,7.7,89.0,78.0,286.9400029013163
8.8,7.8,89.0,79.0,293.0353532563636
8.8,7.9,89.0,80.0,271.30202829191785
8.8,8.0,89.0,81.0,262.43108251004026
8.8,8.1,89.0,82.0,271.94107332139555
8.8,8.2,89.0,83.0,271.6637226788307
8.8,8.3,89.0,84.0,291.3591262466999
8.8,8.4,89.0,85.0,284.0499813608497
8.8,8.5,89.0,86.0,250.67765156717985
8.8,8.6,89.0,87.0,302.0952727471232
8.8,8.7,89.0,88.0,311.51379435384723
8.8,8.8,89.0,89.0,280.6990837701384
8.9,9.0,90.0,91.0,307.8074187857909
8.9,9.1,90.0,92.0,258.95369384875954
8.9,9.2,90.0,93.0,278.32112562173717
8.9,9.3,90.0,94.0,296.75452661205725
8.9,9.4,90.0,95.0,274.17544182390225
8.9,9.5,90.0,96.0,259.7183173484598
8.9,9.6,90.0,97.0,280.8607647913886
8.9,9.7,90.0,98.0,246.50829163838716
8.9,9.8,90.0,99.0,273.2421657029959
8.9,9.9,90.0,100.0,274.69067890786374
8.9,0.0,90.0,1.0,264.0962178516423
8.9,0.1,90.0,2.0,292.7906046051107
8.9,0.2,90.0,3.0,305.4172870838513
8.9,0.3,90.0,4.0,250.4240634021221
8.9,0.4,90.0,5.0,258.24225554217037
8.9,0.5,90.0,6.0,272.0474914600068
8.9,0.6,90.0,7.0,303.4665558954213
8.9,0.7,90.0,8.0,291.49043275306894
8.9,0.8,90.0,9.0,263.8653429209079
8.9,0.9,90.0,10.0,265.0336086526959
8.9,1.0,90.0,11.0,273.71289322707275
8.9,1.1,90.0,12.0,251.43977198737997
8.9,1.2,90.0,13.0,285.73415553842625
8.9,1.3,90.0,14.0,285.3209616441666
8.9,1.4,90.0,15.0,262.68971673788013
8.9,1.5,90.0,16.0,274.0689518168326
8.9,1.6,90.0,17.0,294.0028094102062
8.9,1.7,90.0,18.0,298.27987579346086
8.9,1.8,90.0,19.0,282.09898440585954
8.9,1.9,90.0,20.0,271.3578919723046
8.9,2.0,90.0,21.0,349.4689019875051
8.9,2.1,90.0,22.0,277.46719142869284
8.9,2.2,90.0,23.0,276.3728477639714
8.9,2.3,90.0,24.0,287.65294050485306
8.9,2.4,90.0,25.0,280.2210385498297
8.9,2.5,90.0,26.0,295.43323997925046
8.9,2.6,90.0,27.0,260.49562943651017
8.9,2.7,90.0,28.0,325.4090067223119
8.9,2.8,90.0,29.0,300.4368165223658
8.9,2.9,90.0,30.0,255.56235875573574
8.9,3.0,90.0,31.0,254.11740159742365
8.9,3.1,90.0,32.0,266.6445405477887
8.9,3.2,90.0,33.0,262.16323667823286
8.9,3.3,90.0,34.0,255.22164501181626
8.9,3.4,90.0,35.0,305.43119121774885
8.9,3.5,90.0,36.0,278.0211320929587
8.9,3.6,90.0,37.0,328.54534417116986
8.9,3.7,90.0,38.0,337.97360257714814
8.9,3.8,90.0,39.0,260.1147208252802
8.9,3.9,90.0,40.0,291.4006254399561
8.9,4.0,90.0,41.0,333.0387401389909
8.9,4.1,90.0,42.0,280.442608310349
8.9,4.2,90.0,43.0,261.9325911409746
8.9,4.3,90.0,44.0,267.98986380341876
8.9,4.4,90.0,45.0,298.4087214721936
8.9,4.5,90.0,46.0,288.3144374737388
8.9,4.6,90.0,47.0,276.271963479269
8.9,4.7,90.0,48.0,263.80138800815797
8.9,4.8,90.0,49.0,297.2688786109828
8.9,4.9,90.0,50.0,266.28184574039375
8.9,5.0,90.0,51.0,290.2908333148659
8.9,5.1,90.0,52.0,276.36937539116224
8.9,5.2,90.0,53.0,273.64078156423744
8.9,5.3,90.0,54.0,257.4274657423005
8.9,5.4,90.0,55.0,297.3458033582776
8.9,5.5,90.0,56.0,281.1315959132094
8.9,5.6,90.0,57.0,261.75899345819795
8.9,5.7,90.0,58.0,263.8884264218442
8.9,5.8,90.0,59.0,292.1644444378355
8.9,5.9,90.0,60.0,278.70199897746943
8.9,6.0,90.0,61.0,286.8178608099125
8.9,6.1,90.0,62.0,268.3814164578817
8.9,6.2,90.0,63.0,270.15650424278465
8.9,6.3,90.0,64.0,282.5385402707755
8.9,6.4,90.0,65.0,298.4191631634132
8.9,6.5,90.0,66.0,296.3148104519407
8.9,6.6,90.0,67.0,265.7647037805845
8.9,6.7,90.0,68.0,291.47669829204403
8.9,6.8,90.0,69.0,300.2295761691659
8.9,6.9,90.0,70.0,274.22863919765564
8.9,7.0,90.0,71.0,285.2571895433919
8.9,7.1,90.0,72.0,296.5947589547967
8.9,7.2,90.0,73.0,285.5409207808156
8.9,7.3,90.0,74.0,262.3084405093066
8.9,7.4,90.0,75.0,287.5788175221541
8.9,7.5,90.0,76.0,266.8066814680264
8.9,7.6,90.0,77.0,311.04803997194085
8.9,7.7,90.0,78.0,264.8515527506246
8.9,7.8,90.0,79.0,275.9217486302044
8.9,7.9,90.0,80.0,262.7380356649502
8.9,8.0,90.0,81.0,266.7652460801843
8.9,8.1,90.0,82.0,299.93045477793135
8.9,8.2,90.0,83.0,288.3151265892831
8.9,8.3,90.0,84.0,285.9682896615099
8.9,8.4,90.0,85.0,304.1061857018094
8.9,8.5,90.0,86.0,276.02609574091144
8.9,8.6,90.0,87.0,275.50857783032177
8.9,8.7,90.0,88.0,303.45878996322676
8.9,8.8,90.0,89.0,289.662575477288
8.9,8.9,90.0,90.0,275.61360141792375
9.0,9.1,91.0,92.0,314.8358592093017
9.0,9.2,91.0,93.0,273.0600953791299
9.0,9.3,91.0,94.0,299.2226428718177
9.0,9.4,91.0,95.0,273.4652463266231
9.0,9.5,91.0,96.0,307.11112223354644
9.0,9.6,91.0,97.0,264.2590832334704
9.0,9.7,91.0,98.0,288.76428113978756
9.0,9.8,91.0,99.0,275.22591517216136
9.0,9.9,91.0,100.0,257.28333895297754
9.0,0.0,91.0,1.0,273.49517335984706
9.0,0.1,91.0,2.0,376.52744135937104
9.0,0.2,91.0,3.0,293.8344269282085
9.0,0.3,91.0,4.0,267.1898739117385
9.0,0.4,91.0,5.0,275.86076217709285
9.0,0.5,91.0,6.0,300.8095938910961
9.0,0.6,91.0,7.0,288.021330774358
9.0,0.7,91.0,8.0,246.6826146346711
9.0,0.8,91.0,9.0,267.6073889231859
9.0,0.9,91.0,10.0,283.5440097005865
9.0,1.0,91.0,11.0,276.04447431605655
9.0,1.1,91.0,12.0,291.58576475512245
9.0,1.2,91.0,13.0,276.32773284074676
9.0,1.3,91.0,14.0,286.29369341556907
9.0,1.4,91.0,15.0,276.61958142721807
9.0,1.5,91.0,16.0,267.2951960951623
9.0,1.6,91.0,17.0,284.98592265336725
9.0,1.7,91.0,18.0,292.39664315988324
9.0,1.8,91.0,19.0,315.17166736461184
9.0,1.9,91.0,20.0,277.69866946613354
9.0,2.0,91.0,21.0,292.3586709152297
9.0,2.1,91.0,22.0,302.02417163903425
9.0,2.2,91.0,23.0,319.786405825471
9.0,2.3,91.0,24.0,264.1567859106734
9.0,2.4,91.0,25.0,266.81641730434245
9.0,2.5,91.0,26.0,291.16665192420936
9.0,2.6,91.0,27.0,292.193670064912
9.0,2.7,91.0,28.0,277.47178458375356
9.0,2.8,91.0,29.0,311.35929509079074
9.0,2.9,91.0,30.0,306.2912699642398
9.0,3.0,91.0,31.0,273.95461951747916
9.0,3.1,91.0,32.0,264.71071548417274
9.0,3.2,91.0,33.0,287.9023687152101
9.0,3.3,91.0,34.0,273.9922293067166
9.0,3.4,91.0,35.0,285.2029170485494
9.0,3.5,91.0,36.0,264.284800511564
9.0,3.6,91.0,37.0,276.0896166341655
9.0,3.7,91.0,38.0,293.88932638163743
9.0,3.8,91.0,39.0,302.7354576206032
9.0,3.9,91.0,40.0,259.96320829860815
9.0,4.0,91.0,41.0,298.03725186267565
9.0,4.1,91.0,42.0,298.06222837170066
9.0,4.2,91.0,43.0,271.40295268640557
9.0,4.3,91.0,44.0,283.59821137851156
9.0,4.4,91.0,45.0,270.9162708572491
9.0,4.5,91.0,46.0,291.06920158059955
9.0,4.6,91.0,47.0,269.65222198423464
9.0,4.7,91.0,48.0,274.4224022349721
9.0,4.8,91.0,49.0,275.190643042333
9.0,4.9,91.0,50.0,283.5741624959532
9.0,5.0,91.0,51.0,268.7998717623887
9.0,5.1,91.0,52.0,272.18649726614854
9.0,5.2,91.0,53.0,241.09368787193847
9.0,5.3,91.0,54.0,309.71461195818307
9.0,5.4,91.0,55.0,269.0589327451614
9.0,5.5,91.0,56.0,282.16270403313206
9.0,5.6,91.0,57.0,266.91772969536106
9.0,5.7,91.0,58.0,271.5646991030263
9.0,5.8,91.0,59.0,293.24141631628265
9.0,5.9,91.0,60.0,287.81654281354304
9.0,6.0,91.0,61.0,305.74731129730617
9.0,6.1,91.0,62.0,277.2961860728698
9.0,6.2,91.0,63.0,264.67971413414534
9.0,6.3,91.0,64.0,267.0261050297399
9.0,6.4,91.0,65.0,288.1149505138464
9.0,6.5,91.0,66.0,270.19099904229853
9.0,6.6,91.0,67.0,277.42049985036965
9.0,6.7,91.0,68.0,267.18589371160857
9.0,6.8,91.0,69.0,273.60519029987927
9.0,6.9,91.0,70.0,303.84512603160806
9.0,7.0,91.0,71.0,275.1942037020914
9.0,7.1,91.0,72.0,292.6373560320879
9.0,7.2,91.0,73.0,293.9477154733168
9.0,7.3,91.0,74.0,309.6106999130665
9.0,7.4,91.0,75.0,290.90737055085054
9.0,7.5,91.0,76.0,356.936921987859
9.0,7.6,91.0,77.0,275.2349855103734
9.0,7.7,91.0,78.0,239.25721175467567
9.0,7.8,91.0,79.0,273.81478033051144
9.0,7.9,91.0,80.0,305.76513852451023
9.0,8.0,91.0,81.0,299.3580661223475
9.0,8.1,91.0,82.0,284.8779798997151
9.0,8.2,91.0,83.0,270.45163412882397
9.0,8.3,91.0,84.0,391.94498831276417
9.0,8.4,91.0,85.0,254.37467191877545
9.0,8.5,91.0,86.0,304.31389751536125
9.0,8.6,91.0,87.0,261.37548476080997
9.0,8.7,91.0,88.0,247.28052447566256
9.0,8.8,91.0,89.0,313.82573457515156
9.0,8.9,91.0,90.0,304.3261262720598
9.0,9.0,91.0,91.0,309.5391016054228
9.1,9.2,92.0,93.0,273.049294828816
9.1,9.3,92.0,94.0,275.8367995264459
9.1,9.4,92.0,95.0,291.2394660987925
9.1,9.5,92.0,96.0,316.4745410874585
9.1,9.6,92.0,97.0,286.2592045086633
9.1,9.7,92.0,98.0,286.5513394660998
9.1,9.8,92.0,99.0,268.6715261535461
9.1,9.9,92.0,100.0,283.0302245291387
9.1,0.0,92.0,1.0,327.14725879848993
9.1,0.1,92.0,2.0,265.38254061184836
9.1,0.2,92.0,3.0,268.5557251193908
9.1,0.3,92.0,4.0,300.441179666791
9.1,0.4,92.0,5.0,276.43829842102605
9.1,0.5,92.0,6.0,272.1704262281204
9.1,0.6,92.0,7.0,259.5742451908176
9.1,0.7,92.0,8.0,296.5261283232209
9.1,0.8,92.0,9.0,249.32080276854109
9.1,0.9,92.0,10.0,259.8114204212251
9.1,1.0,92.0,11.0,270.6243566929945
9.1,1.1,92.0,12.0,296.1774720962845
9.1,1.2,92.0,13.0,291.15594844778246
9.1,1.3,92.0,14.0,310.5661333172637
9.1,1.4,92.0,15.0,334.5420584462509
9.1,1.5,92.0,16.0,272.6492149497092
9.1,1.6,92.0,17.0,303.19384259163854
9.1,1.7,92.0,18.0,313.628222944105
9.1,1.8,92.0,19.0,264.052497415834
9.1,1.9,92.0,20.0,235.01105464404947
9.1,2.0,92.0,21.0,281.03242445781495
9.1,2.1,92.0,22.0,264.23785286487015
9.1,2.2,92.0,23.0,277.5108696828504
9.1,2.3,92.0,24.0,308.19303453154635
9.1,2.4,92.0,25.0,262.40267140294264
9.1,2.5,92.0,26.0,277.9955921847195
9.1,2.6,92.0,27.0,250.02268446076275
9.1,2.7,92.0,28.0,320.5478318291668
9.1,2.8,92.0,29.0,287.0588760108262
9.1,2.9,92.0,30.0,271.16432258772306
9.1,3.0,92.0,31.0,270.2650343649688
9.1,3.1,92.0,32.0,310.43769715881615
9.1,3.2,92.0,33.0,271.19111017304317
9.1,3.3,92.0,34.0,293.436460892183
9.1,3.4,92.0,35.0,271.2544565599652
9.1,3.5,92.0,36.0,267.16018164319706
9.1,3.6,92.0,37.0,349.55080986020363
9.1,3.7,92.0,38.0,289.8822152070799
9.1,3.8,92.0,39.0,292.3281449439606
9.1,3.9,92.0,40.0,330.9567113607808
9.1,4.0,92.0,41.0,288.08894908841853
9.1,4.1,92.0,42.0,333.8000043400632
9.1,4.2,92.0,43.0,278.34532714268005
9.1,4.3,92.0,44.0,274.3109705008553
9.1,4.4,92.0,45.0,280.22122603619624
9.1,4.5,92.0,46.0,290.50296664548426
9.1,4.6,92.0,47.0,285.523707122536
9.1,4.7,92.0,48.0,366.07461433983303
9.1,4.8,92.0,49.0,250.94839834741862
9.1,4.9,92.0,50.0,273.7116426963593
9.1,5.0,92.0,51.0,270.4799462006785
9.1,5.1,92.0,52.0,257.79127539147294
9.1,5.2,92.0,53.0,257.61730051411826
9.1,5.3,92.0,54.0,287.51300109818084
9.1,5.4,92.0,55.0,281.367194750323
9.1,5.5,92.0,56.0,282.99361011806866
9.1,5.6,92.0,57.0,274.9921626789674
9.1,5.7,92.0,58.0,266.7043249479135
9.1,5.8,92.0,59.0,258.8376604250788
9.1,5.9,92.0,60.0,268.6804675140389
9.1,6.0,92.0,61.0,260.2377663049473
9.1,6.1,92.0,62.0,287.4475875670351
9.1,6.2,92.0,63.0,271.0710369926722
9.1,6.3,92.0,64.0,260.1602056991693
9.1,6.4,92.0,65.0,277.5088863790032
9.1,6.5,92.0,66.0,291.95627782894775
9.1,6.6,92.0,67.0,277.5494221710019
9.1,6.7,92.0,68.0,303.3066488128677
9.1,6.8,92.0,69.0,301.0156515367438
9.1,6.9,92.0,70.0,291.11485345814293
9.1,7.0,92.0,71.0,278.76217534289884
9.1,7.1,92.0,72.0,278.0459649866348
9.1,7.2,92.0,73.0,292.6224077783616
9.1,7.3,92.0,74.0,259.52800252072853
9.1,7.4,92.0,75.0,262.55337545440705
9.1,7.5,92.0,76.0,281.0507322231258
9.1,7.6,92.0,77.0,344.35051917458367
9.1,7.7,92.0,78.0,258.8068163775996
9.1,7.8,92.0,79.0,275.95023676923
9.1,7.9,92.0,80.0,283.881000519664
9.1,8.0,92.0,81.0,269.2387944316673
9.1,8.1,92.0,82.0,278.3562808171251
9.1,8.2,92.0,83.0,292.76242962549145
9.1,8.3,92.0,84.0,258.29425400150694
9.1,8.4,92.0,85.0,298.1149135644809
9.1,8.5,92.0,86.0,267.6670620736599
9.1,8.6,92.0,87.0,273.7125654447634
9.1,8.7,92.0,88.0,298.62592203690997
9.1,8.8,92.0,89.0,272.4610313427969
9.1,8.9,92.0,90.0,273.0174228280775
9.1,9.0,92.0,91.0,290.0942670111586
9.1,9.1,92.0,92.0,265.50097131642474
9.2,9.3,93.0,94.0,259.00785256600295
9.2,9.4,93.0,95.0,267.5582348539294
9.2,9.5,93.0,96.0,288.87516222125123
9.2,9.6,93.0,97.0,271.7295368176208
9.2,9.7,93.0,98.0,289.07731342535664
9.2,9.8,93.0,99.0,267.3006290476438
9.2,9.9,93.0,100.0,261.6124157528772
9.2,0.0,93.0,1.0,276.7857668777412
9.2,0.1,93.0,2.0,312.46555196786545
9.2,0.2,93.0,3.0,276.7264248001365
9.2,0.3,93.0,4.0,275.8338285958477
9.2,0.4,93.0,5.0,294.2256726006155
9.2,0.5,93.0,6.0,255.5191402418222
9.2,0.6,93.0,7.0,276.1657725123135
9.2,0.7,93.0,8.0,281.8340786754918
9.2,0.8,93.0,9.0,304.10356307239294
9.2,0.9,93.0,10.0,287.19463938040917
9.2,1.0,93.0,11.0,280.75219706442215
9.2,1.1,93.0,12.0,256.6965515126266
9.2,1.2,93.0,13.0,248.67212847524715
9.2,1.3,93.0,14.0,284.4497269209878
9.2,1.4,93.0,15.0,254.39596648397196
9.2,1.5,93.0,16.0,326.8992198976113
9.2,1.6,93.0,17.0,321.2718090672391
9.2,1.7,93.0,18.0,299.7648152173658
9.2,1.8,93.0,19.0,267.73063078020607
9.2,1.9,93.0,20.0,258.00991569165865
9.2,2.0,93.0,21.0,275.4560574676932
9.2,2.1,93.0,22.0,281.5067349135821
9.2,2.2,93.0,23.0,272.29522583981236
9.2,2.3,93.0,24.0,275.61470622976043
9.2,2.4,93.0,25.0,280.96559989852665
9.2,2.5,93.0,26.0,276.23676135897153
9.2,2.6,93.0,27.0,278.98682976667794
9.2,2.7,93.0,28.0,269.48846728407796
9.2,2.8,93.0,29.0,259.20058820876113
9.2,2.9,93.0,30.0,282.38067723493117
9.2,3.0,93.0,31.0,267.359119682761
9.2,3.1,93.0,32.0,268.5000133208708
9.2,3.2,93.0,33.0,289.06755310098083
9.2,3.3,93.0,34.0,281.263537656697
9.2,3.4,93.0,35.0,287.67355240348394
9.2,3.5,93.0,36.0,278.31657986910017
9.2,3.6,93.0,37.0,258.07743715199524
9.2,3.7,93.0,38.0,294.9902835543643
9.2,3.8,93.0,39.0,279.65479661939946
9.2,3.9,93.0,40.0,288.67516983210186
9.2,4.0,93.0,41.0,265.64567370565203
9.2,4.1,93.0,42.0,272.72339221927353
9.2,4.2,93.0,43.0,277.18443335204637
9.2,4.3,93.0,44.0,263.18323800250204
9.2,4.4,93.0,45.0,294.1923966169714
9.2,4.5,93.0,46.0,280.6649252263912
9.2,4.6,93.0,47.0,303.1612458938933
9.2,4.7,93.0,48.0,270.60358244077815
9.2,4.8,93.0,49.0,290.4280961564968
9.2,4.9,93.0,50.0,270.58589737825133
9.2,5.0,93.0,51.0,282.5472810179132
9.2,5.1,93.0,52.0,318.83951803697465
9.2,5.2,93.0,53.0,252.1545361191764
9.2,5.3,93.0,54.0,278.59567814168173
9.2,5.4,93.0,55.0,256.33060851278714
9.2,5.5,93.0,56.0,342.814573965828
9.2,5.6,93.0,57.0,298.9623867577476
9.2,5.7,93.0,58.0,274.0343203179632
9.2,5.8,93.0,59.0,275.1934042246846
9.2,5.9,93.0,60.0,282.10050526234136
9.2,6.0,93.0,61.0,259.9994269656242
9.2,6.1,93.0,62.0,257.514077656221
9.2,6.2,93.0,63.0,284.01962653136565
9.2,6.3,93.0,64.0,288.3383968102277
9.2,6.4,93.0,65.0,291.8583133654118
9.2,6.5,93.0,66.0,291.2845512966764
9.2,6.6,93.0,67.0,276.80660397806275
9.2,6.7,93.0,68.0,280.0917631502157
9.2,6.8,93.0,69.0,430.8146391290568
9.2,6.9,93.0,70.0,280.5000096774238
9.2,7.0,93.0,71.0,286.66488812261457
9.2,7.1,93.0,72.0,267.31444234669436
9.2,7.2,93.0,73.0,274.8377747708725
9.2,7.3,93.0,74.0,273.8888509789924
9.2,7.4,93.0,75.0,320.9623019653667
9.2,7.5,93.0,76.0,270.2752853615427
9.2,7.6,93.0,77.0,301.79304846731173
9.2,7.7,93.0,78.0,275.7113099469034
9.2,7.8,93.0,79.0,250.0892394045599
9.2,7.9,93.0,80.0,278.48899980836404
9.2,8.0,93.0,81.0,282.0240603135504
9.2,8.1,93.0,82.0,270.4222738227725
9.2,8.2,93.0,83.0,282.35716190231864
9.2,8.3,93.0,84.0,282.76029715653084
9.2,8.4,93.0,85.0,304.803541214873
9.2,8.5,93.0,86.0,274.21046894252055
9.2,8.6,93.0,87.0,284.9019638331036
9.2,8.7,93.0,88.0,270.0661781424493
9.2,8.8,93.0,89.0,247.3705575791861
9.2,8.9,93.0,90.0,274.0926556066048
9.2,9.0,93.0,91.0,287.9454352801462
9.2,9.1,93.0,92.0,277.1969950219646
9.2,9.2,93.0,93.0,255.2150312481824
9.3,9.4,94.0,95.0,271.7631064473912
9.3,9.5,94.0,96.0,260.687842559833
9.3,9.6,94.0,97.0,252.7887807675123
9.3,9.7,94.0,98.0,270.27287487585716
9.3,9.8,94.0,99.0,284.21295071898834
9.3,9.9,94.0,100.0,267.7403156610022
9.3,0.0,94.0,1.0,258.3874118107124
9.3,0.1,94.0,2.0,316.35413215354015
9.3,0.2,94.0,3.0,277.3524189561289
9.3,0.3,94.0,4.0,275.1576788163998
9.3,0.4,94.0,5.0,271.5310870908
9.3,0.5,94.0,6.0,284.1757592343001
9.3,0.6,94.0,7.0,277.9811167933975
9.3,0.7,94.0,8.0,264.9234336381137
9.3,0.8,94.0,9.0,273.4071745865345
9.3,0.9,94.0,10.0,297.69464475540144
9.3,1.0,94.0,11.0,265.58710155789964
9.3,1.1,94.0,12.0,286.9221009257731
9.3,1.2,94.0,13.0,272.20942172191513
9.3,1.3,94.0,14.0,256.1618253395109
9.3,1.4,94.0,15.0,279.4356993228565
9.3,1.5,94.0,16.0,265.2127223732977
9.3,1.6,94.0,17.0,291.9127028827394
9.3,1.7,94.0,18.0,260.5810762213297
9.3,1.8,94.0,19.0,263.9870993847775
9.3,1.9,94.0,20.0,293.14553576622427
9.3,2.0,94.0,21.0,283.2114800189164
9.3,2.1,94.0,22.0,276.8716972303634
9.3,2.2,94.0,23.0,295.83167239304197
9.3,2.3,94.0,24.0,271.55984057956005
9.3,2.4,94.0,25.0,277.8482650068696
9.3,2.5,94.0,26.0,282.86482967815937
9.3,2.6,94.0,27.0,273.50340820442034
9.3,2.7,94.0,28.0,267.42751106885794
9.3,2.8,94.0,29.0,264.106949707348
9.3,2.9,94.0,30.0,286.9904932172864
9.3,3.0,94.0,31.0,260.4986444825459
9.3,3.1,94.0,32.0,327.46712889789075
9.3,3.2,94.0,33.0,299.14941857248033
9.3,3.3,94.0,34.0,270.7890156087398
9.3,3.4,94.0,35.0,282.1852730042704
9.3,3.5,94.0,36.0,285.67538091885893
9.3,3.6,94.0,37.0,272.332359395598
9.3,3.7,94.0,38.0,265.40986849872144
9.3,3.8,94.0,39.0,278.1019365852939
9.3,3.9,94.0,40.0,306.5513784443974
9.3,4.0,94.0,41.0,295.06870769796467
9.3,4.1,94.0,42.0,285.1933877058991
9.3,4.2,94.0,43.0,244.61445093068917
9.3,4.3,94.0,44.0,282.7162279571297
9.3,4.4,94.0,45.0,298.6824498459687
9.3,4.5,94.0,46.0,256.5766827130749
9.3,4.6,94.0,47.0,291.40593867571266
9.3,4.7,94.0,48.0,368.3672164925219
9.3,4.8,94.0,49.0,301.07367685973736
9.3,4.9,94.0,50.0,296.86435638005645
9.3,5.0,94.0,51.0,280.4267742833956
9.3,5.1,94.0,52.0,269.97192267373714
9.3,5.2,94.0,53.0,275.173975616824
9.3,5.3,94.0,54.0,283.90209610960534
9.3,5.4,94.0,55.0,303.8907151217091
9.3,5.5,94.0,56.0,272.82860606213836
9.3,5.6,94.0,57.0,286.15283775072226
9.3,5.7,94.0,58.0,275.45034175898036
9.3,5.8,94.0,59.0,293.8587152303362
9.3,5.9,94.0,60.0,283.7926837032469
9.3,6.0,94.0,61.0,284.2897592345251
9.3,6.1,94.0,62.0,291.08425328811376
9.3,6.2,94.0,63.0,307.31807129008416
9.3,6.3,94.0,64.0,277.93817333626356
9.3,6.4,94.0,65.0,267.64013772264934
9.3,6.5,94.0,66.0,319.6939591730415
9.3,6.6,94.0,67.0,260.9058183489363
9.3,6.7,94.0,68.0,280.2010920373102
9.3,6.8,94.0,69.0,268.70972069853684
9.3,6.9,94.0,70.0,281.24905208184873
9.3,7.0,94.0,71.0,263.65203813480224
9.3,7.1,94.0,72.0,264.2780969241728
9.3,7.2,94.0,73.0,275.40853692601286
9.3,7.3,94.0,74.0,280.73552714126424
9.3,7.4,94.0,75.0,266.34041273273414
9.3,7.5,94.0,76.0,266.12543917931407
9.3,7.6,94.0,77.0,285.3841124185405
9.3,7.7,94.0,78.0,306.27210013516293
9.3,7.8,94.0,79.0,243.03803026683866
9.3,7.9,94.0,80.0,269.7289611418995
9.3,8.0,94.0,81.0,252.29546635069713
9.3,8.1,94.0,82.0,296.49768130376407
9.3,8.2,94.0,83.0,279.70629088940376
9.3,8.3,94.0,84.0,286.15921254976746
9.3,8.4,94.0,85.0,284.8865690408862
9.3,8.5,94.0,86.0,290.41849866452924
9.3,8.6,94.0,87.0,297.1723486718829
9.3,8.7,94.0,88.0,271.50824657751537
9.3,8.8,94.0,89.0,248.35253489055555
9.3,8.9,94.0,90.0,285.95121904218314
9.3,9.0,94.0,91.0,269.6777860214837
9.3,9.1,94.0,92.0,281.6504109428833
9.3,9.2,94.0,93.0,273.86375929639627
9.3,9.3,94.0,94.0,262.54412834087753
9.4,9.5,95.0,96.0,262.22125042824877
9.4,9.6,95.0,97.0,273.4538050383763
9.4,9.7,95.0,98.0,272.57723497640245
9.4,9.8,95.0,99.0,311.1742376588007
9.4,9.9,95.0,100.0,286.3505631247088
9.4,0.0,95.0,1.0,265.673827729933
9.4,0.1,95.0,2.0,263.3773485166945
9.4,0.2,95.0,3.0,255.57813350783303
9.4,0.3,95.0,4.0,332.30547294234174
9.4,0.4,95.0,5.0,294.99360989997473
9.4,0.5,95.0,6.0,265.49823648831847
9.4,0.6,95.0,7.0,292.37236334605785
9.4,0.7,95.0,8.0,300.421549881306
9.4,0.8,95.0,9.0,309.06434359862357
9.4,0.9,95.0,10.0,288.73064452374695
9.4,1.0,95.0,11.0,293.9080222044318
9.4,1.1,95.0,12.0,249.84498143606956
9.4,1.2,95.0,13.0,257.23158131790814
9.4,1.3,95.0,14.0,267.62754704690354
9.4,1.4,95.0,15.0,261.55562223580705
9.4,1.5,95.0,16.0,300.1438364030966
9.4,1.6,95.0,17.0,280.8692386661553
9.4,1.7,95.0,18.0,288.82868905298216
9.4,1.8,95.0,19.0,288.152566964641
9.4,1.9,95.0,20.0,297.3441759928166
9.4,2.0,95.0,21.0,255.23750111510876
9.4,2.1,95.0,22.0,287.60913493052726
9.4,2.2,95.0,23.0,267.19591118695524
9.4,2.3,95.0,24.0,268.592482970357
9.4,2.4,95.0,25.0,283.8203658828796
9.4,2.5,95.0,26.0,304.31873488217246
9.4,2.6,95.0,27.0,263.8896839404
9.4,2.7,95.0,28.0,269.46437904791776
9.4,2.8,95.0,29.0,308.6225825820117
9.4,2.9,95.0,30.0,264.8513248029722
9.4,3.0,95.0,31.0,293.8119172421052
9.4,3.1,95.0,32.0,262.22555904394625
9.4,3.2,95.0,33.0,277.2444205474126
9.4,3.3,95.0,34.0,280.330233348989
9.4,3.4,95.0,35.0,308.0904207136378
9.4,3.5,95.0,36.0,268.6125282235716
9.4,3.6,95.0,37.0,283.0319632016283
9.4,3.7,95.0,38.0,265.74277292403923
9.4,3.8,95.0,39.0,258.4123866138049
9.4,3.9,95.0,40.0,363.74028531069325
9.4,4.0,95.0,41.0,297.15915677523424
9.4,4.1,95.0,42.0,295.2665370341265
9.4,4.2,95.0,43.0,285.34243046311053
9.4,4.3,95.0,44.0,303.80328607353323
9.4,4.4,95.0,45.0,249.18870913678964
9.4,4.5,95.0,46.0,266.71670658119433
9.4,4.6,95.0,47.0,275.6366992293132
9.4,4.7,95.0,48.0,321.4203786145318
9.4,4.8,95.0,49.0,263.2807411946798
9.4,4.9,95.0,50.0,266.5057883303506
9.4,5.0,95.0,51.0,270.1682342649073
9.4,5.1,95.0,52.0,281.38367584236516
9.4,5.2,95.0,53.0,341.2375281494484
9.4,5.3,95.0,54.0,303.61852545461926
9.4,5.4,95.0,55.0,281.66391252787724
9.4,5.5,95.0,56.0,266.5700615386978
9.4,5.6,95.0,57.0,265.7947819412424
9.4,5.7,95.0,58.0,267.500156651739
9.4,5.8,95.0,59.0,315.9237184425023
9.4,5.9,95.0,60.0,253.53777171167417
9.4,6.0,95.0,61.0,269.1245611084166
9.4,6.1,95.0,62.0,280.61234007778563
9.4,6.2,95.0,63.0,250.55656331881917
9.4,6.3,95.0,64.0,300.99601188942347
9.4,6.4,95.0,65.0,278.90380981443604
9.4,6.5,95.0,66.0,318.01952928877483
9.4,6.6,95.0,67.0,282.9106374995489
9.4,6.7,95.0,68.0,239.66481233571918
9.4,6.8,95.0,69.0,279.3493771824213
9.4,6.9,95.0,70.0,277.55071400633796
9.4,7.0,95.0,71.0,312.16369497984294
9.4,7.1,95.0,72.0,283.16849188656226
9.4,7.2,95.0,73.0,289.4367522701447
9.4,7.3,95.0,74.0,273.88401906434115
9.4,7.4,95.0,75.0,266.73488284160874
9.4,7.5,95.0,76.0,280.6286155771085
9.4,7.6,95.0,77.0,269.0586530452152
9.4,7.7,95.0,78.0,313.3423482043554
9.4,7.8,95.0,79.0,318.11063627444776
9.4,7.9,95.0,80.0,276.0120415314805
9.4,8.0,95.0,81.0,273.22585217665426
9.4,8.1,95.0,82.0,275.4532654974366
9.4,8.2,95.0,83.0,270.59678114981006
9.4,8.3,95.0,84.0,299.3887975593313
9.4,8.4,95.0,85.0,319.4347861520382
9.4,8.5,95.0,86.0,277.30933636634467
9.4,8.6,95.0,87.0,298.60017242003124
9.4,8.7,95.0,88.0,269.1497260758773
9.4,8.8,95.0,89.0,271.94312807015484
9.4,8.9,95.0,90.0,310.36467437814923
9.4,9.0,95.0,91.0,268.0035310170266
9.4,9.1,95.0,92.0,262.080888882081
9.4,9.2,95.0,93.0,273.33525319856676
9.4,9.3,95.0,94.0,287.331478133713
9.4,9.4,95.0,95.0,271.9942968276901
9.5,9.6,96.0,97.0,265.81808925890664
9.5,9.7,96.0,98.0,272.74878180381353
9.5,9.8,96.0,99.0,285.26947963899636
9.5,9.9,96.0,100.0,295.1550787679545
9.5,0.0,96.0,1.0,260.3362176544001
9.5,0.1,96.0,2.0,254.58415445304468
9.5,0.2,96.0,3.0,297.1288879017836
9.5,0.3,96.0,4.0,295.70415318504934
9.5,0.4,96.0,5.0,288.858536866545
9.5,0.5,96.0,6.0,281.2749864189181
9.5,0.6,96.0,7.0,291.66428427290197
9.5,0.7,96.0,8.0,347.4790339426201
9.5,0.8,96.0,9.0,276.78793104482816
9.5,0.9,96.0,10.0,260.9149805264366
9.5,1.0,96.0,11.0,257.0960295335187
9.5,1.1,96.0,12.0,295.06292382836284
9.5,1.2,96.0,13.0,282.109117876115
9.5,1.3,96.0,14.0,267.48892129752835
9.5,1.4,96.0,15.0,341.69690082422244
9.5,1.5,96.0,16.0,269.3726373846287
9.5,1.6,96.0,17.0,276.9727418488697
9.5,1.7,96.0,18.0,273.00205295541997
9.5,1.8,96.0,19.0,258.4208531891217
9.5,1.9,96.0,20.0,278.73295197805237
9.5,2.0,96.0,21.0,264.8479177219146
9.5,2.1,96.0,22.0,264.8277019661777
9.5,2.2,96.0,23.0,252.7766222287894
9.5,2.3,96.0,24.0,274.3949333407908
9.5,2.4,96.0,25.0,300.79151772147515
9.5,2.5,96.0,26.0,237.58518525479272
9.5,2.6,96.0,27.0,276.7522195377543
9.5,2.7,96.0,28.0,292.5962884549484
9.5,2.8,96.0,29.0,292.56715876426716
9.5,2.9,96.0,30.0,286.68434908270825
9.5,3.0,96.0,31.0,264.289912400129
9.5,3.1,96.0,32.0,312.7072928572541
9.5,3.2,96.0,33.0,292.9058567805875
9.5,3.3,96.0,34.0,303.6337670846112
9.5,3.4,96.0,35.0,261.83291339603556
9.5,3.5,96.0,36.0,279.2231380052719
9.5,3.6,96.0,37.0,285.96168031120555
9.5,3.7,96.0,38.0,292.48797101463845
9.5,3.8,96.0,39.0,258.891289515722
9.5,3.9,96.0,40.0,258.57717315981023
9.5,4.0,96.0,41.0,299.54934715614723
9.5,4.1,96.0,42.0,274.8671806113486
9.5,4.2,96.0,43.0,296.44673421264685
9.5,4.3,96.0,44.0,278.3011547435837
9.5,4.4,96.0,45.0,306.35566754248345
9.5,4.5,96.0,46.0,270.07918554304695
9.5,4.6,96.0,47.0,272.5832287178493
9.5,4.7,96.0,48.0,280.7743897167991
9.5,4.8,96.0,49.0,294.330516814539
9.5,4.9,96.0,50.0,295.49918435825913
9.5,5.0,96.0,51.0,307.2565457954538
9.5,5.1,96.0,52.0,289.4998432016609
9.5,5.2,96.0,53.0,277.09470735439896
9.5,5.3,96.0,54.0,271.1669211301623
9.5,5.4,96.0,55.0,361.14669260103454
9.5,5.5,96.0,56.0,282.38254579849684
9.5,5.6,96.0,57.0,279.02664914552633
9.5,5.7,96.0,58.0,274.3674597388079
9.5,5.8,96.0,59.0,311.6259202916163
9.5,5.9,96.0,60.0,335.1685726647802
9.5,6.0,96.0,61.0,262.90304688513675
9.5,6.1,96.0,62.0,264.00624404774936
9.5,6.2,96.0,63.0,300.1578543627479
9.5,6.3,96.0,64.0,291.27795060213344
9.5,6.4,96.0,65.0,265.0104645873003
9.5,6.5,96.0,66.0,295.83075856392117
9.5,6.6,96.0,67.0,311.39546944234667
9.5,6.7,96.0,68.0,261.8653349515914
9.5,6.8,96.0,69.0,287.0728472359732
9.5,6.9,96.0,70.0,284.4887317710064
9.5,7.0,96.0,71.0,286.6217710517584
9.5,7.1,96.0,72.0,285.8208588459587
9.5,7.2,96.0,73.0,258.84212224382065
9.5,7.3,96.0,74.0,274.7390984038709
9.5,7.4,96.0,75.0,270.7499494759084
9.5,7.5,96.0,76.0,262.25702948152855
9.5,7.6,96.0,77.0,291.6404414698932
9.5,7.7,96.0,78.0,276.21674997503055
9.5,7.8,96.0,79.0,247.94505834929774
9.5,7.9,96.0,80.0,282.25534967909357
9.5,8.0,96.0,81.0,292.0480597335122
9.5,8.1,96.0,82.0,275.13738784777007
9.5,8.2,96.0,83.0,262.91328949982875
9.5,8.3,96.0,84.0,290.6354883979905
9.5,8.4,96.0,85.0,266.9144698722892
9.5,8.5,96.0,86.0,289.4142224478236
9.5,8.6,96.0,87.0,272.4625333831482
9.5,8.7,96.0,88.0,244.95067963905132
9.5,8.8,96.0,89.0,273.065948556302
9.5,8.9,96.0,90.0,263.2180574048447
9.5,9.0,96.0,91.0,478.50117500279106
9.5,9.1,96.0,92.0,291.4486980846366
9.5,9.2,96.0,93.0,304.38658937847566
9.5,9.3,96.0,94.0,297.9962451288054
9.5,9.4,96.0,95.0,271.14031941870843
9.5,9.5,96.0,96.0,261.40285739851794
9.6,9.7,97.0,98.0,289.99764173308057
9.6,9.8,97.0,99.0,281.65329630081436
9.6,9.9,97.0,100.0,291.9454285350805
9.6,0.0,97.0,1.0,281.5057470448294
9.6,0.1,97.0,2.0,278.1019794386827
9.6,0.2,97.0,3.0,421.4947265403239
9.6,0.3,97.0,4.0,253.17965587180285
9.6,0.4,97.0,5.0,287.0650879401152
9.6,0.5,97.0,6.0,283.3505348005938
9.6,0.6,97.0,7.0,341.49121822893926
9.6,0.7,97.0,8.0,264.9362163049706
9.6,0.8,97.0,9.0,310.5614761722403
9.6,0.9,97.0,10.0,304.8359869298498
9.6,1.0,97.0,11.0,269.87018499635855
9.6,1.1,97.0,12.0,257.1311492504434
9.6,1.2,97.0,13.0,265.9566893691709
9.6,1.3,97.0,14.0,315.19780457877295
9.6,1.4,97.0,15.0,302.63737661571344
9.6,1.5,97.0,16.0,420.4035072435191
9.6,1.6,97.0,17.0,283.46673785896115
9.6,1.7,97.0,18.0,291.4452318434148
9.6,1.8,97.0,19.0,247.8774171245604
9.6,1.9,97.0,20.0,262.8200457755671
9.6,2.0,97.0,21.0,252.1317740161286
9.6,2.1,97.0,22.0,281.46407070614424
9.6,2.2,97.0,23.0,273.5068648986353
9.6,2.3,97.0,24.0,277.0314008551064
9.6,2.4,97.0,25.0,265.0741195170091
9.6,2.5,97.0,26.0,277.8133729129625
9.6,2.6,97.0,27.0,268.78799332876514
9.6,2.7,97.0,28.0,267.06889433565664
9.6,2.8,97.0,29.0,284.04817360237735
9.6,2.9,97.0,30.0,308.05872628190815
9.6,3.0,97.0,31.0,288.8880960466805
9.6,3.1,97.0,32.0,266.62555738461896
9.6,3.2,97.0,33.0,292.28616488197036
9.6,3.3,97.0,34.0,285.6266258925747
9.6,3.4,97.0,35.0,288.4147619366777
9.6,3.5,97.0,36.0,276.5626754954191
9.6,3.6,97.0,37.0,266.91696936715886
9.6,3.7,97.0,38.0,277.21416208182876
9.6,3.8,97.0,39.0,259.2831642695107
9.6,3.9,97.0,40.0,263.44806115831466
9.6,4.0,97.0,41.0,253.1986073976773
9.6,4.1,97.0,42.0,303.4764843305869
9.6,4.2,97.0,43.0,274.70612345714295
9.6,4.3,97.0,44.0,257.59486120420905
9.6,4.4,97.0,45.0,274.39442717092896
9.6,4.5,97.0,46.0,292.35241970509395
9.6,4.6,97.0,47.0,268.31114122566873
9.6,4.7,97.0,48.0,265.02808376131543
9.6,4.8,97.0,49.0,274.49360433115294
9.6,4.9,97.0,50.0,289.8356607747243
9.6,5.0,97.0,51.0,271.56971929298595
9.6,5.1,97.0,52.0,267.54585388806555
9.6,5.2,97.0,53.0,287.7608380232827
9.6,5.3,97.0,54.0,302.6799299509753
9.6,5.4,97.0,55.0,276.06805816654924
9.6,5.5,97.0,56.0,279.0827204010076
9.6,5.6,97.0,57.0,287.5384156878481
9.6,5.7,97.0,58.0,261.78743904837745
9.6,5.8,97.0,59.0,271.5301289345773
9.6,5.9,97.0,60.0,286.7723543179259
9.6,6.0,97.0,61.0,275.14095835883666
9.6,6.1,97.0,62.0,273.10200961505626
9.6,6.2,97.0,63.0,277.2224329257287
9.6,6.3,97.0,64.0,276.45326687324757
9.6,6.4,97.0,65.0,281.0432083023748
9.6,6.5,97.0,66.0,282.623923154533
9.6,6.6,97.0,67.0,249.53729839582294
9.6,6.7,97.0,68.0,301.9417676506324
9.6,6.8,97.0,69.0,270.09441851702854
9.6,6.9,97.0,70.0,298.1525650285895
9.6,7.0,97.0,71.0,248.03517098749003
9.6,7.1,97.0,72.0,300.05022212713135
9.6,7.2,97.0,73.0,287.11720420206586
9.6,7.3,97.0,74.0,255.9130286812738
9.6,7.4,97.0,75.0,300.7366621760015
9.6,7.5,97.0,76.0,278.5254367766797
9.6,7.6,97.0,77.0,278.8121688190871
9.6,7.7,97.0,78.0,279.2363143599549
9.6,7.8,97.0,79.0,259.80964881086805
9.6,7.9,97.0,80.0,266.7548056269922
9.6,8.0,97.0,81.0,297.2888312126898
9.6,8.1,97.0,82.0,267.297432010821
9.6,8.2,97.0,83.0,268.68521405114166
9.6,8.3,97.0,84.0,291.8601856211726
9.6,8.4,97.0,85.0,296.9451776976931
9.6,8.5,97.0,86.0,326.1959742911357
9.6,8.6,97.0,87.0,273.9177127740083
9.6,8.7,97.0,88.0,244.96065105734903
9.6,8.8,97.0,89.0,286.84507026112385
9.6,8.9,97.0,90.0,257.6021177393849
9.6,9.0,97.0,91.0,252.24750235119168
9.6,9.1,97.0,92.0,298.3940491195914
9.6,9.2,97.0,93.0,255.78631912539373
9.6,9.3,97.0,94.0,298.3007368666419
9.6,9.4,97.0,95.0,273.40772401889365
9.6,9.5,97.0,96.0,301.22243764810673
9.6,9.6,97.0,97.0,375.14994909963434
9.7,9.8,98.0,99.0,272.0385975665914
9.7,9.9,98.0,100.0,279.2293560310821
9.7,0.0,98.0,1.0,242.45741681567088
9.7,0.1,98.0,2.0,290.95323020759145
9.7,0.2,98.0,3.0,280.94628272226487
9.7,0.3,98.0,4.0,277.9554239916544
9.7,0.4,98.0,5.0,276.3360711711032
9.7,0.5,98.0,6.0,283.8831533083642
9.7,0.6,98.0,7.0,302.7963132226651
9.7,0.7,98.0,8.0,283.8873145969037
9.7,0.8,98.0,9.0,261.6210501857921
9.7,0.9,98.0,10.0,265.3309778956591
9.7,1.0,98.0,11.0,262.6396387396061
9.7,1.1,98.0,12.0,284.1662168492361
9.7,1.2,98.0,13.0,294.95585561408944
9.7,1.3,98.0,14.0,313.1415465915127
9.7,1.4,98.0,15.0,273.42991263536624
9.7,1.5,98.0,16.0,300.8220258294339
9.7,1.6,98.0,17.0,304.75330957854555
9.7,1.7,98.0,18.0,285.92060466570274
9.7,1.8,98.0,19.0,268.8253926022894
9.7,1.9,98.0,20.0,276.127995806968
9.7,2.0,98.0,21.0,285.60885599672974
9.7,2.1,98.0,22.0,271.5697992225059
9.7,2.2,98.0,23.0,259.70177331633704
9.7,2.3,98.0,24.0,306.16369491879914
9.7,2.4,98.0,25.0,278.6373170494113
9.7,2.5,98.0,26.0,280.6163952889999
9.7,2.6,98.0,27.0,250.1117101158034
9.7,2.7,98.0,28.0,272.9573868934451
9.7,2.8,98.0,29.0,287.1100908991781
9.7,2.9,98.0,30.0,274.1250342825647
9.7,3.0,98.0,31.0,270.3547856505613
9.7,3.1,98.0,32.0,253.195524537007
9.7,3.2,98.0,33.0,276.2564000232365
9.7,3.3,98.0,34.0,265.305646045142
9.7,3.4,98.0,35.0,281.57588666212166
9.7,3.5,98.0,36.0,280.00233378673875
9.7,3.6,98.0,37.0,296.3155363444282
9.7,3.7,98.0,38.0,276.07476560530574
9.7,3.8,98.0,39.0,266.9784381748793
9.7,3.9,98.0,40.0,318.679597614303
9.7,4.0,98.0,41.0,562.4420647819775
9.7,4.1,98.0,42.0,254.4893985827824
9.7,4.2,98.0,43.0,302.95266695101583
9.7,4.3,98.0,44.0,306.44089561671524
9.7,4.4,98.0,45.0,276.5092265024568
9.7,4.5,98.0,46.0,268.94937030350405
9.7,4.6,98.0,47.0,276.90174037352136
9.7,4.7,98.0,48.0,285.0621339354871
9.7,4.8,98.0,49.0,270.74976022245255
9.7,4.9,98.0,50.0,265.2333964942963
9.7,5.0,98.0,51.0,315.85751844223347
9.7,5.1,98.0,52.0,257.39043577049296
9.7,5.2,98.0,53.0,283.46870546806133
9.7,5.3,98.0,54.0,268.5297479848411
9.7,5.4,98.0,55.0,283.0518181233365
9.7,5.5,98.0,56.0,273.9224048776841
9.7,5.6,98.0,57.0,287.346397826732
9.7,5.7,98.0,58.0,272.4161887410215
9.7,5.8,98.0,59.0,254.77229414882802
9.7,5.9,98.0,60.0,283.71224844496805
9.7,6.0,98.0,61.0,271.39189229536856
9.7,6.1,98.0,62.0,261.7314703408753
9.7,6.2,98.0,63.0,286.5412295767679
9.7,6.3,98.0,64.0,261.1700987629066
9.7,6.4,98.0,65.0,266.5513968913927
9.7,6.5,98.0,66.0,309.65302196252486
9.7,6.6,98.0,67.0,261.706354422515
9.7,6.7,98.0,68.0,280.2275697653607
9.7,6.8,98.0,69.0,315.7869773911139
9.7,6.9,98.0,70.0,277.1903099405363
9.7,7.0,98.0,71.0,305.6547704665865
9.7,7.1,98.0,72.0,317.7490491328375
9.7,7.2,98.0,73.0,285.77604654052783
9.7,7.3,98.0,74.0,282.9199182747442
9.7,7.4,98.0,75.0,291.28592257510377
9.7,7.5,98.0,76.0,271.3048139580312
9.7,7.6,98.0,77.0,268.72804773172146
9.7,7.7,98.0,78.0,256.43552993284624
9.7,7.8,98.0,79.0,262.7295852531176
9.7,7.9,98.0,80.0,254.91785833293767
9.7,8.0,98.0,81.0,256.84881060345236
9.7,8.1,98.0,82.0,285.1583610159318
9.7,8.2,98.0,83.0,263.83748024634616
9.7,8.3,98.0,84.0,304.03044196668
9.7,8.4,98.0,85.0,311.2384986848328
9.7,8.5,98.0,86.0,262.7686846905865
9.7,8.6,98.0,87.0,309.4490252333527
9.7,8.7,98.0,88.0,277.51526360738404
9.7,8.8,98.0,89.0,284.7401108943144
9.7,8.9,98.0,90.0,261.1073778035256
9.7,9.0,98.0,91.0,257.8031158635979
9.7,9.1,98.0,92.0,268.58001670797375
9.7,9.2,98.0,93.0,275.99367668528726
9.7,9.3,98.0,94.0,290.84941737222607
9.7,9.4,98.0,95.0,288.24434527207507
9.7,9.5,98.0,96.0,295.65835542153974
9.7,9.6,98.0,97.0,305.8238013352381
9.7,9.7,98.0,98.0,263.0911277351518
9.8,9.9,99.0,100.0,275.38445872989445
9.8,0.0,99.0,1.0,300.20309568839
9.8,0.1,99.0,2.0,275.48353220983836
9.8,0.2,99.0,3.0,300.0719500891619
9.8,0.3,99.0,4.0,254.5233922465603
9.8,0.4,99.0,5.0,273.5491752611125
9.8,0.5,99.0,6.0,291.21731717612585
9.8,0.6,99.0,7.0,306.36401335143506
9.8,0.7,99.0,8.0,313.3564575980099
9.8,0.8,99.0,9.0,284.1965700375846
9.8,0.9,99.0,10.0,291.2203815386012
9.8,1.0,99.0,11.0,296.7003963510403
9.8,1.1,99.0,12.0,289.0232590353476
9.8,1.2,99.0,13.0,261.9941077078064
9.8,1.3,99.0,14.0,276.9476686411994
9.8,1.4,99.0,15.0,308.5705008973182
9.8,1.5,99.0,16.0,281.7800486544393
9.8,1.6,99.0,17.0,289.5590412145841
9.8,1.7,99.0,18.0,255.93936477177758
9.8,1.8,99.0,19.0,277.02913545051734
9.8,1.9,99.0,20.0,285.2000404509925
9.8,2.0,99.0,21.0,283.33675820151234
9.8,2.1,99.0,22.0,261.4334626116544
9.8,2.2,99.0,23.0,291.0208958634174
9.8,2.3,99.0,24.0,297.72176932097636
9.8,2.4,99.0,25.0,335.31845788446043
9.8,2.5,99.0,26.0,298.5120087809319
9.8,2.6,99.0,27.0,282.5357988582985
9.8,2.7,99.0,28.0,275.0853679296913
9.8,2.8,99.0,29.0,304.37888401490653
9.8,2.9,99.0,30.0,275.52403359027676
9.8,3.0,99.0,31.0,291.28051232943625
9.8,3.1,99.0,32.0,279.5185263461755
9.8,3.2,99.0,33.0,260.7825017885607
9.8,3.3,99.0,34.0,286.9807279749301
9.8,3.4,99.0,35.0,284.6770842184967
9.8,3.5,99.0,36.0,327.8018642560775
9.8,3.6,99.0,37.0,287.8800451174392
9.8,3.7,99.0,38.0,248.84608577868556
9.8,3.8,99.0,39.0,304.65019313330174
9.8,3.9,99.0,40.0,273.9242015396464
9.8,4.0,99.0,41.0,334.1730956042787
9.8,4.1,99.0,42.0,282.75459341465165
9.8,4.2,99.0,43.0,284.8012744988877
9.8,4.3,99.0,44.0,277.3480192102918
9.8,4.4,99.0,45.0,280.8051610294587
9.8,4.5,99.0,46.0,294.5408534780333
9.8,4.6,99.0,47.0,271.72697492801535
9.8,4.7,99.0,48.0,292.9046663826956
9.8,4.8,99.0,49.0,307.85812832586123
9.8,4.9,99.0,50.0,260.1588391107124
9.8,5.0,99.0,51.0,280.0376764411283
9.8,5.1,99.0,52.0,251.27107921217745
9.8,5.2,99.0,53.0,271.57315385359857
9.8,5.3,99.0,54.0,270.41219321264686
9.8,5.4,99.0,55.0,287.07065996996164
9.8,5.5,99.0,56.0,311.70150828191123
9.8,5.6,99.0,57.0,294.9267427761513
9.8,5.7,99.0,58.0,292.89434204528163
9.8,5.8,99.0,59.0,266.3224240334216
9.8,5.9,99.0,60.0,263.64792867503667
9.8,6.0,99.0,61.0,288.2887879901495
9.8,6.1,99.0,62.0,273.38879426337496
9.8,6.2,99.0,63.0,309.738881484153
9.8,6.3,99.0,64.0,343.5740130939944
9.8,6.4,99.0,65.0,278.3314926546921
9.8,6.5,99.0,66.0,274.05965145114425
9.8,6.6,99.0,67.0,291.249693060871
9.8,6.7,99.0,68.0,264.0237520630434
9.8,6.8,99.0,69.0,285.1733246406257
9.8,6.9,99.0,70.0,249.57114124105402
9.8,7.0,99.0,71.0,274.3665426520762
9.8,7.1,99.0,72.0,294.28518363562193
9.8,7.2,99.0,73.0,290.23133204984043
9.8,7.3,99.0,74.0,296.2716135910849
9.8,7.4,99.0,75.0,302.361641035651
9.8,7.5,99.0,76.0,269.6614174525167
9.8,7.6,99.0,77.0,278.22772792929567
9.8,7.7,99.0,78.0,296.7648737694439
9.8,7.8,99.0,79.0,275.4507977067914
9.8,7.9,99.0,80.0,279.82263961092576
9.8,8.0,99.0,81.0,281.48162081684313
9.8,8.1,99.0,82.0,285.94866236369614
9.8,8.2,99.0,83.0,263.8239357230976
9.8,8.3,99.0,84.0,289.58823989369296
9.8,8.4,99.0,85.0,293.8800924491947
9.8,8.5,99.0,86.0,287.5611563931338
9.8,8.6,99.0,87.0,274.9319217285065
9.8,8.7,99.0,88.0,428.40234746454087
9.8,8.8,99.0,89.0,281.20477309291755
9.8,8.9,99.0,90.0,288.3736874056659
9.8,9.0,99.0,91.0,268.56924533166017
9.8,9.1,99.0,92.0,280.059308888174
9.8,9.2,99.0,93.0,298.89995020700246
9.8,9.3,99.0,94.0,281.4091401923005
9.8,9.4,99.0,95.0,260.6583458310432
9.8,9.5,99.0,96.0,271.3313635011216
9.8,9.6,99.0,97.0,280.0417622107766
9.8,9.7,99.0,98.0,295.0208443382684
9.8,9.8,99.0,99.0,311.1249429014771
9.9,0.0,100.0,1.0,305.95724478463967
9.9,0.1,100.0,2.0,280.6211043179228
9.9,0.2,100.0,3.0,270.15821921996013
9.9,0.3,100.0,4.0,259.6866300046663
9.9,0.4,100.0,5.0,266.9351327409952
9.9,0.5,100.0,6.0,284.808989901504
9.9,0.6,100.0,7.0,258.0525096466843
9.9,0.7,100.0,8.0,280.90448309436596
9.9,0.8,100.0,9.0,274.2507277189662
9.9,0.9,100.0,10.0,280.75975339049506
9.9,1.0,100.0,11.0,271.5174671835034
9.9,1.1,100.0,12.0,289.8343963942447
9.9,1.2,100.0,13.0,285.8243463887722
9.9,1.3,100.0,14.0,282.83518523297147
9.9,1.4,100.0,15.0,259.07836089402963
9.9,1.5,100.0,16.0,263.51579924891263
9.9,1.6,100.0,17.0,282.69865855852777
9.9,1.7,100.0,18.0,325.94300045397466
9.9,1.8,100.0,19.0,304.03435635891566
9.9,1.9,100.0,20.0,299.4840005756761
9.9,2.0,100.0,21.0,260.09629481477424
9.9,2.1,100.0,22.0,278.3444988540472
9.9,2.2,100.0,23.0,255.27563128890048
9.9,2.3,100.0,24.0,255.14671791181473
9.9,2.4,100.0,25.0,265.91906718628326
9.9,2.5,100.0,26.0,245.09504382648117
9.9,2.6,100.0,27.0,252.50674097893645
9.9,2.7,100.0,28.0,257.12169510944983
9.9,2.8,100.0,29.0,284.0291032450892
9.9,2.9,100.0,30.0,296.3567579156769
9.9,3.0,100.0,31.0,275.5607320824539
9.9,3.1,100.0,32.0,289.7167748347602
9.9,3.2,100.0,33.0,266.99263565773754
9.9,3.3,100.0,34.0,271.6266088664729
9.9,3.4,100.0,35.0,249.216832523652
9.9,3.5,100.0,36.0,254.14209586281234
9.9,3.6,100.0,37.0,267.7956935180221
9.9,3.7,100.0,38.0,266.0954947424595
9.9,3.8,100.0,39.0,263.3989421301977
9.9,3.9,100.0,40.0,277.7124541635639
9.9,4.0,100.0,41.0,265.5517005168668
9.9,4.1,100.0,42.0,302.08285673858256
9.9,4.2,100.0,43.0,275.28125297461617
9.9,4.3,100.0,44.0,284.40039362066057
9.9,4.4,100.0,45.0,278.5292975368082
9.9,4.5,100.0,46.0,290.8707173011966
9.9,4.6,100.0,47.0,294.5130570549966
9.9,4.7,100.0,48.0,285.5217443637805
9.9,4.8,100.0,49.0,272.618922591167
9.9,4.9,100.0,50.0,289.3275911552975
9.9,5.0,100.0,51.0,288.1070639290349
9.9,5.1,100.0,52.0,281.41700029605875
9.9,5.2,100.0,53.0,317.5948516314783
9.9,5.3,100.0,54.0,267.67277807453405
9.9,5.4,100.0,55.0,264.87318745768005
9.9,5.5,100.0,56.0,241.84998350805944
9.9,5.6,100.0,57.0,285.2783769334096
9.9,5.7,100.0,58.0,289.7926404540624
9.9,5.8,100.0,59.0,287.9047239049749
9.9,5.9,100.0,60.0,300.36812117084617
9.9,6.0,100.0,61.0,245.77757163891707
9.9,6.1,100.0,62.0,256.90488449347237
9.9,6.2,100.0,63.0,259.17740308611377
9.9,6.3,100.0,64.0,290.77998035859395
9.9,6.4,100.0,65.0,265.62572345619
9.9,6.5,100.0,66.0,247.65938398785255
9.9,6.6,100.0,67.0,262.6461536271335
9.9,6.7,100.0,68.0,301.21914500196505
9.9,6.8,100.0,69.0,262.8294314496922
9.9,6.9,100.0,70.0,275.3137361928426
9.9,7.0,100.0,71.0,279.6356778913573
9.9,7.1,100.0,72.0,318.3367219200236
9.9,7.2,100.0,73.0,285.2971301442547
9.9,7.3,100.0,74.0,304.58759402549833
9.9,7.4,100.0,75.0,277.7296398603979
9.9,7.5,100.0,76.0,280.2333428196714
9.9,7.6,100.0,77.0,280.0476987055996
9.9,7.7,100.0,78.0,260.7095477818864
9.9,7.8,100.0,79.0,338.7000989795912
9.9,7.9,100.0,80.0,266.9090772229522
9.9,8.0,100.0,81.0,300.0269464937057
9.9,8.1,100.0,82.0,289.909837553639
9.9,8.2,100.0,83.0,253.74363079259317
9.9,8.3,100.0,84.0,299.7247214410653
9.9,8.4,100.0,85.0,271.9752392347346
9.9,8.5,100.0,86.0,284.9301779315957
9.9,8.6,100.0,87.0,265.5495960022193
9.9,8.7,100.0,88.0,272.35253614602425
9.9,8.8,100.0,89.0,281.8923775742045
9.9,8.9,100.0,90.0,302.6642694644696
9.9,9.0,100.0,91.0,261.05270319024953
9.9,9.1,100.0,92.0,289.11193021027844
9.9,9.2,100.0,93.0,274.19173500258347
9.9,9.3,100.0,94.0,280.34173667567615
9.9,9.4,100.0,95.0,295.9995080045188
9.9,9.5,100.0,96.0,296.5206619671175
9.9,9.6,100.0,97.0,273.3751176176048
9.9,9.7,100.0,98.0,302.4933277530511
9.9,9.8,100.0,99.0,288.90447946745326
9.9,9.9,100.0,100.0,292.2225989830905

